Forecasting the Evolution of Hydrogen Vehicle Fleet in the UK usingGrowth and Lotka-Volterra Models

Road vehicles play an important role in the UK's energy systems and are a critical component in reducing the reliance on fossil fuels and mitigating emissions. A dynamic model of vehicle fleet, based on predator-prey concepts, is presented. It allows to predict the evolution of the hydrogen based vehicle's role in the UK's vehicle fleet and the sensitivity of this growth to the supply chain. In addition to this, this model is used to predict the demand of hydrogen for the passenger vehicle fleet for various scenarios. A key result is that the amount of hydrogen required to support a huge network of hydrogen based vehicles is currently not practical, regarding the infrastructure required and the cost to build such an infrastructure. In order to mitigate that, the policy focus should move primarily from hydrogen based vehicles to first encompass range extenders in the transport energy system.

==> data/gradients.dat <==
param gradh gradc
$\mu_h$ 1.2 -1.0
$\mu_c$ 1.1 0.8
$\epsilon$ 16.3 -16.2
$a$ -16.2 -15.9
$\gamma_h$ -8.9 8.8
$\gamma_c$ -8.5 -8.1



==> data/gradients2.dat <==
param gradh gradc
$\mu_h$ 2.0 -0.1
$\mu_c$ 2.0 0.5
$\epsilon$ 3.8 -1.7
$a$ -3.8 -1.3
$\gamma_h$ -4.0 1.9
$\gamma_c$ -1.9 -0.6


==> data/hydro_article_scenario_high.csv <==
time,conv,hydro,total
2.02000e+03,3.00003e+01,1.65038e-03,3.00020e+01
2.02100e+03,3.02400e+01,7.56973e-01,3.09970e+01
2.02200e+03,3.02129e+01,1.76923e+00,3.19821e+01
2.02300e+03,2.98375e+01,3.11988e+00,3.29574e+01
2.02400e+03,2.90240e+01,4.89896e+00,3.39230e+01
2.02500e+03,2.76886e+01,7.19032e+00,3.48790e+01
2.02600e+03,2.57800e+01,1.00454e+01,3.58254e+01
2.02700e+03,2.33129e+01,1.34495e+01,3.67625e+01
2.02800e+03,2.03958e+01,1.72944e+01,3.76902e+01
2.02900e+03,1.72304e+01,2.13783e+01,3.86087e+01
2.03000e+03,1.40713e+01,2.54468e+01,3.95181e+01
2.03100e+03,1.11583e+01,2.92601e+01,4.04184e+01
2.03200e+03,8.65763e+00,3.26521e+01,4.13097e+01
2.03300e+03,6.63889e+00,3.55533e+01,4.21922e+01
2.03400e+03,5.08922e+00,3.79767e+01,4.30659e+01
2.03500e+03,3.94580e+00,3.99851e+01,4.39309e+01
2.03600e+03,3.12694e+00,4.16604e+01,4.47873e+01
2.03700e+03,2.55293e+00,4.30823e+01,4.56352e+01
2.03800e+03,2.15607e+00,4.43186e+01,4.64746e+01
2.03900e+03,1.88356e+00,4.54222e+01,4.73057e+01
2.04000e+03,1.69635e+00,4.64322e+01,4.81286e+01
2.04100e+03,1.56667e+00,4.73765e+01,4.89432e+01
2.04200e+03,1.47531e+00,4.82744e+01,4.97497e+01
2.04300e+03,1.40926e+00,4.91390e+01,5.05482e+01
2.04400e+03,1.35982e+00,4.99790e+01,5.13388e+01
2.04500e+03,1.32130e+00,5.08002e+01,5.21215e+01
2.04600e+03,1.28997e+00,5.16064e+01,5.28964e+01
2.04700e+03,1.26345e+00,5.24001e+01,5.36636e+01
2.04800e+03,1.24020e+00,5.31829e+01,5.44231e+01
2.04900e+03,1.21924e+00,5.39559e+01,5.51751e+01
2.05000e+03,1.19995e+00,5.47197e+01,5.59197e+01
2.05100e+03,1.18192e+00,5.54749e+01,5.66568e+01
2.05200e+03,1.16490e+00,5.62216e+01,5.73865e+01
2.05300e+03,1.14872e+00,5.69603e+01,5.81091e+01
2.05400e+03,1.13326e+00,5.76911e+01,5.88244e+01
2.05500e+03,1.11845e+00,5.84142e+01,5.95326e+01
2.05600e+03,1.10421e+00,5.91295e+01,6.02338e+01
2.05700e+03,1.09052e+00,5.98374e+01,6.09279e+01
2.05800e+03,1.07732e+00,6.05379e+01,6.16152e+01
2.05900e+03,1.06459e+00,6.12311e+01,6.22957e+01
2.06000e+03,1.05230e+00,6.19170e+01,6.29693e+01
2.06100e+03,1.04043e+00,6.25959e+01,6.36363e+01
2.06200e+03,1.02895e+00,6.32677e+01,6.42966e+01
2.06300e+03,1.01785e+00,6.39325e+01,6.49504e+01
2.06400e+03,1.00711e+00,6.45905e+01,6.55976e+01
2.06500e+03,9.96709e-01,6.52418e+01,6.62385e+01
2.06600e+03,9.86631e-01,6.58863e+01,6.68729e+01
2.06700e+03,9.76863e-01,6.65242e+01,6.75010e+01
2.06800e+03,9.67390e-01,6.71555e+01,6.81229e+01
2.06900e+03,9.58200e-01,6.77804e+01,6.87386e+01
2.07000e+03,9.49279e-01,6.83989e+01,6.93481e+01


==> data/hydro_article_scenario_low.csv <==
time,conv,hydro,total
2.02000e+03,3.00003e+01,1.05002e-03,3.00014e+01
2.02100e+03,3.03478e+01,5.15807e-02,3.03994e+01
2.02200e+03,3.06903e+01,1.03168e-01,3.07934e+01
2.02300e+03,3.10277e+01,1.55869e-01,3.11835e+01
2.02400e+03,3.13600e+01,2.09743e-01,3.15698e+01
2.02500e+03,3.16873e+01,2.64850e-01,3.19522e+01
2.02600e+03,3.20095e+01,3.21252e-01,3.23307e+01
2.02700e+03,3.23265e+01,3.79013e-01,3.27056e+01
2.02800e+03,3.26384e+01,4.38198e-01,3.30766e+01
2.02900e+03,3.29452e+01,4.98876e-01,3.34440e+01
2.03000e+03,3.32467e+01,5.61115e-01,3.38078e+01
2.03100e+03,3.35429e+01,6.24988e-01,3.41679e+01
2.03200e+03,3.38339e+01,6.90568e-01,3.45244e+01
2.03300e+03,3.41195e+01,7.57931e-01,3.48774e+01
2.03400e+03,3.43997e+01,8.27156e-01,3.52269e+01
2.03500e+03,3.46746e+01,8.98324e-01,3.55729e+01
2.03600e+03,3.49439e+01,9.71516e-01,3.59154e+01
2.03700e+03,3.52078e+01,1.04682e+00,3.62546e+01
2.03800e+03,3.54660e+01,1.12432e+00,3.65904e+01
2.03900e+03,3.57187e+01,1.20411e+00,3.69228e+01
2.04000e+03,3.59656e+01,1.28629e+00,3.72519e+01
2.04100e+03,3.62068e+01,1.37095e+00,3.75778e+01
2.04200e+03,3.64422e+01,1.45818e+00,3.79004e+01
2.04300e+03,3.66717e+01,1.54809e+00,3.82198e+01
2.04400e+03,3.68952e+01,1.64080e+00,3.85360e+01
2.04500e+03,3.71127e+01,1.73639e+00,3.88491e+01
2.04600e+03,3.73240e+01,1.83499e+00,3.91590e+01
2.04700e+03,3.75292e+01,1.93671e+00,3.94659e+01
2.04800e+03,3.77280e+01,2.04166e+00,3.97697e+01
2.04900e+03,3.79205e+01,2.14997e+00,4.00705e+01
2.05000e+03,3.81065e+01,2.26176e+00,4.03683e+01
2.05100e+03,3.82860e+01,2.37715e+00,4.06631e+01
2.05200e+03,3.84588e+01,2.49628e+00,4.09551e+01
2.05300e+03,3.86248e+01,2.61928e+00,4.12441e+01
2.05400e+03,3.87839e+01,2.74628e+00,4.15302e+01
2.05500e+03,3.89360e+01,2.87742e+00,4.18135e+01
2.05600e+03,3.90811e+01,3.01285e+00,4.20939e+01
2.05700e+03,3.92189e+01,3.15271e+00,4.23716e+01
2.05800e+03,3.93494e+01,3.29714e+00,4.26465e+01
2.05900e+03,3.94724e+01,3.44630e+00,4.29187e+01
2.06000e+03,3.95878e+01,3.60033e+00,4.31881e+01
2.06100e+03,3.96955e+01,3.75940e+00,4.34549e+01
2.06200e+03,3.97954e+01,3.92366e+00,4.37190e+01
2.06300e+03,3.98873e+01,4.09327e+00,4.39805e+01
2.06400e+03,3.99711e+01,4.26839e+00,4.42394e+01
2.06500e+03,4.00466e+01,4.44918e+00,4.44958e+01
2.06600e+03,4.01137e+01,4.63581e+00,4.47495e+01
2.06700e+03,4.01723e+01,4.82843e+00,4.50008e+01
2.06800e+03,4.02223e+01,5.02723e+00,4.52495e+01
2.06900e+03,4.02634e+01,5.23236e+00,4.54958e+01
2.07000e+03,4.02956e+01,5.44398e+00,4.57396e+01


==> data/hydro_article_scenario_mid.csv <==
time,conv,hydro,total
2.02000e+03,3.00003e+01,1.35016e-03,3.00017e+01
2.02100e+03,3.03207e+01,3.77448e-01,3.06982e+01
2.02200e+03,3.05764e+01,8.11318e-01,3.13878e+01
2.02300e+03,3.07577e+01,1.31275e+00,3.20705e+01
2.02400e+03,3.08537e+01,1.89265e+00,3.27464e+01
2.02500e+03,3.08526e+01,2.56299e+00,3.34156e+01
2.02600e+03,3.07416e+01,3.33650e+00,3.40781e+01
2.02700e+03,3.05077e+01,4.22636e+00,3.47340e+01
2.02800e+03,3.01379e+01,5.24555e+00,3.53834e+01
2.02900e+03,2.96203e+01,6.40606e+00,3.60264e+01
2.03000e+03,2.89452e+01,7.71774e+00,3.66629e+01
2.03100e+03,2.81061e+01,9.18708e+00,3.72931e+01
2.03200e+03,2.71013e+01,1.08158e+01,3.79171e+01
2.03300e+03,2.59354e+01,1.25994e+01,3.85348e+01
2.03400e+03,2.46200e+01,1.45264e+01,3.91464e+01
2.03500e+03,2.31743e+01,1.65776e+01,3.97519e+01
2.03600e+03,2.16248e+01,1.87266e+01,4.03514e+01
2.03700e+03,2.00039e+01,2.09410e+01,4.09449e+01
2.03800e+03,1.83482e+01,2.31843e+01,4.15325e+01
2.03900e+03,1.66956e+01,2.54187e+01,4.21143e+01
2.04000e+03,1.50821e+01,2.76082e+01,4.26902e+01
2.04100e+03,1.35398e+01,2.97207e+01,4.32605e+01
2.04200e+03,1.20946e+01,3.17304e+01,4.38250e+01
2.04300e+03,1.07652e+01,3.36188e+01,4.43840e+01
2.04400e+03,9.56271e+00,3.53747e+01,4.49374e+01
2.04500e+03,8.49155e+00,3.69937e+01,4.54853e+01
2.04600e+03,7.55022e+00,3.84775e+01,4.60277e+01
2.04700e+03,6.73283e+00,3.98319e+01,4.65647e+01
2.04800e+03,6.03037e+00,4.10661e+01,4.70964e+01
2.04900e+03,5.43198e+00,4.21908e+01,4.76228e+01
2.05000e+03,4.92599e+00,4.32180e+01,4.81440e+01
2.05100e+03,4.50069e+00,4.41593e+01,4.86600e+01
2.05200e+03,4.14489e+00,4.50259e+01,4.91708e+01
2.05300e+03,3.84824e+00,4.58283e+01,4.96766e+01
2.05400e+03,3.60143e+00,4.65759e+01,5.01773e+01
2.05500e+03,3.39627e+00,4.72768e+01,5.06730e+01
2.05600e+03,3.22567e+00,4.79382e+01,5.11638e+01
2.05700e+03,3.08357e+00,4.85662e+01,5.16498e+01
2.05800e+03,2.96487e+00,4.91660e+01,5.21309e+01
2.05900e+03,2.86527e+00,4.97419e+01,5.26072e+01
2.06000e+03,2.78125e+00,5.02975e+01,5.30787e+01
2.06100e+03,2.70987e+00,5.08357e+01,5.35456e+01
2.06200e+03,2.64875e+00,5.13591e+01,5.40078e+01
2.06300e+03,2.59594e+00,5.18695e+01,5.44655e+01
2.06400e+03,2.54986e+00,5.23687e+01,5.49185e+01
2.06500e+03,2.50923e+00,5.28579e+01,5.53671e+01
2.06600e+03,2.47304e+00,5.33382e+01,5.58112e+01
2.06700e+03,2.44045e+00,5.38104e+01,5.62509e+01
2.06800e+03,2.41082e+00,5.42754e+01,5.66862e+01
2.06900e+03,2.38360e+00,5.47336e+01,5.71172e+01
2.07000e+03,2.35839e+00,5.51855e+01,5.75439e+01


==> data/pp_phase_x_0.20_y_0.10.csv <==
    2.00107e-01    9.99200e-02
    2.02800e-01    9.79450e-02
    2.05543e-01    9.60156e-02
    2.08336e-01    9.41307e-02
    2.11180e-01    9.22893e-02
    2.14076e-01    9.04904e-02
    2.17025e-01    8.87330e-02
    2.20027e-01    8.70163e-02
    2.23083e-01    8.53392e-02
    2.26194e-01    8.37009e-02
    2.29361e-01    8.21005e-02
    2.32584e-01    8.05371e-02
    2.35865e-01    7.90099e-02
    2.39204e-01    7.75181e-02
    2.42603e-01    7.60609e-02
    2.46061e-01    7.46375e-02
    2.49581e-01    7.32471e-02
    2.53162e-01    7.18889e-02
    2.56806e-01    7.05623e-02
    2.60515e-01    6.92666e-02
    2.64288e-01    6.80010e-02
    2.68126e-01    6.67649e-02
    2.72032e-01    6.55576e-02
    2.76006e-01    6.43785e-02
    2.80048e-01    6.32270e-02
    2.84160e-01    6.21023e-02
    2.88344e-01    6.10040e-02
    2.92600e-01    5.99314e-02
    2.96929e-01    5.88840e-02
    3.01332e-01    5.78613e-02
    3.05811e-01    5.68626e-02
    3.10367e-01    5.58874e-02
    3.15001e-01    5.49353e-02
    3.19714e-01    5.40057e-02
    3.24507e-01    5.30982e-02
    3.29382e-01    5.22122e-02
    3.34340e-01    5.13473e-02
    3.39383e-01    5.05030e-02
    3.44511e-01    4.96790e-02
    3.49726e-01    4.88747e-02
    3.55029e-01    4.80898e-02
    3.60422e-01    4.73237e-02
    3.65907e-01    4.65763e-02
    3.71484e-01    4.58469e-02
    3.77155e-01    4.51354e-02
    3.82921e-01    4.44412e-02
    3.88785e-01    4.37641e-02
    3.94747e-01    4.31036e-02
    4.00809e-01    4.24595e-02
    4.06973e-01    4.18314e-02
    4.13240e-01    4.12190e-02
    4.19613e-01    4.06220e-02
    4.26092e-01    4.00401e-02
    4.32679e-01    3.94730e-02
    4.39376e-01    3.89203e-02
    4.46185e-01    3.83819e-02
    4.53108e-01    3.78574e-02
    4.60146e-01    3.73466e-02
    4.67301e-01    3.68493e-02
    4.74575e-01    3.63651e-02
    4.81971e-01    3.58938e-02
    4.89488e-01    3.54353e-02
    4.97131e-01    3.49892e-02
    5.04901e-01    3.45555e-02
    5.12799e-01    3.41338e-02
    5.20828e-01    3.37239e-02
    5.28989e-01    3.33257e-02
    5.37286e-01    3.29390e-02
    5.45720e-01    3.25636e-02
    5.54293e-01    3.21993e-02
    5.63007e-01    3.18460e-02
    5.71865e-01    3.15034e-02
    5.80869e-01    3.11715e-02
    5.90021e-01    3.08501e-02
    5.99324e-01    3.05391e-02
    6.08779e-01    3.02383e-02
    6.18390e-01    2.99476e-02
    6.28158e-01    2.96668e-02
    6.38087e-01    2.93959e-02
    6.48178e-01    2.91348e-02
    6.58435e-01    2.88834e-02
    6.68859e-01    2.86415e-02
    6.79454e-01    2.84092e-02
    6.90222e-01    2.81862e-02
    7.01165e-01    2.79726e-02
    7.12287e-01    2.77682e-02
    7.23590e-01    2.75731e-02
    7.35078e-01    2.73871e-02
    7.46752e-01    2.72103e-02
    7.58616e-01    2.70426e-02
    7.70672e-01    2.68839e-02
    7.82924e-01    2.67343e-02
    7.95375e-01    2.65937e-02
    8.08028e-01    2.64622e-02
    8.20885e-01    2.63397e-02
    8.33950e-01    2.62263e-02
    8.47226e-01    2.61220e-02
    8.60717e-01    2.60268e-02
    8.74425e-01    2.59408e-02
    8.88353e-01    2.58639e-02
    9.02506e-01    2.57964e-02
    9.16886e-01    2.57382e-02
    9.31496e-01    2.56895e-02
    9.46341e-01    2.56503e-02
    9.61424e-01    2.56207e-02
    9.76748e-01    2.56009e-02
    9.92317e-01    2.55910e-02
    1.00813e+00    2.55911e-02
    1.02420e+00    2.56014e-02
    1.04053e+00    2.56221e-02
    1.05711e+00    2.56534e-02
    1.07396e+00    2.56955e-02
    1.09107e+00    2.57485e-02
    1.10845e+00    2.58128e-02
    1.12611e+00    2.58886e-02
    1.14405e+00    2.59761e-02
    1.16227e+00    2.60758e-02
    1.18077e+00    2.61878e-02
    1.19957e+00    2.63126e-02
    1.21865e+00    2.64505e-02
    1.23804e+00    2.66019e-02
    1.25773e+00    2.67673e-02
    1.27772e+00    2.69470e-02
    1.29803e+00    2.71416e-02
    1.31864e+00    2.73516e-02
    1.33958e+00    2.75776e-02
    1.36083e+00    2.78201e-02
    1.38242e+00    2.80797e-02
    1.40433e+00    2.83572e-02
    1.42657e+00    2.86532e-02
    1.44916e+00    2.89686e-02
    1.47208e+00    2.93041e-02
    1.49535e+00    2.96606e-02
    1.51897e+00    3.00390e-02
    1.54294e+00    3.04404e-02
    1.56727e+00    3.08658e-02
    1.59196e+00    3.13163e-02
    1.61701e+00    3.17931e-02
    1.64244e+00    3.22975e-02
    1.66823e+00    3.28310e-02
    1.69439e+00    3.33950e-02
    1.72094e+00    3.39910e-02
    1.74786e+00    3.46208e-02
    1.77516e+00    3.52862e-02
    1.80286e+00    3.59891e-02
    1.83093e+00    3.67316e-02
    1.85940e+00    3.75160e-02
    1.88826e+00    3.83445e-02
    1.91752e+00    3.92199e-02
    1.94717e+00    4.01447e-02
    1.97721e+00    4.11221e-02
    2.00766e+00    4.21551e-02
    2.03849e+00    4.32472e-02
    2.06973e+00    4.44019e-02
    2.10136e+00    4.56234e-02
    2.13338e+00    4.69158e-02
    2.16580e+00    4.82837e-02
    2.19860e+00    4.97320e-02
    2.23179e+00    5.12659e-02
    2.26537e+00    5.28914e-02
    2.29932e+00    5.46144e-02
    2.33364e+00    5.64418e-02
    2.36832e+00    5.83806e-02
    2.40336e+00    6.04386e-02
    2.43874e+00    6.26243e-02
    2.47447e+00    6.49468e-02
    2.51051e+00    6.74158e-02
    2.54686e+00    7.00421e-02
    2.58351e+00    7.28371e-02
    2.62043e+00    7.58133e-02
    2.65760e+00    7.89843e-02
    2.69501e+00    8.23646e-02
    2.73263e+00    8.59702e-02
    2.77043e+00    8.98183e-02
    2.80838e+00    9.39275e-02
    2.84644e+00    9.83182e-02
    2.88459e+00    1.03012e-01
    2.92277e+00    1.08033e-01
    2.96095e+00    1.13407e-01
    2.99907e+00    1.19162e-01
    3.03707e+00    1.25328e-01
    3.07491e+00    1.31939e-01
    3.11250e+00    1.39029e-01
    3.14978e+00    1.46637e-01
    3.18667e+00    1.54805e-01
    3.22309e+00    1.63578e-01
    3.25893e+00    1.73004e-01
    3.29409e+00    1.83136e-01
    3.32847e+00    1.94030e-01
    3.36195e+00    2.05747e-01
    3.39438e+00    2.18351e-01
    3.42563e+00    2.31911e-01
    3.45555e+00    2.46503e-01
    3.48397e+00    2.62203e-01
    3.51072e+00    2.79097e-01
    3.53561e+00    2.97270e-01
    3.55844e+00    3.16816e-01
    3.57900e+00    3.37831e-01
    3.59706e+00    3.60413e-01
    3.61239e+00    3.84666e-01
    3.62475e+00    4.10693e-01
    3.63389e+00    4.38599e-01
    3.63954e+00    4.68488e-01
    3.64144e+00    5.00462e-01
    3.63934e+00    5.34616e-01
    3.63296e+00    5.71042e-01
    3.62205e+00    6.09817e-01
    3.60636e+00    6.51010e-01
    3.58567e+00    6.94669e-01
    3.55976e+00    7.40825e-01
    3.52846e+00    7.89483e-01
    3.49162e+00    8.40621e-01
    3.44915e+00    8.94185e-01
    3.40097e+00    9.50085e-01
    3.34711e+00    1.00819e+00
    3.28761e+00    1.06834e+00
    3.22260e+00    1.13031e+00
    3.15227e+00    1.19386e+00
    3.07688e+00    1.25868e+00
    2.99676e+00    1.32445e+00
    2.91231e+00    1.39078e+00
    2.82397e+00    1.45729e+00
    2.73226e+00    1.52354e+00
    2.63772e+00    1.58910e+00
    2.54094e+00    1.65352e+00
    2.44253e+00    1.71635e+00
    2.34308e+00    1.77717e+00
    2.24323e+00    1.83556e+00
    2.14355e+00    1.89115e+00
    2.04461e+00    1.94359e+00
    1.94694e+00    1.99257e+00
    1.85103e+00    2.03785e+00
    1.75730e+00    2.07923e+00
    1.66614e+00    2.11654e+00
    1.57784e+00    2.14970e+00
    1.49268e+00    2.17864e+00
    1.41085e+00    2.20337e+00
    1.33251e+00    2.22392e+00
    1.25774e+00    2.24038e+00
    1.18659e+00    2.25284e+00
    1.11907e+00    2.26144e+00
    1.05516e+00    2.26636e+00
    9.94795e-01    2.26776e+00
    9.37892e-01    2.26583e+00
    8.84347e-01    2.26079e+00
    8.34040e-01    2.25283e+00
    7.86840e-01    2.24216e+00
    7.42606e-01    2.22900e+00
    7.01193e-01    2.21354e+00
    6.62455e-01    2.19600e+00
    6.26243e-01    2.17655e+00
    5.92411e-01    2.15538e+00
    5.60818e-01    2.13268e+00
    5.31324e-01    2.10860e+00
    5.03795e-01    2.08332e+00
    4.78104e-01    2.05696e+00
    4.54129e-01    2.02968e+00
    4.31755e-01    2.00161e+00
    4.10872e-01    1.97285e+00
    3.91378e-01    1.94353e+00
    3.73177e-01    1.91374e+00
    3.56178e-01    1.88358e+00
    3.40296e-01    1.85313e+00
    3.25455e-01    1.82248e+00
    3.11579e-01    1.79169e+00
    2.98602e-01    1.76083e+00
    2.86460e-01    1.72996e+00
    2.75094e-01    1.69913e+00
    2.64451e-01    1.66839e+00
    2.54479e-01    1.63778e+00
    2.45133e-01    1.60735e+00
    2.36369e-01    1.57713e+00
    2.28147e-01    1.54714e+00
    2.20430e-01    1.51743e+00
    2.13185e-01    1.48800e+00
    2.06378e-01    1.45889e+00
    1.99982e-01    1.43012e+00
    1.93969e-01    1.40169e+00
    1.88314e-01    1.37363e+00
    1.82994e-01    1.34595e+00
    1.77987e-01    1.31865e+00
    1.73274e-01    1.29175e+00
    1.68835e-01    1.26526e+00
    1.64655e-01    1.23917e+00
    1.60716e-01    1.21350e+00
    1.57005e-01    1.18825e+00
    1.53508e-01    1.16342e+00
    1.50212e-01    1.13901e+00
    1.47105e-01    1.11502e+00
    1.44177e-01    1.09146e+00
    1.41417e-01    1.06832e+00
    1.38816e-01    1.04560e+00
    1.36365e-01    1.02329e+00
    1.34056e-01    1.00141e+00
    1.31881e-01    9.79936e-01
    1.29834e-01    9.58872e-01
    1.27907e-01    9.38215e-01
    1.26095e-01    9.17961e-01
    1.24392e-01    8.98103e-01
    1.22792e-01    8.78640e-01
    1.21291e-01    8.59564e-01
    1.19883e-01    8.40873e-01
    1.18565e-01    8.22559e-01
    1.17332e-01    8.04619e-01
    1.16181e-01    7.87047e-01
    1.15108e-01    7.69837e-01
    1.14109e-01    7.52984e-01
    1.13182e-01    7.36482e-01
    1.12324e-01    7.20326e-01
    1.11532e-01    7.04509e-01
    1.10802e-01    6.89027e-01
    1.10134e-01    6.73873e-01
    1.09525e-01    6.59042e-01
    1.08972e-01    6.44528e-01
    1.08475e-01    6.30326e-01
    1.08029e-01    6.16429e-01
    1.07635e-01    6.02832e-01
    1.07291e-01    5.89530e-01
    1.06995e-01    5.76516e-01
    1.06745e-01    5.63786e-01
    1.06540e-01    5.51334e-01
    1.06380e-01    5.39155e-01
    1.06262e-01    5.27243e-01
    1.06186e-01    5.15592e-01
    1.06151e-01    5.04199e-01
    1.06156e-01    4.93057e-01
    1.06200e-01    4.82161e-01
    1.06282e-01    4.71507e-01
    1.06402e-01    4.61090e-01
    1.06558e-01    4.50904e-01
    1.06751e-01    4.40945e-01
    1.06978e-01    4.31209e-01
    1.07241e-01    4.21690e-01
    1.07538e-01    4.12384e-01
    1.07869e-01    4.03287e-01
    1.08233e-01    3.94393e-01
    1.08631e-01    3.85700e-01
    1.09061e-01    3.77202e-01
    1.09524e-01    3.68895e-01
    1.10018e-01    3.60776e-01
    1.10545e-01    3.52840e-01
    1.11103e-01    3.45083e-01
    1.11692e-01    3.37501e-01
    1.12313e-01    3.30091e-01
    1.12964e-01    3.22849e-01
    1.13647e-01    3.15771e-01
    1.14360e-01    3.08854e-01
    1.15104e-01    3.02093e-01
    1.15879e-01    2.95487e-01
    1.16684e-01    2.89030e-01
    1.17520e-01    2.82720e-01
    1.18386e-01    2.76554e-01
    1.19283e-01    2.70528e-01
    1.20211e-01    2.64640e-01
    1.21169e-01    2.58886e-01
    1.22159e-01    2.53263e-01
    1.23179e-01    2.47769e-01
    1.24230e-01    2.42400e-01
    1.25312e-01    2.37154e-01
    1.26426e-01    2.32027e-01
    1.27571e-01    2.27018e-01
    1.28748e-01    2.22124e-01
    1.29956e-01    2.17341e-01
    1.31197e-01    2.12668e-01
    1.32469e-01    2.08102e-01
    1.33774e-01    2.03640e-01
    1.35112e-01    1.99281e-01
    1.36483e-01    1.95022e-01
    1.37887e-01    1.90860e-01
    1.39325e-01    1.86794e-01
    1.40797e-01    1.82821e-01
    1.42302e-01    1.78939e-01
    1.43843e-01    1.75147e-01
    1.45418e-01    1.71441e-01
    1.47028e-01    1.67820e-01
    1.48674e-01    1.64283e-01
    1.50356e-01    1.60827e-01
    1.52074e-01    1.57450e-01
    1.53829e-01    1.54151e-01
    1.55621e-01    1.50928e-01
    1.57450e-01    1.47778e-01
    1.59318e-01    1.44701e-01
    1.61224e-01    1.41695e-01
    1.63169e-01    1.38758e-01
    1.65154e-01    1.35889e-01
    1.67178e-01    1.33086e-01
    1.69243e-01    1.30347e-01
    1.71349e-01    1.27671e-01
    1.73497e-01    1.25056e-01
    1.75686e-01    1.22502e-01
    1.77918e-01    1.20007e-01
    1.80194e-01    1.17569e-01
    1.82513e-01    1.15187e-01
    1.84876e-01    1.12860e-01
    1.87284e-01    1.10587e-01
    1.89738e-01    1.08366e-01
    1.92239e-01    1.06197e-01
    1.94786e-01    1.04077e-01
    1.97380e-01    1.02006e-01
    2.00023e-01    9.99829e-02
    2.02715e-01    9.80064e-02
    2.05456e-01    9.60756e-02
    2.08247e-01    9.41893e-02
    2.11090e-01    9.23465e-02
    2.13984e-01    9.05463e-02
    2.16931e-01    8.87876e-02
    2.19932e-01    8.70696e-02
    2.22986e-01    8.53913e-02
    2.26095e-01    8.37518e-02
    2.29260e-01    8.21502e-02
    2.32482e-01    8.05857e-02
    2.35761e-01    7.90574e-02
    2.39098e-01    7.75645e-02
    2.42495e-01    7.61062e-02
    2.45952e-01    7.46817e-02
    2.49469e-01    7.32903e-02
    2.53049e-01    7.19311e-02
    2.56691e-01    7.06036e-02
    2.60397e-01    6.93069e-02
    2.64168e-01    6.80404e-02
    2.68005e-01    6.68033e-02
    2.71908e-01    6.55952e-02
    2.75880e-01    6.44152e-02
    2.79920e-01    6.32627e-02
    2.84030e-01    6.21372e-02
    2.88211e-01    6.10381e-02
    2.92465e-01    5.99647e-02
    2.96791e-01    5.89166e-02
    3.01192e-01    5.78930e-02
    3.05669e-01    5.68936e-02
    3.10222e-01    5.59177e-02
    3.14854e-01    5.49649e-02
    3.19564e-01    5.40346e-02
    3.24355e-01    5.31264e-02
    3.29228e-01    5.22397e-02
    3.34183e-01    5.13742e-02
    3.39223e-01    5.05293e-02
    3.44348e-01    4.97046e-02
    3.49561e-01    4.88997e-02
    3.54861e-01    4.81141e-02
    3.60252e-01    4.73475e-02
    3.65733e-01    4.65995e-02
    3.71307e-01    4.58696e-02
    3.76975e-01    4.51575e-02
    3.82738e-01    4.44627e-02
    3.88599e-01    4.37851e-02
    3.94558e-01    4.31241e-02
    4.00617e-01    4.24795e-02
    4.06778e-01    4.18509e-02
    4.13042e-01    4.12381e-02
    4.19411e-01    4.06406e-02
    4.25886e-01    4.00582e-02
    4.32470e-01    3.94906e-02
    4.39164e-01    3.89375e-02
    4.45970e-01    3.83986e-02
    4.52889e-01    3.78737e-02
    4.59923e-01    3.73625e-02
    4.67075e-01    3.68647e-02
    4.74345e-01    3.63801e-02
    4.81736e-01    3.59084e-02
    4.89250e-01    3.54495e-02
    4.96889e-01    3.50031e-02
    5.04654e-01    3.45689e-02
    5.12548e-01    3.41468e-02
    5.20573e-01    3.37366e-02
    5.28731e-01    3.33381e-02
    5.37023e-01    3.29510e-02
    5.45453e-01    3.25752e-02
    5.54021e-01    3.22106e-02
    5.62731e-01    3.18569e-02
    5.71584e-01    3.15140e-02
    5.80584e-01    3.11818e-02
    5.89731e-01    3.08601e-02
    5.99029e-01    3.05487e-02
    6.08480e-01    3.02476e-02
    6.18085e-01    2.99565e-02
    6.27849e-01    2.96755e-02
    6.37772e-01    2.94043e-02
    6.47859e-01    2.91429e-02
    6.58110e-01    2.88912e-02
    6.68529e-01    2.86490e-02
    6.79118e-01    2.84163e-02
    6.89880e-01    2.81931e-02
    7.00818e-01    2.79791e-02
    7.11935e-01    2.77745e-02
    7.23232e-01    2.75791e-02
    7.34714e-01    2.73928e-02
    7.46382e-01    2.72157e-02
    7.58240e-01    2.70477e-02
    7.70290e-01    2.68888e-02
    7.82536e-01    2.67389e-02
    7.94981e-01    2.65980e-02
    8.07627e-01    2.64662e-02
    8.20478e-01    2.63434e-02
    8.33536e-01    2.62298e-02
    8.46806e-01    2.61251e-02
    8.60290e-01    2.60297e-02
    8.73990e-01    2.59433e-02
    8.87912e-01    2.58662e-02
    9.02058e-01    2.57984e-02
    9.16430e-01    2.57399e-02
    9.31034e-01    2.56909e-02
    9.45871e-01    2.56513e-02
    9.60946e-01    2.56215e-02
    9.76263e-01    2.56014e-02
    9.91823e-01    2.55911e-02
    1.00763e+00    2.55909e-02
    1.02369e+00    2.56010e-02
    1.04001e+00    2.56213e-02
    1.05659e+00    2.56523e-02
    1.07342e+00    2.56940e-02
    1.09053e+00    2.57467e-02
    1.10790e+00    2.58106e-02
    1.12555e+00    2.58860e-02
    1.14348e+00    2.59732e-02
    1.16169e+00    2.60725e-02
    1.18019e+00    2.61841e-02
    1.19897e+00    2.63085e-02
    1.21805e+00    2.64460e-02
    1.23743e+00    2.65969e-02
    1.25711e+00    2.67619e-02
    1.27709e+00    2.69411e-02
    1.29738e+00    2.71353e-02
    1.31799e+00    2.73448e-02
    1.33891e+00    2.75702e-02
    1.36016e+00    2.78122e-02
    1.38173e+00    2.80713e-02
    1.40363e+00    2.83482e-02
    1.42587e+00    2.86436e-02
    1.44844e+00    2.89584e-02
    1.47135e+00    2.92932e-02
    1.49461e+00    2.96491e-02
    1.51822e+00    3.00268e-02
    1.54218e+00    3.04274e-02
    1.56650e+00    3.08520e-02
    1.59118e+00    3.13017e-02
    1.61622e+00    3.17777e-02
    1.64163e+00    3.22813e-02
    1.66741e+00    3.28138e-02
    1.69356e+00    3.33768e-02
    1.72010e+00    3.39718e-02
    1.74701e+00    3.46005e-02
    1.77430e+00    3.52648e-02
    1.80198e+00    3.59665e-02
    1.83005e+00    3.67077e-02
    1.85850e+00    3.74907e-02
    1.88735e+00    3.83178e-02
    1.91659e+00    3.91916e-02
    1.94623e+00    4.01149e-02
    1.97626e+00    4.10905e-02
    2.00669e+00    4.21217e-02
    2.03752e+00    4.32119e-02
    2.06874e+00    4.43647e-02
    2.10036e+00    4.55840e-02
    2.13237e+00    4.68741e-02
    2.16477e+00    4.82395e-02
    2.19756e+00    4.96852e-02
    2.23074e+00    5.12164e-02
    2.26430e+00    5.28388e-02
    2.29824e+00    5.45587e-02
    2.33255e+00    5.63827e-02
    2.36722e+00    5.83179e-02
    2.40225e+00    6.03720e-02
    2.43763e+00    6.25536e-02
    2.47334e+00    6.48716e-02
    2.50937e+00    6.73359e-02
    2.54571e+00    6.99570e-02
    2.58235e+00    7.27466e-02
    2.61926e+00    7.57169e-02
    2.65643e+00    7.88815e-02
    2.69383e+00    8.22550e-02
    2.73144e+00    8.58533e-02
    2.76924e+00    8.96935e-02
    2.80718e+00    9.37942e-02
    2.84524e+00    9.81757e-02
    2.88339e+00    1.02860e-01
    2.92157e+00    1.07870e-01
    2.95975e+00    1.13233e-01
    2.99787e+00    1.18975e-01
    3.03588e+00    1.25128e-01
    3.07372e+00    1.31724e-01
    3.11132e+00    1.38798e-01
    3.14862e+00    1.46390e-01
    3.18552e+00    1.54539e-01
    3.22195e+00    1.63293e-01
    3.25781e+00    1.72697e-01
    3.29300e+00    1.82806e-01
    3.32741e+00    1.93676e-01
    3.36091e+00    2.05365e-01
    3.39338e+00    2.17940e-01
    3.42467e+00    2.31470e-01
    3.45463e+00    2.46028e-01
    3.48311e+00    2.61692e-01
    3.50991e+00    2.78547e-01
    3.53486e+00    2.96679e-01
    3.55776e+00    3.16180e-01
    3.57839e+00    3.37147e-01
    3.59653e+00    3.59678e-01
    3.61195e+00    3.83877e-01
    3.62441e+00    4.09847e-01
    3.63365e+00    4.37692e-01
    3.63942e+00    4.67517e-01
    3.64144e+00    4.99424e-01
    3.63947e+00    5.33509e-01
    3.63323e+00    5.69861e-01
    3.62246e+00    6.08562e-01
    3.60693e+00    6.49678e-01
    3.58640e+00    6.93259e-01
    3.56066e+00    7.39336e-01
    3.52953e+00    7.87916e-01
    3.49287e+00    8.38977e-01
    3.45057e+00    8.92465e-01
    3.40258e+00    9.48293e-01
    3.34889e+00    1.00633e+00
    3.28956e+00    1.06642e+00
    3.22472e+00    1.12834e+00
    3.15455e+00    1.19184e+00
    3.07932e+00    1.25663e+00
    2.99935e+00    1.32237e+00
    2.91502e+00    1.38869e+00
    2.82680e+00    1.45520e+00
    2.73519e+00    1.52147e+00
    2.64073e+00    1.58705e+00
    2.54401e+00    1.65151e+00
    2.44564e+00    1.71440e+00
    2.34622e+00    1.77529e+00
    2.24637e+00    1.83377e+00
    2.14667e+00    1.88945e+00
    2.04770e+00    1.94199e+00
    1.94999e+00    1.99109e+00
    1.85402e+00    2.03649e+00
    1.76021e+00    2.07799e+00
    1.66896e+00    2.11543e+00
    1.58057e+00    2.14872e+00
    1.49531e+00    2.17780e+00
    1.41337e+00    2.20266e+00
    1.33492e+00    2.22334e+00
    1.26003e+00    2.23992e+00
    1.18877e+00    2.25250e+00
    1.12114e+00    2.26123e+00
    1.05712e+00    2.26626e+00
    9.96639e-01    2.26776e+00
    9.39629e-01    2.26594e+00
    8.85980e-01    2.26099e+00
    8.35573e-01    2.25312e+00
    7.88277e-01    2.24254e+00
    7.43952e-01    2.22945e+00
    7.02453e-01    2.21406e+00
    6.63633e-01    2.19658e+00
    6.27344e-01    2.17718e+00
    5.93440e-01    2.15607e+00
    5.61778e-01    2.13341e+00
    5.32220e-01    2.10938e+00
    5.04632e-01    2.08413e+00
    4.78885e-01    2.05781e+00
    4.54858e-01    2.03055e+00
    4.32435e-01    2.00250e+00
    4.11507e-01    1.97377e+00
    3.91971e-01    1.94446e+00
    3.73730e-01    1.91468e+00
    3.56694e-01    1.88453e+00
    3.40779e-01    1.85409e+00
    3.25906e-01    1.82345e+00
    3.12001e-01    1.79266e+00
    2.98997e-01    1.76180e+00
    2.86829e-01    1.73093e+00
    2.75440e-01    1.70009e+00
    2.64775e-01    1.66935e+00
    2.54783e-01    1.63874e+00
    2.45418e-01    1.60830e+00
    2.36636e-01    1.57807e+00
    2.28398e-01    1.54808e+00
    2.20665e-01    1.51836e+00
    2.13406e-01    1.48892e+00
    2.06586e-01    1.45980e+00
    2.00177e-01    1.43102e+00
    1.94153e-01    1.40258e+00
    1.88487e-01    1.37451e+00
    1.83156e-01    1.34681e+00
    1.78140e-01    1.31950e+00
    1.73417e-01    1.29259e+00
    1.68971e-01    1.26609e+00
    1.64782e-01    1.23999e+00
    1.60836e-01    1.21430e+00
    1.57118e-01    1.18904e+00
    1.53615e-01    1.16419e+00
    1.50312e-01    1.13977e+00
    1.47200e-01    1.11577e+00
    1.44266e-01    1.09219e+00
    1.41501e-01    1.06904e+00
    1.38895e-01    1.04630e+00
    1.36440e-01    1.02399e+00
    1.34126e-01    1.00209e+00
    1.31948e-01    9.80604e-01
    1.29896e-01    9.59528e-01
    1.27966e-01    9.38859e-01
    1.26150e-01    9.18591e-01
    1.24444e-01    8.98722e-01
    1.22841e-01    8.79245e-01
    1.21336e-01    8.60158e-01
    1.19926e-01    8.41454e-01
    1.18605e-01    8.23129e-01
    1.17370e-01    8.05177e-01
    1.16216e-01    7.87594e-01
    1.15140e-01    7.70372e-01
    1.14139e-01    7.53508e-01
    1.13210e-01    7.36995e-01
    1.12350e-01    7.20828e-01
    1.11555e-01    7.05001e-01
    1.10824e-01    6.89509e-01
    1.10155e-01    6.74345e-01
    1.09543e-01    6.59504e-01
    1.08989e-01    6.44980e-01
    1.08489e-01    6.30768e-01
    1.08043e-01    6.16861e-01
    1.07647e-01    6.03255e-01
    1.07301e-01    5.89944e-01
    1.07003e-01    5.76921e-01
    1.06752e-01    5.64182e-01
    1.06546e-01    5.51722e-01
    1.06384e-01    5.39534e-01
    1.06265e-01    5.27613e-01
    1.06188e-01    5.15955e-01
    1.06152e-01    5.04553e-01
    1.06156e-01    4.93403e-01
    1.06198e-01    4.82500e-01
    1.06279e-01    4.71839e-01
    1.06398e-01    4.61414e-01
    1.06553e-01    4.51221e-01
    1.06744e-01    4.41255e-01
    1.06971e-01    4.31512e-01
    1.07232e-01    4.21986e-01
    1.07528e-01    4.12673e-01
    1.07858e-01    4.03569e-01
    1.08221e-01    3.94670e-01
    1.08618e-01    3.85970e-01
    1.09047e-01    3.77466e-01
    1.09509e-01    3.69154e-01
    1.10002e-01    3.61028e-01
    1.10528e-01    3.53086e-01
    1.11085e-01    3.45324e-01
    1.11673e-01    3.37737e-01
    1.12293e-01    3.30322e-01
    1.12943e-01    3.23074e-01
    1.13625e-01    3.15991e-01
    1.14337e-01    3.09069e-01
    1.15080e-01    3.02303e-01
    1.15854e-01    2.95692e-01
    1.16658e-01    2.89231e-01
    1.17493e-01    2.82916e-01
    1.18358e-01    2.76746e-01
    1.19255e-01    2.70716e-01
    1.20181e-01    2.64823e-01
    1.21139e-01    2.59065e-01
    1.22127e-01    2.53438e-01
    1.23146e-01    2.47940e-01
    1.24197e-01    2.42567e-01
    1.25278e-01    2.37317e-01
    1.26390e-01    2.32187e-01
    1.27534e-01    2.27174e-01
    1.28710e-01    2.22276e-01
    1.29918e-01    2.17490e-01
    1.31157e-01    2.12813e-01
    1.32429e-01    2.08244e-01
    1.33733e-01    2.03779e-01
    1.35070e-01    1.99417e-01
    1.36440e-01    1.95154e-01
    1.37843e-01    1.90989e-01
    1.39279e-01    1.86920e-01
    1.40750e-01    1.82944e-01
    1.42255e-01    1.79060e-01
    1.43794e-01    1.75264e-01
    1.45368e-01    1.71556e-01
    1.46977e-01    1.67933e-01
    1.48622e-01    1.64393e-01
    1.50302e-01    1.60934e-01
    1.52019e-01    1.57555e-01
    1.53773e-01    1.54253e-01
    1.55564e-01    1.51028e-01
    1.57392e-01    1.47876e-01
    1.59259e-01    1.44797e-01
    1.61164e-01    1.41789e-01
    1.63108e-01    1.38850e-01
    1.65091e-01    1.35978e-01
    1.67114e-01    1.33173e-01
    1.69178e-01    1.30432e-01
    1.71283e-01    1.27754e-01
    1.73429e-01    1.25138e-01
    1.75617e-01    1.22582e-01
    1.77848e-01    1.20085e-01
    1.80122e-01    1.17645e-01
    1.82439e-01    1.15261e-01
    1.84801e-01    1.12933e-01
    1.87208e-01    1.10658e-01
    1.89661e-01    1.08435e-01
    1.92159e-01    1.06264e-01
    1.94705e-01    1.04143e-01
    1.97298e-01    1.02070e-01
    1.99939e-01    1.00046e-01
    2.02629e-01    9.80678e-02
    2.05369e-01    9.61356e-02
    2.08159e-01    9.42479e-02
    2.11000e-01    9.24038e-02
    2.13893e-01    9.06022e-02
    2.16838e-01    8.88423e-02
    2.19836e-01    8.71230e-02
    2.22889e-01    8.54435e-02
    2.25997e-01    8.38028e-02
    2.29160e-01    8.22000e-02
    2.32380e-01    8.06343e-02
    2.35657e-01    7.91049e-02
    2.38993e-01    7.76109e-02
    2.42387e-01    7.61515e-02
    2.45842e-01    7.47260e-02
    2.49358e-01    7.33335e-02
    2.52935e-01    7.19734e-02
    2.56575e-01    7.06448e-02
    2.60280e-01    6.93472e-02
    2.64048e-01    6.80797e-02
    2.67883e-01    6.68418e-02
    2.71785e-01    6.56327e-02
    2.75754e-01    6.44518e-02
    2.79792e-01    6.32985e-02
    2.83900e-01    6.21722e-02
    2.88079e-01    6.10723e-02
    2.92330e-01    5.99981e-02
    2.96654e-01    5.89491e-02
    3.01053e-01    5.79248e-02
    3.05527e-01    5.69246e-02
    3.10078e-01    5.59480e-02
    3.14707e-01    5.49945e-02
    3.19415e-01    5.40635e-02
    3.24203e-01    5.31546e-02
    3.29073e-01    5.22672e-02
    3.34026e-01    5.14010e-02
    3.39063e-01    5.05555e-02
    3.44186e-01    4.97302e-02
    3.49396e-01    4.89247e-02
    3.54693e-01    4.81385e-02
    3.60081e-01    4.73713e-02
    3.65559e-01    4.66227e-02
    3.71130e-01    4.58922e-02
    3.76795e-01    4.51796e-02
    3.82556e-01    4.44843e-02
    3.88413e-01    4.38061e-02
    3.94369e-01    4.31446e-02
    4.00425e-01    4.24995e-02
    4.06583e-01    4.18704e-02
    4.12843e-01    4.12571e-02
    4.19209e-01    4.06591e-02
    4.25681e-01    4.00763e-02
    4.32262e-01    3.95082e-02
    4.38952e-01    3.89547e-02
    4.45754e-01    3.84153e-02
    4.52670e-01    3.78900e-02
    4.59700e-01    3.73783e-02
    4.66848e-01    3.68801e-02
    4.74115e-01    3.63951e-02
    4.81502e-01    3.59231e-02
    4.89012e-01    3.54637e-02
    4.96647e-01    3.50169e-02
    5.04408e-01    3.45824e-02
    5.12298e-01    3.41599e-02
    5.20319e-01    3.37493e-02
    5.28472e-01    3.33504e-02
    5.36760e-01    3.29630e-02
    5.45186e-01    3.25869e-02
    5.53750e-01    3.22219e-02
    5.62455e-01    3.18678e-02
    5.71304e-01    3.15246e-02
    5.80299e-01    3.11921e-02
    5.89441e-01    3.08700e-02
    5.98734e-01    3.05583e-02
    6.08180e-01    3.02569e-02
    6.17781e-01    2.99655e-02
    6.27540e-01    2.96842e-02
    6.37458e-01    2.94127e-02
    6.47539e-01    2.91510e-02
    6.57785e-01    2.88989e-02
    6.68199e-01    2.86565e-02
    6.78783e-01    2.84235e-02
    6.89540e-01    2.81999e-02
    7.00472e-01    2.79857e-02
    7.11583e-01    2.77808e-02
    7.22874e-01    2.75851e-02
    7.34350e-01    2.73985e-02
    7.46012e-01    2.72211e-02
    7.57864e-01    2.70528e-02
    7.69909e-01    2.68936e-02
    7.82148e-01    2.67434e-02
    7.94587e-01    2.66023e-02
    8.07227e-01    2.64702e-02
    8.20071e-01    2.63472e-02
    8.33123e-01    2.62332e-02
    8.46386e-01    2.61283e-02
    8.59862e-01    2.60325e-02
    8.73557e-01    2.59459e-02
    8.87471e-01    2.58685e-02
    9.01609e-01    2.58004e-02
    9.15975e-01    2.57416e-02
    9.30571e-01    2.56923e-02
    9.45401e-01    2.56524e-02
    9.60469e-01    2.56223e-02
    9.75778e-01    2.56018e-02
    9.91331e-01    2.55913e-02
    1.00713e+00    2.55908e-02
    1.02318e+00    2.56005e-02
    1.03949e+00    2.56205e-02
    1.05606e+00    2.56511e-02
    1.07289e+00    2.56925e-02
    1.08999e+00    2.57449e-02
    1.10735e+00    2.58084e-02
    1.12499e+00    2.58835e-02
    1.14291e+00    2.59703e-02
    1.16111e+00    2.60692e-02
    1.17960e+00    2.61804e-02
    1.19838e+00    2.63044e-02
    1.21745e+00    2.64414e-02
    1.23681e+00    2.65920e-02
    1.25648e+00    2.67565e-02
    1.27646e+00    2.69353e-02
    1.29674e+00    2.71289e-02
    1.31734e+00    2.73380e-02
    1.33825e+00    2.75629e-02
    1.35949e+00    2.78043e-02
    1.38105e+00    2.80629e-02
    1.40294e+00    2.83392e-02
    1.42516e+00    2.86341e-02
    1.44773e+00    2.89482e-02
    1.47063e+00    2.92824e-02
    1.49388e+00    2.96376e-02
    1.51748e+00    3.00146e-02
    1.54143e+00    3.04145e-02
    1.56573e+00    3.08383e-02
    1.59040e+00    3.12872e-02
    1.61543e+00    3.17623e-02
    1.64083e+00    3.22650e-02
    1.66659e+00    3.27966e-02
    1.69274e+00    3.33586e-02
    1.71926e+00    3.39526e-02
    1.74615e+00    3.45802e-02
    1.77344e+00    3.52433e-02
    1.80110e+00    3.59438e-02
    1.82916e+00    3.66838e-02
    1.85760e+00    3.74654e-02
    1.88644e+00    3.82911e-02
    1.91567e+00    3.91634e-02
    1.94529e+00    4.00851e-02
    1.97531e+00    4.10590e-02
    2.00573e+00    4.20885e-02
    2.03654e+00    4.31767e-02
    2.06775e+00    4.43274e-02
    2.09936e+00    4.55446e-02
    2.13136e+00    4.68324e-02
    2.16375e+00    4.81954e-02
    2.19653e+00    4.96384e-02
    2.22970e+00    5.11669e-02
    2.26324e+00    5.27864e-02
    2.29717e+00    5.45031e-02
    2.33147e+00    5.63237e-02
    2.36613e+00    5.82553e-02
    2.40115e+00    6.03056e-02
    2.43651e+00    6.24830e-02
    2.47221e+00    6.47966e-02
    2.50823e+00    6.72561e-02
    2.54457e+00    6.98722e-02
    2.58119e+00    7.26562e-02
    2.61810e+00    7.56206e-02
    2.65526e+00    7.87789e-02
    2.69265e+00    8.21457e-02
    2.73026e+00    8.57366e-02
    2.76805e+00    8.95689e-02
    2.80599e+00    9.36612e-02
    2.84405e+00    9.80335e-02
    2.88219e+00    1.02708e-01
    2.92037e+00    1.07707e-01
    2.95855e+00    1.13058e-01
    2.99667e+00    1.18789e-01
    3.03469e+00    1.24928e-01
    3.07253e+00    1.31509e-01
    3.11014e+00    1.38568e-01
    3.14745e+00    1.46143e-01
    3.18437e+00    1.54274e-01
    3.22081e+00    1.63008e-01
    3.25669e+00    1.72391e-01
    3.29191e+00    1.82478e-01
    3.32634e+00    1.93322e-01
    3.35987e+00    2.04985e-01
    3.39237e+00    2.17531e-01
    3.42371e+00    2.31029e-01
    3.45371e+00    2.45554e-01
    3.48223e+00    2.61182e-01
    3.50909e+00    2.77998e-01
    3.53411e+00    2.96088e-01
    3.55707e+00    3.15545e-01
    3.57777e+00    3.36464e-01
    3.59600e+00    3.58945e-01
    3.61151e+00    3.83090e-01
    3.62406e+00    4.09002e-01
    3.63341e+00    4.36787e-01
    3.63929e+00    4.66549e-01
    3.64144e+00    4.98388e-01
    3.63959e+00    5.32403e-01
    3.63349e+00    5.68683e-01
    3.62287e+00    6.07309e-01
    3.60749e+00    6.48348e-01
    3.58712e+00    6.91851e-01
    3.56155e+00    7.37850e-01
    3.53059e+00    7.86351e-01
    3.49410e+00    8.37335e-01
    3.45198e+00    8.90748e-01
    3.40417e+00    9.46504e-01
    3.35066e+00    1.00448e+00
    3.29151e+00    1.06450e+00
    3.22684e+00    1.12637e+00
    3.15684e+00    1.18982e+00
    3.08176e+00    1.25457e+00
    3.00193e+00    1.32029e+00
    2.91774e+00    1.38660e+00
    2.82963e+00    1.45311e+00
    2.73812e+00    1.51939e+00
    2.64374e+00    1.58501e+00
    2.54708e+00    1.64951e+00
    2.44875e+00    1.71246e+00
    2.34935e+00    1.77341e+00
    2.24950e+00    1.83197e+00
    2.14980e+00    1.88774e+00
    2.05080e+00    1.94039e+00
    1.95304e+00    1.98960e+00
    1.85700e+00    2.03512e+00
    1.76312e+00    2.07674e+00
    1.67178e+00    2.11432e+00
    1.58330e+00    2.14774e+00
    1.49794e+00    2.17695e+00
    1.41590e+00    2.20194e+00
    1.33733e+00    2.22275e+00
    1.26233e+00    2.23946e+00
    1.19095e+00    2.25217e+00
    1.12321e+00    2.26101e+00
    1.05907e+00    2.26615e+00
    9.98487e-01    2.26777e+00
    9.41369e-01    2.26605e+00
    8.87616e-01    2.26119e+00
    8.37109e-01    2.25341e+00
    7.89718e-01    2.24291e+00
    7.45301e-01    2.22990e+00
    7.03716e-01    2.21458e+00
    6.64814e-01    2.19716e+00
    6.28447e-01    2.17782e+00
    5.94471e-01    2.15676e+00
    5.62741e-01    2.13415e+00
    5.33118e-01    2.11015e+00
    5.05470e-01    2.08494e+00
    4.79667e-01    2.05865e+00
    4.55588e-01    2.03142e+00
    4.33117e-01    2.00339e+00
    4.12143e-01    1.97468e+00
    3.92565e-01    1.94539e+00
    3.74285e-01    1.91563e+00
    3.57212e-01    1.88549e+00
    3.41263e-01    1.85505e+00
    3.26358e-01    1.82441e+00
    3.12424e-01    1.79363e+00
    2.99392e-01    1.76277e+00
    2.87200e-01    1.73190e+00
    2.75787e-01    1.70106e+00
    2.65100e-01    1.67032e+00
    2.55087e-01    1.63970e+00
    2.45703e-01    1.60926e+00
    2.36903e-01    1.57902e+00
    2.28649e-01    1.54902e+00
    2.20901e-01    1.51929e+00
    2.13627e-01    1.48984e+00
    2.06794e-01    1.46071e+00
    2.00373e-01    1.43192e+00
    1.94336e-01    1.40347e+00
    1.88660e-01    1.37538e+00
    1.83319e-01    1.34768e+00
    1.78293e-01    1.32036e+00
    1.73562e-01    1.29343e+00
    1.69106e-01    1.26691e+00
    1.64910e-01    1.24080e+00
    1.60957e-01    1.21510e+00
    1.57232e-01    1.18983e+00
    1.53722e-01    1.16497e+00
    1.50413e-01    1.14053e+00
    1.47295e-01    1.11652e+00
    1.44356e-01    1.09293e+00
    1.41585e-01    1.06976e+00
    1.38975e-01    1.04701e+00
    1.36515e-01    1.02468e+00
    1.34197e-01    1.00277e+00
    1.32014e-01    9.81273e-01
    1.29959e-01    9.60184e-01
    1.28025e-01    9.39502e-01
    1.26206e-01    9.19222e-01
    1.24496e-01    8.99340e-01
    1.22890e-01    8.79852e-01
    1.21382e-01    8.60752e-01
    1.19969e-01    8.42036e-01
    1.18645e-01    8.23699e-01
    1.17407e-01    8.05736e-01
    1.16251e-01    7.88141e-01
    1.15173e-01    7.70908e-01
    1.14170e-01    7.54033e-01
    1.13238e-01    7.37509e-01
    1.12376e-01    7.21331e-01
    1.11579e-01    7.05494e-01
    1.10846e-01    6.89991e-01
    1.10175e-01    6.74816e-01
    1.09562e-01    6.59965e-01
    1.09006e-01    6.45432e-01
    1.08504e-01    6.31210e-01
    1.08056e-01    6.17294e-01
    1.07659e-01    6.03678e-01
    1.07311e-01    5.90357e-01
    1.07012e-01    5.77326e-01
    1.06759e-01    5.64578e-01
    1.06552e-01    5.52109e-01
    1.06389e-01    5.39913e-01
    1.06268e-01    5.27984e-01
    1.06190e-01    5.16317e-01
    1.06152e-01    5.04907e-01
    1.06155e-01    4.93750e-01
    1.06196e-01    4.82839e-01
    1.06276e-01    4.72170e-01
    1.06393e-01    4.61738e-01
    1.06547e-01    4.51538e-01
    1.06737e-01    4.41565e-01
    1.06963e-01    4.31815e-01
    1.07223e-01    4.22282e-01
    1.07518e-01    4.12963e-01
    1.07847e-01    4.03852e-01
    1.08209e-01    3.94946e-01
    1.08605e-01    3.86241e-01
    1.09033e-01    3.77730e-01
    1.09494e-01    3.69412e-01
    1.09986e-01    3.61281e-01
    1.10511e-01    3.53333e-01
    1.11067e-01    3.45565e-01
    1.11654e-01    3.37973e-01
    1.12273e-01    3.30552e-01
    1.12922e-01    3.23300e-01
    1.13603e-01    3.16211e-01
    1.14314e-01    3.09284e-01
    1.15056e-01    3.02514e-01
    1.15829e-01    2.95897e-01
    1.16632e-01    2.89431e-01
    1.17466e-01    2.83113e-01
    1.18331e-01    2.76938e-01
    1.19226e-01    2.70903e-01
    1.20152e-01    2.65006e-01
    1.21108e-01    2.59244e-01
    1.22096e-01    2.53613e-01
    1.23114e-01    2.48111e-01
    1.24163e-01    2.42734e-01
    1.25243e-01    2.37480e-01
    1.26355e-01    2.32346e-01
    1.27498e-01    2.27330e-01
    1.28673e-01    2.22428e-01
    1.29879e-01    2.17638e-01
    1.31118e-01    2.12958e-01
    1.32388e-01    2.08386e-01
    1.33691e-01    2.03918e-01
    1.35027e-01    1.99552e-01
    1.36396e-01    1.95287e-01
    1.37798e-01    1.91119e-01
    1.39234e-01    1.87047e-01
    1.40703e-01    1.83068e-01
    1.42207e-01    1.79181e-01
    1.43745e-01    1.75382e-01
    1.45318e-01    1.71671e-01
    1.46926e-01    1.68045e-01
    1.48569e-01    1.64503e-01
    1.50249e-01    1.61042e-01
    1.51965e-01    1.57660e-01
    1.53717e-01    1.54356e-01
    1.55507e-01    1.51128e-01
    1.57334e-01    1.47974e-01
    1.59199e-01    1.44893e-01
    1.61103e-01    1.41882e-01
    1.63046e-01    1.38941e-01
    1.65028e-01    1.36067e-01
    1.67050e-01    1.33260e-01
    1.69112e-01    1.30517e-01
    1.71216e-01    1.27837e-01
    1.73361e-01    1.25219e-01
    1.75547e-01    1.22661e-01
    1.77777e-01    1.20162e-01
    1.80049e-01    1.17721e-01
    1.82366e-01    1.15335e-01
    1.84726e-01    1.13005e-01
    1.87132e-01    1.10729e-01
    1.89583e-01    1.08504e-01
    1.92080e-01    1.06331e-01
    1.94624e-01    1.04209e-01
    1.97216e-01    1.02135e-01
    1.99855e-01    1.00109e-01
    2.02544e-01    9.81293e-02
    2.05282e-01    9.61956e-02
    2.08070e-01    9.43065e-02
    2.10910e-01    9.24611e-02
    2.13801e-01    9.06582e-02
    2.16745e-01    8.88970e-02
    2.19741e-01    8.71764e-02
    2.22792e-01    8.54957e-02
    2.25898e-01    8.38537e-02
    2.29060e-01    8.22498e-02
    2.32278e-01    8.06830e-02
    2.35553e-01    7.91524e-02
    2.38887e-01    7.76573e-02
    2.42280e-01    7.61969e-02
    2.45733e-01    7.47703e-02
    2.49246e-01    7.33768e-02
    2.52822e-01    7.20156e-02
    2.56460e-01    7.06861e-02
    2.60162e-01    6.93875e-02
    2.63929e-01    6.81191e-02
    2.67762e-01    6.68802e-02
    2.71661e-01    6.56703e-02
    2.75628e-01    6.44885e-02
    2.79664e-01    6.33344e-02
    2.83770e-01    6.22072e-02
    2.87946e-01    6.11064e-02
    2.92195e-01    6.00315e-02
    2.96517e-01    5.89817e-02
    3.00914e-01    5.79567e-02
    3.05385e-01    5.69557e-02
    3.09934e-01    5.59784e-02
    3.14560e-01    5.50241e-02
    3.19266e-01    5.40924e-02
    3.24052e-01    5.31828e-02
    3.28919e-01    5.22948e-02
    3.33869e-01    5.14280e-02
    3.38904e-01    5.05818e-02
    3.44024e-01    4.97558e-02
    3.49230e-01    4.89497e-02
    3.54525e-01    4.81629e-02
    3.59910e-01    4.73952e-02
    3.65386e-01    4.66460e-02
    3.70954e-01    4.59149e-02
    3.76616e-01    4.52017e-02
    3.82373e-01    4.45059e-02
    3.88228e-01    4.38272e-02
    3.94180e-01    4.31652e-02
    4.00233e-01    4.25196e-02
    4.06388e-01    4.18900e-02
    4.12645e-01    4.12761e-02
    4.19007e-01    4.06777e-02
    4.25476e-01    4.00944e-02
    4.32053e-01    3.95258e-02
    4.38740e-01    3.89718e-02
    4.45539e-01    3.84321e-02
    4.52450e-01    3.79063e-02
    4.59478e-01    3.73942e-02
    4.66622e-01    3.68956e-02
    4.73884e-01    3.64102e-02
    4.81268e-01    3.59377e-02
    4.88774e-01    3.54780e-02
    4.96405e-01    3.50308e-02
    5.04163e-01    3.45958e-02
    5.12048e-01    3.41730e-02
    5.20065e-01    3.37620e-02
    5.28214e-01    3.33628e-02
    5.36498e-01    3.29750e-02
    5.44919e-01    3.25985e-02
    5.53478e-01    3.22332e-02
    5.62179e-01    3.18788e-02
    5.71024e-01    3.15353e-02
    5.80014e-01    3.12024e-02
    5.89152e-01    3.08800e-02
    5.98440e-01    3.05680e-02
    6.07881e-01    3.02662e-02
    6.17477e-01    2.99745e-02
    6.27230e-01    2.96929e-02
    6.37144e-01    2.94211e-02
    6.47220e-01    2.91590e-02
    6.57461e-01    2.89067e-02
    6.67869e-01    2.86639e-02
    6.78447e-01    2.84307e-02
    6.89199e-01    2.82068e-02
    7.00126e-01    2.79923e-02
    7.11231e-01    2.77871e-02
    7.22517e-01    2.75911e-02
    7.33987e-01    2.74043e-02
    7.45643e-01    2.72266e-02
    7.57489e-01    2.70580e-02
    7.69527e-01    2.68985e-02
    7.81761e-01    2.67480e-02
    7.94193e-01    2.66066e-02
    8.06826e-01    2.64742e-02
    8.19664e-01    2.63509e-02
    8.32709e-01    2.62366e-02
    8.45966e-01    2.61314e-02
    8.59436e-01    2.60354e-02
    8.73123e-01    2.59485e-02
    8.87030e-01    2.58708e-02
    9.01162e-01    2.58024e-02
    9.15520e-01    2.57433e-02
    9.30109e-01    2.56937e-02
    9.44932e-01    2.56535e-02
    9.59992e-01    2.56231e-02
    9.75293e-01    2.56023e-02
    9.90838e-01    2.55915e-02
    1.00663e+00    2.55907e-02
    1.02268e+00    2.56000e-02
    1.03898e+00    2.56197e-02
    1.05554e+00    2.56500e-02
    1.07236e+00    2.56910e-02
    1.08945e+00    2.57430e-02
    1.10680e+00    2.58063e-02
    1.12444e+00    2.58809e-02
    1.14235e+00    2.59674e-02
    1.16054e+00    2.60659e-02
    1.17902e+00    2.61767e-02
    1.19778e+00    2.63003e-02
    1.21684e+00    2.64369e-02
    1.23620e+00    2.65870e-02
    1.25586e+00    2.67511e-02
    1.27582e+00    2.69294e-02
    1.29610e+00    2.71226e-02
    1.31668e+00    2.73312e-02
    1.33759e+00    2.75556e-02
    1.35882e+00    2.77965e-02
    1.38037e+00    2.80545e-02
    1.40225e+00    2.83303e-02
    1.42446e+00    2.86245e-02
    1.44701e+00    2.89380e-02
    1.46990e+00    2.92716e-02
    1.49314e+00    2.96261e-02
    1.51673e+00    3.00024e-02
    1.54067e+00    3.04016e-02
    1.56496e+00    3.08246e-02
    1.58962e+00    3.12727e-02
    1.61464e+00    3.17470e-02
    1.64002e+00    3.22488e-02
    1.66578e+00    3.27794e-02
    1.69191e+00    3.33405e-02
    1.71842e+00    3.39334e-02
    1.74530e+00    3.45600e-02
    1.77257e+00    3.52219e-02
    1.80023e+00    3.59212e-02
    1.82827e+00    3.66599e-02
    1.85670e+00    3.74402e-02
    1.88553e+00    3.82645e-02
    1.91474e+00    3.91353e-02
    1.94436e+00    4.00553e-02
    1.97436e+00    4.10276e-02
    2.00477e+00    4.20552e-02
    2.03557e+00    4.31416e-02
    2.06677e+00    4.42903e-02
    2.09836e+00    4.55053e-02
    2.13035e+00    4.67908e-02
    2.16272e+00    4.81513e-02
    2.19549e+00    4.95918e-02
    2.22865e+00    5.11175e-02
    2.26218e+00    5.27341e-02
    2.29610e+00    5.44476e-02
    2.33038e+00    5.62648e-02
    2.36503e+00    5.81928e-02
    2.40004e+00    6.02393e-02
    2.43539e+00    6.24126e-02
    2.47108e+00    6.47217e-02
    2.50710e+00    6.71765e-02
    2.54342e+00    6.97874e-02
    2.58004e+00    7.25660e-02
    2.61693e+00    7.55246e-02
    2.65409e+00    7.86766e-02
    2.69147e+00    8.20365e-02
    2.72907e+00    8.56202e-02
    2.76686e+00    8.94446e-02
    2.80479e+00    9.35284e-02
    2.84285e+00    9.78916e-02
    2.88099e+00    1.02556e-01
    2.91917e+00    1.07545e-01
    2.95735e+00    1.12885e-01
    2.99548e+00    1.18602e-01
    3.03350e+00    1.24729e-01
    3.07135e+00    1.31296e-01
    3.10897e+00    1.38339e-01
    3.14628e+00    1.45896e-01
    3.18321e+00    1.54010e-01
    3.21968e+00    1.62724e-01
    3.25558e+00    1.72086e-01
    3.29081e+00    1.82149e-01
    3.32527e+00    1.92969e-01
    3.35883e+00    2.04605e-01
    3.39137e+00    2.17123e-01
    3.42274e+00    2.30590e-01
    3.45279e+00    2.45081e-01
    3.48136e+00    2.60673e-01
    3.50828e+00    2.77451e-01
    3.53335e+00    2.95499e-01
    3.55638e+00    3.14912e-01
    3.57716e+00    3.35784e-01
    3.59547e+00    3.58214e-01
    3.61107e+00    3.82305e-01
    3.62372e+00    4.08160e-01
    3.63317e+00    4.35885e-01
    3.63916e+00    4.65582e-01
    3.64143e+00    4.97355e-01
    3.63971e+00    5.31300e-01
    3.63375e+00    5.67508e-01
    3.62328e+00    6.06059e-01
    3.60805e+00    6.47021e-01
    3.58784e+00    6.90446e-01
    3.56243e+00    7.36366e-01
    3.53165e+00    7.84789e-01
    3.49534e+00    8.35695e-01
    3.45339e+00    8.89033e-01
    3.40576e+00    9.44718e-01
    3.35243e+00    1.00262e+00
    3.29345e+00    1.06259e+00
    3.22896e+00    1.12440e+00
    3.15912e+00    1.18781e+00
    3.08419e+00    1.25252e+00
    3.00451e+00    1.31821e+00
    2.92045e+00    1.38451e+00
    2.83245e+00    1.45102e+00
    2.74104e+00    1.51732e+00
    2.64674e+00    1.58296e+00
    2.55015e+00    1.64750e+00
    2.45186e+00    1.71051e+00
    2.35249e+00    1.77153e+00
    2.25264e+00    1.83017e+00
    2.15292e+00    1.88604e+00
    2.05389e+00    1.93878e+00
    1.95609e+00    1.98811e+00
    1.85999e+00    2.03375e+00
    1.76604e+00    2.07550e+00
    1.67461e+00    2.11320e+00
    1.58604e+00    2.14675e+00
    1.50057e+00    2.17609e+00
    1.41842e+00    2.20122e+00
    1.33974e+00    2.22216e+00
    1.26463e+00    2.23900e+00
    1.19314e+00    2.25183e+00
    1.12528e+00    2.26079e+00
    1.06103e+00    2.26605e+00
    1.00034e+00    2.26777e+00
    9.43112e-01    2.26615e+00
    8.89255e-01    2.26139e+00
    8.38649e-01    2.25370e+00
    7.91161e-01    2.24328e+00
    7.46653e-01    2.23034e+00
    7.04981e-01    2.21509e+00
    6.65997e-01    2.19773e+00
    6.29553e-01    2.17846e+00
    5.95503e-01    2.15744e+00
    5.63705e-01    2.13488e+00
    5.34019e-01    2.11093e+00
    5.06310e-01    2.08575e+00
    4.80451e-01    2.05949e+00
    4.56320e-01    2.03229e+00
    4.33799e-01    2.00429e+00
    4.12780e-01    1.97559e+00
    3.93160e-01    1.94632e+00
    3.74840e-01    1.91657e+00
    3.57731e-01    1.88644e+00
    3.41748e-01    1.85601e+00
    3.26812e-01    1.82538e+00
    3.12848e-01    1.79460e+00
    2.99789e-01    1.76374e+00
    2.87571e-01    1.73287e+00
    2.76134e-01    1.70203e+00
    2.65425e-01    1.67128e+00
    2.55392e-01    1.64066e+00
    2.45989e-01    1.61021e+00
    2.37172e-01    1.57997e+00
    2.28900e-01    1.54996e+00
    2.21137e-01    1.52022e+00
    2.13849e-01    1.49076e+00
    2.07002e-01    1.46162e+00
    2.00569e-01    1.43282e+00
    1.94521e-01    1.40436e+00
    1.88833e-01    1.37626e+00
    1.83482e-01    1.34854e+00
    1.78446e-01    1.32121e+00
    1.73706e-01    1.29427e+00
    1.69242e-01    1.26774e+00
    1.65038e-01    1.24162e+00
    1.61078e-01    1.21591e+00
    1.57346e-01    1.19061e+00
    1.53829e-01    1.16574e+00
    1.50514e-01    1.14129e+00
    1.47390e-01    1.11727e+00
    1.44445e-01    1.09366e+00
    1.41670e-01    1.07048e+00
    1.39054e-01    1.04772e+00
    1.36590e-01    1.02538e+00
    1.34268e-01    1.00345e+00
    1.32081e-01    9.81943e-01
    1.30022e-01    9.60841e-01
    1.28084e-01    9.40146e-01
    1.26261e-01    9.19853e-01
    1.24548e-01    8.99959e-01
    1.22939e-01    8.80458e-01
    1.21428e-01    8.61346e-01
    1.20012e-01    8.42619e-01
    1.18686e-01    8.24270e-01
    1.17445e-01    8.06295e-01
    1.16286e-01    7.88688e-01
    1.15206e-01    7.71444e-01
    1.14200e-01    7.54558e-01
    1.13267e-01    7.38023e-01
    1.12402e-01    7.21835e-01
    1.11603e-01    7.05986e-01
    1.10869e-01    6.90473e-01
    1.10195e-01    6.75288e-01
    1.09580e-01    6.60427e-01
    1.09022e-01    6.45884e-01
    1.08519e-01    6.31652e-01
    1.08069e-01    6.17726e-01
    1.07670e-01    6.04102e-01
    1.07321e-01    5.90772e-01
    1.07021e-01    5.77731e-01
    1.06766e-01    5.64975e-01
    1.06558e-01    5.52497e-01
    1.06393e-01    5.40292e-01
    1.06271e-01    5.28355e-01
    1.06192e-01    5.16680e-01
    1.06153e-01    5.05262e-01
    1.06154e-01    4.94097e-01
    1.06195e-01    4.83178e-01
    1.06273e-01    4.72502e-01
    1.06389e-01    4.62062e-01
    1.06542e-01    4.51855e-01
    1.06731e-01    4.41875e-01
    1.06955e-01    4.32118e-01
    1.07215e-01    4.22578e-01
    1.07509e-01    4.13253e-01
    1.07836e-01    4.04136e-01
    1.08198e-01    3.95223e-01
    1.08592e-01    3.86511e-01
    1.09019e-01    3.77995e-01
    1.09479e-01    3.69670e-01
    1.09970e-01    3.61534e-01
    1.10494e-01    3.53580e-01
    1.11049e-01    3.45807e-01
    1.11635e-01    3.38209e-01
    1.12253e-01    3.30783e-01
    1.12901e-01    3.23525e-01
    1.13581e-01    3.16432e-01
    1.14291e-01    3.09499e-01
    1.15032e-01    3.02724e-01
    1.15804e-01    2.96103e-01
    1.16607e-01    2.89632e-01
    1.17440e-01    2.83309e-01
    1.18303e-01    2.77129e-01
    1.19197e-01    2.71091e-01
    1.20122e-01    2.65190e-01
    1.21078e-01    2.59423e-01
    1.22064e-01    2.53788e-01
    1.23081e-01    2.48282e-01
    1.24130e-01    2.42901e-01
    1.25209e-01    2.37643e-01
    1.26320e-01    2.32506e-01
    1.27462e-01    2.27485e-01
    1.28635e-01    2.22580e-01
    1.29841e-01    2.17787e-01
    1.31078e-01    2.13104e-01
    1.32348e-01    2.08528e-01
    1.33650e-01    2.04057e-01
    1.34985e-01    1.99688e-01
    1.36353e-01    1.95419e-01
    1.37754e-01    1.91248e-01
    1.39188e-01    1.87173e-01
    1.40657e-01    1.83192e-01
    1.42159e-01    1.79301e-01
    1.43696e-01    1.75500e-01
    1.45268e-01    1.71787e-01
    1.46875e-01    1.68158e-01
    1.48517e-01    1.64613e-01
    1.50196e-01    1.61149e-01
    1.51910e-01    1.57765e-01
    1.53662e-01    1.54459e-01
    1.55450e-01    1.51228e-01
    1.57276e-01    1.48072e-01
    1.59140e-01    1.44989e-01
    1.61043e-01    1.41976e-01
    1.62984e-01    1.39032e-01
    1.64965e-01    1.36157e-01
    1.66986e-01    1.33347e-01
    1.69047e-01    1.30602e-01
    1.71149e-01    1.27920e-01
    1.73293e-01    1.25300e-01
    1.75478e-01    1.22741e-01
    1.77706e-01    1.20240e-01
    1.79977e-01    1.17797e-01
    1.82292e-01    1.15410e-01
    1.84651e-01    1.13078e-01
    1.87055e-01    1.10799e-01
    1.89505e-01    1.08573e-01
    1.92001e-01    1.06399e-01
    1.94543e-01    1.04275e-01
    1.97133e-01    1.02199e-01
    1.99772e-01    1.00172e-01
    2.02459e-01    9.81908e-02
    2.05195e-01    9.62557e-02
    2.07982e-01    9.43652e-02
    2.10820e-01    9.25184e-02
    2.13709e-01    9.07142e-02
    2.16651e-01    8.89517e-02
    2.19646e-01    8.72299e-02
    2.22696e-01    8.55479e-02
    2.25800e-01    8.39048e-02
    2.28960e-01    8.22996e-02
    2.32176e-01    8.07317e-02
    2.35449e-01    7.92000e-02
    2.38781e-01    7.77038e-02
    2.42172e-01    7.62422e-02
    2.45623e-01    7.48146e-02
    2.49135e-01    7.34201e-02
    2.52708e-01    7.20579e-02
    2.56345e-01    7.07274e-02
    2.60045e-01    6.94278e-02
    2.63810e-01    6.81585e-02
    2.67640e-01    6.69187e-02
    2.71537e-01    6.57079e-02
    2.75502e-01    6.45252e-02
    2.79536e-01    6.33702e-02
    2.83640e-01    6.22422e-02
    2.87814e-01    6.11406e-02
    2.92061e-01    6.00649e-02
    2.96380e-01    5.90143e-02
    3.00774e-01    5.79885e-02
    3.05244e-01    5.69868e-02
    3.09790e-01    5.60087e-02
    3.14414e-01    5.50537e-02
    3.19117e-01    5.41214e-02
    3.23900e-01    5.32111e-02
    3.28765e-01    5.23224e-02
    3.33712e-01    5.14549e-02
    3.38744e-01    5.06081e-02
    3.43861e-01    4.97815e-02
    3.49065e-01    4.89747e-02
    3.54358e-01    4.81874e-02
    3.59740e-01    4.74190e-02
    3.65212e-01    4.66692e-02
    3.70777e-01    4.59376e-02
    3.76437e-01    4.52239e-02
    3.82191e-01    4.45275e-02
    3.88042e-01    4.38483e-02
    3.93992e-01    4.31857e-02
    4.00041e-01    4.25396e-02
    4.06193e-01    4.19095e-02
    4.12447e-01    4.12952e-02
    4.18806e-01    4.06963e-02
    4.25271e-01    4.01125e-02
    4.31845e-01    3.95435e-02
    4.38528e-01    3.89890e-02
    4.45323e-01    3.84488e-02
    4.52232e-01    3.79226e-02
    4.59255e-01    3.74101e-02
    4.66395e-01    3.69111e-02
    4.73654e-01    3.64252e-02
    4.81034e-01    3.59524e-02
    4.88537e-01    3.54922e-02
    4.96163e-01    3.50446e-02
    5.03917e-01    3.46093e-02
    5.11799e-01    3.41861e-02
    5.19811e-01    3.37748e-02
    5.27956e-01    3.33751e-02
    5.36236e-01    3.29870e-02
    5.44652e-01    3.26102e-02
    5.53207e-01    3.22445e-02
    5.61904e-01    3.18898e-02
    5.70743e-01    3.15459e-02
    5.79729e-01    3.12127e-02
    5.88862e-01    3.08900e-02
    5.98146e-01    3.05776e-02
    6.07582e-01    3.02755e-02
    6.17173e-01    2.99835e-02
    6.26921e-01    2.97016e-02
    6.36830e-01    2.94295e-02
    6.46901e-01    2.91671e-02
    6.57136e-01    2.89145e-02
    6.67539e-01    2.86714e-02
    6.78112e-01    2.84378e-02
    6.88858e-01    2.82137e-02
    6.99780e-01    2.79989e-02
    7.10879e-01    2.77934e-02
    7.22159e-01    2.75971e-02
    7.33623e-01    2.74100e-02
    7.45274e-01    2.72320e-02
    7.57114e-01    2.70631e-02
    7.69146e-01    2.69033e-02
    7.81373e-01    2.67526e-02
    7.93799e-01    2.66109e-02
    8.06426e-01    2.64782e-02
    8.19257e-01    2.63546e-02
    8.32296e-01    2.62401e-02
    8.45546e-01    2.61346e-02
    8.59009e-01    2.60383e-02
    8.72689e-01    2.59511e-02
    8.86590e-01    2.58731e-02
    9.00714e-01    2.58044e-02
    9.15065e-01    2.57450e-02
    9.29647e-01    2.56951e-02
    9.44462e-01    2.56547e-02
    9.59515e-01    2.56239e-02
    9.74808e-01    2.56028e-02
    9.90346e-01    2.55917e-02
    1.00613e+00    2.55905e-02
    1.02217e+00    2.55996e-02
    1.03846e+00    2.56190e-02
    1.05501e+00    2.56489e-02
    1.07182e+00    2.56896e-02
    1.08890e+00    2.57412e-02
    1.10625e+00    2.58041e-02
    1.12388e+00    2.58784e-02
    1.14178e+00    2.59645e-02
    1.15996e+00    2.60626e-02
    1.17843e+00    2.61730e-02
    1.19719e+00    2.62962e-02
    1.21624e+00    2.64324e-02
    1.23559e+00    2.65821e-02
    1.25524e+00    2.67457e-02
    1.27519e+00    2.69236e-02
    1.29546e+00    2.71163e-02
    1.31603e+00    2.73244e-02
    1.33693e+00    2.75483e-02
    1.35814e+00    2.77887e-02
    1.37968e+00    2.80461e-02
    1.40155e+00    2.83213e-02
    1.42376e+00    2.86150e-02
    1.44630e+00    2.89279e-02
    1.46918e+00    2.92608e-02
    1.49241e+00    2.96146e-02
    1.51598e+00    2.99902e-02
    1.53991e+00    3.03887e-02
    1.56419e+00    3.08109e-02
    1.58884e+00    3.12582e-02
    1.61384e+00    3.17317e-02
    1.63922e+00    3.22326e-02
    1.66496e+00    3.27623e-02
    1.69108e+00    3.33224e-02
    1.71758e+00    3.39143e-02
    1.74445e+00    3.45397e-02
    1.77171e+00    3.52006e-02
    1.79935e+00    3.58986e-02
    1.82738e+00    3.66360e-02
    1.85580e+00    3.74150e-02
    1.88461e+00    3.82379e-02
    1.91382e+00    3.91072e-02
    1.94342e+00    4.00256e-02
    1.97342e+00    4.09962e-02
    2.00381e+00    4.20220e-02
    2.03460e+00    4.31065e-02
    2.06578e+00    4.42532e-02
    2.09736e+00    4.54661e-02
    2.12933e+00    4.67493e-02
    2.16170e+00    4.81074e-02
    2.19446e+00    4.95453e-02
    2.22760e+00    5.10682e-02
    2.26112e+00    5.26818e-02
    2.29503e+00    5.43922e-02
    2.32930e+00    5.62061e-02
    2.36394e+00    5.81304e-02
    2.39894e+00    6.01731e-02
    2.43428e+00    6.23422e-02
    2.46996e+00    6.46470e-02
    2.50596e+00    6.70970e-02
    2.54227e+00    6.97029e-02
    2.57888e+00    7.24760e-02
    2.61577e+00    7.54287e-02
    2.65292e+00    7.85744e-02
    2.69030e+00    8.19276e-02
    2.72789e+00    8.55040e-02
    2.76567e+00    8.93206e-02
    2.80360e+00    9.33959e-02
    2.84165e+00    9.77500e-02
    2.87979e+00    1.02405e-01
    2.91797e+00    1.07383e-01
    2.95615e+00    1.12711e-01
    2.99428e+00    1.18417e-01
    3.03230e+00    1.24529e-01
    3.07016e+00    1.31082e-01
    3.10779e+00    1.38110e-01
    3.14511e+00    1.45651e-01
    3.18206e+00    1.53746e-01
    3.21854e+00    1.62440e-01
    3.25446e+00    1.71782e-01
    3.28971e+00    1.81822e-01
    3.32420e+00    1.92617e-01
    3.35779e+00    2.04226e-01
    3.39036e+00    2.16715e-01
    3.42177e+00    2.30152e-01
    3.45187e+00    2.44609e-01
    3.48049e+00    2.60166e-01
    3.50746e+00    2.76904e-01
    3.53259e+00    2.94912e-01
    3.55569e+00    3.14280e-01
    3.57654e+00    3.35105e-01
    3.59493e+00    3.57484e-01
    3.61062e+00    3.81521e-01
    3.62337e+00    4.07320e-01
    3.63292e+00    4.34984e-01
    3.63903e+00    4.64618e-01
    3.64142e+00    4.96324e-01
    3.63983e+00    5.30199e-01
    3.63400e+00    5.66335e-01
    3.62368e+00    6.04811e-01
    3.60860e+00    6.45696e-01
    3.58855e+00    6.89044e-01
    3.56331e+00    7.34885e-01
    3.53270e+00    7.83229e-01
    3.49656e+00    8.34058e-01
    3.45480e+00    8.87321e-01
    3.40734e+00    9.42933e-01
    3.35419e+00    1.00077e+00
    3.29539e+00    1.06067e+00
    3.23107e+00    1.12243e+00
    3.16139e+00    1.18579e+00
    3.08662e+00    1.25047e+00
    3.00708e+00    1.31614e+00
    2.92315e+00    1.38242e+00
    2.83528e+00    1.44893e+00
    2.74396e+00    1.51524e+00
    2.64974e+00    1.58091e+00
    2.55321e+00    1.64550e+00
    2.45497e+00    1.70855e+00
    2.35562e+00    1.76965e+00
    2.25578e+00    1.82837e+00
    2.15605e+00    1.88433e+00
    2.05699e+00    1.93718e+00
    1.95914e+00    1.98661e+00
    1.86298e+00    2.03237e+00
    1.76895e+00    2.07425e+00
    1.67744e+00    2.11208e+00
    1.58877e+00    2.14576e+00
    1.50321e+00    2.17523e+00
    1.42095e+00    2.20049e+00
    1.34216e+00    2.22157e+00
    1.26694e+00    2.23853e+00
    1.19533e+00    2.25148e+00
    1.12736e+00    2.26057e+00
    1.06300e+00    2.26594e+00
    1.00219e+00    2.26777e+00
    9.44859e-01    2.26625e+00
    8.90898e-01    2.26159e+00
    8.40191e-01    2.25398e+00
    7.92607e-01    2.24365e+00
    7.48008e-01    2.23079e+00
    7.06249e-01    2.21561e+00
    6.67183e-01    2.19831e+00
    6.30661e-01    2.17909e+00
    5.96539e-01    2.15813e+00
    5.64672e-01    2.13561e+00
    5.34921e-01    2.11170e+00
    5.07152e-01    2.08656e+00
    4.81237e-01    2.06033e+00
    4.57053e-01    2.03316e+00
    4.34484e-01    2.00518e+00
    4.13419e-01    1.97650e+00
    3.93756e-01    1.94724e+00
    3.75397e-01    1.91751e+00
    3.58252e-01    1.88739e+00
    3.42234e-01    1.85697e+00
    3.27266e-01    1.82634e+00
    3.13273e-01    1.79557e+00
    3.00186e-01    1.76471e+00
    2.87942e-01    1.73384e+00
    2.76482e-01    1.70300e+00
    2.65751e-01    1.67224e+00
    2.55698e-01    1.64162e+00
    2.46275e-01    1.61116e+00
    2.37440e-01    1.58091e+00
    2.29152e-01    1.55090e+00
    2.21374e-01    1.52115e+00
    2.14071e-01    1.49168e+00
    2.07211e-01    1.46253e+00
    2.00765e-01    1.43372e+00
    1.94705e-01    1.40525e+00
    1.89006e-01    1.37714e+00
    1.83645e-01    1.34941e+00
    1.78600e-01    1.32206e+00
    1.73851e-01    1.29511e+00
    1.69379e-01    1.26857e+00
    1.65167e-01    1.24243e+00
    1.61199e-01    1.21671e+00
    1.57460e-01    1.19140e+00
    1.53936e-01    1.16652e+00
    1.50615e-01    1.14206e+00
    1.47486e-01    1.11802e+00
    1.44535e-01    1.09440e+00
    1.41755e-01    1.07120e+00
    1.39134e-01    1.04843e+00
    1.36665e-01    1.02608e+00
    1.34339e-01    1.00414e+00
    1.32147e-01    9.82613e-01
    1.30085e-01    9.61498e-01
    1.28143e-01    9.40790e-01
    1.26317e-01    9.20485e-01
    1.24600e-01    9.00578e-01
    1.22988e-01    8.81065e-01
    1.21474e-01    8.61941e-01
    1.20055e-01    8.43202e-01
    1.18726e-01    8.24841e-01
    1.17483e-01    8.06854e-01
    1.16321e-01    7.89236e-01
    1.15239e-01    7.71981e-01
    1.14231e-01    7.55083e-01
    1.13295e-01    7.38538e-01
    1.12428e-01    7.22338e-01
    1.11628e-01    7.06479e-01
    1.10891e-01    6.90955e-01
    1.10215e-01    6.75761e-01
    1.09599e-01    6.60889e-01
    1.09039e-01    6.46336e-01
    1.08534e-01    6.32094e-01
    1.08083e-01    6.18159e-01
    1.07682e-01    6.04525e-01
    1.07332e-01    5.91186e-01
    1.07029e-01    5.78137e-01
    1.06774e-01    5.65371e-01
    1.06563e-01    5.52885e-01
    1.06398e-01    5.40671e-01
    1.06275e-01    5.28726e-01
    1.06194e-01    5.17043e-01
    1.06154e-01    5.05617e-01
    1.06154e-01    4.94444e-01
    1.06193e-01    4.83518e-01
    1.06270e-01    4.72834e-01
    1.06385e-01    4.62387e-01
    1.06537e-01    4.52172e-01
    1.06724e-01    4.42185e-01
    1.06948e-01    4.32421e-01
    1.07206e-01    4.22875e-01
    1.07499e-01    4.13542e-01
    1.07825e-01    4.04419e-01
    1.08186e-01    3.95500e-01
    1.08579e-01    3.86782e-01
    1.09005e-01    3.78260e-01
    1.09464e-01    3.69929e-01
    1.09954e-01    3.61787e-01
    1.10477e-01    3.53828e-01
    1.11031e-01    3.46048e-01
    1.11616e-01    3.38445e-01
    1.12233e-01    3.31014e-01
    1.12881e-01    3.23751e-01
    1.13559e-01    3.16652e-01
    1.14269e-01    3.09715e-01
    1.15009e-01    3.02935e-01
    1.15779e-01    2.96309e-01
    1.16581e-01    2.89834e-01
    1.17413e-01    2.83506e-01
    1.18275e-01    2.77322e-01
    1.19169e-01    2.71278e-01
    1.20093e-01    2.65373e-01
    1.21047e-01    2.59602e-01
    1.22033e-01    2.53963e-01
    1.23049e-01    2.48453e-01
    1.24096e-01    2.43068e-01
    1.25175e-01    2.37807e-01
    1.26284e-01    2.32665e-01
    1.27425e-01    2.27641e-01
    1.28598e-01    2.22733e-01
    1.29802e-01    2.17936e-01
    1.31039e-01    2.13249e-01
    1.32308e-01    2.08670e-01
    1.33609e-01    2.04196e-01
    1.34942e-01    1.99824e-01
    1.36309e-01    1.95552e-01
    1.37709e-01    1.91378e-01
    1.39143e-01    1.87300e-01
    1.40610e-01    1.83315e-01
    1.42111e-01    1.79422e-01
    1.43647e-01    1.75618e-01
    1.45218e-01    1.71902e-01
    1.46824e-01    1.68271e-01
    1.48465e-01    1.64723e-01
    1.50142e-01    1.61257e-01
    1.51856e-01    1.57870e-01
    1.53606e-01    1.54561e-01
    1.55393e-01    1.51329e-01
    1.57218e-01    1.48170e-01
    1.59081e-01    1.45084e-01
    1.60982e-01    1.42069e-01
    1.62923e-01    1.39124e-01
    1.64902e-01    1.36246e-01
    1.66922e-01    1.33434e-01
    1.68982e-01    1.30688e-01
    1.71082e-01    1.28004e-01
    1.73225e-01    1.25382e-01
    1.75409e-01    1.22820e-01
    1.77635e-01    1.20318e-01
    1.79905e-01    1.17872e-01
    1.82219e-01    1.15484e-01
    1.84577e-01    1.13150e-01
    1.86979e-01    1.10870e-01
    1.89427e-01    1.08643e-01
    1.91922e-01    1.06467e-01
    1.94463e-01    1.04341e-01
    1.97051e-01    1.02264e-01
    1.99688e-01    1.00235e-01
    2.02373e-01    9.82524e-02
    2.05108e-01    9.63158e-02
    2.07894e-01    9.44240e-02
    2.10730e-01    9.25758e-02


==> data/pp_phase_x_0.25_y_0.12.csv <==
    2.50125e-01    1.24906e-01
    2.53282e-01    1.22591e-01
    2.56498e-01    1.20329e-01
    2.59774e-01    1.18118e-01
    2.63112e-01    1.15957e-01
    2.66511e-01    1.13845e-01
    2.69973e-01    1.11781e-01
    2.73499e-01    1.09764e-01
    2.77089e-01    1.07794e-01
    2.80744e-01    1.05868e-01
    2.84466e-01    1.03986e-01
    2.88255e-01    1.02147e-01
    2.92112e-01    1.00351e-01
    2.96038e-01    9.85951e-02
    3.00034e-01    9.68800e-02
    3.04101e-01    9.52042e-02
    3.08241e-01    9.35671e-02
    3.12454e-01    9.19676e-02
    3.16741e-01    9.04052e-02
    3.21103e-01    8.88789e-02
    3.25542e-01    8.73880e-02
    3.30058e-01    8.59317e-02
    3.34653e-01    8.45092e-02
    3.39328e-01    8.31200e-02
    3.44084e-01    8.17633e-02
    3.48923e-01    8.04383e-02
    3.53844e-01    7.91445e-02
    3.58851e-01    7.78811e-02
    3.63943e-01    7.66476e-02
    3.69123e-01    7.54433e-02
    3.74391e-01    7.42676e-02
    3.79749e-01    7.31200e-02
    3.85199e-01    7.19998e-02
    3.90741e-01    7.09065e-02
    3.96377e-01    6.98396e-02
    4.02108e-01    6.87985e-02
    4.07937e-01    6.77827e-02
    4.13863e-01    6.67918e-02
    4.19890e-01    6.58251e-02
    4.26018e-01    6.48823e-02
    4.32248e-01    6.39629e-02
    4.38583e-01    6.30664e-02
    4.45024e-01    6.21924e-02
    4.51573e-01    6.13405e-02
    4.58231e-01    6.05102e-02
    4.64999e-01    5.97012e-02
    4.71880e-01    5.89131e-02
    4.78876e-01    5.81455e-02
    4.85987e-01    5.73979e-02
    4.93216e-01    5.66702e-02
    5.00565e-01    5.59618e-02
    5.08035e-01    5.52726e-02
    5.15628e-01    5.46021e-02
    5.23346e-01    5.39501e-02
    5.31191e-01    5.33163e-02
    5.39165e-01    5.27003e-02
    5.47270e-01    5.21019e-02
    5.55507e-01    5.15208e-02
    5.63879e-01    5.09567e-02
    5.72388e-01    5.04095e-02
    5.81036e-01    4.98789e-02
    5.89825e-01    4.93646e-02
    5.98757e-01    4.88664e-02
    6.07833e-01    4.83841e-02
    6.17058e-01    4.79176e-02
    6.26432e-01    4.74666e-02
    6.35957e-01    4.70309e-02
    6.45637e-01    4.66105e-02
    6.55473e-01    4.62050e-02
    6.65468e-01    4.58145e-02
    6.75624e-01    4.54387e-02
    6.85943e-01    4.50775e-02
    6.96428e-01    4.47308e-02
    7.07081e-01    4.43985e-02
    7.17905e-01    4.40805e-02
    7.28902e-01    4.37767e-02
    7.40075e-01    4.34871e-02
    7.51427e-01    4.32115e-02
    7.62959e-01    4.29500e-02
    7.74675e-01    4.27025e-02
    7.86577e-01    4.24689e-02
    7.98668e-01    4.22493e-02
    8.10951e-01    4.20436e-02
    8.23428e-01    4.18519e-02
    8.36102e-01    4.16741e-02
    8.48976e-01    4.15104e-02
    8.62053e-01    4.13607e-02
    8.75335e-01    4.12251e-02
    8.88826e-01    4.11038e-02
    9.02528e-01    4.09967e-02
    9.16444e-01    4.09040e-02
    9.30578e-01    4.08258e-02
    9.44932e-01    4.07623e-02
    9.59509e-01    4.07136e-02
    9.74312e-01    4.06800e-02
    9.89344e-01    4.06615e-02
    1.00461e+00    4.06584e-02
    1.02011e+00    4.06709e-02
    1.03585e+00    4.06994e-02
    1.05183e+00    4.07440e-02
    1.06805e+00    4.08050e-02
    1.08453e+00    4.08829e-02
    1.10125e+00    4.09779e-02
    1.11823e+00    4.10905e-02
    1.13546e+00    4.12210e-02
    1.15296e+00    4.13698e-02
    1.17071e+00    4.15375e-02
    1.18874e+00    4.17246e-02
    1.20703e+00    4.19315e-02
    1.22560e+00    4.21588e-02
    1.24444e+00    4.24072e-02
    1.26356e+00    4.26774e-02
    1.28297e+00    4.29699e-02
    1.30266e+00    4.32856e-02
    1.32263e+00    4.36252e-02
    1.34290e+00    4.39896e-02
    1.36346e+00    4.43797e-02
    1.38431e+00    4.47964e-02
    1.40547e+00    4.52408e-02
    1.42692e+00    4.57140e-02
    1.44868e+00    4.62171e-02
    1.47075e+00    4.67513e-02
    1.49313e+00    4.73179e-02
    1.51581e+00    4.79184e-02
    1.53881e+00    4.85543e-02
    1.56213e+00    4.92270e-02
    1.58576e+00    4.99384e-02
    1.60970e+00    5.06903e-02
    1.63397e+00    5.14844e-02
    1.65856e+00    5.23229e-02
    1.68347e+00    5.32081e-02
    1.70871e+00    5.41421e-02
    1.73426e+00    5.51275e-02
    1.76014e+00    5.61669e-02
    1.78634e+00    5.72632e-02
    1.81287e+00    5.84193e-02
    1.83971e+00    5.96386e-02
    1.86688e+00    6.09245e-02
    1.89436e+00    6.22806e-02
    1.92215e+00    6.37109e-02
    1.95026e+00    6.52196e-02
    1.97868e+00    6.68113e-02
    2.00741e+00    6.84906e-02
    2.03643e+00    7.02629e-02
    2.06575e+00    7.21337e-02
    2.09535e+00    7.41088e-02
    2.12524e+00    7.61946e-02
    2.15539e+00    7.83980e-02
    2.18581e+00    8.07262e-02
    2.21649e+00    8.31870e-02
    2.24740e+00    8.57888e-02
    2.27854e+00    8.85407e-02
    2.30990e+00    9.14523e-02
    2.34145e+00    9.45340e-02
    2.37318e+00    9.77968e-02
    2.40508e+00    1.01253e-01
    2.43711e+00    1.04915e-01
    2.46926e+00    1.08796e-01
    2.50150e+00    1.12912e-01
    2.53380e+00    1.17279e-01
    2.56614e+00    1.21912e-01
    2.59847e+00    1.26831e-01
    2.63077e+00    1.32056e-01
    2.66299e+00    1.37606e-01
    2.69509e+00    1.43505e-01
    2.72703e+00    1.49777e-01
    2.75875e+00    1.56448e-01
    2.79019e+00    1.63544e-01
    2.82131e+00    1.71097e-01
    2.85203e+00    1.79136e-01
    2.88229e+00    1.87697e-01
    2.91202e+00    1.96814e-01
    2.94113e+00    2.06525e-01
    2.96953e+00    2.16872e-01
    2.99714e+00    2.27897e-01
    3.02387e+00    2.39645e-01
    3.04959e+00    2.52164e-01
    3.07422e+00    2.65503e-01
    3.09761e+00    2.79717e-01
    3.11966e+00    2.94859e-01
    3.14023e+00    3.10986e-01
    3.15919e+00    3.28158e-01
    3.17638e+00    3.46435e-01
    3.19165e+00    3.65877e-01
    3.20486e+00    3.86549e-01
    3.21584e+00    4.08513e-01
    3.22442e+00    4.31830e-01
    3.23044e+00    4.56561e-01
    3.23372e+00    4.82765e-01
    3.23409e+00    5.10497e-01
    3.23140e+00    5.39806e-01
    3.22547e+00    5.70736e-01
    3.21614e+00    6.03324e-01
    3.20326e+00    6.37596e-01
    3.18671e+00    6.73567e-01
    3.16635e+00    7.11239e-01
    3.14209e+00    7.50599e-01
    3.11384e+00    7.91618e-01
    3.08154e+00    8.34247e-01
    3.04516e+00    8.78418e-01
    3.00472e+00    9.24039e-01
    2.96024e+00    9.70998e-01
    2.91180e+00    1.01916e+00
    2.85951e+00    1.06836e+00
    2.80351e+00    1.11843e+00
    2.74399e+00    1.16915e+00
    2.68118e+00    1.22030e+00
    2.61533e+00    1.27164e+00
    2.54674e+00    1.32292e+00
    2.47573e+00    1.37386e+00
    2.40263e+00    1.42420e+00
    2.32782e+00    1.47365e+00
    2.25166e+00    1.52194e+00
    2.17454e+00    1.56881e+00
    2.09684e+00    1.61399e+00
    2.01894e+00    1.65724e+00
    1.94120e+00    1.69835e+00
    1.86397e+00    1.73711e+00
    1.78758e+00    1.77334e+00
    1.71232e+00    1.80689e+00
    1.63847e+00    1.83766e+00
    1.56628e+00    1.86553e+00
    1.49595e+00    1.89046e+00
    1.42766e+00    1.91240e+00
    1.36157e+00    1.93135e+00
    1.29777e+00    1.94733e+00
    1.23637e+00    1.96036e+00
    1.17742e+00    1.97052e+00
    1.12095e+00    1.97787e+00
    1.06698e+00    1.98251e+00
    1.01549e+00    1.98455e+00
    9.66462e-01    1.98409e+00
    9.19852e-01    1.98126e+00
    8.75606e-01    1.97619e+00
    8.33658e-01    1.96902e+00
    7.93937e-01    1.95986e+00
    7.56362e-01    1.94887e+00
    7.20850e-01    1.93617e+00
    6.87315e-01    1.92189e+00
    6.55668e-01    1.90616e+00
    6.25821e-01    1.88911e+00
    5.97683e-01    1.87086e+00
    5.71169e-01    1.85151e+00
    5.46192e-01    1.83119e+00
    5.22669e-01    1.81000e+00
    5.00520e-01    1.78803e+00
    4.79665e-01    1.76537e+00
    4.60031e-01    1.74213e+00
    4.41547e-01    1.71837e+00
    4.24145e-01    1.69417e+00
    4.07760e-01    1.66961e+00
    3.92331e-01    1.64475e+00
    3.77800e-01    1.61966e+00
    3.64113e-01    1.59438e+00
    3.51218e-01    1.56898e+00
    3.39067e-01    1.54350e+00
    3.27615e-01    1.51799e+00
    3.16820e-01    1.49248e+00
    3.06640e-01    1.46702e+00
    2.97039e-01    1.44163e+00
    2.87982e-01    1.41636e+00
    2.79436e-01    1.39122e+00
    2.71370e-01    1.36624e+00
    2.63755e-01    1.34145e+00
    2.56565e-01    1.31687e+00
    2.49775e-01    1.29251e+00
    2.43361e-01    1.26839e+00
    2.37302e-01    1.24452e+00
    2.31576e-01    1.22093e+00
    2.26165e-01    1.19762e+00
    2.21052e-01    1.17460e+00
    2.16219e-01    1.15187e+00
    2.11650e-01    1.12946e+00
    2.07332e-01    1.10736e+00
    2.03251e-01    1.08557e+00
    1.99394e-01    1.06411e+00
    1.95749e-01    1.04298e+00
    1.92304e-01    1.02217e+00
    1.89051e-01    1.00170e+00
    1.85978e-01    9.81555e-01
    1.83077e-01    9.61746e-01
    1.80340e-01    9.42271e-01
    1.77757e-01    9.23129e-01
    1.75323e-01    9.04319e-01
    1.73029e-01    8.85840e-01
    1.70870e-01    8.67690e-01
    1.68839e-01    8.49868e-01
    1.66930e-01    8.32370e-01
    1.65138e-01    8.15196e-01
    1.63459e-01    7.98341e-01
    1.61886e-01    7.81802e-01
    1.60416e-01    7.65577e-01
    1.59044e-01    7.49663e-01
    1.57767e-01    7.34055e-01
    1.56581e-01    7.18749e-01
    1.55483e-01    7.03743e-01
    1.54468e-01    6.89032e-01
    1.53535e-01    6.74612e-01
    1.52680e-01    6.60479e-01
    1.51901e-01    6.46629e-01
    1.51194e-01    6.33057e-01
    1.50559e-01    6.19760e-01
    1.49992e-01    6.06733e-01
    1.49491e-01    5.93972e-01
    1.49055e-01    5.81473e-01
    1.48681e-01    5.69231e-01
    1.48368e-01    5.57241e-01
    1.48114e-01    5.45501e-01
    1.47918e-01    5.34005e-01
    1.47778e-01    5.22749e-01
    1.47693e-01    5.11728e-01
    1.47662e-01    5.00940e-01
    1.47684e-01    4.90379e-01
    1.47757e-01    4.80041e-01
    1.47880e-01    4.69922e-01
    1.48053e-01    4.60018e-01
    1.48274e-01    4.50325e-01
    1.48544e-01    4.40839e-01
    1.48860e-01    4.31556e-01
    1.49223e-01    4.22472e-01
    1.49631e-01    4.13583e-01
    1.50085e-01    4.04886e-01
    1.50583e-01    3.96376e-01
    1.51125e-01    3.88050e-01
    1.51710e-01    3.79904e-01
    1.52339e-01    3.71935e-01
    1.53011e-01    3.64139e-01
    1.53725e-01    3.56513e-01
    1.54481e-01    3.49053e-01
    1.55279e-01    3.41755e-01
    1.56119e-01    3.34617e-01
    1.57001e-01    3.27635e-01
    1.57923e-01    3.20806e-01
    1.58887e-01    3.14127e-01
    1.59892e-01    3.07595e-01
    1.60938e-01    3.01206e-01
    1.62025e-01    2.94957e-01
    1.63153e-01    2.88846e-01
    1.64322e-01    2.82870e-01
    1.65532e-01    2.77026e-01
    1.66782e-01    2.71311e-01
    1.68074e-01    2.65722e-01
    1.69408e-01    2.60257e-01
    1.70782e-01    2.54913e-01
    1.72198e-01    2.49687e-01
    1.73656e-01    2.44577e-01
    1.75155e-01    2.39581e-01
    1.76697e-01    2.34696e-01
    1.78280e-01    2.29919e-01
    1.79907e-01    2.25248e-01
    1.81576e-01    2.20682e-01
    1.83288e-01    2.16217e-01
    1.85044e-01    2.11852e-01
    1.86843e-01    2.07584e-01
    1.88686e-01    2.03411e-01
    1.90574e-01    1.99332e-01
    1.92506e-01    1.95343e-01
    1.94484e-01    1.91444e-01
    1.96507e-01    1.87632e-01
    1.98576e-01    1.83905e-01
    2.00692e-01    1.80262e-01
    2.02854e-01    1.76701e-01
    2.05064e-01    1.73219e-01
    2.07322e-01    1.69815e-01
    2.09628e-01    1.66488e-01
    2.11983e-01    1.63235e-01
    2.14387e-01    1.60056e-01
    2.16842e-01    1.56948e-01
    2.19347e-01    1.53909e-01
    2.21903e-01    1.50940e-01
    2.24511e-01    1.48037e-01
    2.27171e-01    1.45199e-01
    2.29884e-01    1.42425e-01
    2.32651e-01    1.39714e-01
    2.35473e-01    1.37065e-01
    2.38349e-01    1.34474e-01
    2.41281e-01    1.31943e-01
    2.44269e-01    1.29469e-01
    2.47315e-01    1.27050e-01
    2.50419e-01    1.24687e-01
    2.53581e-01    1.22377e-01
    2.56803e-01    1.20119e-01
    2.60085e-01    1.17913e-01
    2.63428e-01    1.15757e-01
    2.66833e-01    1.13649e-01
    2.70301e-01    1.11590e-01
    2.73833e-01    1.09578e-01
    2.77429e-01    1.07611e-01
    2.81090e-01    1.05689e-01
    2.84818e-01    1.03812e-01
    2.88613e-01    1.01977e-01
    2.92477e-01    1.00184e-01
    2.96410e-01    9.84325e-02
    3.00413e-01    9.67211e-02
    3.04487e-01    9.50490e-02
    3.08633e-01    9.34154e-02
    3.12853e-01    9.18195e-02
    3.17147e-01    9.02604e-02
    3.21516e-01    8.87375e-02
    3.25962e-01    8.72498e-02
    3.30486e-01    8.57968e-02
    3.35089e-01    8.43775e-02
    3.39771e-01    8.29913e-02
    3.44535e-01    8.16376e-02
    3.49381e-01    8.03156e-02
    3.54310e-01    7.90246e-02
    3.59325e-01    7.77641e-02
    3.64426e-01    7.65334e-02
    3.69614e-01    7.53318e-02
    3.74890e-01    7.41588e-02
    3.80257e-01    7.30137e-02
    3.85715e-01    7.18961e-02
    3.91266e-01    7.08053e-02
    3.96911e-01    6.97408e-02
    4.02651e-01    6.87021e-02
    4.08489e-01    6.76887e-02
    4.14425e-01    6.67000e-02
    4.20461e-01    6.57356e-02
    4.26598e-01    6.47951e-02
    4.32838e-01    6.38778e-02
    4.39183e-01    6.29835e-02
    4.45634e-01    6.21116e-02
    4.52193e-01    6.12617e-02
    4.58861e-01    6.04334e-02
    4.65640e-01    5.96264e-02
    4.72532e-01    5.88402e-02
    4.79538e-01    5.80745e-02
    4.86660e-01    5.73288e-02
    4.93901e-01    5.66029e-02
    5.01261e-01    5.58964e-02
    5.08742e-01    5.52089e-02
    5.16347e-01    5.45402e-02
    5.24077e-01    5.38899e-02
    5.31934e-01    5.32577e-02
    5.39920e-01    5.26434e-02
    5.48037e-01    5.20466e-02
    5.56287e-01    5.14671e-02
    5.64672e-01    5.09047e-02
    5.73194e-01    5.03590e-02
    5.81855e-01    4.98299e-02
    5.90657e-01    4.93172e-02
    5.99602e-01    4.88205e-02
    6.08693e-01    4.83397e-02
    6.17931e-01    4.78746e-02
    6.27319e-01    4.74251e-02
    6.36859e-01    4.69909e-02
    6.46553e-01    4.65718e-02
    6.56404e-01    4.61678e-02
    6.66414e-01    4.57786e-02
    6.76585e-01    4.54042e-02
    6.86919e-01    4.50443e-02
    6.97420e-01    4.46990e-02
    7.08089e-01    4.43681e-02
    7.18930e-01    4.40514e-02
    7.29943e-01    4.37490e-02
    7.41133e-01    4.34606e-02
    7.52501e-01    4.31864e-02
    7.64051e-01    4.29262e-02
    7.75784e-01    4.26800e-02
    7.87704e-01    4.24477e-02
    7.99812e-01    4.22294e-02
    8.12113e-01    4.20250e-02
    8.24609e-01    4.18346e-02
    8.37301e-01    4.16582e-02
    8.50194e-01    4.14957e-02
    8.63290e-01    4.13474e-02
    8.76592e-01    4.12131e-02
    8.90102e-01    4.10931e-02
    9.03824e-01    4.09874e-02
    9.17761e-01    4.08960e-02
    9.31915e-01    4.08192e-02
    9.46290e-01    4.07571e-02
    9.60888e-01    4.07098e-02
    9.75713e-01    4.06776e-02
    9.90767e-01    4.06605e-02
    1.00605e+00    4.06589e-02
    1.02158e+00    4.06729e-02
    1.03734e+00    4.07029e-02
    1.05334e+00    4.07490e-02
    1.06959e+00    4.08116e-02
    1.08608e+00    4.08911e-02
    1.10283e+00    4.09878e-02
    1.11983e+00    4.11020e-02
    1.13709e+00    4.12342e-02
    1.15461e+00    4.13848e-02
    1.17239e+00    4.15543e-02
    1.19044e+00    4.17431e-02
    1.20876e+00    4.19519e-02
    1.22736e+00    4.21812e-02
    1.24622e+00    4.24316e-02
    1.26537e+00    4.27038e-02
    1.28480e+00    4.29985e-02
    1.30452e+00    4.33164e-02
    1.32452e+00    4.36583e-02
    1.34481e+00    4.40251e-02
    1.36540e+00    4.44176e-02
    1.38629e+00    4.48369e-02
    1.40747e+00    4.52840e-02
    1.42895e+00    4.57599e-02
    1.45074e+00    4.62658e-02
    1.47284e+00    4.68030e-02
    1.49524e+00    4.73728e-02
    1.51796e+00    4.79766e-02
    1.54099e+00    4.86158e-02
    1.56433e+00    4.92921e-02
    1.58799e+00    5.00072e-02
    1.61197e+00    5.07629e-02
    1.63627e+00    5.15612e-02
    1.66089e+00    5.24040e-02
    1.68583e+00    5.32936e-02
    1.71109e+00    5.42323e-02
    1.73668e+00    5.52226e-02
    1.76259e+00    5.62673e-02
    1.78882e+00    5.73691e-02
    1.81537e+00    5.85310e-02
    1.84225e+00    5.97564e-02
    1.86944e+00    6.10487e-02
    1.89695e+00    6.24116e-02
    1.92478e+00    6.38491e-02
    1.95292e+00    6.53654e-02
    1.98136e+00    6.69650e-02
    2.01012e+00    6.86529e-02
    2.03917e+00    7.04342e-02
    2.06851e+00    7.23145e-02
    2.09814e+00    7.42997e-02
    2.12805e+00    7.63963e-02
    2.15824e+00    7.86110e-02
    2.18868e+00    8.09513e-02
    2.21938e+00    8.34250e-02
    2.25031e+00    8.60405e-02
    2.28147e+00    8.88070e-02
    2.31285e+00    9.17341e-02
    2.34442e+00    9.48322e-02
    2.37617e+00    9.81127e-02
    2.40808e+00    1.01587e-01
    2.44012e+00    1.05269e-01
    2.47228e+00    1.09172e-01
    2.50453e+00    1.13311e-01
    2.53684e+00    1.17702e-01
    2.56917e+00    1.22361e-01
    2.60151e+00    1.27308e-01
    2.63380e+00    1.32562e-01
    2.66601e+00    1.38145e-01
    2.69810e+00    1.44078e-01
    2.73001e+00    1.50386e-01
    2.76171e+00    1.57095e-01
    2.79313e+00    1.64233e-01
    2.82421e+00    1.71830e-01
    2.85489e+00    1.79917e-01
    2.88511e+00    1.88528e-01
    2.91478e+00    1.97699e-01
    2.94382e+00    2.07469e-01
    2.97216e+00    2.17877e-01
    2.99969e+00    2.28968e-01
    3.02633e+00    2.40786e-01
    3.05195e+00    2.53380e-01
    3.07647e+00    2.66799e-01
    3.09974e+00    2.81098e-01
    3.12166e+00    2.96330e-01
    3.14208e+00    3.12552e-01
    3.16088e+00    3.29825e-01
    3.17789e+00    3.48208e-01
    3.19298e+00    3.67764e-01
    3.20599e+00    3.88554e-01
    3.21675e+00    4.10642e-01
    3.22510e+00    4.34089e-01
    3.23086e+00    4.58956e-01
    3.23388e+00    4.85302e-01
    3.23398e+00    5.13179e-01
    3.23098e+00    5.42639e-01
    3.22474e+00    5.73723e-01
    3.21508e+00    6.06468e-01
    3.20187e+00    6.40899e-01
    3.18496e+00    6.77029e-01
    3.16424e+00    7.14861e-01
    3.13961e+00    7.54378e-01
    3.11098e+00    7.95551e-01
    3.07830e+00    8.38328e-01
    3.04154e+00    8.82638e-01
    3.00072e+00    9.28390e-01
    2.95586e+00    9.75469e-01
    2.90705e+00    1.02373e+00
    2.85441e+00    1.07303e+00
    2.79807e+00    1.12316e+00
    2.73823e+00    1.17393e+00
    2.67512e+00    1.22511e+00
    2.60901e+00    1.27646e+00
    2.54018e+00    1.32771e+00
    2.46895e+00    1.37861e+00
    2.39568e+00    1.42888e+00
    2.32072e+00    1.47823e+00
    2.24446e+00    1.52640e+00
    2.16727e+00    1.57312e+00
    2.08953e+00    1.61813e+00
    2.01163e+00    1.66120e+00
    1.93393e+00    1.70209e+00
    1.85676e+00    1.74062e+00
    1.78046e+00    1.77660e+00
    1.70533e+00    1.80990e+00
    1.63163e+00    1.84039e+00
    1.55960e+00    1.86800e+00
    1.48945e+00    1.89265e+00
    1.42137e+00    1.91431e+00
    1.35548e+00    1.93298e+00
    1.29191e+00    1.94868e+00
    1.23073e+00    1.96144e+00
    1.17201e+00    1.97133e+00
    1.11578e+00    1.97842e+00
    1.06204e+00    1.98281e+00
    1.01079e+00    1.98461e+00
    9.61987e-01    1.98392e+00
    9.15601e-01    1.98088e+00
    8.71573e-01    1.97561e+00
    8.29838e-01    1.96824e+00
    7.90321e-01    1.95891e+00
    7.52943e-01    1.94775e+00
    7.17621e-01    1.93489e+00
    6.84267e-01    1.92047e+00
    6.52793e-01    1.90462e+00
    6.23109e-01    1.88745e+00
    5.95128e-01    1.86909e+00
    5.68762e-01    1.84965e+00
    5.43925e-01    1.82924e+00
    5.20534e-01    1.80797e+00
    4.98509e-01    1.78593e+00
    4.77772e-01    1.76322e+00
    4.58249e-01    1.73992e+00
    4.39870e-01    1.71611e+00
    4.22565e-01    1.69188e+00
    4.06272e-01    1.66729e+00
    3.90930e-01    1.64240e+00
    3.76480e-01    1.61729e+00
    3.62870e-01    1.59200e+00
    3.50047e-01    1.56659e+00
    3.37964e-01    1.54111e+00
    3.26575e-01    1.51559e+00
    3.15839e-01    1.49009e+00
    3.05715e-01    1.46463e+00
    2.96167e-01    1.43925e+00
    2.87159e-01    1.41399e+00
    2.78659e-01    1.38887e+00
    2.70636e-01    1.36391e+00
    2.63063e-01    1.33913e+00
    2.55911e-01    1.31457e+00
    2.49158e-01    1.29023e+00
    2.42778e-01    1.26614e+00
    2.36751e-01    1.24230e+00
    2.31055e-01    1.21873e+00
    2.25673e-01    1.19545e+00
    2.20587e-01    1.17245e+00
    2.15779e-01    1.14976e+00
    2.11235e-01    1.12737e+00
    2.06940e-01    1.10530e+00
    2.02880e-01    1.08354e+00
    1.99043e-01    1.06211e+00
    1.95417e-01    1.04101e+00
    1.91991e-01    1.02024e+00
    1.88755e-01    9.99792e-01
    1.85699e-01    9.79682e-01
    1.82814e-01    9.59904e-01
    1.80091e-01    9.40461e-01
    1.77523e-01    9.21350e-01
    1.75102e-01    9.02571e-01
    1.72821e-01    8.84123e-01
    1.70674e-01    8.66004e-01
    1.68655e-01    8.48212e-01
    1.66757e-01    8.30745e-01
    1.64976e-01    8.13600e-01
    1.63306e-01    7.96775e-01
    1.61744e-01    7.80267e-01
    1.60283e-01    7.64071e-01
    1.58920e-01    7.48185e-01
    1.57652e-01    7.32606e-01
    1.56475e-01    7.17329e-01
    1.55384e-01    7.02350e-01
    1.54377e-01    6.87666e-01
    1.53452e-01    6.73273e-01
    1.52604e-01    6.59167e-01
    1.51831e-01    6.45343e-01
    1.51132e-01    6.31798e-01
    1.50503e-01    6.18526e-01
    1.49942e-01    6.05524e-01
    1.49447e-01    5.92788e-01
    1.49017e-01    5.80313e-01
    1.48649e-01    5.68095e-01
    1.48341e-01    5.56129e-01
    1.48093e-01    5.44412e-01
    1.47902e-01    5.32938e-01
    1.47768e-01    5.21705e-01
    1.47688e-01    5.10706e-01
    1.47662e-01    4.99939e-01
    1.47688e-01    4.89399e-01
    1.47766e-01    4.79082e-01
    1.47894e-01    4.68983e-01
    1.48072e-01    4.59099e-01
    1.48298e-01    4.49426e-01
    1.48571e-01    4.39959e-01
    1.48892e-01    4.30695e-01
    1.49259e-01    4.21629e-01
    1.49672e-01    4.12759e-01
    1.50129e-01    4.04079e-01
    1.50632e-01    3.95587e-01
    1.51178e-01    3.87278e-01
    1.51768e-01    3.79149e-01
    1.52400e-01    3.71196e-01
    1.53076e-01    3.63417e-01
    1.53794e-01    3.55806e-01
    1.54554e-01    3.48361e-01
    1.55357e-01    3.41079e-01
    1.56200e-01    3.33956e-01
    1.57086e-01    3.26988e-01
    1.58012e-01    3.20173e-01
    1.58980e-01    3.13508e-01
    1.59989e-01    3.06989e-01
    1.61038e-01    3.00613e-01
    1.62129e-01    2.94378e-01
    1.63261e-01    2.88280e-01
    1.64434e-01    2.82316e-01
    1.65647e-01    2.76484e-01
    1.66902e-01    2.70781e-01
    1.68198e-01    2.65204e-01
    1.69535e-01    2.59750e-01
    1.70913e-01    2.54417e-01
    1.72333e-01    2.49203e-01
    1.73795e-01    2.44104e-01
    1.75298e-01    2.39118e-01
    1.76843e-01    2.34243e-01
    1.78431e-01    2.29476e-01
    1.80062e-01    2.24816e-01
    1.81735e-01    2.20259e-01
    1.83451e-01    2.15803e-01
    1.85211e-01    2.11447e-01
    1.87014e-01    2.07188e-01
    1.88861e-01    2.03025e-01
    1.90753e-01    1.98954e-01
    1.92690e-01    1.94974e-01
    1.94672e-01    1.91083e-01
    1.96699e-01    1.87279e-01
    1.98773e-01    1.83560e-01
    2.00893e-01    1.79925e-01
    2.03059e-01    1.76371e-01
    2.05274e-01    1.72896e-01
    2.07536e-01    1.69500e-01
    2.09847e-01    1.66179e-01
    2.12206e-01    1.62934e-01
    2.14615e-01    1.59761e-01
    2.17075e-01    1.56660e-01
    2.19584e-01    1.53628e-01
    2.22145e-01    1.50664e-01
    2.24758e-01    1.47768e-01
    2.27423e-01    1.44936e-01
    2.30142e-01    1.42168e-01
    2.32914e-01    1.39463e-01
    2.35740e-01    1.36819e-01
    2.38622e-01    1.34234e-01
    2.41559e-01    1.31708e-01
    2.44553e-01    1.29239e-01
    2.47604e-01    1.26826e-01
    2.50713e-01    1.24468e-01
    2.53881e-01    1.22163e-01
    2.57108e-01    1.19910e-01
    2.60396e-01    1.17708e-01
    2.63745e-01    1.15557e-01
    2.67156e-01    1.13454e-01
    2.70630e-01    1.11399e-01
    2.74167e-01    1.09391e-01
    2.77770e-01    1.07429e-01
    2.81437e-01    1.05511e-01
    2.85172e-01    1.03638e-01
    2.88973e-01    1.01807e-01
    2.92843e-01    1.00018e-01
    2.96782e-01    9.82702e-02
    3.00792e-01    9.65625e-02
    3.04873e-01    9.48941e-02
    3.09026e-01    9.32641e-02
    3.13252e-01    9.16716e-02
    3.17553e-01    9.01160e-02
    3.21930e-01    8.85964e-02
    3.26383e-01    8.71120e-02
    3.30914e-01    8.56622e-02
    3.35524e-01    8.42460e-02
    3.40215e-01    8.28630e-02
    3.44986e-01    8.15122e-02
    3.49840e-01    8.01931e-02
    3.54777e-01    7.89051e-02
    3.59800e-01    7.76474e-02
    3.64909e-01    7.64194e-02
    3.70105e-01    7.52205e-02
    3.75390e-01    7.40501e-02
    3.80765e-01    7.29077e-02
    3.86232e-01    7.17926e-02
    3.91791e-01    7.07043e-02
    3.97445e-01    6.96423e-02
    4.03195e-01    6.86060e-02
    4.09041e-01    6.75949e-02
    4.14987e-01    6.66085e-02
    4.21032e-01    6.56464e-02
    4.27179e-01    6.47080e-02
    4.33429e-01    6.37929e-02
    4.39784e-01    6.29007e-02
    4.46245e-01    6.20309e-02
    4.52814e-01    6.11831e-02
    4.59492e-01    6.03568e-02
    4.66282e-01    5.95518e-02
    4.73184e-01    5.87675e-02
    4.80201e-01    5.80037e-02
    4.87335e-01    5.72599e-02
    4.94586e-01    5.65358e-02
    5.01958e-01    5.58311e-02
    5.09450e-01    5.51454e-02
    5.17067e-01    5.44784e-02
    5.24809e-01    5.38298e-02
    5.32678e-01    5.31993e-02
    5.40676e-01    5.25866e-02
    5.48805e-01    5.19915e-02
    5.57068e-01    5.14136e-02
    5.65466e-01    5.08528e-02
    5.74001e-01    5.03087e-02
    5.82675e-01    4.97811e-02
    5.91490e-01    4.92699e-02
    6.00449e-01    4.87747e-02
    6.09553e-01    4.82954e-02
    6.18805e-01    4.78318e-02
    6.28208e-01    4.73837e-02
    6.37762e-01    4.69509e-02
    6.47471e-01    4.65333e-02
    6.57336e-01    4.61306e-02
    6.67361e-01    4.57428e-02
    6.77548e-01    4.53698e-02
    6.87898e-01    4.50113e-02
    6.98414e-01    4.46673e-02
    7.09099e-01    4.43377e-02
    7.19956e-01    4.40224e-02
    7.30986e-01    4.37213e-02
    7.42192e-01    4.34343e-02
    7.53577e-01    4.31614e-02
    7.65144e-01    4.29025e-02
    7.76894e-01    4.26576e-02
    7.88832e-01    4.24266e-02
    8.00958e-01    4.22096e-02
    8.13277e-01    4.20066e-02
    8.25791e-01    4.18175e-02
    8.38502e-01    4.16423e-02
    8.51414e-01    4.14812e-02
    8.64529e-01    4.13342e-02
    8.77851e-01    4.12013e-02
    8.91381e-01    4.10826e-02
    9.05123e-01    4.09782e-02
    9.19080e-01    4.08882e-02
    9.33255e-01    4.08128e-02
    9.47650e-01    4.07521e-02
    9.62269e-01    4.07062e-02
    9.77115e-01    4.06753e-02
    9.92191e-01    4.06597e-02
    1.00750e+00    4.06595e-02
    1.02304e+00    4.06750e-02
    1.03883e+00    4.07065e-02
    1.05485e+00    4.07542e-02
    1.07113e+00    4.08184e-02
    1.08764e+00    4.08994e-02
    1.10442e+00    4.09977e-02
    1.12144e+00    4.11136e-02
    1.13872e+00    4.12475e-02
    1.15627e+00    4.13999e-02
    1.17408e+00    4.15711e-02
    1.19215e+00    4.17619e-02
    1.21050e+00    4.19726e-02
    1.22911e+00    4.22038e-02
    1.24801e+00    4.24563e-02
    1.26718e+00    4.27305e-02
    1.28664e+00    4.30273e-02
    1.30638e+00    4.33475e-02
    1.32641e+00    4.36917e-02
    1.34673e+00    4.40608e-02
    1.36735e+00    4.44558e-02
    1.38826e+00    4.48777e-02
    1.40947e+00    4.53274e-02
    1.43098e+00    4.58061e-02
    1.45280e+00    4.63149e-02
    1.47493e+00    4.68551e-02
    1.49736e+00    4.74280e-02
    1.52010e+00    4.80350e-02
    1.54316e+00    4.86777e-02
    1.56654e+00    4.93576e-02
    1.59023e+00    5.00764e-02
    1.61423e+00    5.08360e-02
    1.63856e+00    5.16383e-02
    1.66321e+00    5.24854e-02
    1.68818e+00    5.33795e-02
    1.71348e+00    5.43230e-02
    1.73909e+00    5.53183e-02
    1.76503e+00    5.63682e-02
    1.79130e+00    5.74755e-02
    1.81788e+00    5.86432e-02
    1.84478e+00    5.98748e-02
    1.87201e+00    6.11735e-02
    1.89955e+00    6.25432e-02
    1.92741e+00    6.39879e-02
    1.95557e+00    6.55119e-02
    1.98405e+00    6.71196e-02
    2.01283e+00    6.88160e-02
    2.04191e+00    7.06063e-02
    2.07128e+00    7.24962e-02
    2.10094e+00    7.44916e-02
    2.13087e+00    7.65989e-02
    2.16108e+00    7.88251e-02
    2.19155e+00    8.11776e-02
    2.22227e+00    8.36642e-02
    2.25323e+00    8.62936e-02
    2.28441e+00    8.90747e-02
    2.31580e+00    9.20174e-02
    2.34739e+00    9.51321e-02
    2.37916e+00    9.84303e-02
    2.41108e+00    1.01924e-01
    2.44313e+00    1.05626e-01
    2.47530e+00    1.09550e-01
    2.50756e+00    1.13712e-01
    2.53987e+00    1.18127e-01
    2.57221e+00    1.22813e-01
    2.60454e+00    1.27788e-01
    2.63682e+00    1.33072e-01
    2.66903e+00    1.38686e-01
    2.70110e+00    1.44653e-01
    2.73300e+00    1.50998e-01
    2.76467e+00    1.57746e-01
    2.79606e+00    1.64926e-01
    2.82711e+00    1.72567e-01
    2.85775e+00    1.80702e-01
    2.88792e+00    1.89364e-01
    2.91753e+00    1.98590e-01
    2.94651e+00    2.08417e-01
    2.97478e+00    2.18888e-01
    3.00223e+00    2.30045e-01
    3.02877e+00    2.41934e-01
    3.05430e+00    2.54603e-01
    3.07870e+00    2.68103e-01
    3.10186e+00    2.82486e-01
    3.12364e+00    2.97809e-01
    3.14392e+00    3.14128e-01
    3.16255e+00    3.31502e-01
    3.17939e+00    3.49993e-01
    3.19429e+00    3.69661e-01
    3.20710e+00    3.90571e-01
    3.21764e+00    4.12783e-01
    3.22575e+00    4.36361e-01
    3.23127e+00    4.61365e-01
    3.23401e+00    4.87851e-01
    3.23383e+00    5.15875e-01
    3.23054e+00    5.45486e-01
    3.22398e+00    5.76725e-01
    3.21400e+00    6.09627e-01
    3.20044e+00    6.44216e-01
    3.18318e+00    6.80507e-01
    3.16210e+00    7.18497e-01
    3.13709e+00    7.58172e-01
    3.10808e+00    7.99497e-01
    3.07502e+00    8.42422e-01
    3.03788e+00    8.86872e-01
    2.99668e+00    9.32753e-01
    2.95145e+00    9.79949e-01
    2.90228e+00    1.02832e+00
    2.84927e+00    1.07770e+00
    2.79260e+00    1.12790e+00
    2.73245e+00    1.17872e+00
    2.66904e+00    1.22993e+00
    2.60266e+00    1.28128e+00
    2.53359e+00    1.33251e+00
    2.46216e+00    1.38336e+00
    2.38871e+00    1.43355e+00
    2.31361e+00    1.48281e+00
    2.23725e+00    1.53085e+00
    2.15999e+00    1.57742e+00
    2.08223e+00    1.62226e+00
    2.00433e+00    1.66513e+00
    1.92666e+00    1.70581e+00
    1.84956e+00    1.74410e+00
    1.77336e+00    1.77984e+00
    1.69835e+00    1.81288e+00
    1.62479e+00    1.84311e+00
    1.55293e+00    1.87044e+00
    1.48298e+00    1.89481e+00
    1.41509e+00    1.91619e+00
    1.34942e+00    1.93458e+00
    1.28607e+00    1.95000e+00
    1.22512e+00    1.96249e+00
    1.16663e+00    1.97211e+00
    1.11063e+00    1.97895e+00
    1.05713e+00    1.98309e+00
    1.00610e+00    1.98465e+00
    9.57532e-01    1.98374e+00
    9.11371e-01    1.98048e+00
    8.67561e-01    1.97500e+00
    8.26037e-01    1.96744e+00
    7.86724e-01    1.95794e+00
    7.49543e-01    1.94661e+00
    7.14409e-01    1.93360e+00
    6.81235e-01    1.91904e+00
    6.49933e-01    1.90306e+00
    6.20413e-01    1.88577e+00
    5.92587e-01    1.86731e+00
    5.66367e-01    1.84777e+00
    5.41670e-01    1.82728e+00
    5.18410e-01    1.80593e+00
    4.96509e-01    1.78382e+00
    4.75890e-01    1.76105e+00
    4.56477e-01    1.73770e+00
    4.38201e-01    1.71386e+00
    4.20994e-01    1.68959e+00
    4.04793e-01    1.66496e+00
    3.89537e-01    1.64006e+00
    3.75168e-01    1.61492e+00
    3.61634e-01    1.58962e+00
    3.48882e-01    1.56420e+00
    3.36866e-01    1.53871e+00
    3.25541e-01    1.51320e+00
    3.14864e-01    1.48770e+00
    3.04795e-01    1.46225e+00
    2.95299e-01    1.43688e+00
    2.86340e-01    1.41163e+00
    2.77886e-01    1.38652e+00
    2.69907e-01    1.36157e+00
    2.62374e-01    1.33682e+00
    2.55261e-01    1.31228e+00
    2.48543e-01    1.28796e+00
    2.42198e-01    1.26389e+00
    2.36202e-01    1.24008e+00
    2.30537e-01    1.21653e+00
    2.25184e-01    1.19328e+00
    2.20124e-01    1.17031e+00
    2.15342e-01    1.14764e+00
    2.10821e-01    1.12529e+00
    2.06549e-01    1.10324e+00
    2.02510e-01    1.08152e+00
    1.98694e-01    1.06012e+00
    1.95087e-01    1.03905e+00
    1.91680e-01    1.01830e+00
    1.88461e-01    9.97891e-01
    1.85421e-01    9.77812e-01
    1.82551e-01    9.58066e-01
    1.79844e-01    9.38653e-01
    1.77290e-01    9.19573e-01
    1.74882e-01    9.00826e-01
    1.72614e-01    8.82409e-01
    1.70479e-01    8.64320e-01
    1.68472e-01    8.46559e-01
    1.66585e-01    8.29123e-01
    1.64815e-01    8.12008e-01
    1.63155e-01    7.95213e-01
    1.61602e-01    7.78734e-01
    1.60151e-01    7.62567e-01
    1.58798e-01    7.46710e-01
    1.57538e-01    7.31159e-01
    1.56369e-01    7.15910e-01
    1.55286e-01    7.00960e-01
    1.54287e-01    6.86304e-01
    1.53369e-01    6.71938e-01
    1.52528e-01    6.57858e-01
    1.51763e-01    6.44061e-01
    1.51070e-01    6.30541e-01
    1.50447e-01    6.17295e-01
    1.49893e-01    6.04318e-01
    1.49404e-01    5.91607e-01
    1.48980e-01    5.79156e-01
    1.48617e-01    5.66962e-01
    1.48316e-01    5.55019e-01
    1.48073e-01    5.43325e-01
    1.47888e-01    5.31874e-01
    1.47758e-01    5.20663e-01
    1.47684e-01    5.09686e-01
    1.47662e-01    4.98941e-01
    1.47694e-01    4.88422e-01
    1.47776e-01    4.78125e-01
    1.47909e-01    4.68047e-01
    1.48091e-01    4.58183e-01
    1.48321e-01    4.48529e-01
    1.48600e-01    4.39081e-01
    1.48925e-01    4.29836e-01
    1.49296e-01    4.20789e-01
    1.49713e-01    4.11936e-01
    1.50175e-01    4.03274e-01
    1.50681e-01    3.94799e-01
    1.51231e-01    3.86508e-01
    1.51825e-01    3.78395e-01
    1.52462e-01    3.70459e-01
    1.53142e-01    3.62695e-01
    1.53864e-01    3.55100e-01
    1.54628e-01    3.47671e-01
    1.55434e-01    3.40404e-01
    1.56282e-01    3.33295e-01
    1.57171e-01    3.26342e-01
    1.58101e-01    3.19542e-01
    1.59073e-01    3.12890e-01
    1.60085e-01    3.06385e-01
    1.61139e-01    3.00022e-01
    1.62234e-01    2.93800e-01
    1.63369e-01    2.87715e-01
    1.64546e-01    2.81763e-01
    1.65763e-01    2.75944e-01
    1.67022e-01    2.70252e-01
    1.68321e-01    2.64687e-01
    1.69662e-01    2.59245e-01
    1.71045e-01    2.53923e-01
    1.72468e-01    2.48719e-01
    1.73934e-01    2.43631e-01
    1.75441e-01    2.38656e-01
    1.76991e-01    2.33791e-01
    1.78582e-01    2.29034e-01
    1.80217e-01    2.24384e-01
    1.81894e-01    2.19836e-01
    1.83614e-01    2.15390e-01
    1.85378e-01    2.11044e-01
    1.87185e-01    2.06794e-01
    1.89037e-01    2.02639e-01
    1.90933e-01    1.98576e-01
    1.92874e-01    1.94605e-01
    1.94860e-01    1.90722e-01
    1.96892e-01    1.86926e-01
    1.98970e-01    1.83215e-01
    2.01094e-01    1.79588e-01
    2.03265e-01    1.76041e-01
    2.05484e-01    1.72574e-01
    2.07751e-01    1.69185e-01
    2.10066e-01    1.65872e-01
    2.12430e-01    1.62633e-01
    2.14844e-01    1.59467e-01
    2.17308e-01    1.56372e-01
    2.19822e-01    1.53347e-01
    2.22388e-01    1.50390e-01
    2.25006e-01    1.47499e-01
    2.27676e-01    1.44674e-01
    2.30399e-01    1.41912e-01
    2.33176e-01    1.39212e-01
    2.36008e-01    1.36574e-01
    2.38895e-01    1.33995e-01
    2.41837e-01    1.31474e-01
    2.44837e-01    1.29011e-01
    2.47893e-01    1.26603e-01
    2.51008e-01    1.24249e-01
    2.54181e-01    1.21949e-01
    2.57414e-01    1.19701e-01
    2.60708e-01    1.17504e-01
    2.64062e-01    1.15357e-01
    2.67479e-01    1.13259e-01
    2.70959e-01    1.11209e-01
    2.74503e-01    1.09205e-01
    2.78111e-01    1.07247e-01
    2.81785e-01    1.05334e-01
    2.85525e-01    1.03464e-01
    2.89333e-01    1.01637e-01
    2.93210e-01    9.98523e-02
    2.97155e-01    9.81083e-02
    3.01172e-01    9.64043e-02
    3.05259e-01    9.47395e-02
    3.09419e-01    9.31130e-02
    3.13653e-01    9.15241e-02
    3.17961e-01    8.99719e-02
    3.22345e-01    8.84556e-02
    3.26805e-01    8.69745e-02
    3.31344e-01    8.55279e-02
    3.35961e-01    8.41149e-02
    3.40659e-01    8.27348e-02
    3.45438e-01    8.13871e-02
    3.50300e-01    8.00710e-02
    3.55245e-01    7.87858e-02
    3.60276e-01    7.75309e-02
    3.65392e-01    7.63057e-02
    3.70597e-01    7.51095e-02
    3.75890e-01    7.39418e-02
    3.81274e-01    7.28019e-02
    3.86750e-01    7.16893e-02
    3.92318e-01    7.06035e-02
    3.97981e-01    6.95439e-02
    4.03739e-01    6.85100e-02
    4.09595e-01    6.75013e-02
    4.15550e-01    6.65172e-02
    4.21605e-01    6.55573e-02
    4.27761e-01    6.46212e-02
    4.34021e-01    6.37082e-02
    4.40386e-01    6.28181e-02
    4.46857e-01    6.19504e-02
    4.53436e-01    6.11046e-02
    4.60125e-01    6.02804e-02
    4.66925e-01    5.94773e-02
    4.73838e-01    5.86950e-02
    4.80866e-01    5.79330e-02
    4.88010e-01    5.71911e-02
    4.95273e-01    5.64688e-02
    5.02655e-01    5.57659e-02
    5.10160e-01    5.50820e-02
    5.17788e-01    5.44167e-02
    5.25542e-01    5.37699e-02
    5.33423e-01    5.31411e-02
    5.41433e-01    5.25300e-02
    5.49575e-01    5.19365e-02
    5.57850e-01    5.13603e-02
    5.66261e-01    5.08010e-02
    5.74809e-01    5.02585e-02
    5.83496e-01    4.97325e-02
    5.92324e-01    4.92227e-02
    6.01297e-01    4.87290e-02
    6.10415e-01    4.82512e-02
    6.19681e-01    4.77891e-02
    6.29098e-01    4.73424e-02
    6.38666e-01    4.69111e-02
    6.48390e-01    4.64948e-02
    6.58270e-01    4.60936e-02
    6.68310e-01    4.57072e-02
    6.78512e-01    4.53355e-02
    6.88877e-01    4.49784e-02
    6.99409e-01    4.46358e-02
    7.10111e-01    4.43075e-02
    7.20983e-01    4.39936e-02
    7.32030e-01    4.36938e-02
    7.43253e-01    4.34081e-02
    7.54655e-01    4.31365e-02
    7.66238e-01    4.28789e-02
    7.78006e-01    4.26353e-02
    7.89961e-01    4.24057e-02
    8.02106e-01    4.21900e-02
    8.14443e-01    4.19882e-02
    8.26975e-01    4.18004e-02
    8.39705e-01    4.16266e-02
    8.52636e-01    4.14668e-02
    8.65771e-01    4.13211e-02
    8.79111e-01    4.11895e-02
    8.92661e-01    4.10722e-02
    9.06423e-01    4.09691e-02
    9.20401e-01    4.08805e-02
    9.34596e-01    4.08065e-02
    9.49012e-01    4.07471e-02
    9.63653e-01    4.07026e-02
    9.78520e-01    4.06732e-02
    9.93618e-01    4.06590e-02
    1.00895e+00    4.06603e-02
    1.02452e+00    4.06773e-02
    1.04032e+00    4.07103e-02
    1.05637e+00    4.07595e-02
    1.07266e+00    4.08253e-02
    1.08921e+00    4.09079e-02
    1.10600e+00    4.10078e-02
    1.12305e+00    4.11254e-02
    1.14036e+00    4.12610e-02
    1.15793e+00    4.14151e-02
    1.17576e+00    4.15882e-02
    1.19386e+00    4.17808e-02
    1.21223e+00    4.19934e-02
    1.23088e+00    4.22266e-02
    1.24980e+00    4.24810e-02
    1.26900e+00    4.27574e-02
    1.28848e+00    4.30564e-02
    1.30825e+00    4.33787e-02
    1.32831e+00    4.37252e-02
    1.34866e+00    4.40968e-02
    1.36930e+00    4.44943e-02
    1.39024e+00    4.49187e-02
    1.41148e+00    4.53711e-02
    1.43302e+00    4.58525e-02
    1.45486e+00    4.63642e-02
    1.47702e+00    4.69074e-02
    1.49948e+00    4.74835e-02
    1.52225e+00    4.80938e-02
    1.54534e+00    4.87398e-02
    1.56874e+00    4.94233e-02
    1.59247e+00    5.01459e-02
    1.61650e+00    5.09094e-02
    1.64086e+00    5.17159e-02
    1.66554e+00    5.25673e-02
    1.69054e+00    5.34659e-02
    1.71587e+00    5.44141e-02
    1.74152e+00    5.54145e-02
    1.76748e+00    5.64696e-02
    1.79378e+00    5.75824e-02
    1.82039e+00    5.87560e-02
    1.84733e+00    5.99937e-02
    1.87458e+00    6.12990e-02
    1.90215e+00    6.26755e-02
    1.93004e+00    6.41275e-02
    1.95823e+00    6.56591e-02
    1.98674e+00    6.72749e-02
    2.01555e+00    6.89799e-02
    2.04465e+00    7.07793e-02
    2.07405e+00    7.26788e-02
    2.10373e+00    7.46845e-02
    2.13370e+00    7.68027e-02
    2.16393e+00    7.90404e-02
    2.19442e+00    8.14051e-02
    2.22516e+00    8.39048e-02
    2.25614e+00    8.65479e-02
    2.28735e+00    8.93438e-02
    2.31876e+00    9.23021e-02
    2.35036e+00    9.54336e-02
    2.38215e+00    9.87496e-02
    2.41408e+00    1.02262e-01
    2.44615e+00    1.05984e-01
    2.47833e+00    1.09930e-01
    2.51059e+00    1.14115e-01
    2.54290e+00    1.18555e-01
    2.57524e+00    1.23267e-01
    2.60757e+00    1.28270e-01
    2.63985e+00    1.33584e-01
    2.67204e+00    1.39231e-01
    2.70410e+00    1.45232e-01
    2.73598e+00    1.51614e-01
    2.76763e+00    1.58401e-01
    2.79899e+00    1.65623e-01
    2.83000e+00    1.73309e-01
    2.86060e+00    1.81492e-01
    2.89072e+00    1.90205e-01
    2.92028e+00    1.99486e-01
    2.94920e+00    2.09372e-01
    2.97739e+00    2.19905e-01
    3.00476e+00    2.31129e-01
    3.03121e+00    2.43089e-01
    3.05664e+00    2.55833e-01
    3.08093e+00    2.69414e-01
    3.10396e+00    2.83883e-01
    3.12561e+00    2.99297e-01
    3.14574e+00    3.15712e-01
    3.16421e+00    3.33189e-01
    3.18088e+00    3.51787e-01
    3.19559e+00    3.71570e-01
    3.20818e+00    3.92599e-01
    3.21850e+00    4.14937e-01
    3.22638e+00    4.38646e-01
    3.23164e+00    4.63786e-01
    3.23412e+00    4.90415e-01
    3.23365e+00    5.18586e-01
    3.23006e+00    5.48347e-01
    3.22319e+00    5.79741e-01
    3.21288e+00    6.12800e-01
    3.19898e+00    6.47549e-01
    3.18137e+00    6.83999e-01
    3.15992e+00    7.22149e-01
    3.13454e+00    7.61980e-01
    3.10515e+00    8.03458e-01
    3.07171e+00    8.46529e-01
    3.03419e+00    8.91118e-01
    2.99261e+00    9.37128e-01
    2.94700e+00    9.84440e-01
    2.89746e+00    1.03291e+00
    2.84411e+00    1.08238e+00
    2.78710e+00    1.13265e+00
    2.72663e+00    1.18351e+00
    2.66294e+00    1.23474e+00
    2.59629e+00    1.28609e+00
    2.52698e+00    1.33730e+00
    2.45534e+00    1.38810e+00
    2.38173e+00    1.43822e+00
    2.30650e+00    1.48737e+00
    2.23003e+00    1.53529e+00
    2.15271e+00    1.58171e+00
    2.07492e+00    1.62637e+00
    1.99702e+00    1.66904e+00
    1.91939e+00    1.70951e+00
    1.84237e+00    1.74757e+00
    1.76626e+00    1.78306e+00
    1.69138e+00    1.81584e+00
    1.61798e+00    1.84580e+00
    1.54629e+00    1.87285e+00
    1.47652e+00    1.89694e+00
    1.40883e+00    1.91804e+00
    1.34337e+00    1.93615e+00
    1.28024e+00    1.95129e+00
    1.21953e+00    1.96351e+00
    1.16127e+00    1.97287e+00
    1.10550e+00    1.97945e+00
    1.05223e+00    1.98335e+00
    1.00144e+00    1.98467e+00
    9.53099e-01    1.98353e+00
    9.07161e-01    1.98006e+00
    8.63568e-01    1.97438e+00
    8.22255e-01    1.96663e+00
    7.83146e-01    1.95695e+00
    7.46161e-01    1.94546e+00
    7.11214e-01    1.93230e+00
    6.78220e-01    1.91760e+00
    6.47088e-01    1.90149e+00
    6.17731e-01    1.88409e+00
    5.90059e-01    1.86552e+00
    5.63986e-01    1.84589e+00
    5.39427e-01    1.82531e+00
    5.16299e-01    1.80389e+00
    4.94521e-01    1.78171e+00
    4.74018e-01    1.75889e+00
    4.54715e-01    1.73549e+00
    4.36542e-01    1.71160e+00
    4.19432e-01    1.68729e+00
    4.03322e-01    1.66264e+00
    3.88152e-01    1.63771e+00
    3.73864e-01    1.61256e+00
    3.60405e-01    1.58724e+00
    3.47724e-01    1.56181e+00
    3.35775e-01    1.53632e+00
    3.24512e-01    1.51080e+00
    3.13894e-01    1.48531e+00
    3.03881e-01    1.45986e+00
    2.94436e-01    1.43450e+00
    2.85526e-01    1.40926e+00
    2.77118e-01    1.38417e+00
    2.69182e-01    1.35924e+00
    2.61689e-01    1.33451e+00
    2.54614e-01    1.30998e+00
    2.47932e-01    1.28569e+00
    2.41620e-01    1.26164e+00
    2.35657e-01    1.23786e+00
    2.30022e-01    1.21434e+00
    2.24697e-01    1.19111e+00
    2.19664e-01    1.16817e+00
    2.14907e-01    1.14553e+00
    2.10410e-01    1.12320e+00
    2.06160e-01    1.10119e+00
    2.02143e-01    1.07950e+00
    1.98347e-01    1.05813e+00
    1.94759e-01    1.03709e+00
    1.91370e-01    1.01637e+00
    1.88168e-01    9.95993e-01
    1.85145e-01    9.75945e-01
    1.82291e-01    9.56230e-01
    1.79597e-01    9.36849e-01
    1.77058e-01    9.17800e-01
    1.74663e-01    8.99084e-01
    1.72408e-01    8.80697e-01
    1.70286e-01    8.62640e-01
    1.68290e-01    8.44909e-01
    1.66414e-01    8.27503e-01
    1.64654e-01    8.10419e-01
    1.63005e-01    7.93653e-01
    1.61462e-01    7.77204e-01
    1.60020e-01    7.61066e-01
    1.58675e-01    7.45238e-01
    1.57424e-01    7.29716e-01
    1.56263e-01    7.14495e-01
    1.55189e-01    6.99572e-01
    1.54198e-01    6.84943e-01
    1.53287e-01    6.70604e-01
    1.52453e-01    6.56551e-01
    1.51695e-01    6.42780e-01
    1.51008e-01    6.29286e-01
    1.50392e-01    6.16066e-01
    1.49844e-01    6.03114e-01
    1.49362e-01    5.90427e-01
    1.48943e-01    5.78001e-01
    1.48587e-01    5.65830e-01
    1.48290e-01    5.53912e-01
    1.48053e-01    5.42240e-01
    1.47873e-01    5.30812e-01
    1.47749e-01    5.19623e-01
    1.47679e-01    5.08668e-01
    1.47663e-01    4.97944e-01
    1.47699e-01    4.87446e-01
    1.47786e-01    4.77170e-01
    1.47924e-01    4.67112e-01
    1.48110e-01    4.57268e-01
    1.48345e-01    4.47634e-01
    1.48628e-01    4.38205e-01
    1.48957e-01    4.28979e-01
    1.49333e-01    4.19950e-01
    1.49754e-01    4.11115e-01
    1.50220e-01    4.02471e-01
    1.50731e-01    3.94014e-01
    1.51285e-01    3.85739e-01
    1.51883e-01    3.77643e-01
    1.52524e-01    3.69723e-01
    1.53208e-01    3.61976e-01
    1.53934e-01    3.54396e-01
    1.54702e-01    3.46982e-01
    1.55512e-01    3.39730e-01
    1.56363e-01    3.32636e-01
    1.57256e-01    3.25698e-01
    1.58191e-01    3.18911e-01
    1.59166e-01    3.12274e-01
    1.60183e-01    3.05782e-01
    1.61240e-01    2.99433e-01
    1.62338e-01    2.93223e-01
    1.63478e-01    2.87151e-01
    1.64658e-01    2.81212e-01
    1.65880e-01    2.75404e-01
    1.67142e-01    2.69725e-01
    1.68446e-01    2.64171e-01
    1.69790e-01    2.58740e-01
    1.71176e-01    2.53430e-01
    1.72604e-01    2.48237e-01
    1.74074e-01    2.43159e-01
    1.75585e-01    2.38195e-01
    1.77138e-01    2.33340e-01
    1.78734e-01    2.28594e-01
    1.80372e-01    2.23953e-01
    1.82053e-01    2.19415e-01
    1.83778e-01    2.14978e-01
    1.85546e-01    2.10641e-01
    1.87357e-01    2.06400e-01
    1.89213e-01    2.02254e-01
    1.91113e-01    1.98200e-01
    1.93058e-01    1.94237e-01
    1.95049e-01    1.90362e-01
    1.97085e-01    1.86575e-01
    1.99167e-01    1.82872e-01
    2.01296e-01    1.79251e-01
    2.03471e-01    1.75712e-01
    2.05695e-01    1.72253e-01
    2.07966e-01    1.68871e-01
    2.10286e-01    1.65565e-01
    2.12655e-01    1.62333e-01
    2.15073e-01    1.59174e-01
    2.17542e-01    1.56085e-01
    2.20061e-01    1.53067e-01
    2.22632e-01    1.50116e-01
    2.25254e-01    1.47231e-01
    2.27929e-01    1.44412e-01
    2.30658e-01    1.41656e-01
    2.33440e-01    1.38962e-01
    2.36277e-01    1.36329e-01
    2.39169e-01    1.33756e-01
    2.42116e-01    1.31241e-01
    2.45121e-01    1.28782e-01
    2.48183e-01    1.26380e-01
    2.51303e-01    1.24031e-01
    2.54482e-01    1.21736e-01
    2.57721e-01    1.19493e-01
    2.61020e-01    1.17301e-01
    2.64380e-01    1.15158e-01
    2.67803e-01    1.13065e-01
    2.71289e-01    1.11019e-01
    2.74838e-01    1.09019e-01
    2.78453e-01    1.07066e-01
    2.82133e-01    1.05156e-01
    2.85880e-01    1.03291e-01
    2.89694e-01    1.01468e-01
    2.93577e-01    9.96870e-02
    2.97529e-01    9.79467e-02
    3.01552e-01    9.62464e-02
    3.05646e-01    9.45853e-02
    3.09813e-01    9.29624e-02
    3.14054e-01    9.13769e-02
    3.18369e-01    8.98281e-02
    3.22760e-01    8.83152e-02
    3.27228e-01    8.68373e-02
    3.31774e-01    8.53939e-02
    3.36399e-01    8.39840e-02
    3.41104e-01    8.26070e-02
    3.45891e-01    8.12623e-02
    3.50760e-01    7.99491e-02
    3.55713e-01    7.86668e-02
    3.60752e-01    7.74147e-02
    3.65877e-01    7.61922e-02
    3.71090e-01    7.49987e-02
    3.76392e-01    7.38336e-02
    3.81784e-01    7.26964e-02
    3.87268e-01    7.15863e-02
    3.92845e-01    7.05030e-02
    3.98517e-01    6.94458e-02
    4.04285e-01    6.84143e-02
    4.10150e-01    6.74079e-02
    4.16114e-01    6.64261e-02
    4.22178e-01    6.54685e-02
    4.28344e-01    6.45345e-02
    4.34614e-01    6.36238e-02
    4.40988e-01    6.27358e-02
    4.47469e-01    6.18701e-02
    4.54059e-01    6.10264e-02
    4.60758e-01    6.02041e-02
    4.67569e-01    5.94030e-02
    4.74492e-01    5.86226e-02
    4.81531e-01    5.78626e-02
    4.88687e-01    5.71225e-02
    4.95960e-01    5.64021e-02
    5.03354e-01    5.57009e-02
    5.10870e-01    5.50188e-02
    5.18510e-01    5.43553e-02
    5.26276e-01    5.37101e-02
    5.34169e-01    5.30830e-02
    5.42192e-01    5.24736e-02
    5.50346e-01    5.18817e-02
    5.58634e-01    5.13071e-02
    5.67057e-01    5.07494e-02
    5.75618e-01    5.02084e-02
    5.84318e-01    4.96839e-02
    5.93160e-01    4.91757e-02
    6.02146e-01    4.86835e-02
    6.11278e-01    4.82072e-02
    6.20558e-01    4.77465e-02
    6.29989e-01    4.73013e-02
    6.39572e-01    4.68714e-02
    6.49310e-01    4.64566e-02
    6.59206e-01    4.60567e-02
    6.69260e-01    4.56717e-02
    6.79477e-01    4.53014e-02
    6.89858e-01    4.49457e-02
    7.00406e-01    4.46044e-02
    7.11123e-01    4.42775e-02
    7.22012e-01    4.39648e-02
    7.33075e-01    4.36664e-02
    7.44315e-01    4.33820e-02
    7.55734e-01    4.31117e-02
    7.67335e-01    4.28555e-02
    7.79120e-01    4.26132e-02
    7.91093e-01    4.23849e-02
    8.03256e-01    4.21705e-02
    8.15611e-01    4.19700e-02
    8.28161e-01    4.17835e-02
    8.40910e-01    4.16110e-02
    8.53860e-01    4.14525e-02
    8.67013e-01    4.13082e-02
    8.80374e-01    4.11779e-02
    8.93943e-01    4.10619e-02
    9.07726e-01    4.09602e-02
    9.21723e-01    4.08729e-02
    9.35939e-01    4.08003e-02
    9.50376e-01    4.07423e-02
    9.65038e-01    4.06992e-02
    9.79927e-01    4.06712e-02
    9.95046e-01    4.06585e-02
    1.01040e+00    4.06612e-02
    1.02599e+00    4.06797e-02
    1.04182e+00    4.07142e-02
    1.05789e+00    4.07649e-02
    1.07421e+00    4.08323e-02
    1.09077e+00    4.09166e-02
    1.10759e+00    4.10181e-02
    1.12466e+00    4.11374e-02
    1.14200e+00    4.12747e-02
    1.15959e+00    4.14305e-02
    1.17745e+00    4.16054e-02
    1.19557e+00    4.17999e-02
    1.21397e+00    4.20144e-02
    1.23264e+00    4.22496e-02
    1.25159e+00    4.25060e-02
    1.27081e+00    4.27845e-02
    1.29032e+00    4.30856e-02
    1.31012e+00    4.34102e-02
    1.33020e+00    4.37590e-02
    1.35058e+00    4.41330e-02
    1.37125e+00    4.45329e-02
    1.39222e+00    4.49599e-02
    1.41349e+00    4.54150e-02
    1.43506e+00    4.58992e-02
    1.45693e+00    4.64138e-02
    1.47911e+00    4.69601e-02
    1.50160e+00    4.75393e-02
    1.52441e+00    4.81528e-02
    1.54752e+00    4.88024e-02
    1.57096e+00    4.94894e-02
    1.59471e+00    5.02158e-02
    1.61878e+00    5.09833e-02
    1.64316e+00    5.17938e-02
    1.66787e+00    5.26496e-02
    1.69291e+00    5.35528e-02
    1.71826e+00    5.45057e-02
    1.74394e+00    5.55111e-02
    1.76994e+00    5.65715e-02
    1.79626e+00    5.76899e-02
    1.82290e+00    5.88694e-02
    1.84987e+00    6.01133e-02
    1.87715e+00    6.14250e-02
    1.90475e+00    6.28085e-02
    1.93267e+00    6.42677e-02
    1.96089e+00    6.58070e-02
    1.98943e+00    6.74310e-02
    2.01826e+00    6.91446e-02
    2.04740e+00    7.09532e-02
    2.07682e+00    7.28624e-02
    2.10653e+00    7.48783e-02
    2.13652e+00    7.70074e-02
    2.16678e+00    7.92568e-02
    2.19730e+00    8.16338e-02
    2.22806e+00    8.41465e-02
    2.25906e+00    8.68036e-02
    2.29029e+00    8.96143e-02
    2.32172e+00    9.25884e-02
    2.35334e+00    9.57367e-02
    2.38514e+00    9.90706e-02
    2.41708e+00    1.02602e-01
    2.44916e+00    1.06345e-01
    2.48135e+00    1.10313e-01
    2.51362e+00    1.14521e-01
    2.54594e+00    1.18985e-01
    2.57828e+00    1.23724e-01
    2.61060e+00    1.28755e-01
    2.64287e+00    1.34100e-01
    2.67506e+00    1.39778e-01
    2.70710e+00    1.45814e-01
    2.73896e+00    1.52233e-01
    2.77058e+00    1.59060e-01
    2.80191e+00    1.66324e-01
    2.83289e+00    1.74055e-01
    2.86345e+00    1.82286e-01
    2.89352e+00    1.91051e-01
    2.92302e+00    2.00387e-01
    2.95187e+00    2.10332e-01
    2.97999e+00    2.20928e-01
    3.00728e+00    2.32219e-01
    3.03365e+00    2.44250e-01
    3.05897e+00    2.57071e-01
    3.08315e+00    2.70733e-01
    3.10605e+00    2.85288e-01
    3.12756e+00    3.00793e-01
    3.14754e+00    3.17306e-01
    3.16585e+00    3.34885e-01
    3.18234e+00    3.53592e-01
    3.19686e+00    3.73489e-01
    3.20925e+00    3.94638e-01
    3.21935e+00    4.17102e-01
    3.22699e+00    4.40943e-01
    3.23200e+00    4.66221e-01
    3.23421e+00    4.92992e-01
    3.23345e+00    5.21310e-01
    3.22956e+00    5.51223e-01
    3.22237e+00    5.82771e-01
    3.21173e+00    6.15989e-01
    3.19749e+00    6.50897e-01
    3.17952e+00    6.87507e-01
    3.15771e+00    7.25815e-01
    3.13196e+00    7.65803e-01
    3.10219e+00    8.07433e-01
    3.06836e+00    8.50650e-01
    3.03046e+00    8.95376e-01
    2.98850e+00    9.41514e-01
    2.94252e+00    9.88942e-01
    2.89262e+00    1.03751e+00
    2.83891e+00    1.08706e+00
    2.78157e+00    1.13740e+00
    2.72079e+00    1.18831e+00
    2.65681e+00    1.23956e+00
    2.58989e+00    1.29091e+00
    2.52035e+00    1.34209e+00
    2.44852e+00    1.39284e+00
    2.37473e+00    1.44288e+00
    2.29937e+00    1.49192e+00
    2.22281e+00    1.53971e+00
    2.14542e+00    1.58598e+00
    2.06761e+00    1.63046e+00
    1.98972e+00    1.67294e+00
    1.91214e+00    1.71318e+00
    1.83518e+00    1.75101e+00
    1.75918e+00    1.78625e+00
    1.68442e+00    1.81877e+00
    1.61117e+00    1.84846e+00
    1.53966e+00    1.87524e+00
    1.47007e+00    1.89905e+00
    1.40259e+00    1.91987e+00
    1.33735e+00    1.93770e+00
    1.27444e+00    1.95256e+00
    1.21395e+00    1.96451e+00
    1.15593e+00    1.97360e+00
    1.10040e+00    1.97993e+00
    1.04736e+00    1.98358e+00
    9.96802e-01    1.98466e+00
    9.48687e-01    1.98330e+00
    9.02972e-01    1.97962e+00
    8.59596e-01    1.97374e+00
    8.18493e-01    1.96580e+00
    7.79587e-01    1.95594e+00
    7.42796e-01    1.94429e+00
    7.08037e-01    1.93098e+00
    6.75221e-01    1.91615e+00
    6.44260e-01    1.89991e+00
    6.15064e-01    1.88239e+00
    5.87546e-01    1.86372e+00
    5.61619e-01    1.84400e+00
    5.37197e-01    1.82333e+00
    5.14199e-01    1.80184e+00
    4.92544e-01    1.77960e+00
    4.72157e-01    1.75671e+00
    4.52963e-01    1.73326e+00
    4.34893e-01    1.70933e+00
    4.17879e-01    1.68499e+00
    4.01860e-01    1.66031e+00
    3.86774e-01    1.63536e+00
    3.72566e-01    1.61019e+00
    3.59183e-01    1.58486e+00
    3.46573e-01    1.55942e+00
    3.34690e-01    1.53393e+00
    3.23489e-01    1.50841e+00
    3.12929e-01    1.48292e+00
    3.02971e-01    1.45748e+00
    2.93578e-01    1.43213e+00
    2.84716e-01    1.40690e+00
    2.76354e-01    1.38182e+00
    2.68460e-01    1.35691e+00
    2.61008e-01    1.33220e+00
    2.53971e-01    1.30770e+00
    2.47325e-01    1.28342e+00
    2.41046e-01    1.25940e+00
    2.35115e-01    1.23564e+00
    2.29509e-01    1.21215e+00
    2.24212e-01    1.18894e+00
    2.19206e-01    1.16603e+00
    2.14474e-01    1.14342e+00
    2.10001e-01    1.12113e+00
    2.05773e-01    1.09914e+00
    2.01778e-01    1.07748e+00
    1.98001e-01    1.05614e+00
    1.94433e-01    1.03513e+00
    1.91061e-01    1.01445e+00
    1.87877e-01    9.94097e-01
    1.84870e-01    9.74081e-01
    1.82031e-01    9.54397e-01
    1.79353e-01    9.35047e-01
    1.76827e-01    9.16030e-01
    1.74446e-01    8.97344e-01
    1.72204e-01    8.78989e-01
    1.70093e-01    8.60962e-01
    1.68109e-01    8.43262e-01
    1.66244e-01    8.25886e-01
    1.64495e-01    8.08832e-01
    1.62856e-01    7.92096e-01
    1.61322e-01    7.75676e-01
    1.59890e-01    7.59568e-01
    1.58554e-01    7.43769e-01
    1.57312e-01    7.28275e-01
    1.56159e-01    7.13082e-01
    1.55092e-01    6.98187e-01
    1.54109e-01    6.83586e-01
    1.53205e-01    6.69274e-01
    1.52379e-01    6.55247e-01
    1.51627e-01    6.41502e-01
    1.50948e-01    6.28034e-01
    1.50338e-01    6.14839e-01
    1.49796e-01    6.01913e-01
    1.49320e-01    5.89250e-01
    1.48907e-01    5.76848e-01
    1.48556e-01    5.64701e-01
    1.48266e-01    5.52806e-01
    1.48034e-01    5.41158e-01
    1.47859e-01    5.29752e-01
    1.47740e-01    5.18585e-01
    1.47676e-01    5.07652e-01
    1.47664e-01    4.96949e-01
    1.47705e-01    4.86473e-01
    1.47797e-01    4.76217e-01
    1.47939e-01    4.66179e-01
    1.48130e-01    4.56355e-01
    1.48370e-01    4.46740e-01
    1.48657e-01    4.37331e-01
    1.48991e-01    4.28123e-01
    1.49371e-01    4.19113e-01
    1.49796e-01    4.10296e-01
    1.50266e-01    4.01670e-01
    1.50781e-01    3.93230e-01
    1.51339e-01    3.84972e-01
    1.51941e-01    3.76893e-01
    1.52586e-01    3.68989e-01
    1.53274e-01    3.61257e-01
    1.54004e-01    3.53694e-01
    1.54776e-01    3.46295e-01
    1.55590e-01    3.39058e-01
    1.56445e-01    3.31979e-01
    1.57342e-01    3.25055e-01
    1.58280e-01    3.18282e-01
    1.59260e-01    3.11658e-01
    1.60280e-01    3.05180e-01
    1.61341e-01    2.98844e-01
    1.62444e-01    2.92648e-01
    1.63587e-01    2.86588e-01
    1.64771e-01    2.80661e-01
    1.65996e-01    2.74866e-01
    1.67263e-01    2.69198e-01
    1.68570e-01    2.63656e-01
    1.69919e-01    2.58237e-01
    1.71309e-01    2.52938e-01
    1.72740e-01    2.47756e-01
    1.74214e-01    2.42689e-01
    1.75729e-01    2.37734e-01
    1.77286e-01    2.32890e-01
    1.78886e-01    2.28154e-01
    1.80528e-01    2.23522e-01
    1.82213e-01    2.18994e-01
    1.83942e-01    2.14567e-01
    1.85714e-01    2.10239e-01
    1.87529e-01    2.06007e-01
    1.89389e-01    2.01869e-01
    1.91294e-01    1.97824e-01
    1.93243e-01    1.93870e-01
    1.95238e-01    1.90003e-01
    1.97278e-01    1.86223e-01
    1.99365e-01    1.82528e-01
    2.01498e-01    1.78916e-01
    2.03678e-01    1.75385e-01
    2.05906e-01    1.71932e-01
    2.08182e-01    1.68557e-01
    2.10506e-01    1.65258e-01
    2.12879e-01    1.62033e-01
    2.15303e-01    1.58881e-01
    2.17776e-01    1.55799e-01
    2.20300e-01    1.52787e-01
    2.22875e-01    1.49842e-01
    2.25503e-01    1.46964e-01
    2.28183e-01    1.44151e-01
    2.30916e-01    1.41401e-01
    2.33704e-01    1.38713e-01
    2.36546e-01    1.36085e-01
    2.39443e-01    1.33518e-01
    2.42396e-01    1.31008e-01
    2.45406e-01    1.28555e-01
    2.48473e-01    1.26157e-01
    2.51599e-01    1.23814e-01
    2.54783e-01    1.21523e-01
    2.58028e-01    1.19285e-01
    2.61333e-01    1.17098e-01
    2.64699e-01    1.14960e-01
    2.68127e-01    1.12871e-01
    2.71619e-01    1.10829e-01
    2.75175e-01    1.08834e-01
    2.78795e-01    1.06885e-01
    2.82482e-01    1.04980e-01
    2.86235e-01    1.03118e-01
    2.90056e-01    1.01299e-01
    2.93945e-01    9.95219e-02
    2.97904e-01    9.77855e-02
    3.01933e-01    9.60889e-02
    3.06034e-01    9.44314e-02
    3.10208e-01    9.28120e-02
    3.14456e-01    9.12301e-02
    3.18778e-01    8.96846e-02
    3.23176e-01    8.81750e-02
    3.27651e-01    8.67004e-02
    3.32204e-01    8.52601e-02
    3.36837e-01    8.38534e-02
    3.41549e-01    8.24795e-02
    3.46344e-01    8.11377e-02
    3.51221e-01    7.98275e-02
    3.56183e-01    7.85480e-02
    3.61229e-01    7.72987e-02
    3.66362e-01    7.60790e-02
    3.71584e-01    7.48882e-02
    3.76894e-01    7.37257e-02
    3.82295e-01    7.25910e-02
    3.87787e-01    7.14836e-02
    3.93373e-01    7.04027e-02
    3.99054e-01    6.93480e-02
    4.04831e-01    6.83188e-02
    4.10705e-01    6.73147e-02
    4.16678e-01    6.63352e-02
    4.22752e-01    6.53798e-02
    4.28928e-01    6.44481e-02
    4.35207e-01    6.35395e-02
    4.41592e-01    6.26536e-02
    4.48083e-01    6.17900e-02
    4.54683e-01    6.09483e-02
    4.61392e-01    6.01281e-02
    4.68213e-01    5.93289e-02
    4.75148e-01    5.85504e-02
    4.82198e-01    5.77923e-02
    4.89364e-01    5.70541e-02
    4.96649e-01    5.63355e-02
    5.04054e-01    5.56361e-02
    5.11582e-01    5.49557e-02
    5.19233e-01    5.42940e-02
    5.27011e-01    5.36505e-02
    5.34916e-01    5.30251e-02
    5.42951e-01    5.24173e-02
    5.51118e-01    5.18271e-02
    5.59418e-01    5.12540e-02
    5.67854e-01    5.06979e-02
    5.76428e-01    5.01585e-02
    5.85142e-01    4.96356e-02
    5.93997e-01    4.91289e-02
    6.02997e-01    4.86382e-02
    6.12143e-01    4.81633e-02
    6.21437e-01    4.77041e-02
    6.30882e-01    4.72603e-02
    6.40479e-01    4.68318e-02
    6.50232e-01    4.64184e-02
    6.60142e-01    4.60200e-02
    6.70212e-01    4.56363e-02
    6.80444e-01    4.52674e-02
    6.90841e-01    4.49130e-02
    7.01405e-01    4.45731e-02
    7.12138e-01    4.42475e-02
    7.23043e-01    4.39362e-02
    7.34122e-01    4.36391e-02
    7.45379e-01    4.33561e-02
    7.56815e-01    4.30871e-02
    7.68433e-01    4.28321e-02
    7.80236e-01    4.25912e-02
    7.92226e-01    4.23641e-02
    8.04407e-01    4.21511e-02
    8.16780e-01    4.19519e-02
    8.29349e-01    4.17667e-02
    8.42117e-01    4.15956e-02
    8.55085e-01    4.14384e-02
    8.68258e-01    4.12953e-02
    8.81638e-01    4.11664e-02
    8.95228e-01    4.10517e-02
    9.09030e-01    4.09514e-02
    9.23048e-01    4.08655e-02
    9.37284e-01    4.07942e-02
    9.51743e-01    4.07376e-02
    9.66425e-01    4.06960e-02
    9.81336e-01    4.06694e-02
    9.96477e-01    4.06581e-02
    1.01185e+00    4.06623e-02
    1.02746e+00    4.06823e-02
    1.04331e+00    4.07183e-02
    1.05941e+00    4.07706e-02
    1.07575e+00    4.08395e-02
    1.09234e+00    4.09253e-02
    1.10918e+00    4.10285e-02
    1.12628e+00    4.11495e-02
    1.14364e+00    4.12885e-02


==> data/pp_phase_x_0.40_y_0.20.csv <==
    4.00160e-01    1.99880e-01
    4.04203e-01    1.96915e-01
    4.08328e-01    1.94014e-01
    4.12533e-01    1.91175e-01
    4.16821e-01    1.88398e-01
    4.21192e-01    1.85681e-01
    4.25647e-01    1.83024e-01
    4.30187e-01    1.80425e-01
    4.34813e-01    1.77883e-01
    4.39525e-01    1.75398e-01
    4.44324e-01    1.72967e-01
    4.49212e-01    1.70592e-01
    4.54190e-01    1.68269e-01
    4.59257e-01    1.65999e-01
    4.64416e-01    1.63781e-01
    4.69667e-01    1.61613e-01
    4.75012e-01    1.59495e-01
    4.80451e-01    1.57426e-01
    4.85985e-01    1.55405e-01
    4.91616e-01    1.53432e-01
    4.97344e-01    1.51505e-01
    5.03171e-01    1.49624e-01
    5.09097e-01    1.47788e-01
    5.15125e-01    1.45996e-01
    5.21255e-01    1.44248e-01
    5.27488e-01    1.42543e-01
    5.33826e-01    1.40880e-01
    5.40269e-01    1.39259e-01
    5.46819e-01    1.37679e-01
    5.53478e-01    1.36139e-01
    5.60246e-01    1.34639e-01
    5.67124e-01    1.33178e-01
    5.74115e-01    1.31756e-01
    5.81219e-01    1.30373e-01
    5.88438e-01    1.29026e-01
    5.95772e-01    1.27717e-01
    6.03224e-01    1.26445e-01
    6.10795e-01    1.25209e-01
    6.18486e-01    1.24008e-01
    6.26299e-01    1.22843e-01
    6.34234e-01    1.21713e-01
    6.42294e-01    1.20617e-01
    6.50480e-01    1.19555e-01
    6.58793e-01    1.18527e-01
    6.67234e-01    1.17533e-01
    6.75806e-01    1.16572e-01
    6.84510e-01    1.15643e-01
    6.93347e-01    1.14748e-01
    7.02318e-01    1.13884e-01
    7.11425e-01    1.13052e-01
    7.20671e-01    1.12253e-01
    7.30055e-01    1.11485e-01
    7.39580e-01    1.10748e-01
    7.49248e-01    1.10042e-01
    7.59059e-01    1.09368e-01
    7.69016e-01    1.08725e-01
    7.79120e-01    1.08112e-01
    7.89372e-01    1.07531e-01
    7.99774e-01    1.06980e-01
    8.10327e-01    1.06460e-01
    8.21034e-01    1.05970e-01
    8.31895e-01    1.05512e-01
    8.42913e-01    1.05083e-01
    8.54088e-01    1.04686e-01
    8.65422e-01    1.04320e-01
    8.76917e-01    1.03984e-01
    8.88574e-01    1.03680e-01
    9.00395e-01    1.03407e-01
    9.12380e-01    1.03165e-01
    9.24533e-01    1.02955e-01
    9.36853e-01    1.02777e-01
    9.49343e-01    1.02630e-01
    9.62003e-01    1.02517e-01
    9.74835e-01    1.02436e-01
    9.87841e-01    1.02388e-01
    1.00102e+00    1.02374e-01
    1.01438e+00    1.02393e-01
    1.02791e+00    1.02447e-01
    1.04162e+00    1.02536e-01
    1.05551e+00    1.02661e-01
    1.06958e+00    1.02822e-01
    1.08383e+00    1.03019e-01
    1.09826e+00    1.03254e-01
    1.11288e+00    1.03526e-01
    1.12768e+00    1.03838e-01
    1.14266e+00    1.04190e-01
    1.15783e+00    1.04582e-01
    1.17319e+00    1.05015e-01
    1.18872e+00    1.05491e-01
    1.20445e+00    1.06011e-01
    1.22036e+00    1.06575e-01
    1.23646e+00    1.07186e-01
    1.25274e+00    1.07843e-01
    1.26921e+00    1.08549e-01
    1.28586e+00    1.09305e-01
    1.30270e+00    1.10112e-01
    1.31972e+00    1.10972e-01
    1.33693e+00    1.11886e-01
    1.35431e+00    1.12857e-01
    1.37188e+00    1.13886e-01
    1.38963e+00    1.14976e-01
    1.40755e+00    1.16127e-01
    1.42565e+00    1.17343e-01
    1.44392e+00    1.18625e-01
    1.46236e+00    1.19977e-01
    1.48097e+00    1.21400e-01
    1.49974e+00    1.22897e-01
    1.51867e+00    1.24471e-01
    1.53776e+00    1.26126e-01
    1.55700e+00    1.27864e-01
    1.57638e+00    1.29688e-01
    1.59591e+00    1.31602e-01
    1.61558e+00    1.33610e-01
    1.63537e+00    1.35716e-01
    1.65529e+00    1.37923e-01
    1.67532e+00    1.40236e-01
    1.69547e+00    1.42660e-01
    1.71571e+00    1.45199e-01
    1.73605e+00    1.47858e-01
    1.75646e+00    1.50642e-01
    1.77695e+00    1.53557e-01
    1.79750e+00    1.56610e-01
    1.81810e+00    1.59804e-01
    1.83873e+00    1.63148e-01
    1.85938e+00    1.66649e-01
    1.88005e+00    1.70312e-01
    1.90070e+00    1.74145e-01
    1.92133e+00    1.78157e-01
    1.94192e+00    1.82355e-01
    1.96245e+00    1.86748e-01
    1.98290e+00    1.91345e-01
    2.00324e+00    1.96155e-01
    2.02347e+00    2.01188e-01
    2.04354e+00    2.06454e-01
    2.06345e+00    2.11964e-01
    2.08316e+00    2.17728e-01
    2.10264e+00    2.23759e-01
    2.12187e+00    2.30069e-01
    2.14082e+00    2.36669e-01
    2.15944e+00    2.43573e-01
    2.17772e+00    2.50794e-01
    2.19561e+00    2.58346e-01
    2.21308e+00    2.66243e-01
    2.23009e+00    2.74499e-01
    2.24659e+00    2.83130e-01
    2.26255e+00    2.92152e-01
    2.27793e+00    3.01579e-01
    2.29267e+00    3.11427e-01
    2.30673e+00    3.21713e-01
    2.32007e+00    3.32452e-01
    2.33263e+00    3.43661e-01
    2.34437e+00    3.55356e-01
    2.35522e+00    3.67553e-01
    2.36514e+00    3.80267e-01
    2.37408e+00    3.93514e-01
    2.38198e+00    4.07308e-01
    2.38878e+00    4.21663e-01
    2.39444e+00    4.36592e-01
    2.39889e+00    4.52106e-01
    2.40208e+00    4.68217e-01
    2.40396e+00    4.84933e-01
    2.40448e+00    5.02260e-01
    2.40358e+00    5.20205e-01
    2.40122e+00    5.38768e-01
    2.39736e+00    5.57951e-01
    2.39195e+00    5.77750e-01
    2.38495e+00    5.98158e-01
    2.37633e+00    6.19167e-01
    2.36606e+00    6.40762e-01
    2.35412e+00    6.62926e-01
    2.34049e+00    6.85638e-01
    2.32515e+00    7.08871e-01
    2.30811e+00    7.32595e-01
    2.28936e+00    7.56774e-01
    2.26893e+00    7.81369e-01
    2.24681e+00    8.06334e-01
    2.22305e+00    8.31619e-01
    2.19768e+00    8.57170e-01
    2.17074e+00    8.82929e-01
    2.14228e+00    9.08832e-01
    2.11237e+00    9.34813e-01
    2.08107e+00    9.60801e-01
    2.04847e+00    9.86723e-01
    2.01463e+00    1.01250e+00
    1.97966e+00    1.03806e+00
    1.94365e+00    1.06332e+00
    1.90670e+00    1.08821e+00
    1.86892e+00    1.11263e+00
    1.83041e+00    1.13652e+00
    1.79128e+00    1.15980e+00
    1.75165e+00    1.18238e+00
    1.71163e+00    1.20421e+00
    1.67134e+00    1.22521e+00
    1.63087e+00    1.24531e+00
    1.59034e+00    1.26447e+00
    1.54985e+00    1.28262e+00
    1.50951e+00    1.29972e+00
    1.46940e+00    1.31572e+00
    1.42963e+00    1.33059e+00
    1.39027e+00    1.34429e+00
    1.35140e+00    1.35681e+00
    1.31310e+00    1.36813e+00
    1.27543e+00    1.37823e+00
    1.23844e+00    1.38711e+00
    1.20220e+00    1.39476e+00
    1.16674e+00    1.40121e+00
    1.13211e+00    1.40645e+00
    1.09834e+00    1.41051e+00
    1.06545e+00    1.41339e+00
    1.03347e+00    1.41514e+00
    1.00240e+00    1.41577e+00
    9.72272e-01    1.41532e+00
    9.43076e-01    1.41382e+00
    9.14818e-01    1.41131e+00
    8.87495e-01    1.40782e+00
    8.61103e-01    1.40340e+00
    8.35630e-01    1.39809e+00
    8.11067e-01    1.39193e+00
    7.87398e-01    1.38496e+00
    7.64607e-01    1.37722e+00
    7.42676e-01    1.36876e+00
    7.21586e-01    1.35962e+00
    7.01316e-01    1.34985e+00
    6.81845e-01    1.33948e+00
    6.63149e-01    1.32855e+00
    6.45207e-01    1.31712e+00
    6.27994e-01    1.30520e+00
    6.11488e-01    1.29285e+00
    5.95665e-01    1.28010e+00
    5.80502e-01    1.26698e+00
    5.65975e-01    1.25354e+00
    5.52062e-01    1.23979e+00
    5.38740e-01    1.22578e+00
    5.25988e-01    1.21153e+00
    5.13783e-01    1.19707e+00
    5.02104e-01    1.18244e+00
    4.90932e-01    1.16765e+00
    4.80247e-01    1.15272e+00
    4.70028e-01    1.13770e+00
    4.60258e-01    1.12258e+00
    4.50919e-01    1.10741e+00
    4.41993e-01    1.09219e+00
    4.33464e-01    1.07694e+00
    4.25316e-01    1.06169e+00
    4.17533e-01    1.04644e+00
    4.10100e-01    1.03122e+00
    4.03005e-01    1.01603e+00
    3.96232e-01    1.00089e+00
    3.89769e-01    9.85818e-01
    3.83604e-01    9.70817e-01
    3.77725e-01    9.55901e-01
    3.72120e-01    9.41078e-01
    3.66779e-01    9.26359e-01
    3.61691e-01    9.11752e-01
    3.56847e-01    8.97263e-01
    3.52237e-01    8.82900e-01
    3.47853e-01    8.68669e-01
    3.43685e-01    8.54577e-01
    3.39726e-01    8.40627e-01
    3.35968e-01    8.26826e-01
    3.32404e-01    8.13177e-01
    3.29026e-01    7.99684e-01
    3.25828e-01    7.86349e-01
    3.22804e-01    7.73178e-01
    3.19947e-01    7.60171e-01
    3.17252e-01    7.47331e-01
    3.14714e-01    7.34659e-01
    3.12327e-01    7.22158e-01
    3.10087e-01    7.09829e-01
    3.07988e-01    6.97673e-01
    3.06027e-01    6.85690e-01
    3.04198e-01    6.73880e-01
    3.02499e-01    6.62245e-01
    3.00925e-01    6.50784e-01
    2.99473e-01    6.39498e-01
    2.98139e-01    6.28385e-01
    2.96920e-01    6.17446e-01
    2.95813e-01    6.06679e-01
    2.94815e-01    5.96085e-01
    2.93924e-01    5.85661e-01
    2.93136e-01    5.75408e-01
    2.92449e-01    5.65324e-01
    2.91862e-01    5.55408e-01
    2.91371e-01    5.45658e-01
    2.90974e-01    5.36074e-01
    2.90670e-01    5.26653e-01
    2.90457e-01    5.17395e-01
    2.90333e-01    5.08297e-01
    2.90296e-01    4.99358e-01
    2.90345e-01    4.90577e-01
    2.90478e-01    4.81951e-01
    2.90694e-01    4.73478e-01
    2.90991e-01    4.65158e-01
    2.91369e-01    4.56988e-01
    2.91826e-01    4.48966e-01
    2.92362e-01    4.41090e-01
    2.92974e-01    4.33358e-01
    2.93663e-01    4.25769e-01
    2.94427e-01    4.18321e-01
    2.95266e-01    4.11011e-01
    2.96179e-01    4.03838e-01
    2.97165e-01    3.96799e-01
    2.98223e-01    3.89893e-01
    2.99354e-01    3.83117e-01
    3.00556e-01    3.76471e-01
    3.01829e-01    3.69951e-01
    3.03172e-01    3.63556e-01
    3.04586e-01    3.57283e-01
    3.06070e-01    3.51132e-01
    3.07624e-01    3.45100e-01
    3.09247e-01    3.39184e-01
    3.10939e-01    3.33384e-01
    3.12701e-01    3.27698e-01
    3.14531e-01    3.22122e-01
    3.16430e-01    3.16657e-01
    3.18399e-01    3.11299e-01
    3.20436e-01    3.06047e-01
    3.22542e-01    3.00899e-01
    3.24717e-01    2.95854e-01
    3.26961e-01    2.90910e-01
    3.29275e-01    2.86064e-01
    3.31658e-01    2.81315e-01
    3.34110e-01    2.76663e-01
    3.36632e-01    2.72104e-01
    3.39225e-01    2.67637e-01
    3.41887e-01    2.63261e-01
    3.44621e-01    2.58973e-01
    3.47425e-01    2.54774e-01
    3.50301e-01    2.50660e-01
    3.53248e-01    2.46631e-01
    3.56268e-01    2.42684e-01
    3.59360e-01    2.38819e-01
    3.62525e-01    2.35034e-01
    3.65764e-01    2.31327e-01
    3.69077e-01    2.27697e-01
    3.72464e-01    2.24144e-01
    3.75926e-01    2.20664e-01
    3.79465e-01    2.17258e-01
    3.83079e-01    2.13923e-01
    3.86771e-01    2.10659e-01
    3.90540e-01    2.07463e-01
    3.94388e-01    2.04336e-01
    3.98314e-01    2.01276e-01
    4.02320e-01    1.98280e-01
    4.06407e-01    1.95350e-01
    4.10575e-01    1.92482e-01
    4.14824e-01    1.89677e-01
    4.19157e-01    1.86932e-01
    4.23573e-01    1.84247e-01
    4.28074e-01    1.81622e-01
    4.32659e-01    1.79053e-01
    4.37331e-01    1.76542e-01
    4.42090e-01    1.74086e-01
    4.46937e-01    1.71685e-01
    4.51873e-01    1.69338e-01
    4.56899e-01    1.67044e-01
    4.62015e-01    1.64802e-01
    4.67223e-01    1.62611e-01
    4.72524e-01    1.60470e-01
    4.77919e-01    1.58378e-01
    4.83409e-01    1.56335e-01
    4.88995e-01    1.54340e-01
    4.94678e-01    1.52392e-01
    5.00459e-01    1.50489e-01
    5.06339e-01    1.48633e-01
    5.12320e-01    1.46820e-01
    5.18403e-01    1.45052e-01
    5.24588e-01    1.43327e-01
    5.30877e-01    1.41645e-01
    5.37271e-01    1.40005e-01
    5.43772e-01    1.38406e-01
    5.50380e-01    1.36847e-01
    5.57097e-01    1.35329e-01
    5.63924e-01    1.33850e-01
    5.70863e-01    1.32410e-01
    5.77914e-01    1.31009e-01
    5.85079e-01    1.29645e-01
    5.92360e-01    1.28319e-01
    5.99758e-01    1.27030e-01
    6.07273e-01    1.25777e-01
    6.14909e-01    1.24560e-01
    6.22665e-01    1.23378e-01
    6.30543e-01    1.22232e-01
    6.38545e-01    1.21120e-01
    6.46672e-01    1.20043e-01
    6.54926e-01    1.18999e-01
    6.63308e-01    1.17990e-01
    6.71819e-01    1.17013e-01
    6.80462e-01    1.16069e-01
    6.89236e-01    1.15158e-01
    6.98145e-01    1.14280e-01
    7.07189e-01    1.13434e-01
    7.16371e-01    1.12619e-01
    7.25690e-01    1.11836e-01
    7.35150e-01    1.11085e-01
    7.44752e-01    1.10365e-01
    7.54496e-01    1.09677e-01
    7.64385e-01    1.09019e-01
    7.74421e-01    1.08392e-01
    7.84604e-01    1.07796e-01
    7.94936e-01    1.07231e-01
    8.05419e-01    1.06697e-01
    8.16055e-01    1.06193e-01
    8.26844e-01    1.05720e-01
    8.37789e-01    1.05278e-01
    8.48891e-01    1.04866e-01
    8.60152e-01    1.04486e-01
    8.71572e-01    1.04136e-01
    8.83154e-01    1.03817e-01
    8.94898e-01    1.03529e-01
    9.06808e-01    1.03273e-01
    9.18883e-01    1.03048e-01
    9.31125e-01    1.02855e-01
    9.43536e-01    1.02694e-01
    9.56117e-01    1.02565e-01
    9.68869e-01    1.02469e-01
    9.81794e-01    1.02406e-01
    9.94893e-01    1.02376e-01
    1.00817e+00    1.02380e-01
    1.02162e+00    1.02418e-01
    1.03525e+00    1.02491e-01
    1.04905e+00    1.02599e-01
    1.06304e+00    1.02743e-01
    1.07721e+00    1.02923e-01
    1.09156e+00    1.03140e-01
    1.10609e+00    1.03395e-01
    1.12080e+00    1.03689e-01
    1.13570e+00    1.04022e-01
    1.15078e+00    1.04395e-01
    1.16605e+00    1.04809e-01
    1.18150e+00    1.05266e-01
    1.19714e+00    1.05765e-01
    1.21297e+00    1.06308e-01
    1.22898e+00    1.06897e-01
    1.24517e+00    1.07533e-01
    1.26156e+00    1.08216e-01
    1.27812e+00    1.08948e-01
    1.29488e+00    1.09731e-01
    1.31181e+00    1.10567e-01
    1.32893e+00    1.11456e-01
    1.34624e+00    1.12400e-01
    1.36372e+00    1.13402e-01
    1.38138e+00    1.14463e-01
    1.39923e+00    1.15586e-01
    1.41724e+00    1.16771e-01
    1.43543e+00    1.18023e-01
    1.45380e+00    1.19342e-01
    1.47233e+00    1.20731e-01
    1.49102e+00    1.22194e-01
    1.50988e+00    1.23732e-01
    1.52889e+00    1.25349e-01
    1.54806e+00    1.27048e-01
    1.56738e+00    1.28832e-01
    1.58685e+00    1.30704e-01
    1.60645e+00    1.32668e-01
    1.62618e+00    1.34728e-01
    1.64605e+00    1.36888e-01
    1.66603e+00    1.39151e-01
    1.68612e+00    1.41523e-01
    1.70632e+00    1.44008e-01
    1.72662e+00    1.46611e-01
    1.74700e+00    1.49336e-01
    1.76745e+00    1.52190e-01
    1.78797e+00    1.55178e-01
    1.80855e+00    1.58306e-01
    1.82917e+00    1.61580e-01
    1.84981e+00    1.65007e-01
    1.87048e+00    1.68594e-01
    1.89114e+00    1.72348e-01
    1.91178e+00    1.76276e-01
    1.93239e+00    1.80387e-01
    1.95295e+00    1.84688e-01
    1.97343e+00    1.89189e-01
    1.99383e+00    1.93900e-01
    2.01411e+00    1.98828e-01
    2.03426e+00    2.03985e-01
    2.05425e+00    2.09380e-01
    2.07405e+00    2.15025e-01
    2.09365e+00    2.20931e-01
    2.11300e+00    2.27110e-01
    2.13208e+00    2.33574e-01
    2.15086e+00    2.40336e-01
    2.16930e+00    2.47408e-01
    2.18737e+00    2.54805e-01
    2.20504e+00    2.62541e-01
    2.22227e+00    2.70629e-01
    2.23901e+00    2.79085e-01
    2.25523e+00    2.87923e-01
    2.27088e+00    2.97160e-01
    2.28592e+00    3.06811e-01
    2.30031e+00    3.16892e-01
    2.31399e+00    3.27420e-01
    2.32691e+00    3.38409e-01
    2.33904e+00    3.49877e-01
    2.35031e+00    3.61839e-01
    2.36067e+00    3.74312e-01
    2.37007e+00    3.87310e-01
    2.37845e+00    4.00849e-01
    2.38577e+00    4.14942e-01
    2.39196e+00    4.29604e-01
    2.39698e+00    4.44846e-01
    2.40076e+00    4.60679e-01
    2.40325e+00    4.77114e-01
    2.40441e+00    4.94157e-01
    2.40417e+00    5.11815e-01
    2.40250e+00    5.30092e-01
    2.39934e+00    5.48988e-01
    2.39465e+00    5.68502e-01
    2.38839e+00    5.88629e-01
    2.38053e+00    6.09361e-01
    2.37103e+00    6.30686e-01
    2.35986e+00    6.52589e-01
    2.34701e+00    6.75050e-01
    2.33247e+00    6.98046e-01
    2.31622e+00    7.21546e-01
    2.29826e+00    7.45519e-01
    2.27860e+00    7.69927e-01
    2.25726e+00    7.94726e-01
    2.23426e+00    8.19869e-01
    2.20963e+00    8.45304e-01
    2.18341e+00    8.70975e-01
    2.15565e+00    8.96819e-01
    2.12640e+00    9.22773e-01
    2.09574e+00    9.48766e-01
    2.06373e+00    9.74728e-01
    2.03045e+00    1.00058e+00
    1.99600e+00    1.02625e+00
    1.96046e+00    1.05166e+00
    1.92393e+00    1.07673e+00
    1.88652e+00    1.10138e+00
    1.84833e+00    1.12553e+00
    1.80948e+00    1.14909e+00
    1.77007e+00    1.17201e+00
    1.73022e+00    1.19420e+00
    1.69003e+00    1.21559e+00
    1.64963e+00    1.23612e+00
    1.60911e+00    1.25572e+00
    1.56859e+00    1.27434e+00
    1.52817e+00    1.29193e+00
    1.48794e+00    1.30845e+00
    1.44801e+00    1.32384e+00
    1.40844e+00    1.33809e+00
    1.36934e+00    1.35116e+00
    1.33077e+00    1.36304e+00
    1.29279e+00    1.37370e+00
    1.25548e+00    1.38314e+00
    1.21889e+00    1.39137e+00
    1.18307e+00    1.39837e+00
    1.14805e+00    1.40417e+00
    1.11388e+00    1.40877e+00
    1.08057e+00    1.41220e+00
    1.04817e+00    1.41447e+00
    1.01668e+00    1.41562e+00
    9.86114e-01    1.41566e+00
    9.56484e-01    1.41464e+00
    9.27791e-01    1.41260e+00
    9.00036e-01    1.40956e+00
    8.73214e-01    1.40557e+00
    8.47316e-01    1.40066e+00
    8.22333e-01    1.39489e+00
    7.98252e-01    1.38828e+00
    7.75056e-01    1.38090e+00
    7.52730e-01    1.37277e+00
    7.31253e-01    1.36394e+00
    7.10605e-01    1.35445e+00
    6.90767e-01    1.34435e+00
    6.71715e-01    1.33368e+00
    6.53426e-01    1.32248e+00
    6.35878e-01    1.31078e+00
    6.19048e-01    1.29862e+00
    6.02911e-01    1.28605e+00
    5.87445e-01    1.27310e+00
    5.72627e-01    1.25980e+00
    5.58432e-01    1.24619e+00
    5.44839e-01    1.23230e+00
    5.31826e-01    1.21816e+00
    5.19370e-01    1.20379e+00
    5.07450e-01    1.18924e+00
    4.96046e-01    1.17452e+00
    4.85137e-01    1.15965e+00
    4.74705e-01    1.14467e+00
    4.64729e-01    1.12959e+00
    4.55193e-01    1.11445e+00
    4.46078e-01    1.09924e+00
    4.37367e-01    1.08401e+00
    4.29044e-01    1.06875e+00
    4.21094e-01    1.05350e+00
    4.13501e-01    1.03826e+00
    4.06251e-01    1.02306e+00
    3.99330e-01    1.00790e+00
    3.92725e-01    9.92792e-01
    3.86424e-01    9.77756e-01
    3.80413e-01    9.62799e-01
    3.74683e-01    9.47932e-01
    3.69221e-01    9.33164e-01
    3.64017e-01    9.18504e-01
    3.59062e-01    9.03959e-01
    3.54344e-01    8.89537e-01
    3.49857e-01    8.75245e-01
    3.45589e-01    8.61088e-01
    3.41535e-01    8.47071e-01
    3.37684e-01    8.33201e-01
    3.34031e-01    8.19481e-01
    3.30568e-01    8.05915e-01
    3.27287e-01    7.92506e-01
    3.24183e-01    7.79259e-01
    3.21250e-01    7.66175e-01
    3.18481e-01    7.53258e-01
    3.15871e-01    7.40508e-01
    3.13414e-01    7.27928e-01
    3.11107e-01    7.15519e-01
    3.08943e-01    7.03283e-01
    3.06918e-01    6.91219e-01
    3.05029e-01    6.79329e-01
    3.03270e-01    6.67613e-01
    3.01639e-01    6.56072e-01
    3.00131e-01    6.44705e-01
    2.98742e-01    6.33511e-01
    2.97471e-01    6.22492e-01
    2.96312e-01    6.11645e-01
    2.95264e-01    6.00971e-01
    2.94324e-01    5.90469e-01
    2.93488e-01    5.80137e-01
    2.92755e-01    5.69975e-01
    2.92122e-01    5.59981e-01
    2.91586e-01    5.50154e-01
    2.91146e-01    5.40494e-01
    2.90800e-01    5.30997e-01
    2.90545e-01    5.21664e-01
    2.90379e-01    5.12492e-01
    2.90302e-01    5.03480e-01
    2.90311e-01    4.94625e-01
    2.90406e-01    4.85927e-01
    2.90583e-01    4.77384e-01
    2.90843e-01    4.68994e-01
    2.91184e-01    4.60754e-01
    2.91605e-01    4.52664e-01
    2.92104e-01    4.44720e-01
    2.92681e-01    4.36922e-01
    2.93335e-01    4.29267e-01
    2.94064e-01    4.21754e-01
    2.94868e-01    4.14380e-01
    2.95747e-01    4.07144e-01
    2.96699e-01    4.00043e-01
    2.97724e-01    3.93076e-01
    2.98821e-01    3.86240e-01
    2.99990e-01    3.79534e-01
    3.01230e-01    3.72955e-01
    3.02541e-01    3.66503e-01
    3.03922e-01    3.60174e-01
    3.05374e-01    3.53967e-01
    3.06895e-01    3.47879e-01
    3.08486e-01    3.41910e-01
    3.10147e-01    3.36057e-01
    3.11876e-01    3.30318e-01
    3.13674e-01    3.24691e-01
    3.15542e-01    3.19175e-01
    3.17478e-01    3.13768e-01
    3.19484e-01    3.08467e-01
    3.21558e-01    3.03271e-01
    3.23701e-01    2.98179e-01
    3.25913e-01    2.93188e-01
    3.28195e-01    2.88296e-01
    3.30545e-01    2.83503e-01
    3.32965e-01    2.78806e-01
    3.35455e-01    2.74204e-01
    3.38015e-01    2.69695e-01
    3.40645e-01    2.65277e-01
    3.43346e-01    2.60949e-01
    3.46117e-01    2.56709e-01
    3.48960e-01    2.52555e-01
    3.51874e-01    2.48487e-01
    3.54860e-01    2.44502e-01
    3.57918e-01    2.40599e-01
    3.61050e-01    2.36777e-01
    3.64254e-01    2.33034e-01
    3.67533e-01    2.29369e-01
    3.70885e-01    2.25781e-01
    3.74313e-01    2.22267e-01
    3.77816e-01    2.18827e-01
    3.81395e-01    2.15459e-01
    3.85051e-01    2.12162e-01
    3.88784e-01    2.08935e-01
    3.92596e-01    2.05776e-01
    3.96485e-01    2.02685e-01
    4.00455e-01    1.99660e-01
    4.04504e-01    1.96699e-01
    4.08634e-01    1.93803e-01
    4.12846e-01    1.90969e-01
    4.17140e-01    1.88196e-01
    4.21517e-01    1.85484e-01
    4.25978e-01    1.82831e-01
    4.30524e-01    1.80236e-01
    4.35156e-01    1.77698e-01
    4.39875e-01    1.75217e-01
    4.44681e-01    1.72791e-01
    4.49575e-01    1.70419e-01
    4.54559e-01    1.68100e-01
    4.59634e-01    1.65834e-01
    4.64799e-01    1.63620e-01
    4.70057e-01    1.61455e-01
    4.75409e-01    1.59341e-01
    4.80854e-01    1.57276e-01
    4.86396e-01    1.55258e-01
    4.92033e-01    1.53288e-01
    4.97769e-01    1.51365e-01
    5.03603e-01    1.49487e-01
    5.09537e-01    1.47654e-01
    5.15572e-01    1.45866e-01
    5.21710e-01    1.44121e-01
    5.27950e-01    1.42419e-01
    5.34296e-01    1.40759e-01
    5.40747e-01    1.39141e-01
    5.47305e-01    1.37564e-01
    5.53971e-01    1.36027e-01
    5.60747e-01    1.34530e-01
    5.67634e-01    1.33073e-01
    5.74633e-01    1.31653e-01
    5.81746e-01    1.30272e-01
    5.88973e-01    1.28929e-01
    5.96316e-01    1.27623e-01
    6.03777e-01    1.26353e-01
    6.11357e-01    1.25119e-01
    6.19057e-01    1.23921e-01
    6.26878e-01    1.22759e-01
    6.34823e-01    1.21631e-01
    6.42892e-01    1.20538e-01
    6.51087e-01    1.19479e-01
    6.59409e-01    1.18453e-01
    6.67860e-01    1.17461e-01
    6.76442e-01    1.16502e-01
    6.85155e-01    1.15576e-01
    6.94001e-01    1.14683e-01
    7.02983e-01    1.13822e-01
    7.12100e-01    1.12992e-01
    7.21356e-01    1.12195e-01
    7.30751e-01    1.11429e-01
    7.40286e-01    1.10695e-01
    7.49964e-01    1.09992e-01
    7.59786e-01    1.09320e-01
    7.69754e-01    1.08679e-01
    7.79868e-01    1.08069e-01
    7.90131e-01    1.07489e-01
    8.00544e-01    1.06941e-01
    8.11109e-01    1.06423e-01
    8.21827e-01    1.05936e-01
    8.32700e-01    1.05479e-01
    8.43729e-01    1.05053e-01
    8.54916e-01    1.04658e-01
    8.66262e-01    1.04294e-01
    8.77768e-01    1.03961e-01
    8.89437e-01    1.03659e-01
    9.01270e-01    1.03388e-01
    9.13268e-01    1.03148e-01
    9.25433e-01    1.02941e-01
    9.37765e-01    1.02765e-01
    9.50268e-01    1.02621e-01
    9.62940e-01    1.02510e-01
    9.75785e-01    1.02431e-01
    9.88804e-01    1.02386e-01
    1.00200e+00    1.02374e-01
    1.01537e+00    1.02396e-01
    1.02891e+00    1.02453e-01
    1.04264e+00    1.02544e-01
    1.05654e+00    1.02672e-01
    1.07062e+00    1.02835e-01
    1.08489e+00    1.03035e-01
    1.09933e+00    1.03272e-01
    1.11396e+00    1.03548e-01
    1.12877e+00    1.03863e-01
    1.14377e+00    1.04217e-01
    1.15895e+00    1.04612e-01
    1.17432e+00    1.05049e-01
    1.18987e+00    1.05528e-01
    1.20561e+00    1.06051e-01
    1.22154e+00    1.06619e-01
    1.23765e+00    1.07232e-01
    1.25394e+00    1.07893e-01
    1.27043e+00    1.08603e-01
    1.28709e+00    1.09362e-01
    1.30395e+00    1.10173e-01
    1.32098e+00    1.11037e-01
    1.33820e+00    1.11956e-01
    1.35560e+00    1.12931e-01
    1.37318e+00    1.13964e-01
    1.39094e+00    1.15058e-01
    1.40887e+00    1.16214e-01
    1.42699e+00    1.17435e-01
    1.44527e+00    1.18722e-01
    1.46372e+00    1.20079e-01
    1.48234e+00    1.21507e-01
    1.50112e+00    1.23010e-01
    1.52007e+00    1.24590e-01
    1.53917e+00    1.26251e-01
    1.55842e+00    1.27995e-01
    1.57781e+00    1.29826e-01
    1.59735e+00    1.31747e-01
    1.61703e+00    1.33762e-01
    1.63683e+00    1.35875e-01
    1.65676e+00    1.38090e-01
    1.67680e+00    1.40411e-01
    1.69695e+00    1.42843e-01
    1.71720e+00    1.45390e-01
    1.73755e+00    1.48058e-01
    1.75797e+00    1.50852e-01
    1.77846e+00    1.53777e-01
    1.79901e+00    1.56839e-01
    1.81961e+00    1.60045e-01
    1.84025e+00    1.63400e-01
    1.86090e+00    1.66912e-01
    1.88157e+00    1.70588e-01
    1.90222e+00    1.74434e-01
    1.92285e+00    1.78459e-01
    1.94343e+00    1.82671e-01
    1.96395e+00    1.87079e-01
    1.98440e+00    1.91691e-01
    2.00473e+00    1.96517e-01
    2.02495e+00    2.01567e-01
    2.04501e+00    2.06850e-01
    2.06491e+00    2.12379e-01
    2.08460e+00    2.18162e-01
    2.10406e+00    2.24213e-01
    2.12327e+00    2.30544e-01
    2.14220e+00    2.37166e-01
    2.16080e+00    2.44093e-01
    2.17905e+00    2.51337e-01
    2.19691e+00    2.58914e-01
    2.21435e+00    2.66837e-01
    2.23132e+00    2.75121e-01
    2.24778e+00    2.83780e-01
    2.26370e+00    2.92831e-01
    2.27903e+00    3.02288e-01
    2.29373e+00    3.12168e-01
    2.30774e+00    3.22486e-01
    2.32102e+00    3.33260e-01
    2.33352e+00    3.44504e-01
    2.34519e+00    3.56235e-01
    2.35598e+00    3.68470e-01
    2.36584e+00    3.81222e-01
    2.37470e+00    3.94509e-01
    2.38252e+00    4.08344e-01
    2.38924e+00    4.22740e-01
    2.39481e+00    4.37712e-01
    2.39917e+00    4.53270e-01
    2.40226e+00    4.69425e-01
    2.40404e+00    4.86186e-01
    2.40446e+00    5.03558e-01
    2.40346e+00    5.21548e-01
    2.40099e+00    5.40157e-01
    2.39702e+00    5.59385e-01
    2.39149e+00    5.79229e-01
    2.38437e+00    5.99682e-01
    2.37563e+00    6.20735e-01
    2.36524e+00    6.42372e-01
    2.35318e+00    6.64578e-01
    2.33942e+00    6.87329e-01
    2.32396e+00    7.10599e-01
    2.30679e+00    7.34358e-01
    2.28792e+00    7.58569e-01
    2.26736e+00    7.83192e-01
    2.24512e+00    8.08182e-01
    2.22124e+00    8.33489e-01
    2.19575e+00    8.59058e-01
    2.16870e+00    8.84829e-01
    2.14013e+00    9.10741e-01
    2.11012e+00    9.36725e-01
    2.07872e+00    9.62710e-01
    2.04602e+00    9.88624e-01
    2.01210e+00    1.01439e+00
    1.97705e+00    1.03993e+00
    1.94097e+00    1.06517e+00
    1.90395e+00    1.09002e+00
    1.86611e+00    1.11441e+00
    1.82755e+00    1.13825e+00
    1.78839e+00    1.16148e+00
    1.74872e+00    1.18401e+00
    1.70868e+00    1.20578e+00
    1.66836e+00    1.22672e+00
    1.62789e+00    1.24676e+00
    1.58736e+00    1.26584e+00
    1.54688e+00    1.28391e+00
    1.50655e+00    1.30093e+00
    1.46647e+00    1.31685e+00
    1.42672e+00    1.33163e+00
    1.38739e+00    1.34525e+00
    1.34856e+00    1.35768e+00
    1.31031e+00    1.36891e+00
    1.27268e+00    1.37892e+00
    1.23575e+00    1.38771e+00
    1.19957e+00    1.39528e+00
    1.16417e+00    1.40164e+00
    1.12960e+00    1.40679e+00
    1.09589e+00    1.41076e+00
    1.06307e+00    1.41356e+00
    1.03115e+00    1.41522e+00
    1.00016e+00    1.41578e+00
    9.70093e-01    1.41525e+00
    9.40966e-01    1.41367e+00
    9.12777e-01    1.41109e+00
    8.85523e-01    1.40753e+00
    8.59199e-01    1.40304e+00
    8.33794e-01    1.39767e+00
    8.09296e-01    1.39144e+00
    7.85692e-01    1.38441e+00
    7.62965e-01    1.37662e+00
    7.41097e-01    1.36811e+00
    7.20068e-01    1.35893e+00
    6.99858e-01    1.34911e+00
    6.80444e-01    1.33869e+00
    6.61805e-01    1.32773e+00
    6.43917e-01    1.31626e+00
    6.26757e-01    1.30431e+00
    6.10302e-01    1.29193e+00
    5.94528e-01    1.27915e+00
    5.79412e-01    1.26601e+00
    5.64932e-01    1.25254e+00
    5.51063e-01    1.23877e+00
    5.37784e-01    1.22474e+00
    5.25072e-01    1.21047e+00
    5.12906e-01    1.19600e+00
    5.01266e-01    1.18135e+00
    4.90130e-01    1.16655e+00
    4.79480e-01    1.15162e+00
    4.69295e-01    1.13659e+00
    4.59557e-01    1.12147e+00
    4.50249e-01    1.10629e+00
    4.41353e-01    1.09107e+00
    4.32852e-01    1.07582e+00
    4.24731e-01    1.06057e+00
    4.16975e-01    1.04532e+00
    4.09567e-01    1.03010e+00
    4.02496e-01    1.01491e+00
    3.95746e-01    9.99782e-01
    3.89306e-01    9.84712e-01
    3.83162e-01    9.69717e-01
    3.77303e-01    9.54808e-01
    3.71718e-01    9.39993e-01
    3.66396e-01    9.25282e-01
    3.61327e-01    9.10682e-01
    3.56501e-01    8.96203e-01
    3.51908e-01    8.81849e-01
    3.47539e-01    8.67629e-01
    3.43387e-01    8.53546e-01
    3.39443e-01    8.39608e-01
    3.35699e-01    8.25817e-01
    3.32149e-01    8.12179e-01
    3.28785e-01    7.98698e-01
    3.25600e-01    7.85376e-01
    3.22588e-01    7.72216e-01
    3.19743e-01    7.59221e-01
    3.17060e-01    7.46393e-01
    3.14534e-01    7.33734e-01
    3.12158e-01    7.21246e-01
    3.09928e-01    7.08930e-01
    3.07839e-01    6.96786e-01
    3.05888e-01    6.84815e-01
    3.04069e-01    6.73019e-01
    3.02379e-01    6.61397e-01
    3.00814e-01    6.49949e-01
    2.99371e-01    6.38675e-01
    2.98045e-01    6.27575e-01
    2.96835e-01    6.16648e-01
    2.95736e-01    6.05894e-01
    2.94746e-01    5.95313e-01
    2.93862e-01    5.84902e-01
    2.93082e-01    5.74661e-01
    2.92403e-01    5.64589e-01
    2.91822e-01    5.54686e-01
    2.91338e-01    5.44948e-01
    2.90949e-01    5.35376e-01
    2.90651e-01    5.25967e-01
    2.90445e-01    5.16721e-01
    2.90327e-01    5.07635e-01
    2.90296e-01    4.98707e-01
    2.90352e-01    4.89937e-01
    2.90491e-01    4.81323e-01
    2.90713e-01    4.72862e-01
    2.91016e-01    4.64552e-01
    2.91400e-01    4.56393e-01
    2.91863e-01    4.48382e-01
    2.92404e-01    4.40517e-01
    2.93022e-01    4.32796e-01
    2.93717e-01    4.25217e-01
    2.94486e-01    4.17779e-01
    2.95331e-01    4.10479e-01
    2.96249e-01    4.03316e-01
    2.97240e-01    3.96287e-01
    2.98304e-01    3.89390e-01
    2.99439e-01    3.82624e-01
    3.00647e-01    3.75987e-01
    3.01925e-01    3.69476e-01
    3.03274e-01    3.63090e-01
    3.04693e-01    3.56827e-01
    3.06182e-01    3.50684e-01
    3.07741e-01    3.44661e-01
    3.09369e-01    3.38754e-01
    3.11066e-01    3.32962e-01
    3.12833e-01    3.27284e-01
    3.14668e-01    3.21717e-01
    3.16573e-01    3.16259e-01
    3.18546e-01    3.10909e-01
    3.20588e-01    3.05665e-01
    3.22700e-01    3.00525e-01
    3.24880e-01    2.95487e-01
    3.27129e-01    2.90550e-01
    3.29448e-01    2.85711e-01
    3.31836e-01    2.80970e-01
    3.34293e-01    2.76324e-01
    3.36821e-01    2.71772e-01
    3.39418e-01    2.67312e-01
    3.42086e-01    2.62942e-01
    3.44824e-01    2.58662e-01
    3.47634e-01    2.54468e-01
    3.50515e-01    2.50361e-01
    3.53468e-01    2.46338e-01
    3.56492e-01    2.42397e-01
    3.59590e-01    2.38538e-01
    3.62761e-01    2.34759e-01
    3.66005e-01    2.31058e-01
    3.69323e-01    2.27434e-01
    3.72716e-01    2.23885e-01
    3.76184e-01    2.20411e-01
    3.79728e-01    2.17010e-01
    3.83348e-01    2.13681e-01
    3.87045e-01    2.10421e-01
    3.90820e-01    2.07231e-01
    3.94674e-01    2.04109e-01
    3.98606e-01    2.01053e-01
    4.02618e-01    1.98063e-01
    4.06711e-01    1.95137e-01
    4.10884e-01    1.92274e-01
    4.15140e-01    1.89473e-01
    4.19479e-01    1.86733e-01
    4.23901e-01    1.84052e-01
    4.28408e-01    1.81431e-01
    4.33000e-01    1.78867e-01
    4.37678e-01    1.76360e-01
    4.42444e-01    1.73908e-01
    4.47297e-01    1.71511e-01
    4.52239e-01    1.69168e-01
    4.57272e-01    1.66878e-01
    4.62395e-01    1.64639e-01
    4.67610e-01    1.62452e-01
    4.72918e-01    1.60314e-01
    4.78320e-01    1.58227e-01
    4.83817e-01    1.56187e-01
    4.89410e-01    1.54195e-01
    4.95100e-01    1.52250e-01
    5.00888e-01    1.50351e-01
    5.06776e-01    1.48498e-01
    5.12764e-01    1.46689e-01
    5.18854e-01    1.44924e-01
    5.25047e-01    1.43202e-01
    5.31343e-01    1.41523e-01
    5.37745e-01    1.39886e-01
    5.44254e-01    1.38290e-01
    5.50870e-01    1.36734e-01
    5.57595e-01    1.35219e-01
    5.64430e-01    1.33743e-01
    5.71377e-01    1.32306e-01
    5.78437e-01    1.30907e-01
    5.85611e-01    1.29547e-01
    5.92900e-01    1.28223e-01
    6.00306e-01    1.26936e-01
    6.07831e-01    1.25686e-01
    6.15475e-01    1.24472e-01
    6.23240e-01    1.23293e-01
    6.31127e-01    1.22149e-01
    6.39138e-01    1.21040e-01
    6.47275e-01    1.19965e-01
    6.55538e-01    1.18924e-01
    6.63929e-01    1.17917e-01
    6.72450e-01    1.16943e-01
    6.81102e-01    1.16001e-01
    6.89887e-01    1.15093e-01
    6.98805e-01    1.14217e-01
    7.07860e-01    1.13373e-01
    7.17051e-01    1.12561e-01
    7.26381e-01    1.11780e-01
    7.35851e-01    1.11031e-01
    7.45463e-01    1.10314e-01
    7.55218e-01    1.09627e-01
    7.65118e-01    1.08972e-01
    7.75164e-01    1.08347e-01
    7.85358e-01    1.07754e-01
    7.95702e-01    1.07191e-01
    8.06196e-01    1.06659e-01
    8.16843e-01    1.06157e-01
    8.27644e-01    1.05687e-01
    8.38600e-01    1.05247e-01
    8.49714e-01    1.04837e-01
    8.60986e-01    1.04459e-01
    8.72418e-01    1.04111e-01
    8.84012e-01    1.03795e-01
    8.95768e-01    1.03509e-01
    9.07690e-01    1.03255e-01
    9.19777e-01    1.03033e-01
    9.32031e-01    1.02842e-01
    9.44455e-01    1.02684e-01
    9.57048e-01    1.02557e-01
    9.69813e-01    1.02463e-01
    9.82751e-01    1.02403e-01
    9.95863e-01    1.02375e-01
    1.00915e+00    1.02382e-01
    1.02261e+00    1.02422e-01
    1.03626e+00    1.02498e-01
    1.05008e+00    1.02608e-01
    1.06408e+00    1.02755e-01
    1.07826e+00    1.02938e-01
    1.09262e+00    1.03158e-01
    1.10716e+00    1.03416e-01
    1.12189e+00    1.03712e-01
    1.13680e+00    1.04048e-01
    1.15190e+00    1.04424e-01
    1.16718e+00    1.04841e-01
    1.18265e+00    1.05301e-01
    1.19830e+00    1.05803e-01
    1.21414e+00    1.06350e-01
    1.23016e+00    1.06942e-01
    1.24637e+00    1.07581e-01
    1.26277e+00    1.08268e-01
    1.27935e+00    1.09004e-01
    1.29612e+00    1.09791e-01
    1.31307e+00    1.10630e-01
    1.33020e+00    1.11523e-01
    1.34752e+00    1.12472e-01
    1.36501e+00    1.13478e-01
    1.38269e+00    1.14544e-01
    1.40054e+00    1.15671e-01
    1.41857e+00    1.16861e-01
    1.43678e+00    1.18117e-01
    1.45515e+00    1.19441e-01
    1.47369e+00    1.20836e-01
    1.49240e+00    1.22304e-01
    1.51127e+00    1.23848e-01
    1.53030e+00    1.25471e-01
    1.54948e+00    1.27176e-01
    1.56881e+00    1.28967e-01
    1.58828e+00    1.30845e-01
    1.60790e+00    1.32816e-01
    1.62764e+00    1.34884e-01
    1.64751e+00    1.37051e-01
    1.66750e+00    1.39322e-01
    1.68760e+00    1.41702e-01
    1.70781e+00    1.44195e-01
    1.72811e+00    1.46807e-01
    1.74850e+00    1.49542e-01
    1.76896e+00    1.52405e-01
    1.78949e+00    1.55403e-01
    1.81007e+00    1.58542e-01
    1.83069e+00    1.61827e-01
    1.85133e+00    1.65265e-01
    1.87199e+00    1.68864e-01
    1.89265e+00    1.72630e-01
    1.91330e+00    1.76572e-01
    1.93390e+00    1.80696e-01
    1.95446e+00    1.85012e-01
    1.97494e+00    1.89529e-01
    1.99533e+00    1.94254e-01
    2.01560e+00    1.99199e-01
    2.03574e+00    2.04373e-01
    2.05571e+00    2.09787e-01
    2.07550e+00    2.15451e-01
    2.09508e+00    2.21376e-01
    2.11441e+00    2.27576e-01
    2.13347e+00    2.34061e-01
    2.15222e+00    2.40845e-01
    2.17064e+00    2.47941e-01
    2.18869e+00    2.55362e-01
    2.20632e+00    2.63123e-01
    2.22352e+00    2.71238e-01
    2.24022e+00    2.79721e-01
    2.25640e+00    2.88589e-01
    2.27201e+00    2.97855e-01
    2.28700e+00    3.07538e-01
    2.30134e+00    3.17651e-01
    2.31496e+00    3.28211e-01
    2.32783e+00    3.39236e-01
    2.33989e+00    3.50739e-01
    2.35110e+00    3.62739e-01
    2.36139e+00    3.75249e-01
    2.37072e+00    3.88287e-01
    2.37903e+00    4.01866e-01
    2.38627e+00    4.16000e-01
    2.39237e+00    4.30704e-01
    2.39730e+00    4.45989e-01
    2.40099e+00    4.61867e-01
    2.40339e+00    4.78346e-01
    2.40444e+00    4.95434e-01
    2.40410e+00    5.13138e-01
    2.40232e+00    5.31460e-01
    2.39905e+00    5.50401e-01
    2.39424e+00    5.69961e-01
    2.38787e+00    5.90132e-01
    2.37988e+00    6.10909e-01
    2.37026e+00    6.32277e-01
    2.35897e+00    6.54222e-01
    2.34600e+00    6.76723e-01
    2.33133e+00    6.99757e-01
    2.31495e+00    7.23293e-01
    2.29687e+00    7.47299e-01
    2.27709e+00    7.71737e-01
    2.25563e+00    7.96563e-01
    2.23250e+00    8.21730e-01
    2.20776e+00    8.47184e-01
    2.18142e+00    8.72870e-01
    2.15355e+00    8.98724e-01
    2.12420e+00    9.24683e-01
    2.09343e+00    9.50677e-01
    2.06132e+00    9.76634e-01
    2.02796e+00    1.00248e+00
    1.99342e+00    1.02813e+00
    1.95780e+00    1.05352e+00
    1.92121e+00    1.07856e+00
    1.88374e+00    1.10317e+00
    1.84550e+00    1.12728e+00
    1.80660e+00    1.15080e+00
    1.76715e+00    1.17367e+00
    1.72727e+00    1.19580e+00
    1.68707e+00    1.21713e+00
    1.64665e+00    1.23759e+00
    1.60613e+00    1.25712e+00
    1.56562e+00    1.27567e+00
    1.52521e+00    1.29318e+00
    1.48500e+00    1.30962e+00
    1.44508e+00    1.32493e+00
    1.40555e+00    1.33909e+00
    1.36648e+00    1.35207e+00
    1.32795e+00    1.36386e+00
    1.29003e+00    1.37444e+00
    1.25277e+00    1.38379e+00
    1.21623e+00    1.39192e+00
    1.18047e+00    1.39884e+00
    1.14551e+00    1.40455e+00
    1.11140e+00    1.40907e+00
    1.07816e+00    1.41241e+00
    1.04582e+00    1.41459e+00
    1.01440e+00    1.41566e+00
    9.83904e-01    1.41562e+00
    9.54342e-01    1.41453e+00
    9.25719e-01    1.41241e+00
    8.98033e-01    1.40930e+00
    8.71278e-01    1.40524e+00
    8.45449e-01    1.40027e+00
    8.20533e-01    1.39443e+00
    7.96517e-01    1.38777e+00
    7.73386e-01    1.38032e+00
    7.51122e-01    1.37214e+00
    7.29707e-01    1.36326e+00
    7.09120e-01    1.35373e+00
    6.89340e-01    1.34359e+00
    6.70344e-01    1.33288e+00
    6.52111e-01    1.32163e+00
    6.34617e-01    1.30990e+00
    6.17838e-01    1.29771e+00
    6.01752e-01    1.28511e+00
    5.86334e-01    1.27214e+00
    5.71562e-01    1.25881e+00
    5.57413e-01    1.24518e+00
    5.43863e-01    1.23127e+00
    5.30891e-01    1.21711e+00
    5.18475e-01    1.20273e+00
    5.06594e-01    1.18816e+00
    4.95227e-01    1.17343e+00
    4.84355e-01    1.15855e+00
    4.73956e-01    1.14356e+00
    4.64014e-01    1.12848e+00
    4.54509e-01    1.11333e+00
    4.45424e-01    1.09812e+00
    4.36742e-01    1.08289e+00
    4.28447e-01    1.06763e+00
    4.20523e-01    1.05238e+00
    4.12956e-01    1.03715e+00
    4.05731e-01    1.02194e+00
    3.98834e-01    1.00678e+00
    3.92252e-01    9.91684e-01
    3.85972e-01    9.76654e-01
    3.79983e-01    9.61703e-01
    3.74272e-01    9.46843e-01
    3.68830e-01    9.32083e-01
    3.63645e-01    9.17431e-01
    3.58707e-01    9.02895e-01
    3.54007e-01    8.88482e-01
    3.49535e-01    8.74199e-01
    3.45284e-01    8.60052e-01
    3.41245e-01    8.46046e-01
    3.37409e-01    8.32187e-01
    3.33770e-01    8.18478e-01
    3.30320e-01    8.04923e-01
    3.27053e-01    7.91527e-01
    3.23962e-01    7.78292e-01
    3.21041e-01    7.65220e-01
    3.18284e-01    7.52315e-01
    3.15685e-01    7.39577e-01
    3.13240e-01    7.27010e-01
    3.10943e-01    7.14614e-01
    3.08789e-01    7.02390e-01
    3.06775e-01    6.90339e-01
    3.04895e-01    6.78462e-01
    3.03146e-01    6.66759e-01
    3.01524e-01    6.55230e-01
    3.00025e-01    6.43876e-01
    2.98645e-01    6.32695e-01
    2.97382e-01    6.21688e-01
    2.96231e-01    6.10855e-01
    2.95191e-01    6.00193e-01
    2.94259e-01    5.89703e-01
    2.93431e-01    5.79384e-01
    2.92705e-01    5.69234e-01
    2.92079e-01    5.59253e-01
    2.91551e-01    5.49438e-01
    2.91117e-01    5.39790e-01
    2.90778e-01    5.30306e-01
    2.90529e-01    5.20984e-01
    2.90371e-01    5.11824e-01
    2.90300e-01    5.02823e-01
    2.90315e-01    4.93981e-01
    2.90416e-01    4.85294e-01
    2.90600e-01    4.76762e-01
    2.90866e-01    4.68383e-01
    2.91212e-01    4.60154e-01
    2.91639e-01    4.52075e-01
    2.92144e-01    4.44142e-01
    2.92726e-01    4.36354e-01
    2.93386e-01    4.28710e-01
    2.94121e-01    4.21207e-01
    2.94930e-01    4.13843e-01
    2.95814e-01    4.06617e-01
    2.96772e-01    3.99526e-01
    2.97802e-01    3.92569e-01
    2.98904e-01    3.85742e-01
    3.00079e-01    3.79046e-01
    3.01324e-01    3.72477e-01
    3.02640e-01    3.66033e-01
    3.04027e-01    3.59713e-01
    3.05483e-01    3.53515e-01
    3.07010e-01    3.47436e-01
    3.08606e-01    3.41476e-01
    3.10271e-01    3.35631e-01
    3.12006e-01    3.29900e-01
    3.13809e-01    3.24282e-01
    3.15682e-01    3.18774e-01
    3.17623e-01    3.13374e-01
    3.19634e-01    3.08081e-01
    3.21713e-01    3.02893e-01
    3.23861e-01    2.97808e-01
    3.26078e-01    2.92825e-01
    3.28365e-01    2.87941e-01
    3.30721e-01    2.83155e-01
    3.33146e-01    2.78465e-01
    3.35641e-01    2.73869e-01
    3.38206e-01    2.69367e-01
    3.40841e-01    2.64955e-01
    3.43547e-01    2.60634e-01
    3.46324e-01    2.56400e-01
    3.49171e-01    2.52253e-01
    3.52091e-01    2.48191e-01
    3.55082e-01    2.44212e-01
    3.58146e-01    2.40316e-01
    3.61283e-01    2.36500e-01
    3.64493e-01    2.32762e-01
    3.67777e-01    2.29103e-01
    3.71135e-01    2.25520e-01
    3.74568e-01    2.22011e-01
    3.78077e-01    2.18577e-01
    3.81662e-01    2.15214e-01
    3.85323e-01    2.11922e-01
    3.89062e-01    2.08700e-01
    3.92879e-01    2.05547e-01
    3.96775e-01    2.02460e-01
    4.00750e-01    1.99440e-01
    4.04805e-01    1.96484e-01
    4.08941e-01    1.93592e-01
    4.13158e-01    1.90763e-01
    4.17459e-01    1.87995e-01
    4.21842e-01    1.85287e-01
    4.26310e-01    1.82638e-01
    4.30862e-01    1.80047e-01
    4.35500e-01    1.77514e-01
    4.40225e-01    1.75037e-01
    4.45038e-01    1.72615e-01
    4.49939e-01    1.70247e-01
    4.54929e-01    1.67932e-01
    4.60010e-01    1.65670e-01
    4.65183e-01    1.63459e-01
    4.70447e-01    1.61298e-01
    4.75806e-01    1.59188e-01
    4.81258e-01    1.57126e-01
    4.86807e-01    1.55112e-01
    4.92452e-01    1.53145e-01
    4.98194e-01    1.51225e-01
    5.04036e-01    1.49351e-01
    5.09977e-01    1.47521e-01
    5.16020e-01    1.45736e-01
    5.22165e-01    1.43995e-01
    5.28413e-01    1.42296e-01
    5.34766e-01    1.40639e-01
    5.41225e-01    1.39024e-01
    5.47791e-01    1.37450e-01
    5.54466e-01    1.35916e-01
    5.61250e-01    1.34422e-01
    5.68145e-01    1.32967e-01
    5.75152e-01    1.31551e-01
    5.82273e-01    1.30172e-01
    5.89509e-01    1.28832e-01
    5.96861e-01    1.27528e-01
    6.04330e-01    1.26261e-01
    6.11919e-01    1.25030e-01
    6.19627e-01    1.23835e-01
    6.27458e-01    1.22675e-01
    6.35412e-01    1.21549e-01
    6.43490e-01    1.20459e-01
    6.51694e-01    1.19402e-01
    6.60026e-01    1.18379e-01
    6.68487e-01    1.17390e-01
    6.77078e-01    1.16433e-01
    6.85801e-01    1.15510e-01
    6.94657e-01    1.14619e-01
    7.03648e-01    1.13760e-01
    7.12776e-01    1.12933e-01
    7.22042e-01    1.12138e-01
    7.31447e-01    1.11374e-01
    7.40993e-01    1.10642e-01
    7.50681e-01    1.09941e-01
    7.60514e-01    1.09272e-01
    7.70492e-01    1.08633e-01
    7.80618e-01    1.08025e-01
    7.90892e-01    1.07448e-01
    8.01316e-01    1.06902e-01
    8.11892e-01    1.06386e-01
    8.22621e-01    1.05901e-01
    8.33505e-01    1.05447e-01
    8.44546e-01    1.05023e-01
    8.55744e-01    1.04630e-01
    8.67102e-01    1.04268e-01
    8.78621e-01    1.03938e-01
    8.90302e-01    1.03638e-01
    9.02147e-01    1.03369e-01
    9.14157e-01    1.03132e-01
    9.26334e-01    1.02927e-01
    9.38679e-01    1.02753e-01
    9.51193e-01    1.02612e-01
    9.63879e-01    1.02503e-01
    9.76736e-01    1.02427e-01
    9.89767e-01    1.02384e-01
    1.00297e+00    1.02374e-01
    1.01636e+00    1.02399e-01
    1.02991e+00    1.02458e-01
    1.04365e+00    1.02553e-01
    1.05757e+00    1.02682e-01
    1.07166e+00    1.02848e-01
    1.08594e+00    1.03051e-01
    1.10040e+00    1.03291e-01
    1.11504e+00    1.03570e-01
    1.12987e+00    1.03887e-01
    1.14488e+00    1.04245e-01
    1.16008e+00    1.04643e-01
    1.17546e+00    1.05083e-01
    1.19103e+00    1.05565e-01
    1.20678e+00    1.06091e-01
    1.22272e+00    1.06662e-01
    1.23884e+00    1.07279e-01
    1.25515e+00    1.07944e-01
    1.27165e+00    1.08657e-01
    1.28833e+00    1.09420e-01
    1.30519e+00    1.10235e-01
    1.32224e+00    1.11103e-01
    1.33947e+00    1.12026e-01
    1.35689e+00    1.13005e-01
    1.37448e+00    1.14043e-01
    1.39225e+00    1.15141e-01
    1.41020e+00    1.16302e-01
    1.42832e+00    1.17527e-01
    1.44662e+00    1.18819e-01
    1.46508e+00    1.20181e-01
    1.48372e+00    1.21615e-01
    1.50251e+00    1.23124e-01
    1.52147e+00    1.24710e-01
    1.54058e+00    1.26376e-01
    1.55984e+00    1.28126e-01
    1.57924e+00    1.29964e-01
    1.59879e+00    1.31892e-01
    1.61848e+00    1.33914e-01
    1.63829e+00    1.36034e-01
    1.65823e+00    1.38257e-01
    1.67828e+00    1.40586e-01
    1.69844e+00    1.43026e-01
    1.71870e+00    1.45582e-01
    1.73904e+00    1.48259e-01
    1.75947e+00    1.51062e-01
    1.77997e+00    1.53998e-01
    1.80053e+00    1.57070e-01
    1.82113e+00    1.60287e-01
    1.84177e+00    1.63653e-01
    1.86242e+00    1.67177e-01
    1.88308e+00    1.70864e-01
    1.90374e+00    1.74724e-01
    1.92436e+00    1.78762e-01
    1.94494e+00    1.82989e-01
    1.96546e+00    1.87411e-01
    1.98589e+00    1.92038e-01
    2.00622e+00    1.96881e-01
    2.02643e+00    2.01947e-01
    2.04648e+00    2.07248e-01
    2.06636e+00    2.12795e-01
    2.08604e+00    2.18598e-01
    2.10549e+00    2.24669e-01
    2.12467e+00    2.31020e-01
    2.14357e+00    2.37664e-01
    2.16215e+00    2.44614e-01
    2.18038e+00    2.51883e-01
    2.19821e+00    2.59485e-01
    2.21561e+00    2.67434e-01
    2.23255e+00    2.75744e-01
    2.24897e+00    2.84432e-01
    2.26485e+00    2.93512e-01
    2.28014e+00    3.03000e-01
    2.29478e+00    3.12911e-01
    2.30874e+00    3.23263e-01
    2.32197e+00    3.34070e-01
    2.33441e+00    3.45350e-01
    2.34602e+00    3.57117e-01
    2.35674e+00    3.69389e-01
    2.36652e+00    3.82181e-01
    2.37531e+00    3.95507e-01
    2.38305e+00    4.09383e-01
    2.38969e+00    4.23821e-01
    2.39517e+00    4.38836e-01
    2.39944e+00    4.54437e-01
    2.40244e+00    4.70637e-01
    2.40412e+00    4.87442e-01
    2.40443e+00    5.04860e-01
    2.40333e+00    5.22895e-01
    2.40075e+00    5.41550e-01
    2.39666e+00    5.60823e-01
    2.39102e+00    5.80712e-01
    2.38378e+00    6.01210e-01
    2.37493e+00    6.22306e-01
    2.36441e+00    6.43986e-01
    2.35222e+00    6.66232e-01
    2.33834e+00    6.89022e-01
    2.32275e+00    7.12329e-01
    2.30546e+00    7.36123e-01
    2.28646e+00    7.60366e-01
    2.26578e+00    7.85017e-01
    2.24342e+00    8.10033e-01
    2.21942e+00    8.35360e-01
    2.19381e+00    8.60946e-01
    2.16665e+00    8.86730e-01
    2.13797e+00    9.12649e-01
    2.10785e+00    9.38636e-01
    2.07636e+00    9.64619e-01
    2.04357e+00    9.90525e-01
    2.00956e+00    1.01628e+00
    1.97443e+00    1.04180e+00
    1.93828e+00    1.06701e+00
    1.90120e+00    1.09183e+00
    1.86330e+00    1.11618e+00
    1.82469e+00    1.13998e+00
    1.78549e+00    1.16316e+00
    1.74579e+00    1.18564e+00
    1.70572e+00    1.20735e+00
    1.66539e+00    1.22822e+00
    1.62491e+00    1.24819e+00
    1.58438e+00    1.26720e+00
    1.54391e+00    1.28520e+00
    1.50359e+00    1.30214e+00
    1.46353e+00    1.31798e+00
    1.42381e+00    1.33268e+00
    1.38452e+00    1.34621e+00
    1.34573e+00    1.35855e+00
    1.30752e+00    1.36969e+00
    1.26994e+00    1.37961e+00
    1.23307e+00    1.38831e+00
    1.19694e+00    1.39579e+00
    1.16160e+00    1.40206e+00
    1.12709e+00    1.40712e+00
    1.09345e+00    1.41100e+00
    1.06069e+00    1.41372e+00
    1.02884e+00    1.41530e+00
    9.97915e-01    1.41577e+00
    9.67920e-01    1.41517e+00
    9.38862e-01    1.41352e+00
    9.10742e-01    1.41086e+00
    8.83557e-01    1.40723e+00
    8.57300e-01    1.40268e+00
    8.31962e-01    1.39724e+00
    8.07531e-01    1.39095e+00
    7.83992e-01    1.38387e+00
    7.61329e-01    1.37602e+00
    7.39523e-01    1.36746e+00
    7.18555e-01    1.35823e+00
    6.98404e-01    1.34836e+00
    6.79048e-01    1.33791e+00
    6.60464e-01    1.32690e+00
    6.42631e-01    1.31539e+00
    6.25523e-01    1.30341e+00
    6.09119e-01    1.29100e+00
    5.93395e-01    1.27819e+00
    5.78326e-01    1.26503e+00
    5.63891e-01    1.25153e+00
    5.50067e-01    1.23775e+00
    5.36830e-01    1.22370e+00
    5.24159e-01    1.20942e+00
    5.12033e-01    1.19493e+00
    5.00430e-01    1.18027e+00
    4.89331e-01    1.16546e+00
    4.78715e-01    1.15052e+00
    4.68564e-01    1.13548e+00
    4.58858e-01    1.12036e+00
    4.49581e-01    1.10517e+00
    4.40715e-01    1.08995e+00
    4.32242e-01    1.07470e+00
    4.24149e-01    1.05944e+00
    4.16418e-01    1.04420e+00
    4.09036e-01    1.02898e+00
    4.01989e-01    1.01380e+00
    3.95262e-01    9.98671e-01
    3.88844e-01    9.83607e-01
    3.82722e-01    9.68618e-01
    3.76884e-01    9.53715e-01
    3.71318e-01    9.38908e-01
    3.66015e-01    9.24204e-01
    3.60964e-01    9.09614e-01
    3.56155e-01    8.95143e-01
    3.51579e-01    8.80799e-01
    3.47227e-01    8.66588e-01
    3.43090e-01    8.52517e-01
    3.39161e-01    8.38589e-01
    3.35432e-01    8.24809e-01
    3.31895e-01    8.11183e-01
    3.28544e-01    7.97713e-01
    3.25372e-01    7.84403e-01
    3.22373e-01    7.71255e-01
    3.19541e-01    7.58272e-01
    3.16869e-01    7.45457e-01
    3.14354e-01    7.32811e-01
    3.11989e-01    7.20335e-01
    3.09769e-01    7.08031e-01
    3.07691e-01    6.95900e-01
    3.05750e-01    6.83942e-01
    3.03940e-01    6.72159e-01
    3.02260e-01    6.60549e-01
    3.00704e-01    6.49114e-01
    2.99269e-01    6.37853e-01
    2.97953e-01    6.26766e-01
    2.96750e-01    6.15852e-01
    2.95660e-01    6.05111e-01
    2.94678e-01    5.94541e-01
    2.93802e-01    5.84143e-01
    2.93029e-01    5.73915e-01
    2.92357e-01    5.63856e-01
    2.91783e-01    5.53964e-01
    2.91306e-01    5.44239e-01
    2.90924e-01    5.34679e-01
    2.90633e-01    5.25282e-01
    2.90433e-01    5.16047e-01
    2.90322e-01    5.06973e-01
    2.90298e-01    4.98057e-01
    2.90359e-01    4.89299e-01
    2.90504e-01    4.80695e-01
    2.90732e-01    4.72246e-01
    2.91042e-01    4.63947e-01
    2.91432e-01    4.55799e-01
    2.91900e-01    4.47799e-01
    2.92447e-01    4.39944e-01
    2.93071e-01    4.32234e-01
    2.93771e-01    4.24665e-01
    2.94546e-01    4.17237e-01
    2.95396e-01    4.09948e-01
    2.96319e-01    4.02794e-01
    2.97316e-01    3.95775e-01
    2.98385e-01    3.88888e-01
    2.99526e-01    3.82132e-01
    3.00738e-01    3.75504e-01
    3.02022e-01    3.69003e-01
    3.03376e-01    3.62626e-01
    3.04800e-01    3.56371e-01
    3.06294e-01    3.50237e-01
    3.07858e-01    3.44222e-01
    3.09491e-01    3.38324e-01
    3.11194e-01    3.32541e-01
    3.12965e-01    3.26871e-01
    3.14806e-01    3.21312e-01
    3.16715e-01    3.15862e-01
    3.18694e-01    3.10520e-01
    3.20741e-01    3.05284e-01
    3.22857e-01    3.00151e-01
    3.25043e-01    2.95121e-01
    3.27297e-01    2.90191e-01
    3.29621e-01    2.85360e-01
    3.32014e-01    2.80625e-01
    3.34477e-01    2.75986e-01
    3.37009e-01    2.71441e-01
    3.39612e-01    2.66988e-01
    3.42285e-01    2.62625e-01
    3.45029e-01    2.58351e-01
    3.47843e-01    2.54164e-01
    3.50730e-01    2.50062e-01
    3.53687e-01    2.46045e-01
    3.56718e-01    2.42111e-01
    3.59821e-01    2.38257e-01
    3.62997e-01    2.34484e-01
    3.66246e-01    2.30789e-01
    3.69570e-01    2.27170e-01
    3.72968e-01    2.23627e-01
    3.76442e-01    2.20159e-01
    3.79991e-01    2.16763e-01
    3.83617e-01    2.13439e-01
    3.87320e-01    2.10184e-01
    3.91101e-01    2.06999e-01
    3.94960e-01    2.03882e-01
    3.98898e-01    2.00831e-01
    4.02916e-01    1.97846e-01
    4.07015e-01    1.94924e-01
    4.11194e-01    1.92066e-01
    4.15456e-01    1.89269e-01
    4.19801e-01    1.86534e-01
    4.24229e-01    1.83858e-01
    4.28742e-01    1.81240e-01
    4.33341e-01    1.78681e-01
    4.38025e-01    1.76177e-01
    4.42797e-01    1.73730e-01
    4.47657e-01    1.71337e-01
    4.52606e-01    1.68998e-01
    4.57645e-01    1.66711e-01
    4.62775e-01    1.64477e-01
    4.67997e-01    1.62293e-01
    4.73312e-01    1.60159e-01
    4.78721e-01    1.58075e-01
    4.84225e-01    1.56039e-01
    4.89825e-01    1.54051e-01
    4.95522e-01    1.52109e-01
    5.01318e-01    1.50214e-01
    5.07213e-01    1.48363e-01
    5.13208e-01    1.46558e-01
    5.19306e-01    1.44796e-01
    5.25506e-01    1.43077e-01
    5.31810e-01    1.41401e-01
    5.38220e-01    1.39767e-01
    5.44736e-01    1.38174e-01
    5.51360e-01    1.36622e-01
    5.58094e-01    1.35109e-01
    5.64937e-01    1.33636e-01
    5.71892e-01    1.32202e-01
    5.78960e-01    1.30806e-01
    5.86143e-01    1.29448e-01
    5.93440e-01    1.28127e-01
    6.00855e-01    1.26843e-01
    6.08388e-01    1.25596e-01
    6.16041e-01    1.24384e-01
    6.23815e-01    1.23208e-01
    6.31712e-01    1.22066e-01
    6.39732e-01    1.20960e-01
    6.47878e-01    1.19887e-01
    6.56150e-01    1.18849e-01
    6.64551e-01    1.17844e-01
    6.73082e-01    1.16872e-01
    6.81743e-01    1.15933e-01
    6.90538e-01    1.15027e-01
    6.99466e-01    1.14154e-01
    7.08531e-01    1.13312e-01
    7.17732e-01    1.12502e-01
    7.27073e-01    1.11724e-01
    7.36553e-01    1.10977e-01
    7.46175e-01    1.10262e-01
    7.55941e-01    1.09578e-01
    7.65852e-01    1.08925e-01
    7.75909e-01    1.08303e-01
    7.86114e-01    1.07711e-01
    7.96468e-01    1.07151e-01
    8.06974e-01    1.06621e-01
    8.17632e-01    1.06122e-01
    8.28444e-01    1.05653e-01
    8.39412e-01    1.05216e-01
    8.50537e-01    1.04808e-01
    8.61821e-01    1.04432e-01
    8.73265e-01    1.04087e-01
    8.84870e-01    1.03773e-01
    8.96639e-01    1.03490e-01
    9.08573e-01    1.03238e-01
    9.20672e-01    1.03018e-01
    9.32939e-01    1.02829e-01
    9.45375e-01    1.02673e-01
    9.57981e-01    1.02549e-01
    9.70759e-01    1.02458e-01
    9.83709e-01    1.02399e-01
    9.96834e-01    1.02375e-01
    1.01013e+00    1.02383e-01
    1.02361e+00    1.02427e-01
    1.03727e+00    1.02504e-01
    1.05110e+00    1.02618e-01
    1.06511e+00    1.02767e-01
    1.07931e+00    1.02953e-01
    1.09368e+00    1.03175e-01
    1.10824e+00    1.03436e-01
    1.12298e+00    1.03735e-01
    1.13791e+00    1.04074e-01
    1.15302e+00    1.04453e-01
    1.16831e+00    1.04874e-01
    1.18379e+00    1.05336e-01
    1.19946e+00    1.05842e-01
    1.21531e+00    1.06392e-01
    1.23135e+00    1.06988e-01
    1.24757e+00    1.07630e-01
    1.26398e+00    1.08321e-01
    1.28058e+00    1.09060e-01
    1.29736e+00    1.09851e-01
    1.31432e+00    1.10694e-01
    1.33147e+00    1.11591e-01
    1.34880e+00    1.12544e-01
    1.36631e+00    1.13555e-01
    1.38400e+00    1.14625e-01
    1.40186e+00    1.15756e-01
    1.41991e+00    1.16951e-01
    1.43812e+00    1.18212e-01
    1.45651e+00    1.19542e-01
    1.47506e+00    1.20942e-01
    1.49378e+00    1.22415e-01
    1.51266e+00    1.23965e-01
    1.53170e+00    1.25594e-01
    1.55090e+00    1.27305e-01
    1.57024e+00    1.29102e-01
    1.58972e+00    1.30987e-01
    1.60934e+00    1.32965e-01
    1.62910e+00    1.35039e-01
    1.64898e+00    1.37214e-01
    1.66898e+00    1.39493e-01
    1.68909e+00    1.41882e-01
    1.70930e+00    1.44383e-01
    1.72961e+00    1.47004e-01
    1.75000e+00    1.49748e-01
    1.77047e+00    1.52621e-01
    1.79100e+00    1.55629e-01
    1.81158e+00    1.58778e-01
    1.83220e+00    1.62075e-01
    1.85285e+00    1.65525e-01
    1.87351e+00    1.69135e-01
    1.89417e+00    1.72914e-01
    1.91481e+00    1.76869e-01
    1.93542e+00    1.81007e-01
    1.95596e+00    1.85337e-01
    1.97644e+00    1.89869e-01
    1.99682e+00    1.94610e-01
    2.01709e+00    1.99572e-01
    2.03721e+00    2.04763e-01
    2.05718e+00    2.10194e-01
    2.07695e+00    2.15877e-01
    2.09651e+00    2.21823e-01
    2.11582e+00    2.28043e-01
    2.13486e+00    2.34549e-01
    2.15359e+00    2.41356e-01
    2.17198e+00    2.48475e-01
    2.19000e+00    2.55921e-01
    2.20760e+00    2.63707e-01
    2.22476e+00    2.71849e-01
    2.24143e+00    2.80360e-01
    2.25757e+00    2.89256e-01
    2.27313e+00    2.98553e-01
    2.28808e+00    3.08266e-01
    2.30236e+00    3.18412e-01
    2.31594e+00    3.29006e-01
    2.32875e+00    3.40065e-01
    2.34075e+00    3.51604e-01
    2.35189e+00    3.63641e-01
    2.36211e+00    3.76190e-01
    2.37137e+00    3.89266e-01
    2.37960e+00    4.02886e-01
    2.38675e+00    4.17062e-01
    2.39278e+00    4.31808e-01
    2.39761e+00    4.47136e-01
    2.40121e+00    4.63058e-01
    2.40351e+00    4.79581e-01
    2.40446e+00    4.96715e-01
    2.40402e+00    5.14464e-01
    2.40213e+00    5.32831e-01
    2.39875e+00    5.51818e-01
    2.39383e+00    5.71423e-01
    2.38734e+00    5.91639e-01
    2.37923e+00    6.12460e-01
    2.36949e+00    6.33871e-01
    2.35808e+00    6.55857e-01
    2.34498e+00    6.78399e-01
    2.33019e+00    7.01470e-01
    2.31368e+00    7.25042e-01
    2.29548e+00    7.49082e-01
    2.27557e+00    7.73550e-01
    2.25398e+00    7.98402e-01
    2.23074e+00    8.23592e-01
    2.20587e+00    8.49065e-01
    2.17942e+00    8.74765e-01
    2.15144e+00    9.00630e-01
    2.12198e+00    9.26594e-01
    2.09111e+00    9.52587e-01
    2.05891e+00    9.78538e-01
    2.02546e+00    1.00437e+00
    1.99084e+00    1.03001e+00
    1.95515e+00    1.05537e+00
    1.91848e+00    1.08038e+00
    1.88095e+00    1.10496e+00
    1.84266e+00    1.12903e+00
    1.80372e+00    1.15251e+00
    1.76423e+00    1.17532e+00
    1.72432e+00    1.19739e+00
    1.68410e+00    1.21866e+00
    1.64367e+00    1.23906e+00
    1.60315e+00    1.25852e+00
    1.56264e+00    1.27699e+00
    1.52224e+00    1.29443e+00
    1.48205e+00    1.31078e+00
    1.44216e+00    1.32601e+00
    1.40266e+00    1.34009e+00
    1.36363e+00    1.35298e+00
    1.32514e+00    1.36468e+00
    1.28727e+00    1.37516e+00
    1.25006e+00    1.38443e+00
    1.21358e+00    1.39247e+00
    1.17787e+00    1.39930e+00
    1.14297e+00    1.40492e+00
    1.10892e+00    1.40935e+00
    1.07575e+00    1.41261e+00
    1.04348e+00    1.41471e+00
    1.01213e+00    1.41569e+00
    9.81698e-01    1.41558e+00
    9.52206e-01    1.41441e+00
    9.23652e-01    1.41221e+00
    8.96034e-01    1.40903e+00
    8.69348e-01    1.40490e+00
    8.43586e-01    1.39987e+00
    8.18736e-01    1.39397e+00
    7.94786e-01    1.38725e+00
    7.71720e-01    1.37975e+00
    7.49519e-01    1.37151e+00
    7.28165e-01    1.36258e+00
    7.07638e-01    1.35301e+00
    6.87917e-01    1.34282e+00
    6.68978e-01    1.33207e+00
    6.50800e-01    1.32079e+00
    6.33359e-01    1.30902e+00
    6.16632e-01    1.29680e+00
    6.00596e-01    1.28417e+00
    5.85227e-01    1.27117e+00
    5.70501e-01    1.25782e+00
    5.56396e-01    1.24417e+00
    5.42890e-01    1.23024e+00
    5.29960e-01    1.21606e+00
    5.17584e-01    1.20167e+00
    5.05741e-01    1.18708e+00
    4.94412e-01    1.17234e+00
    4.83574e-01    1.15746e+00
    4.73210e-01    1.14246e+00
    4.63300e-01    1.12737e+00
    4.53827e-01    1.11221e+00
    4.44772e-01    1.09700e+00
    4.36119e-01    1.08176e+00
    4.27852e-01    1.06651e+00
    4.19955e-01    1.05126e+00
    4.12413e-01    1.03603e+00
    4.05213e-01    1.02083e+00
    3.98339e-01    1.00567e+00
    3.91780e-01    9.90577e-01
    3.85522e-01    9.75552e-01
    3.79554e-01    9.60608e-01
    3.73863e-01    9.45755e-01
    3.68440e-01    9.31002e-01
    3.63273e-01    9.16358e-01
    3.58353e-01    9.01831e-01
    3.53670e-01    8.87428e-01
    3.49216e-01    8.73154e-01
    3.44980e-01    8.59018e-01
    3.40956e-01    8.45023e-01
    3.37135e-01    8.31174e-01
    3.33510e-01    8.17476e-01
    3.30074e-01    8.03933e-01
    3.26820e-01    7.90548e-01
    3.23741e-01    7.77325e-01
    3.20832e-01    7.64266e-01
    3.18087e-01    7.51372e-01
    3.15500e-01    7.38648e-01
    3.13066e-01    7.26093e-01
    3.10780e-01    7.13709e-01
    3.08637e-01    7.01498e-01
    3.06632e-01    6.89460e-01
    3.04762e-01    6.77596e-01
    3.03023e-01    6.65905e-01
    3.01410e-01    6.54390e-01
    2.99919e-01    6.43048e-01
    2.98548e-01    6.31880e-01
    2.97293e-01    6.20886e-01
    2.96151e-01    6.10065e-01
    2.95119e-01    5.99416e-01
    2.94194e-01    5.88939e-01
    2.93374e-01    5.78632e-01
    2.92656e-01    5.68495e-01
    2.92037e-01    5.58526e-01
    2.91515e-01    5.48723e-01
    2.91089e-01    5.39087e-01
    2.90756e-01    5.29615e-01
    2.90515e-01    5.20305e-01
    2.90362e-01    5.11157e-01


==> data/pp_phase_x_0.50_y_0.25.csv <==
    5.00167e-01    2.49875e-01
    5.04380e-01    2.46785e-01
    5.08681e-01    2.43759e-01
    5.13070e-01    2.40797e-01
    5.17548e-01    2.37896e-01
    5.22114e-01    2.35058e-01
    5.26770e-01    2.32280e-01
    5.31516e-01    2.29561e-01
    5.36353e-01    2.26902e-01
    5.41281e-01    2.24301e-01
    5.46302e-01    2.21757e-01
    5.51415e-01    2.19270e-01
    5.56622e-01    2.16839e-01
    5.61923e-01    2.14463e-01
    5.67319e-01    2.12141e-01
    5.72810e-01    2.09873e-01
    5.78398e-01    2.07658e-01
    5.84083e-01    2.05495e-01
    5.89866e-01    2.03384e-01
    5.95748e-01    2.01324e-01
    6.01729e-01    1.99315e-01
    6.07810e-01    1.97355e-01
    6.13992e-01    1.95445e-01
    6.20277e-01    1.93583e-01
    6.26664e-01    1.91769e-01
    6.33154e-01    1.90003e-01
    6.39749e-01    1.88284e-01
    6.46449e-01    1.86611e-01
    6.53255e-01    1.84985e-01
    6.60168e-01    1.83404e-01
    6.67189e-01    1.81868e-01
    6.74319e-01    1.80377e-01
    6.81558e-01    1.78931e-01
    6.88908e-01    1.77528e-01
    6.96369e-01    1.76169e-01
    7.03942e-01    1.74854e-01
    7.11628e-01    1.73581e-01
    7.19428e-01    1.72351e-01
    7.27343e-01    1.71163e-01
    7.35373e-01    1.70017e-01
    7.43520e-01    1.68913e-01
    7.51785e-01    1.67851e-01
    7.60168e-01    1.66830e-01
    7.68669e-01    1.65850e-01
    7.77291e-01    1.64912e-01
    7.86034e-01    1.64014e-01
    7.94898e-01    1.63157e-01
    8.03884e-01    1.62341e-01
    8.12994e-01    1.61565e-01
    8.22228e-01    1.60830e-01
    8.31586e-01    1.60136e-01
    8.41070e-01    1.59482e-01
    8.50680e-01    1.58868e-01
    8.60416e-01    1.58296e-01
    8.70280e-01    1.57764e-01
    8.80273e-01    1.57272e-01
    8.90393e-01    1.56822e-01
    9.00644e-01    1.56413e-01
    9.11024e-01    1.56045e-01
    9.21534e-01    1.55719e-01
    9.32175e-01    1.55434e-01
    9.42947e-01    1.55192e-01
    9.53851e-01    1.54992e-01
    9.64886e-01    1.54834e-01
    9.76054e-01    1.54720e-01
    9.87354e-01    1.54649e-01
    9.98786e-01    1.54622e-01
    1.01035e+00    1.54640e-01
    1.02205e+00    1.54703e-01
    1.03388e+00    1.54811e-01
    1.04584e+00    1.54965e-01
    1.05793e+00    1.55166e-01
    1.07016e+00    1.55415e-01
    1.08252e+00    1.55712e-01
    1.09501e+00    1.56058e-01
    1.10763e+00    1.56453e-01
    1.12038e+00    1.56900e-01
    1.13325e+00    1.57398e-01
    1.14626e+00    1.57949e-01
    1.15939e+00    1.58553e-01
    1.17265e+00    1.59213e-01
    1.18603e+00    1.59928e-01
    1.19954e+00    1.60701e-01
    1.21317e+00    1.61532e-01
    1.22691e+00    1.62423e-01
    1.24078e+00    1.63375e-01
    1.25476e+00    1.64390e-01
    1.26885e+00    1.65470e-01
    1.28305e+00    1.66615e-01
    1.29737e+00    1.67828e-01
    1.31178e+00    1.69111e-01
    1.32630e+00    1.70465e-01
    1.34092e+00    1.71893e-01
    1.35563e+00    1.73396e-01
    1.37043e+00    1.74977e-01
    1.38532e+00    1.76638e-01
    1.40030e+00    1.78381e-01
    1.41535e+00    1.80209e-01
    1.43047e+00    1.82124e-01
    1.44566e+00    1.84130e-01
    1.46091e+00    1.86228e-01
    1.47622e+00    1.88422e-01
    1.49157e+00    1.90716e-01
    1.50697e+00    1.93111e-01
    1.52240e+00    1.95612e-01
    1.53786e+00    1.98222e-01
    1.55334e+00    2.00944e-01
    1.56883e+00    2.03782e-01
    1.58432e+00    2.06741e-01
    1.59980e+00    2.09824e-01
    1.61526e+00    2.13035e-01
    1.63069e+00    2.16379e-01
    1.64609e+00    2.19860e-01
    1.66143e+00    2.23483e-01
    1.67671e+00    2.27253e-01
    1.69192e+00    2.31174e-01
    1.70703e+00    2.35252e-01
    1.72204e+00    2.39492e-01
    1.73693e+00    2.43900e-01
    1.75169e+00    2.48481e-01
    1.76630e+00    2.53241e-01
    1.78074e+00    2.58186e-01
    1.79500e+00    2.63322e-01
    1.80906e+00    2.68655e-01
    1.82290e+00    2.74192e-01
    1.83649e+00    2.79939e-01
    1.84983e+00    2.85902e-01
    1.86289e+00    2.92089e-01
    1.87565e+00    2.98507e-01
    1.88808e+00    3.05161e-01
    1.90016e+00    3.12059e-01
    1.91188e+00    3.19209e-01
    1.92320e+00    3.26616e-01
    1.93410e+00    3.34287e-01
    1.94456e+00    3.42231e-01
    1.95454e+00    3.50452e-01
    1.96403e+00    3.58959e-01
    1.97300e+00    3.67757e-01
    1.98142e+00    3.76852e-01
    1.98926e+00    3.86251e-01
    1.99649e+00    3.95959e-01
    2.00310e+00    4.05982e-01
    2.00904e+00    4.16323e-01
    2.01430e+00    4.26987e-01
    2.01884e+00    4.37979e-01
    2.02263e+00    4.49300e-01
    2.02566e+00    4.60953e-01
    2.02790e+00    4.72939e-01
    2.02931e+00    4.85259e-01
    2.02989e+00    4.97913e-01
    2.02959e+00    5.10898e-01
    2.02840e+00    5.24213e-01
    2.02631e+00    5.37852e-01
    2.02328e+00    5.51811e-01
    2.01931e+00    5.66082e-01
    2.01438e+00    5.80658e-01
    2.00848e+00    5.95529e-01
    2.00159e+00    6.10683e-01
    1.99371e+00    6.26107e-01
    1.98483e+00    6.41786e-01
    1.97495e+00    6.57704e-01
    1.96406e+00    6.73841e-01
    1.95218e+00    6.90178e-01
    1.93932e+00    7.06692e-01
    1.92547e+00    7.23360e-01
    1.91065e+00    7.40156e-01
    1.89488e+00    7.57052e-01
    1.87818e+00    7.74019e-01
    1.86058e+00    7.91028e-01
    1.84209e+00    8.08046e-01
    1.82276e+00    8.25039e-01
    1.80261e+00    8.41975e-01
    1.78168e+00    8.58816e-01
    1.76000e+00    8.75528e-01
    1.73763e+00    8.92074e-01
    1.71460e+00    9.08417e-01
    1.69096e+00    9.24519e-01
    1.66676e+00    9.40345e-01
    1.64205e+00    9.55856e-01
    1.61687e+00    9.71018e-01
    1.59129e+00    9.85795e-01
    1.56536e+00    1.00015e+00
    1.53912e+00    1.01406e+00
    1.51263e+00    1.02748e+00
    1.48594e+00    1.04038e+00
    1.45911e+00    1.05275e+00
    1.43219e+00    1.06454e+00
    1.40523e+00    1.07574e+00
    1.37827e+00    1.08633e+00
    1.35137e+00    1.09628e+00
    1.32457e+00    1.10558e+00
    1.29791e+00    1.11422e+00
    1.27143e+00    1.12218e+00
    1.24518e+00    1.12945e+00
    1.21919e+00    1.13602e+00
    1.19350e+00    1.14190e+00
    1.16813e+00    1.14707e+00
    1.14312e+00    1.15154e+00
    1.11849e+00    1.15531e+00
    1.09426e+00    1.15838e+00
    1.07046e+00    1.16077e+00
    1.04711e+00    1.16248e+00
    1.02422e+00    1.16351e+00
    1.00181e+00    1.16389e+00
    9.79886e-01    1.16362e+00
    9.58461e-01    1.16273e+00
    9.37542e-01    1.16121e+00
    9.17135e-01    1.15910e+00
    8.97244e-01    1.15642e+00
    8.77871e-01    1.15317e+00
    8.59017e-01    1.14938e+00
    8.40682e-01    1.14507e+00
    8.22863e-01    1.14027e+00
    8.05557e-01    1.13498e+00
    7.88760e-01    1.12924e+00
    7.72467e-01    1.12306e+00
    7.56672e-01    1.11647e+00
    7.41367e-01    1.10949e+00
    7.26545e-01    1.10213e+00
    7.12199e-01    1.09442e+00
    6.98319e-01    1.08639e+00
    6.84897e-01    1.07804e+00
    6.71923e-01    1.06941e+00
    6.59387e-01    1.06051e+00
    6.47280e-01    1.05136e+00
    6.35592e-01    1.04197e+00
    6.24312e-01    1.03238e+00
    6.13430e-01    1.02259e+00
    6.02937e-01    1.01262e+00
    5.92822e-01    1.00249e+00
    5.83075e-01    9.92213e-01
    5.73685e-01    9.81808e-01
    5.64644e-01    9.71290e-01
    5.55942e-01    9.60670e-01
    5.47567e-01    9.49964e-01
    5.39513e-01    9.39185e-01
    5.31768e-01    9.28344e-01
    5.24324e-01    9.17455e-01
    5.17173e-01    9.06527e-01
    5.10305e-01    8.95573e-01
    5.03713e-01    8.84603e-01
    4.97387e-01    8.73626e-01
    4.91321e-01    8.62651e-01
    4.85506e-01    8.51688e-01
    4.79935e-01    8.40744e-01
    4.74601e-01    8.29828e-01
    4.69497e-01    8.18947e-01
    4.64616e-01    8.08108e-01
    4.59952e-01    7.97317e-01
    4.55497e-01    7.86580e-01
    4.51247e-01    7.75904e-01
    4.47195e-01    7.65293e-01
    4.43336e-01    7.54753e-01
    4.39664e-01    7.44288e-01
    4.36174e-01    7.33902e-01
    4.32861e-01    7.23599e-01
    4.29720e-01    7.13384e-01
    4.26747e-01    7.03259e-01
    4.23936e-01    6.93227e-01
    4.21284e-01    6.83293e-01
    4.18787e-01    6.73457e-01
    4.16440e-01    6.63722e-01
    4.14240e-01    6.54091e-01
    4.12184e-01    6.44566e-01
    4.10267e-01    6.35147e-01
    4.08486e-01    6.25838e-01
    4.06839e-01    6.16638e-01
    4.05321e-01    6.07550e-01
    4.03932e-01    5.98574e-01
    4.02666e-01    5.89711e-01
    4.01522e-01    5.80961e-01
    4.00498e-01    5.72326e-01
    3.99591e-01    5.63806e-01
    3.98798e-01    5.55401e-01
    3.98117e-01    5.47111e-01
    3.97547e-01    5.38936e-01
    3.97084e-01    5.30876e-01
    3.96729e-01    5.22932e-01
    3.96477e-01    5.15103e-01
    3.96329e-01    5.07388e-01
    3.96282e-01    4.99788e-01
    3.96334e-01    4.92301e-01
    3.96484e-01    4.84928e-01
    3.96732e-01    4.77668e-01
    3.97075e-01    4.70520e-01
    3.97512e-01    4.63483e-01
    3.98042e-01    4.56558e-01
    3.98664e-01    4.49742e-01
    3.99377e-01    4.43035e-01
    4.00181e-01    4.36437e-01
    4.01073e-01    4.29946e-01
    4.02054e-01    4.23561e-01
    4.03122e-01    4.17282e-01
    4.04276e-01    4.11107e-01
    4.05517e-01    4.05036e-01
    4.06843e-01    3.99068e-01
    4.08255e-01    3.93200e-01
    4.09750e-01    3.87434e-01
    4.11329e-01    3.81766e-01
    4.12992e-01    3.76196e-01
    4.14738e-01    3.70724e-01
    4.16566e-01    3.65348e-01
    4.18477e-01    3.60066e-01
    4.20470e-01    3.54878e-01
    4.22545e-01    3.49782e-01
    4.24702e-01    3.44778e-01
    4.26940e-01    3.39864e-01
    4.29260e-01    3.35040e-01
    4.31661e-01    3.30303e-01
    4.34143e-01    3.25653e-01
    4.36707e-01    3.21089e-01
    4.39352e-01    3.16609e-01
    4.42078e-01    3.12213e-01
    4.44886e-01    3.07900e-01
    4.47776e-01    3.03667e-01
    4.50747e-01    2.99515e-01
    4.53800e-01    2.95441e-01
    4.56936e-01    2.91446e-01
    4.60154e-01    2.87527e-01
    4.63454e-01    2.83684e-01
    4.66837e-01    2.79916e-01
    4.70304e-01    2.76222e-01
    4.73854e-01    2.72600e-01
    4.77487e-01    2.69050e-01
    4.81205e-01    2.65571e-01
    4.85008e-01    2.62161e-01
    4.88896e-01    2.58820e-01
    4.92869e-01    2.55547e-01
    4.96928e-01    2.52340e-01
    5.01074e-01    2.49199e-01
    5.05306e-01    2.46123e-01
    5.09626e-01    2.43111e-01
    5.14034e-01    2.40162e-01
    5.18531e-01    2.37275e-01
    5.23117e-01    2.34450e-01
    5.27792e-01    2.31685e-01
    5.32558e-01    2.28979e-01
    5.37415e-01    2.26333e-01
    5.42363e-01    2.23744e-01
    5.47403e-01    2.21213e-01
    5.52537e-01    2.18738e-01
    5.57764e-01    2.16319e-01
    5.63086e-01    2.13954e-01
    5.68502e-01    2.11644e-01
    5.74015e-01    2.09388e-01
    5.79624e-01    2.07184e-01
    5.85330e-01    2.05033e-01
    5.91134e-01    2.02933e-01
    5.97037e-01    2.00884e-01
    6.03040e-01    1.98885e-01
    6.09143e-01    1.96936e-01
    6.15347e-01    1.95036e-01
    6.21654e-01    1.93185e-01
    6.28063e-01    1.91382e-01
    6.34576e-01    1.89626e-01
    6.41194e-01    1.87917e-01
    6.47917e-01    1.86254e-01
    6.54746e-01    1.84638e-01
    6.61683e-01    1.83067e-01
    6.68727e-01    1.81541e-01
    6.75881e-01    1.80060e-01
    6.83144e-01    1.78623e-01
    6.90517e-01    1.77230e-01
    6.98002e-01    1.75880e-01
    7.05600e-01    1.74574e-01
    7.13311e-01    1.73310e-01
    7.21136e-01    1.72089e-01
    7.29076e-01    1.70911e-01
    7.37131e-01    1.69774e-01
    7.45304e-01    1.68679e-01
    7.53594e-01    1.67626e-01
    7.62003e-01    1.66614e-01
    7.70530e-01    1.65643e-01
    7.79178e-01    1.64714e-01
    7.87947e-01    1.63825e-01
    7.96838e-01    1.62977e-01
    8.05851e-01    1.62169e-01
    8.14987e-01    1.61402e-01
    8.24248e-01    1.60676e-01
    8.33634e-01    1.59990e-01
    8.43145e-01    1.59345e-01
    8.52782e-01    1.58741e-01
    8.62546e-01    1.58177e-01
    8.72438e-01    1.57654e-01
    8.82458e-01    1.57171e-01
    8.92607e-01    1.56730e-01
    9.02885e-01    1.56330e-01
    9.13293e-01    1.55971e-01
    9.23832e-01    1.55654e-01
    9.34501e-01    1.55378e-01
    9.45302e-01    1.55145e-01
    9.56234e-01    1.54954e-01
    9.67299e-01    1.54806e-01
    9.78495e-01    1.54701e-01
    9.89823e-01    1.54640e-01
    1.00128e+00    1.54622e-01
    1.01288e+00    1.54650e-01
    1.02460e+00    1.54722e-01
    1.03646e+00    1.54840e-01
    1.04845e+00    1.55005e-01
    1.06058e+00    1.55216e-01
    1.07283e+00    1.55475e-01
    1.08522e+00    1.55783e-01
    1.09774e+00    1.56139e-01
    1.11038e+00    1.56546e-01
    1.12316e+00    1.57003e-01
    1.13606e+00    1.57513e-01
    1.14910e+00    1.58075e-01
    1.16226e+00    1.58692e-01
    1.17554e+00    1.59363e-01
    1.18895e+00    1.60091e-01
    1.20249e+00    1.60876e-01
    1.21614e+00    1.61720e-01
    1.22991e+00    1.62624e-01
    1.24380e+00    1.63590e-01
    1.25781e+00    1.64619e-01
    1.27192e+00    1.65713e-01
    1.28615e+00    1.66873e-01
    1.30049e+00    1.68101e-01
    1.31492e+00    1.69399e-01
    1.32947e+00    1.70769e-01
    1.34410e+00    1.72213e-01
    1.35884e+00    1.73732e-01
    1.37366e+00    1.75330e-01
    1.38857e+00    1.77009e-01
    1.40356e+00    1.78770e-01
    1.41862e+00    1.80617e-01
    1.43376e+00    1.82552e-01
    1.44896e+00    1.84577e-01
    1.46423e+00    1.86696e-01
    1.47955e+00    1.88912e-01
    1.49491e+00    1.91227e-01
    1.51032e+00    1.93645e-01
    1.52575e+00    1.96169e-01
    1.54122e+00    1.98803e-01
    1.55670e+00    2.01550e-01
    1.57219e+00    2.04414e-01
    1.58768e+00    2.07399e-01
    1.60315e+00    2.10510e-01
    1.61861e+00    2.13749e-01
    1.63404e+00    2.17123e-01
    1.64942e+00    2.20634e-01
    1.66476e+00    2.24288e-01
    1.68002e+00    2.28090e-01
    1.69520e+00    2.32045e-01
    1.71030e+00    2.36158e-01
    1.72528e+00    2.40434e-01
    1.74015e+00    2.44879e-01
    1.75487e+00    2.49499e-01
    1.76945e+00    2.54298e-01
    1.78385e+00    2.59284e-01
    1.79807e+00    2.64462e-01
    1.81208e+00    2.69839e-01
    1.82587e+00    2.75421e-01
    1.83941e+00    2.81214e-01
    1.85269e+00    2.87226e-01
    1.86568e+00    2.93462e-01
    1.87837e+00    2.99930e-01
    1.89073e+00    3.06637e-01
    1.90274e+00    3.13589e-01
    1.91437e+00    3.20794e-01
    1.92560e+00    3.28258e-01
    1.93641e+00    3.35988e-01
    1.94676e+00    3.43991e-01
    1.95665e+00    3.52274e-01
    1.96603e+00    3.60843e-01
    1.97488e+00    3.69705e-01
    1.98317e+00    3.78866e-01
    1.99088e+00    3.88332e-01
    1.99798e+00    3.98108e-01
    2.00444e+00    4.08199e-01
    2.01024e+00    4.18610e-01
    2.01534e+00    4.29345e-01
    2.01972e+00    4.40407e-01
    2.02336e+00    4.51800e-01
    2.02622e+00    4.63526e-01
    2.02828e+00    4.75584e-01
    2.02951e+00    4.87977e-01
    2.02990e+00    5.00703e-01
    2.02941e+00    5.13760e-01
    2.02803e+00    5.27145e-01
    2.02573e+00    5.40854e-01
    2.02250e+00    5.54882e-01
    2.01833e+00    5.69220e-01
    2.01319e+00    5.83861e-01
    2.00707e+00    5.98794e-01
    1.99996e+00    6.14008e-01
    1.99186e+00    6.29489e-01
    1.98277e+00    6.45221e-01
    1.97267e+00    6.61188e-01
    1.96157e+00    6.77370e-01
    1.94948e+00    6.93748e-01
    1.93639e+00    7.10297e-01
    1.92233e+00    7.26995e-01
    1.90731e+00    7.43815e-01
    1.89134e+00    7.60729e-01
    1.87444e+00    7.77708e-01
    1.85664e+00    7.94721e-01
    1.83797e+00    8.11737e-01
    1.81845e+00    8.28721e-01
    1.79813e+00    8.45639e-01
    1.77703e+00    8.62455e-01
    1.75520e+00    8.79134e-01
    1.73268e+00    8.95639e-01
    1.70952e+00    9.11933e-01
    1.68575e+00    9.27979e-01
    1.66144e+00    9.43739e-01
    1.63662e+00    9.59178e-01
    1.61135e+00    9.74259e-01
    1.58569e+00    9.88947e-01
    1.55968e+00    1.00321e+00
    1.53339e+00    1.01701e+00
    1.50685e+00    1.03032e+00
    1.48013e+00    1.04311e+00
    1.45328e+00    1.05535e+00
    1.42634e+00    1.06702e+00
    1.39937e+00    1.07809e+00
    1.37243e+00    1.08854e+00
    1.34554e+00    1.09836e+00
    1.31877e+00    1.10751e+00
    1.29214e+00    1.11600e+00
    1.26572e+00    1.12381e+00
    1.23952e+00    1.13093e+00
    1.21359e+00    1.13735e+00
    1.18796e+00    1.14308e+00
    1.16267e+00    1.14810e+00
    1.13774e+00    1.15242e+00
    1.11319e+00    1.15604e+00
    1.08906e+00    1.15896e+00
    1.06536e+00    1.16120e+00
    1.04210e+00    1.16276e+00
    1.01932e+00    1.16365e+00
    9.97010e-01    1.16389e+00
    9.75194e-01    1.16348e+00
    9.53878e-01    1.16245e+00
    9.33069e-01    1.16081e+00
    9.12774e-01    1.15857e+00
    8.92995e-01    1.15576e+00
    8.73735e-01    1.15239e+00
    8.54994e-01    1.14849e+00
    8.36771e-01    1.14407e+00
    8.19064e-01    1.13916e+00
    8.01869e-01    1.13377e+00
    7.85182e-01    1.12794e+00
    7.68997e-01    1.12167e+00
    7.53309e-01    1.11499e+00
    7.38110e-01    1.10792e+00
    7.23392e-01    1.10049e+00
    7.09148e-01    1.09271e+00
    6.95368e-01    1.08460e+00
    6.82044e-01    1.07619e+00
    6.69165e-01    1.06750e+00
    6.56724e-01    1.05854e+00
    6.44708e-01    1.04934e+00
    6.33109e-01    1.03991e+00
    6.21917e-01    1.03027e+00
    6.11120e-01    1.02044e+00
    6.00710e-01    1.01043e+00
    5.90676e-01    1.00027e+00
    5.81007e-01    9.89965e-01
    5.71694e-01    9.79535e-01
    5.62727e-01    9.68993e-01
    5.54097e-01    9.58354e-01
    5.45793e-01    9.47631e-01
    5.37806e-01    9.36837e-01
    5.30127e-01    9.25985e-01
    5.22748e-01    9.15086e-01
    5.15659e-01    9.04152e-01
    5.08851e-01    8.93194e-01
    5.02318e-01    8.82221e-01
    4.96049e-01    8.71243e-01
    4.90038e-01    8.60271e-01
    4.84277e-01    8.49311e-01
    4.78758e-01    8.38373e-01
    4.73474e-01    8.27464e-01
    4.68419e-01    8.16591e-01
    4.63586e-01    8.05762e-01
    4.58967e-01    7.94982e-01
    4.54558e-01    7.84258e-01
    4.50351e-01    7.73596e-01
    4.46342e-01    7.63000e-01
    4.42524e-01    7.52475e-01
    4.38892e-01    7.42027e-01
    4.35440e-01    7.31659e-01
    4.32165e-01    7.21375e-01
    4.29061e-01    7.11179e-01
    4.26123e-01    7.01074e-01
    4.23347e-01    6.91063e-01
    4.20729e-01    6.81149e-01
    4.18265e-01    6.71335e-01
    4.15950e-01    6.61623e-01
    4.13782e-01    6.52015e-01
    4.11756e-01    6.42513e-01
    4.09869e-01    6.33118e-01
    4.08117e-01    6.23832e-01
    4.06498e-01    6.14656e-01
    4.05009e-01    6.05592e-01
    4.03646e-01    5.96641e-01
    4.02408e-01    5.87802e-01
    4.01290e-01    5.79078e-01
    4.00291e-01    5.70467e-01
    3.99409e-01    5.61972e-01
    3.98640e-01    5.53592e-01
    3.97984e-01    5.45327e-01
    3.97437e-01    5.37177e-01
    3.96998e-01    5.29142e-01
    3.96665e-01    5.21223e-01
    3.96436e-01    5.13419e-01
    3.96310e-01    5.05729e-01
    3.96284e-01    4.98153e-01
    3.96358e-01    4.90692e-01
    3.96530e-01    4.83343e-01
    3.96798e-01    4.76107e-01
    3.97162e-01    4.68983e-01
    3.97619e-01    4.61971e-01
    3.98169e-01    4.55069e-01
    3.98811e-01    4.48277e-01
    3.99544e-01    4.41594e-01
    4.00367e-01    4.35019e-01
    4.01278e-01    4.28551e-01
    4.02278e-01    4.22189e-01
    4.03365e-01    4.15933e-01
    4.04538e-01    4.09781e-01
    4.05798e-01    4.03732e-01
    4.07142e-01    3.97786e-01
    4.08572e-01    3.91940e-01
    4.10086e-01    3.86195e-01
    4.11683e-01    3.80549e-01
    4.13364e-01    3.75001e-01
    4.15128e-01    3.69549e-01
    4.16974e-01    3.64193e-01
    4.18903e-01    3.58932e-01
    4.20914e-01    3.53764e-01
    4.23006e-01    3.48689e-01
    4.25181e-01    3.43704e-01
    4.27436e-01    3.38810e-01
    4.29774e-01    3.34004e-01
    4.32192e-01    3.29287e-01
    4.34692e-01    3.24655e-01
    4.37274e-01    3.20110e-01
    4.39937e-01    3.15648e-01
    4.42681e-01    3.11270e-01
    4.45506e-01    3.06974e-01
    4.48414e-01    3.02759e-01
    4.51403e-01    2.98624e-01
    4.54474e-01    2.94567e-01
    4.57627e-01    2.90589e-01
    4.60863e-01    2.86687e-01
    4.64181e-01    2.82860e-01
    4.67582e-01    2.79108e-01
    4.71067e-01    2.75430e-01
    4.74635e-01    2.71824e-01
    4.78287e-01    2.68289e-01
    4.82023e-01    2.64825e-01
    4.85845e-01    2.61430e-01
    4.89751e-01    2.58104e-01
    4.93743e-01    2.54845e-01
    4.97820e-01    2.51653e-01
    5.01985e-01    2.48526e-01
    5.06236e-01    2.45464e-01
    5.10575e-01    2.42466e-01
    5.15003e-01    2.39530e-01
    5.19519e-01    2.36657e-01
    5.24124e-01    2.33844e-01
    5.28819e-01    2.31092e-01
    5.33604e-01    2.28400e-01
    5.38481e-01    2.25766e-01
    5.43449e-01    2.23190e-01
    5.48510e-01    2.20671e-01
    5.53663e-01    2.18208e-01
    5.58911e-01    2.15801e-01
    5.64253e-01    2.13448e-01
    5.69690e-01    2.11150e-01
    5.75224e-01    2.08905e-01
    5.80854e-01    2.06713e-01
    5.86581e-01    2.04573e-01
    5.92407e-01    2.02484e-01
    5.98331e-01    2.00446e-01
    6.04356e-01    1.98458e-01
    6.10481e-01    1.96520e-01
    6.16707e-01    1.94631e-01
    6.23036e-01    1.92790e-01
    6.29468e-01    1.90997e-01
    6.36004e-01    1.89251e-01
    6.42644e-01    1.87552e-01
    6.49390e-01    1.85900e-01
    6.56243e-01    1.84293e-01
    6.63202e-01    1.82732e-01
    6.70270e-01    1.81216e-01
    6.77447e-01    1.79744e-01
    6.84734e-01    1.78317e-01
    6.92132e-01    1.76933e-01
    6.99642e-01    1.75593e-01
    7.07264e-01    1.74296e-01
    7.14999e-01    1.73042e-01
    7.22849e-01    1.71830e-01
    7.30814e-01    1.70661e-01
    7.38895e-01    1.69533e-01
    7.47093e-01    1.68447e-01
    7.55409e-01    1.67403e-01
    7.63843e-01    1.66400e-01
    7.72397e-01    1.65438e-01
    7.81071e-01    1.64517e-01
    7.89866e-01    1.63637e-01
    7.98783e-01    1.62798e-01
    8.07823e-01    1.61999e-01
    8.16987e-01    1.61241e-01
    8.26274e-01    1.60524e-01
    8.35687e-01    1.59847e-01
    8.45225e-01    1.59210e-01
    8.54890e-01    1.58615e-01
    8.64682e-01    1.58060e-01
    8.74602e-01    1.57545e-01
    8.84650e-01    1.57072e-01
    8.94826e-01    1.56640e-01
    9.05133e-01    1.56248e-01
    9.15569e-01    1.55898e-01
    9.26136e-01    1.55590e-01
    9.36834e-01    1.55324e-01
    9.47663e-01    1.55100e-01
    9.58624e-01    1.54918e-01
    9.69717e-01    1.54779e-01
    9.80942e-01    1.54684e-01
    9.92299e-01    1.54632e-01
    1.00379e+00    1.54625e-01
    1.01541e+00    1.54662e-01
    1.02717e+00    1.54744e-01
    1.03905e+00    1.54872e-01
    1.05107e+00    1.55047e-01
    1.06323e+00    1.55268e-01
    1.07551e+00    1.55538e-01
    1.08792e+00    1.55856e-01
    1.10047e+00    1.56223e-01
    1.11314e+00    1.56641e-01
    1.12595e+00    1.57110e-01
    1.13888e+00    1.57630e-01
    1.15194e+00    1.58205e-01
    1.16513e+00    1.58833e-01
    1.17844e+00    1.59516e-01
    1.19188e+00    1.60256e-01
    1.20544e+00    1.61054e-01
    1.21912e+00    1.61911e-01
    1.23292e+00    1.62829e-01
    1.24683e+00    1.63808e-01
    1.26086e+00    1.64851e-01
    1.27500e+00    1.65959e-01
    1.28925e+00    1.67133e-01
    1.30361e+00    1.68376e-01
    1.31807e+00    1.69690e-01
    1.33263e+00    1.71076e-01
    1.34729e+00    1.72536e-01
    1.36205e+00    1.74073e-01
    1.37689e+00    1.75688e-01
    1.39181e+00    1.77384e-01
    1.40682e+00    1.79164e-01
    1.42190e+00    1.81029e-01
    1.43705e+00    1.82983e-01
    1.45227e+00    1.85029e-01
    1.46755e+00    1.87169e-01
    1.48288e+00    1.89405e-01
    1.49825e+00    1.91743e-01
    1.51366e+00    1.94183e-01
    1.52911e+00    1.96731e-01
    1.54458e+00    1.99389e-01
    1.56006e+00    2.02161e-01
    1.57555e+00    2.05051e-01
    1.59104e+00    2.08064e-01
    1.60651e+00    2.11202e-01
    1.62196e+00    2.14470e-01
    1.63738e+00    2.17873e-01
    1.65276e+00    2.21415e-01
    1.66807e+00    2.25101e-01
    1.68332e+00    2.28936e-01
    1.69849e+00    2.32924e-01
    1.71356e+00    2.37072e-01
    1.72852e+00    2.41384e-01
    1.74336e+00    2.45867e-01
    1.75805e+00    2.50525e-01
    1.77259e+00    2.55364e-01
    1.78695e+00    2.60391e-01
    1.80113e+00    2.65612e-01
    1.81509e+00    2.71033e-01
    1.82883e+00    2.76660e-01
    1.84232e+00    2.82500e-01
    1.85553e+00    2.88560e-01
    1.86846e+00    2.94846e-01
    1.88108e+00    3.01365e-01
    1.89337e+00    3.08125e-01
    1.90529e+00    3.15131e-01
    1.91684e+00    3.22391e-01
    1.92798e+00    3.29913e-01
    1.93869e+00    3.37701e-01
    1.94895e+00    3.45765e-01
    1.95872e+00    3.54109e-01
    1.96799e+00    3.62742e-01
    1.97672e+00    3.71668e-01
    1.98489e+00    3.80894e-01
    1.99248e+00    3.90427e-01
    1.99944e+00    4.00271e-01
    2.00576e+00    4.10431e-01
    2.01141e+00    4.20912e-01
    2.01636e+00    4.31718e-01
    2.02058e+00    4.42852e-01
    2.02405e+00    4.54317e-01
    2.02673e+00    4.66114e-01
    2.02862e+00    4.78246e-01
    2.02967e+00    4.90711e-01
    2.02986e+00    5.03508e-01
    2.02919e+00    5.16637e-01
    2.02761e+00    5.30093e-01
    2.02511e+00    5.43872e-01
    2.02168e+00    5.57967e-01
    2.01729e+00    5.72372e-01
    2.01194e+00    5.87077e-01
    2.00561e+00    6.02073e-01
    1.99829e+00    6.17346e-01
    1.98998e+00    6.32882e-01
    1.98066e+00    6.48667e-01
    1.97034e+00    6.64682e-01
    1.95903e+00    6.80909e-01
    1.94672e+00    6.97325e-01
    1.93342e+00    7.13909e-01
    1.91915e+00    7.30636e-01
    1.90392e+00    7.47479e-01
    1.88775e+00    7.64409e-01
    1.87065e+00    7.81399e-01
    1.85266e+00    7.98415e-01
    1.83381e+00    8.15426e-01
    1.81411e+00    8.32399e-01
    1.79362e+00    8.49298e-01
    1.77236e+00    8.66088e-01
    1.75037e+00    8.82732e-01
    1.72771e+00    8.99195e-01
    1.70441e+00    9.15438e-01
    1.68052e+00    9.31424e-01
    1.65609e+00    9.47118e-01
    1.63117e+00    9.62482e-01
    1.60582e+00    9.77481e-01
    1.58008e+00    9.92080e-01
    1.55400e+00    1.00624e+00
    1.52765e+00    1.01994e+00
    1.50107e+00    1.03314e+00
    1.47431e+00    1.04582e+00
    1.44744e+00    1.05794e+00
    1.42049e+00    1.06948e+00
    1.39352e+00    1.08041e+00
    1.36658e+00    1.09073e+00
    1.33972e+00    1.10040e+00
    1.31297e+00    1.10941e+00
    1.28639e+00    1.11776e+00
    1.26001e+00    1.12542e+00
    1.23387e+00    1.13239e+00
    1.20800e+00    1.13866e+00
    1.18244e+00    1.14423e+00
    1.15723e+00    1.14909e+00
    1.13238e+00    1.15326e+00
    1.10792e+00    1.15673e+00
    1.08388e+00    1.15950e+00
    1.06027e+00    1.16159e+00
    1.03712e+00    1.16301e+00
    1.01443e+00    1.16376e+00
    9.92233e-01    1.16385e+00
    9.70525e-01    1.16331e+00
    9.49319e-01    1.16214e+00
    9.28621e-01    1.16037e+00
    9.08438e-01    1.15801e+00
    8.88771e-01    1.15508e+00
    8.69624e-01    1.15159e+00
    8.50995e-01    1.14758e+00
    8.32884e-01    1.14305e+00
    8.15288e-01    1.13803e+00
    7.98204e-01    1.13254e+00
    7.81627e-01    1.12661e+00
    7.65550e-01    1.12025e+00
    7.49969e-01    1.11349e+00
    7.34875e-01    1.10634e+00
    7.20261e-01    1.09883e+00
    7.06118e-01    1.09098e+00
    6.92438e-01    1.08280e+00
    6.79211e-01    1.07433e+00
    6.66429e-01    1.06558e+00
    6.54080e-01    1.05656e+00
    6.42156e-01    1.04731e+00
    6.30646e-01    1.03783e+00
    6.19540e-01    1.02815e+00
    6.08829e-01    1.01828e+00
    5.98501e-01    1.00824e+00
    5.88547e-01    9.98045e-01
    5.78956e-01    9.87712e-01
    5.69719e-01    9.77256e-01
    5.60826e-01    9.66692e-01
    5.52267e-01    9.56033e-01
    5.44033e-01    9.45294e-01
    5.36114e-01    9.34486e-01
    5.28501e-01    9.23623e-01
    5.21185e-01    9.12716e-01
    5.14158e-01    9.01776e-01
    5.07410e-01    8.90813e-01
    5.00935e-01    8.79839e-01
    4.94723e-01    8.68861e-01
    4.88767e-01    8.57891e-01
    4.83059e-01    8.46935e-01
    4.77592e-01    8.36003e-01
    4.72358e-01    8.25101e-01
    4.67352e-01    8.14237e-01
    4.62565e-01    8.03418e-01
    4.57993e-01    7.92650e-01
    4.53628e-01    7.81939e-01
    4.49465e-01    7.71290e-01
    4.45497e-01    7.60709e-01
    4.41720e-01    7.50201e-01
    4.38127e-01    7.39770e-01
    4.34715e-01    7.29419e-01
    4.31477e-01    7.19154e-01
    4.28409e-01    7.08978e-01
    4.25507e-01    6.98893e-01
    4.22766e-01    6.88903e-01
    4.20181e-01    6.79011e-01
    4.17750e-01    6.69219e-01
    4.15467e-01    6.59529e-01
    4.13330e-01    6.49944e-01
    4.11335e-01    6.40465e-01
    4.09477e-01    6.31093e-01
    4.07755e-01    6.21831e-01
    4.06164e-01    6.12680e-01
    4.04703e-01    6.03640e-01
    4.03367e-01    5.94713e-01
    4.02155e-01    5.85899e-01
    4.01063e-01    5.77199e-01
    4.00090e-01    5.68614e-01
    3.99232e-01    5.60143e-01
    3.98488e-01    5.51788e-01
    3.97856e-01    5.43548e-01
    3.97333e-01    5.35423e-01
    3.96917e-01    5.27414e-01
    3.96607e-01    5.19520e-01
    3.96400e-01    5.11740e-01
    3.96296e-01    5.04075e-01
    3.96292e-01    4.96524e-01
    3.96387e-01    4.89087e-01
    3.96580e-01    4.81763e-01
    3.96869e-01    4.74552e-01
    3.97253e-01    4.67452e-01
    3.97731e-01    4.60464e-01
    3.98301e-01    4.53586e-01
    3.98963e-01    4.46817e-01
    3.99715e-01    4.40158e-01
    4.00557e-01    4.33606e-01
    4.01488e-01    4.27161e-01
    4.02506e-01    4.20823e-01
    4.03612e-01    4.14589e-01
    4.04804e-01    4.08460e-01
    4.06082e-01    4.02433e-01
    4.07445e-01    3.96509e-01
    4.08893e-01    3.90685e-01
    4.10425e-01    3.84961e-01
    4.12041e-01    3.79337e-01
    4.13740e-01    3.73809e-01
    4.15521e-01    3.68379e-01
    4.17386e-01    3.63044e-01
    4.19332e-01    3.57803e-01
    4.21361e-01    3.52655e-01
    4.23471e-01    3.47599e-01
    4.25663e-01    3.42634e-01
    4.27937e-01    3.37759e-01
    4.30292e-01    3.32973e-01
    4.32728e-01    3.28274e-01
    4.35246e-01    3.23662e-01
    4.37845e-01    3.19134e-01
    4.40525e-01    3.14691e-01
    4.43287e-01    3.10331e-01
    4.46130e-01    3.06053e-01
    4.49055e-01    3.01855e-01
    4.52062e-01    2.97737e-01
    4.55151e-01    2.93697e-01
    4.58322e-01    2.89736e-01
    4.61576e-01    2.85850e-01
    4.64912e-01    2.82040e-01
    4.68332e-01    2.78304e-01
    4.71834e-01    2.74641e-01
    4.75420e-01    2.71051e-01
    4.79091e-01    2.67531e-01
    4.82845e-01    2.64082e-01
    4.86685e-01    2.60703e-01
    4.90610e-01    2.57391e-01
    4.94620e-01    2.54147e-01
    4.98717e-01    2.50969e-01
    5.02900e-01    2.47856e-01
    5.07171e-01    2.44808e-01
    5.11529e-01    2.41823e-01
    5.15975e-01    2.38901e-01
    5.20510e-01    2.36041e-01
    5.25135e-01    2.33242e-01
    5.29849e-01    2.30503e-01
    5.34655e-01    2.27823e-01
    5.39551e-01    2.25202e-01
    5.44539e-01    2.22638e-01
    5.49620e-01    2.20132e-01
    5.54794e-01    2.17681e-01
    5.60062e-01    2.15286e-01
    5.65425e-01    2.12945e-01
    5.70883e-01    2.10658e-01
    5.76437e-01    2.08425e-01
    5.82088e-01    2.06244e-01
    5.87837e-01    2.04115e-01
    5.93684e-01    2.02037e-01
    5.99630e-01    2.00010e-01
    6.05677e-01    1.98033e-01
    6.11824e-01    1.96106e-01
    6.18072e-01    1.94227e-01
    6.24423e-01    1.92397e-01
    6.30877e-01    1.90614e-01
    6.37436e-01    1.88878e-01
    6.44099e-01    1.87190e-01
    6.50868e-01    1.85547e-01
    6.57744e-01    1.83950e-01
    6.64727e-01    1.82399e-01
    6.71819e-01    1.80893e-01
    6.79019e-01    1.79431e-01
    6.86330e-01    1.78013e-01
    6.93752e-01    1.76639e-01
    7.01286e-01    1.75308e-01
    7.08933e-01    1.74020e-01
    7.16693e-01    1.72775e-01
    7.24568e-01    1.71573e-01
    7.32558e-01    1.70412e-01
    7.40664e-01    1.69294e-01
    7.48888e-01    1.68217e-01
    7.57229e-01    1.67182e-01
    7.65689e-01    1.66188e-01
    7.74269e-01    1.65235e-01
    7.82969e-01    1.64323e-01
    7.91791e-01    1.63452e-01
    8.00735e-01    1.62621e-01
    8.09801e-01    1.61831e-01
    8.18992e-01    1.61082e-01
    8.28306e-01    1.60373e-01
    8.37746e-01    1.59705e-01
    8.47312e-01    1.59078e-01
    8.57004e-01    1.58491e-01
    8.66824e-01    1.57945e-01
    8.76771e-01    1.57439e-01
    8.86847e-01    1.56975e-01
    8.97052e-01    1.56551e-01
    9.07387e-01    1.56169e-01
    9.17852e-01    1.55828e-01
    9.28447e-01    1.55529e-01
    9.39173e-01    1.55272e-01
    9.50031e-01    1.55057e-01
    9.61020e-01    1.54884e-01
    9.72142e-01    1.54755e-01
    9.83396e-01    1.54669e-01
    9.94782e-01    1.54627e-01
    1.00630e+00    1.54629e-01
    1.01795e+00    1.54676e-01
    1.02974e+00    1.54768e-01
    1.04165e+00    1.54906e-01
    1.05370e+00    1.55091e-01
    1.06588e+00    1.55323e-01
    1.07819e+00    1.55603e-01
    1.09063e+00    1.55931e-01
    1.10321e+00    1.56309e-01
    1.11591e+00    1.56738e-01
    1.12874e+00    1.57218e-01
    1.14171e+00    1.57751e-01
    1.15479e+00    1.58336e-01
    1.16801e+00    1.58976e-01
    1.18135e+00    1.59672e-01
    1.19481e+00    1.60425e-01
    1.20840e+00    1.61235e-01
    1.22210e+00    1.62105e-01
    1.23593e+00    1.63036e-01
    1.24987e+00    1.64029e-01
    1.26392e+00    1.65086e-01
    1.27808e+00    1.66208e-01
    1.29236e+00    1.67397e-01
    1.30674e+00    1.68655e-01
    1.32122e+00    1.69984e-01
    1.33581e+00    1.71386e-01
    1.35049e+00    1.72863e-01
    1.36526e+00    1.74416e-01
    1.38012e+00    1.76049e-01
    1.39506e+00    1.77763e-01
    1.41009e+00    1.79561e-01
    1.42518e+00    1.81446e-01
    1.44035e+00    1.83419e-01
    1.45558e+00    1.85485e-01
    1.47087e+00    1.87646e-01
    1.48621e+00    1.89904e-01
    1.50159e+00    1.92263e-01
    1.51701e+00    1.94727e-01
    1.53246e+00    1.97298e-01
    1.54794e+00    1.99981e-01
    1.56342e+00    2.02778e-01
    1.57891e+00    2.05695e-01
    1.59440e+00    2.08734e-01
    1.60987e+00    2.11900e-01
    1.62531e+00    2.15197e-01
    1.64072e+00    2.18629e-01
    1.65609e+00    2.22202e-01
    1.67139e+00    2.25920e-01
    1.68662e+00    2.29788e-01
    1.70177e+00    2.33811e-01
    1.71682e+00    2.37994e-01
    1.73175e+00    2.42342e-01
    1.74656e+00    2.46862e-01
    1.76122e+00    2.51559e-01
    1.77572e+00    2.56439e-01
    1.79005e+00    2.61508e-01
    1.80418e+00    2.66771e-01
    1.81809e+00    2.72236e-01
    1.83178e+00    2.77909e-01
    1.84521e+00    2.83796e-01
    1.85837e+00    2.89905e-01
    1.87123e+00    2.96241e-01
    1.88378e+00    3.02812e-01
    1.89599e+00    3.09624e-01
    1.90783e+00    3.16685e-01
    1.91929e+00    3.24001e-01
    1.93034e+00    3.31580e-01
    1.94096e+00    3.39428e-01
    1.95111e+00    3.47552e-01
    1.96078e+00    3.55958e-01
    1.96993e+00    3.64654e-01
    1.97855e+00    3.73644e-01
    1.98659e+00    3.82937e-01
    1.99404e+00    3.92536e-01
    2.00087e+00    4.02448e-01
    2.00704e+00    4.12678e-01
    2.01254e+00    4.23229e-01
    2.01734e+00    4.34106e-01
    2.02140e+00    4.45312e-01
    2.02470e+00    4.56849e-01
    2.02721e+00    4.68719e-01
    2.02892e+00    4.80922e-01
    2.02978e+00    4.93460e-01
    2.02979e+00    5.06330e-01
    2.02892e+00    5.19529e-01
    2.02714e+00    5.33056e-01
    2.02445e+00    5.46904e-01
    2.02081e+00    5.61067e-01
    2.01621e+00    5.75538e-01
    2.01065e+00    5.90307e-01
    2.00411e+00    6.05364e-01
    1.99657e+00    6.20695e-01
    1.98804e+00    6.36287e-01
    1.97851e+00    6.52124e-01
    1.96797e+00    6.68186e-01
    1.95644e+00    6.84456e-01
    1.94392e+00    7.00911e-01
    1.93041e+00    7.17528e-01
    1.91593e+00    7.34282e-01
    1.90049e+00    7.51146e-01
    1.88411e+00    7.68092e-01
    1.86682e+00    7.85090e-01
    1.84864e+00    8.02108e-01
    1.82960e+00    8.19114e-01
    1.80973e+00    8.36074e-01
    1.78907e+00    8.52952e-01
    1.76765e+00    8.69714e-01
    1.74551e+00    8.86322e-01
    1.72271e+00    9.02740e-01
    1.69927e+00    9.18930e-01
    1.67526e+00    9.34856e-01
    1.65072e+00    9.50482e-01
    1.62571e+00    9.65770e-01
    1.60026e+00    9.80684e-01
    1.57444e+00    9.95192e-01
    1.54830e+00    1.00926e+00
    1.52189e+00    1.02285e+00
    1.49527e+00    1.03594e+00
    1.46849e+00    1.04849e+00
    1.44159e+00    1.06049e+00
    1.41464e+00    1.07190e+00
    1.38767e+00    1.08271e+00
    1.36075e+00    1.09288e+00
    1.33390e+00    1.10241e+00
    1.30719e+00    1.11128e+00
    1.28065e+00    1.11948e+00
    1.25431e+00    1.12699e+00
    1.22823e+00    1.13381e+00
    1.20243e+00    1.13992e+00
    1.17694e+00    1.14534e+00
    1.15180e+00    1.15006e+00
    1.12704e+00    1.15407e+00
    1.10267e+00    1.15739e+00
    1.07872e+00    1.16002e+00
    1.05521e+00    1.16196e+00
    1.03216e+00    1.16323e+00
    1.00958e+00    1.16383e+00
    9.87480e-01    1.16379e+00
    9.65880e-01    1.16311e+00
    9.44783e-01    1.16181e+00
    9.24197e-01    1.15991e+00
    9.04126e-01    1.15742e+00
    8.84572e-01    1.15437e+00
    8.65537e-01    1.15076e+00
    8.47021e-01    1.14664e+00
    8.29022e-01    1.14200e+00
    8.11538e-01    1.13688e+00
    7.94564e-01    1.13129e+00
    7.78096e-01    1.12527e+00
    7.62127e-01    1.11882e+00
    7.46652e-01    1.11197e+00
    7.31663e-01    1.10474e+00
    7.17152e-01    1.09715e+00
    7.03110e-01    1.08923e+00
    6.89529e-01    1.08099e+00
    6.76400e-01    1.07245e+00
    6.63712e-01    1.06364e+00
    6.51457e-01    1.05458e+00
    6.39623e-01    1.04527e+00
    6.28202e-01    1.03575e+00
    6.17183e-01    1.02602e+00
    6.06555e-01    1.01611e+00
    5.96309e-01    1.00604e+00
    5.86435e-01    9.95813e-01
    5.76922e-01    9.85453e-01
    5.67760e-01    9.74972e-01
    5.58940e-01    9.64386e-01
    5.50453e-01    9.53709e-01
    5.42288e-01    9.42954e-01
    5.34436e-01    9.32133e-01
    5.26888e-01    9.21259e-01
    5.19636e-01    9.10344e-01
    5.12670e-01    8.99398e-01
    5.05982e-01    8.88432e-01
    4.99565e-01    8.77456e-01
    4.93409e-01    8.66480e-01
    4.87507e-01    8.55512e-01
    4.81852e-01    8.44560e-01
    4.76436e-01    8.33634e-01
    4.71253e-01    8.22740e-01
    4.66295e-01    8.11885e-01
    4.61555e-01    8.01077e-01
    4.57028e-01    7.90320e-01
    4.52708e-01    7.79622e-01
    4.48587e-01    7.68988e-01
    4.44661e-01    7.58422e-01
    4.40925e-01    7.47930e-01
    4.37372e-01    7.37516e-01
    4.33997e-01    7.27184e-01
    4.30797e-01    7.16938e-01
    4.27765e-01    7.06781e-01
    4.24899e-01    6.96717e-01
    4.22192e-01    6.86748e-01
    4.19641e-01    6.76877e-01
    4.17242e-01    6.67107e-01
    4.14991e-01    6.57440e-01
    4.12885e-01    6.47878e-01
    4.10920e-01    6.38422e-01
    4.09092e-01    6.29074e-01
    4.07399e-01    6.19836e-01
    4.05836e-01    6.10709e-01
    4.04402e-01    6.01693e-01
    4.03094e-01    5.92790e-01
    4.01908e-01    5.84001e-01
    4.00842e-01    5.75326e-01
    3.99894e-01    5.66766e-01
    3.99061e-01    5.58320e-01
    3.98342e-01    5.49990e-01
    3.97733e-01    5.41775e-01
    3.97233e-01    5.33675e-01
    3.96841e-01    5.25691e-01
    3.96553e-01    5.17822e-01
    3.96369e-01    5.10067e-01
    3.96287e-01    5.02427e-01
    3.96304e-01    4.94901e-01
    3.96421e-01    4.87488e-01
    3.96635e-01    4.80189e-01
    3.96944e-01    4.73002e-01
    3.97349e-01    4.65926e-01
    3.97847e-01    4.58962e-01
    3.98437e-01    4.52108e-01
    3.99118e-01    4.45363e-01
    3.99890e-01    4.38727e-01
    4.00752e-01    4.32198e-01
    4.01701e-01    4.25777e-01
    4.02739e-01    4.19461e-01
    4.03864e-01    4.13250e-01
    4.05074e-01    4.07143e-01
    4.06371e-01    4.01139e-01
    4.07753e-01    3.95236e-01
    4.09219e-01    3.89435e-01
    4.10769e-01    3.83732e-01
    4.12402e-01    3.78129e-01
    4.14119e-01    3.72623e-01
    4.15919e-01    3.67213e-01
    4.17801e-01    3.61898e-01
    4.19765e-01    3.56678e-01
    4.21812e-01    3.51550e-01
    4.23940e-01    3.46514e-01
    4.26150e-01    3.41569e-01
    4.28441e-01    3.36713e-01
    4.30814e-01    3.31946e-01
    4.33268e-01    3.27266e-01
    4.35803e-01    3.22672e-01
    4.38420e-01    3.18163e-01
    4.41118e-01    3.13738e-01
    4.43897e-01    3.09396e-01
    4.46758e-01    3.05135e-01
    4.49701e-01    3.00954e-01
    4.52726e-01    2.96854e-01
    4.55832e-01    2.92831e-01
    4.59021e-01    2.88886e-01
    4.62293e-01    2.85017e-01
    4.65647e-01    2.81223e-01
    4.69085e-01    2.77503e-01
    4.72605e-01    2.73856e-01
    4.76210e-01    2.70281e-01
    4.79898e-01    2.66777e-01
    4.83672e-01    2.63343e-01
    4.87530e-01    2.59978e-01
    4.91473e-01    2.56681e-01
    4.95502e-01    2.53451e-01
    4.99617e-01    2.50288e-01
    5.03820e-01    2.47189e-01
    5.08109e-01    2.44155e-01
    5.12486e-01    2.41184e-01
    5.16952e-01    2.38275e-01
    5.21506e-01    2.35429e-01
    5.26150e-01    2.32643e-01
    5.30885e-01    2.29916e-01
    5.35709e-01    2.27249e-01
    5.40626e-01    2.24641e-01
    5.45634e-01    2.22089e-01
    5.50735e-01    2.19595e-01
    5.55930e-01    2.17156e-01
    5.61218e-01    2.14773e-01
    5.66601e-01    2.12444e-01
    5.72080e-01    2.10169e-01
    5.77655e-01    2.07947e-01
    5.83328e-01    2.05778e-01
    5.89098e-01    2.03660e-01
    5.94966e-01    2.01593e-01
    6.00934e-01    1.99577e-01
    6.07002e-01    1.97611e-01
    6.13171e-01    1.95694e-01
    6.19442e-01    1.93826e-01
    6.25815e-01    1.92006e-01
    6.32292e-01    1.90233e-01
    6.38873e-01    1.88508e-01
    6.45559e-01    1.86829e-01
    6.52351e-01    1.85197e-01
    6.59250e-01    1.83610e-01
    6.66257e-01    1.82068e-01
    6.73372e-01    1.80572e-01
    6.80597e-01    1.79119e-01
    6.87932e-01    1.77711e-01
    6.95378e-01    1.76346e-01
    7.02936e-01    1.75025e-01
    7.10607e-01    1.73746e-01
    7.18392e-01    1.72511e-01
    7.26292e-01    1.71317e-01
    7.34307e-01    1.70166e-01
    7.42439e-01    1.69057e-01
    7.50688e-01    1.67989e-01
    7.59055e-01    1.66963e-01
    7.67541e-01    1.65977e-01
    7.76147e-01    1.65033e-01
    7.84874e-01    1.64130e-01
    7.93722e-01    1.63268e-01
    8.02692e-01    1.62446e-01
    8.11785e-01    1.61665e-01
    8.21002e-01    1.60925e-01
    8.30344e-01    1.60225e-01
    8.39811e-01    1.59566e-01
    8.49405e-01    1.58947e-01
    8.59124e-01    1.58369e-01
    8.68972e-01    1.57831e-01
    8.78947e-01    1.57335e-01
    8.89051e-01    1.56879e-01
    8.99284e-01    1.56465e-01
    9.09647e-01    1.56091e-01
    9.20140e-01    1.55760e-01
    9.30764e-01    1.55469e-01
    9.41518e-01    1.55221e-01
    9.52405e-01    1.55016e-01
    9.63423e-01    1.54853e-01
    9.74573e-01    1.54733e-01
    9.85855e-01    1.54656e-01
    9.97270e-01    1.54623e-01
    1.00882e+00    1.54635e-01
    1.02050e+00    1.54692e-01
    1.03231e+00    1.54794e-01
    1.04425e+00    1.54942e-01
    1.05633e+00    1.55137e-01
    1.06854e+00    1.55379e-01
    1.08088e+00    1.55670e-01
    1.09335e+00    1.56009e-01
    1.10595e+00    1.56398e-01
    1.11869e+00    1.56838e-01
    1.13155e+00    1.57329e-01
    1.14454e+00    1.57873e-01
    1.15765e+00    1.58470e-01
    1.17089e+00    1.59123e-01
    1.18426e+00    1.59831e-01
    1.19775e+00    1.60596e-01
    1.21136e+00    1.61419e-01
    1.22509e+00    1.62302e-01
    1.23894e+00    1.63246e-01
    1.25291e+00    1.64253e-01
    1.26698e+00    1.65324e-01
    1.28117e+00    1.66460e-01
    1.29547e+00    1.67664e-01
    1.30987e+00    1.68938e-01
    1.32438e+00    1.70282e-01
    1.33898e+00    1.71700e-01
    1.35368e+00    1.73193e-01
    1.36848e+00    1.74764e-01
    1.38336e+00    1.76414e-01
    1.39832e+00    1.78146e-01
    1.41336e+00    1.79963e-01
    1.42847e+00    1.81866e-01
    1.44365e+00    1.83860e-01
    1.45890e+00    1.85946e-01
    1.47419e+00    1.88127e-01
    1.48954e+00    1.90407e-01
    1.50494e+00    1.92789e-01
    1.52036e+00    1.95276e-01
    1.53582e+00    1.97871e-01
    1.55129e+00    2.00578e-01
    1.56678e+00    2.03401e-01
    1.58227e+00    2.06344e-01
    1.59776e+00    2.09410e-01
    1.61322e+00    2.12604e-01
    1.62866e+00    2.15930e-01
    1.64406e+00    2.19393e-01
    1.65941e+00    2.22997e-01
    1.67470e+00    2.26747e-01
    1.68992e+00    2.30648e-01
    1.70504e+00    2.34705e-01
    1.72007e+00    2.38923e-01
    1.73498e+00    2.43309e-01
    1.74975e+00    2.47866e-01
    1.76438e+00    2.52603e-01
    1.77885e+00    2.57523e-01
    1.79313e+00    2.62633e-01
    1.80722e+00    2.67940e-01
    1.82108e+00    2.73450e-01
    1.83471e+00    2.79168e-01
    1.84809e+00    2.85103e-01
    1.86118e+00    2.91260e-01
    1.87398e+00    2.97647e-01
    1.88646e+00    3.04269e-01
    1.89859e+00    3.11135e-01
    1.91035e+00    3.18251e-01
    1.92173e+00    3.25623e-01
    1.93269e+00    3.33260e-01
    1.94320e+00    3.41167e-01
    1.95325e+00    3.49352e-01
    1.96281e+00    3.57820e-01
    1.97185e+00    3.66579e-01
    1.98034e+00    3.75635e-01
    1.98826e+00    3.84994e-01
    1.99558e+00    3.94661e-01
    2.00226e+00    4.04641e-01
    2.00830e+00    4.14940e-01
    2.01364e+00    4.25562e-01
    2.01828e+00    4.36510e-01
    2.02218e+00    4.47787e-01
    2.02531e+00    4.59396e-01
    2.02765e+00    4.71339e-01
    2.02918e+00    4.83615e-01
    2.02986e+00    4.96225e-01
    2.02968e+00    5.09166e-01
    2.02861e+00    5.22437e-01
    2.02664e+00    5.36034e-01
    2.02374e+00    5.49951e-01
    2.01989e+00    5.64182e-01
    2.01509e+00    5.78718e-01
    2.00931e+00    5.93551e-01
    2.00255e+00    6.08668e-01
    1.99480e+00    6.24058e-01
    1.98606e+00    6.39704e-01
    1.97631e+00    6.55591e-01
    1.96556e+00    6.71700e-01
    1.95381e+00    6.88012e-01
    1.94107e+00    7.04504e-01
    1.92735e+00    7.21153e-01
    1.91266e+00    7.37934e-01
    1.89702e+00    7.54818e-01
    1.88044e+00    7.71778e-01
    1.86295e+00    7.88783e-01
    1.84458e+00    8.05801e-01
    1.82536e+00    8.22800e-01
    1.80531e+00    8.39745e-01
    1.78448e+00    8.56601e-01
    1.76290e+00    8.73332e-01
    1.74062e+00    8.89902e-01
    1.71767e+00    9.06274e-01
    1.69411e+00    9.22410e-01
    1.66998e+00    9.38274e-01
    1.64533e+00    9.53829e-01
    1.62022e+00    9.69039e-01
    1.59469e+00    9.83869e-01
    1.56880e+00    9.98283e-01
    1.54259e+00    1.01225e+00
    1.51613e+00    1.02573e+00
    1.48947e+00    1.03871e+00
    1.46266e+00    1.05115e+00
    1.43575e+00    1.06302e+00
    1.40878e+00    1.07430e+00
    1.38182e+00    1.08497e+00
    1.35491e+00    1.09501e+00
    1.32809e+00    1.10439e+00
    1.30141e+00    1.11312e+00
    1.27491e+00    1.12117e+00
    1.24863e+00    1.12853e+00
    1.22260e+00    1.13519e+00
    1.19687e+00    1.14116e+00
    1.17146e+00    1.14643e+00
    1.14639e+00    1.15099e+00
    1.12171e+00    1.15485e+00
    1.09743e+00    1.15802e+00
    1.07358e+00    1.16050e+00
    1.05017e+00    1.16229e+00
    1.02721e+00    1.16341e+00
    1.00474e+00    1.16388e+00
    9.82750e-01    1.16369e+00
    9.61258e-01    1.16288e+00
    9.40272e-01    1.16145e+00
    9.19797e-01    1.15942e+00
    8.99838e-01    1.15680e+00
    8.80397e-01    1.15363e+00
    8.61475e-01    1.14991e+00
    8.43071e-01    1.14567e+00
    8.25184e-01    1.14093e+00
    8.07811e-01    1.13571e+00
    7.90947e-01    1.13002e+00
    7.74588e-01    1.12390e+00
    7.58727e-01    1.11736e+00
    7.43358e-01    1.11043e+00
    7.28473e-01    1.10312e+00
    7.14065e-01    1.09546e+00
    7.00124e-01    1.08747e+00
    6.86642e-01    1.07916e+00
    6.73609e-01    1.07057e+00
    6.61016e-01    1.06170e+00
    6.48853e-01    1.05258e+00
    6.37110e-01    1.04322e+00
    6.25777e-01    1.03365e+00
    6.14843e-01    1.02389e+00
    6.04299e-01    1.01394e+00
    5.94135e-01    1.00383e+00
    5.84340e-01    9.93576e-01
    5.74904e-01    9.83188e-01
    5.65817e-01    9.72683e-01
    5.57071e-01    9.62076e-01
    5.48654e-01    9.51381e-01
    5.40557e-01    9.40611e-01
    5.32772e-01    9.29777e-01
    5.25289e-01    9.18894e-01
    5.18100e-01    9.07971e-01
    5.11195e-01    8.97020e-01
    5.04567e-01    8.86051e-01
    4.98207e-01    8.75074e-01
    4.92107e-01    8.64098e-01
    4.86259e-01    8.53133e-01
    4.80657e-01    8.42187e-01
    4.75292e-01    8.31267e-01
    4.70158e-01    8.20380e-01
    4.65248e-01    8.09535e-01
    4.60555e-01    7.98738e-01
    4.56073e-01    7.87994e-01
    4.51796e-01    7.77309e-01
    4.47719e-01    7.66689e-01
    4.43835e-01    7.56139e-01
    4.40138e-01    7.45664e-01
    4.36624e-01    7.35267e-01
    4.33288e-01    7.24953e-01
    4.30125e-01    7.14726e-01
    4.27129e-01    7.04589e-01
    4.24298e-01    6.94545e-01
    4.21625e-01    6.84598e-01
    4.19108e-01    6.74748e-01
    4.16741e-01    6.65001e-01
    4.14522e-01    6.55356e-01
    4.12447e-01    6.45816e-01
    4.10512e-01    6.36384e-01
    4.08713e-01    6.27060e-01
    4.07048e-01    6.17846e-01
    4.05514e-01    6.08742e-01
    4.04108e-01    5.99751e-01
    4.02826e-01    5.90873e-01
    4.01666e-01    5.82109e-01
    4.00626e-01    5.73459e-01
    3.99704e-01    5.64923e-01
    3.98896e-01    5.56503e-01
    3.98200e-01    5.48198e-01
    3.97616e-01    5.40008e-01
    3.97139e-01    5.31933e-01
    3.96769e-01    5.23973e-01
    3.96504e-01    5.16129e-01
    3.96343e-01    5.08399e-01
    3.96282e-01    5.00784e-01
    3.96321e-01    4.93283e-01
    3.96459e-01    4.85895e-01
    3.96694e-01    4.78619e-01
    3.97024e-01    4.71457e-01
    3.97449e-01    4.64405e-01
    3.97967e-01    4.57465e-01
    3.98577e-01    4.50635e-01
    3.99278e-01    4.43914e-01
    4.00070e-01    4.37301e-01
    4.00950e-01    4.30796e-01
    4.01919e-01    4.24397e-01
    4.02976e-01    4.18104e-01
    4.04119e-01    4.11916e-01
    4.05349e-01    4.05831e-01
    4.06664e-01    3.99849e-01
    4.08064e-01    3.93969e-01
    4.09548e-01    3.88189e-01
    4.11116e-01    3.82508e-01
    4.12768e-01    3.76926e-01
    4.14503e-01    3.71440e-01
    4.16320e-01    3.66051e-01
    4.18220e-01    3.60757e-01
    4.20203e-01    3.55557e-01
    4.22267e-01    3.50449e-01
    4.24413e-01    3.45433e-01
    4.26640e-01    3.40508e-01
    4.28949e-01    3.35671e-01
    4.31339e-01    3.30923e-01
    4.33811e-01    3.26262e-01
    4.36364e-01    3.21686e-01
    4.38998e-01    3.17196e-01
    4.41714e-01    3.12789e-01
    4.44511e-01    3.08464e-01
    4.47390e-01    3.04221e-01
    4.50351e-01    3.00058e-01
    4.53393e-01    2.95974e-01
    4.56518e-01    2.91968e-01
    4.59724e-01    2.88040e-01
    4.63014e-01    2.84187e-01
    4.66386e-01    2.80409e-01
    4.69842e-01    2.76705e-01
    4.73380e-01    2.73074e-01
    4.77003e-01    2.69514e-01
    4.80710e-01    2.66026e-01
    4.84502e-01    2.62607e-01
    4.88378e-01    2.59257e-01
    4.92340e-01    2.55975e-01
    4.96388e-01    2.52759e-01
    5.00522e-01    2.49610e-01
    5.04743e-01    2.46525e-01
    5.09051e-01    2.43505e-01
    5.13448e-01    2.40547e-01
    5.17933e-01    2.37652e-01
    5.22507e-01    2.34819e-01
    5.27170e-01    2.32046e-01
    5.31924e-01    2.29333e-01
    5.36769e-01    2.26678e-01
    5.41705e-01    2.24082e-01
    5.46733e-01    2.21543e-01
    5.51854e-01    2.19061e-01
    5.57069e-01    2.16634e-01
    5.62378e-01    2.14263e-01
    5.67782e-01    2.11946e-01
    5.73282e-01    2.09682e-01
    5.78878e-01    2.07472e-01
    5.84571e-01    2.05314e-01
    5.90363e-01    2.03207e-01
    5.96253e-01    2.01151e-01
    6.02242e-01    1.99146e-01
    6.08332e-01    1.97191e-01
    6.14523e-01    1.95284e-01
    6.20816e-01    1.93427e-01
    6.27212e-01    1.91617e-01
    6.33711e-01    1.89855e-01
    6.40315e-01    1.88140e-01
    6.47024e-01    1.86471e-01
    6.53839e-01    1.84849e-01
    6.60762e-01    1.83272e-01
    6.67792e-01    1.81740e-01
    6.74931e-01    1.80253e-01
    6.82179e-01    1.78810e-01
    6.89538e-01    1.77411e-01
    6.97009e-01    1.76056e-01
    7.04591e-01    1.74744e-01
    7.12287e-01    1.73475e-01
    7.20097e-01    1.72248e-01
    7.28022e-01    1.71064e-01
    7.36062e-01    1.69922e-01
    7.44219e-01    1.68821e-01
    7.52494e-01    1.67763e-01
    7.60886e-01    1.66745e-01
    7.69398e-01    1.65769e-01
    7.78031e-01    1.64834e-01
    7.86783e-01    1.63940e-01
    7.95658e-01    1.63086e-01
    8.04655e-01    1.62273e-01
    8.13775e-01    1.61501e-01
    8.23019e-01    1.60769e-01
    8.32388e-01    1.60078e-01
    8.41883e-01    1.59428e-01
    8.51503e-01    1.58818e-01
    8.61251e-01    1.58249e-01
    8.71126e-01    1.57720e-01
    8.81129e-01    1.57232e-01
    8.91261e-01    1.56786e-01
    9.01522e-01    1.56380e-01
    9.11913e-01    1.56016e-01
    9.22434e-01    1.55693e-01
    9.33086e-01    1.55412e-01
    9.43870e-01    1.55173e-01
    9.54785e-01    1.54977e-01
    9.65831e-01    1.54823e-01
    9.77010e-01    1.54712e-01
    9.88321e-01    1.54645e-01
    9.99765e-01    1.54622e-01
    1.01134e+00    1.54644e-01
    1.02305e+00    1.54710e-01
    1.03489e+00    1.54822e-01
    1.04686e+00    1.54980e-01
    1.05897e+00    1.55185e-01
    1.07121e+00    1.55438e-01
    1.08358e+00    1.55739e-01
    1.09608e+00    1.56089e-01
    1.10871e+00    1.56489e-01
    1.12147e+00    1.56940e-01
    1.13435e+00    1.57443e-01
    1.14737e+00    1.57998e-01
    1.16051e+00    1.58607e-01
    1.17378e+00    1.59271e-01
    1.18718e+00    1.59992e-01
    1.20069e+00    1.60769e-01
    1.21433e+00    1.61605e-01
    1.22809e+00    1.62502e-01
    1.24196e+00    1.63459e-01
    1.25595e+00    1.64480e-01
    1.27005e+00    1.65565e-01
    1.28427e+00    1.66716e-01
    1.29859e+00    1.67935e-01
    1.31301e+00    1.69223e-01
    1.32754e+00    1.70584e-01
    1.34217e+00    1.72018e-01
    1.35689e+00    1.73528e-01
    1.37170e+00    1.75115e-01
    1.38660e+00    1.76783e-01
    1.40157e+00    1.78533e-01
    1.41663e+00    1.80368e-01
    1.43176e+00    1.82291e-01
    1.44695e+00    1.84305e-01
    1.46221e+00    1.86411e-01
    1.47752e+00    1.88614e-01
    1.49288e+00    1.90915e-01
    1.50828e+00    1.93320e-01
    1.52372e+00    1.95830e-01
    1.53918e+00    1.98449e-01
    1.55466e+00    2.01181e-01
    1.57014e+00    2.04029e-01
    1.58563e+00    2.06998e-01
    1.60111e+00    2.10092e-01
    1.61657e+00    2.13314e-01
    1.63201e+00    2.16670e-01
    1.64740e+00    2.20163e-01
    1.66274e+00    2.23798e-01
    1.67801e+00    2.27580e-01
    1.69321e+00    2.31515e-01
    1.70831e+00    2.35606e-01
    1.72331e+00    2.39861e-01
    1.73819e+00    2.44283e-01
    1.75294e+00    2.48879e-01
    1.76754e+00    2.53654e-01
    1.78196e+00    2.58615e-01
    1.79621e+00    2.63768e-01
    1.81024e+00    2.69118e-01
    1.82406e+00    2.74673e-01
    1.83764e+00    2.80438e-01
    1.85095e+00    2.86420e-01
    1.86399e+00    2.92626e-01
    1.87672e+00    2.99064e-01
    1.88912e+00    3.05738e-01
    1.90117e+00    3.12658e-01
    1.91286e+00    3.19829e-01
    1.92414e+00    3.27258e-01
    1.93501e+00    3.34953e-01
    1.94542e+00    3.42919e-01
    1.95537e+00    3.51165e-01
    1.96482e+00    3.59696e-01
    1.97374e+00    3.68519e-01
    1.98211e+00    3.77640e-01
    1.98990e+00    3.87065e-01
    1.99708e+00    3.96800e-01
    2.00363e+00    4.06849e-01
    2.00952e+00    4.17218e-01
    2.01471e+00    4.27910e-01
    2.01919e+00    4.38929e-01
    2.02292e+00    4.50278e-01
    2.02589e+00    4.61960e-01
    2.02805e+00    4.73974e-01
    2.02940e+00    4.86323e-01
    2.02989e+00    4.99005e-01
    2.02952e+00    5.12019e-01
    2.02826e+00    5.25361e-01
    2.02609e+00    5.39027e-01
    2.02298e+00    5.53013e-01
    2.01893e+00    5.67311e-01
    2.01392e+00    5.81913e-01
    2.00793e+00    5.96808e-01
    2.00096e+00    6.11985e-01
    1.99299e+00    6.27432e-01
    1.98402e+00    6.43132e-01
    1.97406e+00    6.59069e-01
    1.96309e+00    6.75224e-01
    1.95113e+00    6.91577e-01
    1.93817e+00    7.08105e-01
    1.92424e+00    7.24785e-01
    1.90934e+00    7.41590e-01
    1.89350e+00    7.58493e-01
    1.87672e+00    7.75466e-01
    1.85904e+00    7.92476e-01
    1.84048e+00    8.09493e-01
    1.82108e+00    8.26483e-01
    1.80086e+00    8.43412e-01
    1.77986e+00    8.60244e-01
    1.75813e+00    8.76943e-01
    1.73569e+00    8.93473e-01
    1.71261e+00    9.09797e-01
    1.68892e+00    9.25877e-01
    1.66468e+00    9.41678e-01
    1.63992e+00    9.57161e-01
    1.61471e+00    9.72291e-01
    1.58910e+00    9.87033e-01
    1.56313e+00    1.00135e+00
    1.53687e+00    1.01522e+00
    1.51036e+00    1.02859e+00
    1.48366e+00    1.04146e+00
    1.45682e+00    1.05377e+00
    1.42990e+00    1.06552e+00
    1.40293e+00    1.07667e+00
    1.37598e+00    1.08720e+00
    1.34908e+00    1.09710e+00
    1.32229e+00    1.10634e+00
    1.29565e+00    1.11492e+00
    1.26919e+00    1.12282e+00
    1.24296e+00    1.13003e+00
    1.21699e+00    1.13655e+00
    1.19133e+00    1.14236e+00
    1.16599e+00    1.14748e+00
    1.14101e+00    1.15189e+00
    1.11641e+00    1.15560e+00
    1.09222e+00    1.15861e+00
    1.06846e+00    1.16094e+00
    1.04514e+00    1.16259e+00
    1.02230e+00    1.16357e+00
    9.99925e-01    1.16389e+00
    9.78043e-01    1.16357e+00
    9.56661e-01    1.16262e+00
    9.35785e-01    1.16106e+00
    9.15422e-01    1.15890e+00
    8.95575e-01    1.15616e+00
    8.76246e-01    1.15287e+00
    8.57437e-01    1.14904e+00
    8.39145e-01    1.14468e+00
    8.21370e-01    1.13984e+00
    8.04108e-01    1.13451e+00
    7.87354e-01    1.12873e+00
    7.71104e-01    1.12252e+00
    7.55350e-01    1.11589e+00
    7.40087e-01    1.10887e+00
    7.25306e-01    1.10149e+00
    7.11000e-01    1.09375e+00
    6.97159e-01    1.08569e+00
    6.83776e-01    1.07732e+00
    6.70839e-01    1.06866e+00
    6.58340e-01    1.05974e+00
    6.46269e-01    1.05057e+00
    6.34616e-01    1.04116e+00
    6.23370e-01    1.03155e+00
    6.12522e-01    1.02174e+00
    6.02062e-01    1.01176e+00
    5.91978e-01    1.00162e+00
    5.82262e-01    9.91332e-01
    5.72903e-01    9.80918e-01
    5.63891e-01    9.70390e-01
    5.55216e-01    9.59762e-01
    5.46870e-01    9.49050e-01
    5.38842e-01    9.38265e-01
    5.31123e-01    9.27419e-01
    5.23705e-01    9.16526e-01
    5.16578e-01    9.05596e-01
    5.09734e-01    8.94640e-01
    5.03164e-01    8.83669e-01
    4.96861e-01    8.72692e-01
    4.90816e-01    8.61718e-01
    4.85023e-01    8.50756e-01
    4.79472e-01    8.39814e-01
    4.74158e-01    8.28901e-01
    4.69073e-01    8.18023e-01
    4.64211e-01    8.07188e-01
    4.59565e-01    7.96401e-01
    4.55128e-01    7.85669e-01
    4.50895e-01    7.74998e-01
    4.46860e-01    7.64393e-01
    4.43017e-01    7.53859e-01
    4.39360e-01    7.43401e-01
    4.35885e-01    7.33022e-01
    4.32587e-01    7.22726e-01
    4.29461e-01    7.12519e-01
    4.26501e-01    7.02401e-01
    4.23704e-01    6.92378e-01
    4.21066e-01    6.82452e-01
    4.18581e-01    6.72624e-01
    4.16247e-01    6.62899e-01
    4.14060e-01    6.53277e-01
    4.12015e-01    6.43760e-01
    4.10110e-01    6.34351e-01
    4.08341e-01    6.25051e-01
    4.06705e-01    6.15861e-01
    4.05198e-01    6.06782e-01
    4.03819e-01    5.97815e-01
    4.02564e-01    5.88962e-01
    4.01431e-01    5.80222e-01
    4.00416e-01    5.71597e-01
    3.99519e-01    5.63086e-01
    3.98735e-01    5.54691e-01
    3.98064e-01    5.46410e-01
    3.97503e-01    5.38245e-01
    3.97050e-01    5.30196e-01
    3.96703e-01    5.22261e-01
    3.96461e-01    5.14442e-01
    3.96321e-01    5.06737e-01
    3.96282e-01    4.99146e-01
    3.96343e-01    4.91670e-01
    3.96502e-01    4.84306e-01
    3.96757e-01    4.77055e-01
    3.97108e-01    4.69917e-01
    3.97553e-01    4.62890e-01
    3.98091e-01    4.55973e-01
    3.98721e-01    4.49167e-01
    3.99442e-01    4.42469e-01
    4.00253e-01    4.35880e-01
    4.01153e-01    4.29398e-01
    4.02141e-01    4.23023e-01
    4.03216e-01    4.16752e-01
    4.04379e-01    4.10587e-01
    4.05627e-01    4.04524e-01
    4.06960e-01    3.98564e-01
    4.08379e-01    3.92706e-01
    4.09881e-01    3.86947e-01
    4.11468e-01    3.81288e-01
    4.13137e-01    3.75727e-01
    4.14890e-01    3.70263e-01
    4.16726e-01    3.64894e-01
    4.18644e-01    3.59621e-01
    4.20644e-01    3.54441e-01
    4.22725e-01    3.49353e-01
    4.24889e-01    3.44357e-01
    4.27134e-01    3.39450e-01
    4.29461e-01    3.34633e-01
    4.31869e-01    3.29904e-01
    4.34358e-01    3.25261e-01
    4.36929e-01    3.20705e-01
    4.39581e-01    3.16232e-01
    4.42314e-01    3.11843e-01
    4.45129e-01    3.07536e-01
    4.48026e-01    3.03311e-01
    4.51004e-01    2.99165e-01
    4.54064e-01    2.95098e-01
    4.57206e-01    2.91109e-01
    4.60431e-01    2.87197e-01
    4.63739e-01    2.83361e-01
    4.67129e-01    2.79599e-01
    4.70602e-01    2.75911e-01
    4.74160e-01    2.72295e-01
    4.77800e-01    2.68751e-01
    4.81526e-01    2.65278e-01
    4.85336e-01    2.61874e-01
    4.89231e-01    2.58539e-01
    4.93211e-01    2.55271e-01
    4.97278e-01    2.52070e-01
    5.01431e-01    2.48935e-01
    5.05671e-01    2.45864e-01
    5.09998e-01    2.42857e-01
    5.14414e-01    2.39914e-01
    5.18918e-01    2.37032e-01
    5.23511e-01    2.34212e-01
    5.28194e-01    2.31452e-01
    5.32968e-01    2.28752e-01
    5.37832e-01    2.26110e-01
    5.42788e-01    2.23526e-01
    5.47837e-01    2.21000e-01
    5.52978e-01    2.18530e-01
    5.58213e-01    2.16115e-01
    5.63543e-01    2.13756e-01
    5.68968e-01    2.11450e-01
    5.74488e-01    2.09198e-01
    5.80105e-01    2.06999e-01
    5.85820e-01    2.04852e-01
    5.91633e-01    2.02757e-01
    5.97544e-01    2.00712e-01
    6.03555e-01    1.98718e-01
    6.09667e-01    1.96773e-01
    6.15880e-01    1.94877e-01
    6.22195e-01    1.93030e-01
    6.28613e-01    1.91230e-01
    6.35135e-01    1.89479e-01
    6.41762e-01    1.87774e-01


==> data/pp_phase_x_0.60_y_0.30.csv <==
    6.00160e-01    2.99880e-01
    6.04207e-01    2.96912e-01
    6.08341e-01    2.94004e-01
    6.12561e-01    2.91155e-01
    6.16869e-01    2.88364e-01
    6.21265e-01    2.85630e-01
    6.25748e-01    2.82955e-01
    6.30319e-01    2.80335e-01
    6.34979e-01    2.77773e-01
    6.39727e-01    2.75266e-01
    6.44563e-01    2.72814e-01
    6.49489e-01    2.70417e-01
    6.54504e-01    2.68075e-01
    6.59609e-01    2.65786e-01
    6.64804e-01    2.63551e-01
    6.70089e-01    2.61369e-01
    6.75464e-01    2.59239e-01
    6.80930e-01    2.57162e-01
    6.86488e-01    2.55137e-01
    6.92137e-01    2.53163e-01
    6.97878e-01    2.51240e-01
    7.03711e-01    2.49367e-01
    7.09636e-01    2.47545e-01
    7.15654e-01    2.45773e-01
    7.21765e-01    2.44051e-01
    7.27970e-01    2.42378e-01
    7.34268e-01    2.40754e-01
    7.40660e-01    2.39179e-01
    7.47147e-01    2.37653e-01
    7.53728e-01    2.36174e-01
    7.60404e-01    2.34744e-01
    7.67175e-01    2.33362e-01
    7.74041e-01    2.32028e-01
    7.81003e-01    2.30741e-01
    7.88061e-01    2.29501e-01
    7.95214e-01    2.28309e-01
    8.02464e-01    2.27163e-01
    8.09811e-01    2.26065e-01
    8.17253e-01    2.25013e-01
    8.24793e-01    2.24009e-01
    8.32429e-01    2.23051e-01
    8.40162e-01    2.22140e-01
    8.47992e-01    2.21276e-01
    8.55919e-01    2.20458e-01
    8.63943e-01    2.19688e-01
    8.72064e-01    2.18964e-01
    8.80282e-01    2.18287e-01
    8.88597e-01    2.17657e-01
    8.97008e-01    2.17075e-01
    9.05516e-01    2.16539e-01
    9.14120e-01    2.16052e-01
    9.22820e-01    2.15612e-01
    9.31616e-01    2.15220e-01
    9.40507e-01    2.14876e-01
    9.49493e-01    2.14581e-01
    9.58574e-01    2.14334e-01
    9.67748e-01    2.14137e-01
    9.77016e-01    2.13989e-01
    9.86377e-01    2.13891e-01
    9.95830e-01    2.13843e-01
    1.00537e+00    2.13847e-01
    1.01501e+00    2.13901e-01
    1.02473e+00    2.14007e-01
    1.03455e+00    2.14166e-01
    1.04445e+00    2.14377e-01
    1.05443e+00    2.14642e-01
    1.06451e+00    2.14962e-01
    1.07466e+00    2.15336e-01
    1.08490e+00    2.15766e-01
    1.09522e+00    2.16252e-01
    1.10562e+00    2.16796e-01
    1.11609e+00    2.17397e-01
    1.12664e+00    2.18058e-01
    1.13727e+00    2.18779e-01
    1.14796e+00    2.19560e-01
    1.15873e+00    2.20403e-01
    1.16956e+00    2.21310e-01
    1.18046e+00    2.22280e-01
    1.19142e+00    2.23316e-01
    1.20243e+00    2.24418e-01
    1.21351e+00    2.25587e-01
    1.22463e+00    2.26826e-01
    1.23581e+00    2.28136e-01
    1.24703e+00    2.29517e-01
    1.25829e+00    2.30971e-01
    1.26960e+00    2.32500e-01
    1.28093e+00    2.34106e-01
    1.29230e+00    2.35789e-01
    1.30370e+00    2.37552e-01
    1.31511e+00    2.39397e-01
    1.32654e+00    2.41325e-01
    1.33799e+00    2.43338e-01
    1.34943e+00    2.45438e-01
    1.36088e+00    2.47626e-01
    1.37233e+00    2.49906e-01
    1.38376e+00    2.52280e-01
    1.39518e+00    2.54748e-01
    1.40657e+00    2.57314e-01
    1.41793e+00    2.59980e-01
    1.42926e+00    2.62747e-01
    1.44054e+00    2.65620e-01
    1.45177e+00    2.68599e-01
    1.46293e+00    2.71688e-01
    1.47403e+00    2.74888e-01
    1.48505e+00    2.78204e-01
    1.49598e+00    2.81636e-01
    1.50682e+00    2.85189e-01
    1.51756e+00    2.88864e-01
    1.52818e+00    2.92665e-01
    1.53868e+00    2.96594e-01
    1.54904e+00    3.00655e-01
    1.55926e+00    3.04849e-01
    1.56933e+00    3.09180e-01
    1.57922e+00    3.13651e-01
    1.58894e+00    3.18265e-01
    1.59847e+00    3.23024e-01
    1.60780e+00    3.27932e-01
    1.61691e+00    3.32991e-01
    1.62580e+00    3.38204e-01
    1.63444e+00    3.43574e-01
    1.64284e+00    3.49104e-01
    1.65096e+00    3.54796e-01
    1.65881e+00    3.60653e-01
    1.66637e+00    3.66677e-01
    1.67362e+00    3.72870e-01
    1.68055e+00    3.79236e-01
    1.68714e+00    3.85776e-01
    1.69339e+00    3.92491e-01
    1.69928e+00    3.99384e-01
    1.70479e+00    4.06455e-01
    1.70990e+00    4.13707e-01
    1.71462e+00    4.21140e-01
    1.71891e+00    4.28755e-01
    1.72278e+00    4.36552e-01
    1.72620e+00    4.44532e-01
    1.72916e+00    4.52693e-01
    1.73165e+00    4.61035e-01
    1.73365e+00    4.69558e-01
    1.73516e+00    4.78259e-01
    1.73616e+00    4.87137e-01
    1.73665e+00    4.96189e-01
    1.73660e+00    5.05412e-01
    1.73602e+00    5.14802e-01
    1.73488e+00    5.24355e-01
    1.73320e+00    5.34067e-01
    1.73094e+00    5.43932e-01
    1.72812e+00    5.53945e-01
    1.72473e+00    5.64097e-01
    1.72075e+00    5.74383e-01
    1.71619e+00    5.84794e-01
    1.71105e+00    5.95321e-01
    1.70532e+00    6.05956e-01
    1.69901e+00    6.16687e-01
    1.69210e+00    6.27505e-01
    1.68462e+00    6.38398e-01
    1.67656e+00    6.49354e-01
    1.66793e+00    6.60360e-01
    1.65873e+00    6.71404e-01
    1.64898e+00    6.82470e-01
    1.63868e+00    6.93544e-01
    1.62784e+00    7.04612e-01
    1.61648e+00    7.15658e-01
    1.60460e+00    7.26666e-01
    1.59224e+00    7.37620e-01
    1.57939e+00    7.48503e-01
    1.56608e+00    7.59298e-01
    1.55232e+00    7.69988e-01
    1.53814e+00    7.80556e-01
    1.52356e+00    7.90985e-01
    1.50859e+00    8.01257e-01
    1.49327e+00    8.11355e-01
    1.47761e+00    8.21262e-01
    1.46163e+00    8.30961e-01
    1.44536e+00    8.40436e-01
    1.42883e+00    8.49671e-01
    1.41206e+00    8.58650e-01
    1.39508e+00    8.67357e-01
    1.37791e+00    8.75779e-01
    1.36057e+00    8.83901e-01
    1.34309e+00    8.91710e-01
    1.32550e+00    8.99194e-01
    1.30783e+00    9.06341e-01
    1.29008e+00    9.13140e-01
    1.27230e+00    9.19582e-01
    1.25450e+00    9.25657e-01
    1.23671e+00    9.31358e-01
    1.21895e+00    9.36678e-01
    1.20123e+00    9.41611e-01
    1.18359e+00    9.46151e-01
    1.16603e+00    9.50295e-01
    1.14859e+00    9.54039e-01
    1.13127e+00    9.57382e-01
    1.11410e+00    9.60323e-01
    1.09709e+00    9.62861e-01
    1.08025e+00    9.64997e-01
    1.06361e+00    9.66734e-01
    1.04716e+00    9.68073e-01
    1.03093e+00    9.69018e-01
    1.01493e+00    9.69573e-01
    9.99164e-01    9.69744e-01
    9.83643e-01    9.69535e-01
    9.68376e-01    9.68953e-01
    9.53371e-01    9.68005e-01
    9.38633e-01    9.66699e-01
    9.24168e-01    9.65042e-01
    9.09982e-01    9.63042e-01
    8.96079e-01    9.60710e-01
    8.82461e-01    9.58054e-01
    8.69132e-01    9.55083e-01
    8.56093e-01    9.51807e-01
    8.43347e-01    9.48238e-01
    8.30892e-01    9.44384e-01
    8.18731e-01    9.40256e-01
    8.06862e-01    9.35865e-01
    7.95285e-01    9.31222e-01
    7.83999e-01    9.26337e-01
    7.73001e-01    9.21221e-01
    7.62291e-01    9.15885e-01
    7.51865e-01    9.10339e-01
    7.41722e-01    9.04594e-01
    7.31858e-01    8.98661e-01
    7.22270e-01    8.92549e-01
    7.12955e-01    8.86270e-01
    7.03909e-01    8.79832e-01
    6.95129e-01    8.73247e-01
    6.86611e-01    8.66524e-01
    6.78351e-01    8.59673e-01
    6.70344e-01    8.52702e-01
    6.62587e-01    8.45621e-01
    6.55076e-01    8.38438e-01
    6.47806e-01    8.31164e-01
    6.40772e-01    8.23805e-01
    6.33972e-01    8.16370e-01
    6.27400e-01    8.08867e-01
    6.21051e-01    8.01303e-01
    6.14923e-01    7.93686e-01
    6.09010e-01    7.86024e-01
    6.03309e-01    7.78322e-01
    5.97815e-01    7.70588e-01
    5.92524e-01    7.62828e-01
    5.87431e-01    7.55049e-01
    5.82534e-01    7.47255e-01
    5.77828e-01    7.39453e-01
    5.73309e-01    7.31648e-01
    5.68973e-01    7.23845e-01
    5.64817e-01    7.16049e-01
    5.60836e-01    7.08266e-01
    5.57029e-01    7.00499e-01
    5.53390e-01    6.92752e-01
    5.49916e-01    6.85031e-01
    5.46605e-01    6.77337e-01
    5.43453e-01    6.69677e-01
    5.40457e-01    6.62052e-01
    5.37613e-01    6.54466e-01
    5.34919e-01    6.46922e-01
    5.32373e-01    6.39423e-01
    5.29970e-01    6.31972e-01
    5.27709e-01    6.24572e-01
    5.25587e-01    6.17224e-01
    5.23601e-01    6.09931e-01
    5.21749e-01    6.02696e-01
    5.20028e-01    5.95520e-01
    5.18436e-01    5.88405e-01
    5.16972e-01    5.81353e-01
    5.15632e-01    5.74365e-01
    5.14415e-01    5.67443e-01
    5.13318e-01    5.60588e-01
    5.12341e-01    5.53802e-01
    5.11480e-01    5.47085e-01
    5.10735e-01    5.40439e-01
    5.10103e-01    5.33865e-01
    5.09582e-01    5.27363e-01
    5.09173e-01    5.20934e-01
    5.08871e-01    5.14578e-01
    5.08677e-01    5.08298e-01
    5.08590e-01    5.02092e-01
    5.08606e-01    4.95961e-01
    5.08726e-01    4.89906e-01
    5.08948e-01    4.83927e-01
    5.09271e-01    4.78025e-01
    5.09694e-01    4.72198e-01
    5.10215e-01    4.66449e-01
    5.10835e-01    4.60775e-01
    5.11551e-01    4.55179e-01
    5.12363e-01    4.49659e-01
    5.13270e-01    4.44215e-01
    5.14272e-01    4.38848e-01
    5.15366e-01    4.33557e-01
    5.16554e-01    4.28342e-01
    5.17834e-01    4.23203e-01
    5.19205e-01    4.18139e-01
    5.20667e-01    4.13151e-01
    5.22220e-01    4.08237e-01
    5.23862e-01    4.03398e-01
    5.25593e-01    3.98634e-01
    5.27413e-01    3.93943e-01
    5.29322e-01    3.89325e-01
    5.31319e-01    3.84780e-01
    5.33403e-01    3.80308e-01
    5.35575e-01    3.75907e-01
    5.37834e-01    3.71579e-01
    5.40180e-01    3.67321e-01
    5.42612e-01    3.63133e-01
    5.45131e-01    3.59016e-01
    5.47735e-01    3.54968e-01
    5.50426e-01    3.50989e-01
    5.53203e-01    3.47078e-01
    5.56066e-01    3.43235e-01
    5.59015e-01    3.39459e-01
    5.62049e-01    3.35750e-01
    5.65169e-01    3.32107e-01
    5.68375e-01    3.28529e-01
    5.71667e-01    3.25016e-01
    5.75044e-01    3.21568e-01
    5.78507e-01    3.18184e-01
    5.82056e-01    3.14862e-01
    5.85691e-01    3.11604e-01
    5.89412e-01    3.08407e-01
    5.93220e-01    3.05272e-01
    5.97113e-01    3.02198e-01
    6.01094e-01    2.99184e-01
    6.05161e-01    2.96231e-01
    6.09315e-01    2.93336e-01
    6.13556e-01    2.90500e-01
    6.17884e-01    2.87723e-01
    6.22300e-01    2.85003e-01
    6.26804e-01    2.82340e-01
    6.31395e-01    2.79734e-01
    6.36075e-01    2.77185e-01
    6.40844e-01    2.74690e-01
    6.45701e-01    2.72252e-01
    6.50648e-01    2.69867e-01
    6.55684e-01    2.67537e-01
    6.60809e-01    2.65261e-01
    6.66025e-01    2.63039e-01
    6.71331e-01    2.60869e-01
    6.76728e-01    2.58752e-01
    6.82215e-01    2.56686e-01
    6.87794e-01    2.54673e-01
    6.93464e-01    2.52711e-01
    6.99226e-01    2.50799e-01
    7.05081e-01    2.48939e-01
    7.11028e-01    2.47128e-01
    7.17067e-01    2.45368e-01
    7.23200e-01    2.43657e-01
    7.29427e-01    2.41996e-01
    7.35747e-01    2.40383e-01
    7.42161e-01    2.38820e-01
    7.48669e-01    2.37304e-01
    7.55272e-01    2.35837e-01
    7.61970e-01    2.34418e-01
    7.68764e-01    2.33047e-01
    7.75652e-01    2.31724e-01
    7.82636e-01    2.30448e-01
    7.89716e-01    2.29219e-01
    7.96892e-01    2.28038e-01
    8.04165e-01    2.26904e-01
    8.11533e-01    2.25816e-01
    8.18999e-01    2.24776e-01
    8.26561e-01    2.23782e-01
    8.34219e-01    2.22835e-01
    8.41975e-01    2.21935e-01
    8.49828e-01    2.21081e-01
    8.57777e-01    2.20275e-01
    8.65824e-01    2.19515e-01
    8.73967e-01    2.18802e-01
    8.82208e-01    2.18136e-01
    8.90545e-01    2.17517e-01
    8.98978e-01    2.16946e-01
    9.07509e-01    2.16422e-01
    9.16135e-01    2.15945e-01
    9.24857e-01    2.15516e-01
    9.33675e-01    2.15135e-01
    9.42589e-01    2.14803e-01
    9.51597e-01    2.14519e-01
    9.60699e-01    2.14284e-01
    9.69896e-01    2.14098e-01
    9.79185e-01    2.13962e-01
    9.88568e-01    2.13875e-01
    9.98042e-01    2.13840e-01
    1.00761e+00    2.13855e-01
    1.01726e+00    2.13921e-01
    1.02701e+00    2.14039e-01
    1.03684e+00    2.14210e-01
    1.04676e+00    2.14434e-01
    1.05677e+00    2.14712e-01
    1.06686e+00    2.15044e-01
    1.07704e+00    2.15431e-01
    1.08729e+00    2.15874e-01
    1.09763e+00    2.16374e-01
    1.10805e+00    2.16931e-01
    1.11854e+00    2.17546e-01
    1.12911e+00    2.18220e-01
    1.13975e+00    2.18955e-01
    1.15046e+00    2.19751e-01
    1.16124e+00    2.20608e-01
    1.17209e+00    2.21529e-01
    1.18300e+00    2.22515e-01
    1.19398e+00    2.23566e-01
    1.20501e+00    2.24684e-01
    1.21609e+00    2.25869e-01
    1.22723e+00    2.27125e-01
    1.23842e+00    2.28450e-01
    1.24965e+00    2.29848e-01
    1.26092e+00    2.31320e-01
    1.27223e+00    2.32867e-01
    1.28358e+00    2.34490e-01
    1.29495e+00    2.36192e-01
    1.30635e+00    2.37974e-01
    1.31777e+00    2.39838e-01
    1.32920e+00    2.41785e-01
    1.34065e+00    2.43818e-01
    1.35210e+00    2.45939e-01
    1.36355e+00    2.48149e-01
    1.37499e+00    2.50450e-01
    1.38642e+00    2.52845e-01
    1.39783e+00    2.55336e-01
    1.40922e+00    2.57925e-01
    1.42057e+00    2.60614e-01
    1.43189e+00    2.63406e-01
    1.44315e+00    2.66303e-01
    1.45437e+00    2.69308e-01
    1.46552e+00    2.72422e-01
    1.47660e+00    2.75649e-01
    1.48760e+00    2.78992e-01
    1.49852e+00    2.82452e-01
    1.50933e+00    2.86033e-01
    1.52004e+00    2.89737e-01
    1.53064e+00    2.93568e-01
    1.54110e+00    2.97527e-01
    1.55143e+00    3.01618e-01
    1.56162e+00    3.05844e-01
    1.57164e+00    3.10208e-01
    1.58150e+00    3.14712e-01
    1.59118e+00    3.19359e-01
    1.60066e+00    3.24152e-01
    1.60994e+00    3.29095e-01
    1.61900e+00    3.34190e-01
    1.62783e+00    3.39439e-01
    1.63642e+00    3.44846e-01
    1.64475e+00    3.50413e-01
    1.65281e+00    3.56143e-01
    1.66060e+00    3.62039e-01
    1.66808e+00    3.68102e-01
    1.67526e+00    3.74336e-01
    1.68211e+00    3.80742e-01
    1.68863e+00    3.87322e-01
    1.69479e+00    3.94078e-01
    1.70059e+00    4.01013e-01
    1.70601e+00    4.08126e-01
    1.71104e+00    4.15420e-01
    1.71565e+00    4.22895e-01
    1.71985e+00    4.30552e-01
    1.72361e+00    4.38392e-01
    1.72693e+00    4.46414e-01
    1.72978e+00    4.54617e-01
    1.73216e+00    4.63002e-01
    1.73405e+00    4.71566e-01
    1.73544e+00    4.80309e-01
    1.73632e+00    4.89227e-01
    1.73668e+00    4.98319e-01
    1.73651e+00    5.07581e-01
    1.73580e+00    5.17010e-01
    1.73454e+00    5.26601e-01
    1.73272e+00    5.36349e-01
    1.73034e+00    5.46248e-01
    1.72739e+00    5.56294e-01
    1.72386e+00    5.66478e-01
    1.71974e+00    5.76794e-01
    1.71505e+00    5.87232e-01
    1.70977e+00    5.97786e-01
    1.70390e+00    6.08444e-01
    1.69745e+00    6.19196e-01
    1.69042e+00    6.30033e-01
    1.68280e+00    6.40942e-01
    1.67461e+00    6.51911e-01
    1.66584e+00    6.62926e-01
    1.65651e+00    6.73976e-01
    1.64663e+00    6.85045e-01
    1.63620e+00    6.96120e-01
    1.62524e+00    7.07184e-01
    1.61376e+00    7.18223e-01
    1.60177e+00    7.29220e-01
    1.58929e+00    7.40158e-01
    1.57633e+00    7.51022e-01
    1.56292e+00    7.61795e-01
    1.54906e+00    7.72458e-01
    1.53479e+00    7.82995e-01
    1.52011e+00    7.93389e-01
    1.50506e+00    8.03622e-01
    1.48965e+00    8.13677e-01
    1.47392e+00    8.23537e-01
    1.45787e+00    8.33186e-01
    1.44154e+00    8.42606e-01
    1.42495e+00    8.51783e-01
    1.40813e+00    8.60700e-01
    1.39110e+00    8.69342e-01
    1.37389e+00    8.77695e-01
    1.35652e+00    8.85745e-01
    1.33901e+00    8.93480e-01
    1.32140e+00    9.00887e-01
    1.30370e+00    9.07954e-01
    1.28595e+00    9.14671e-01
    1.26816e+00    9.21028e-01
    1.25036e+00    9.27017e-01
    1.23258e+00    9.32630e-01
    1.21482e+00    9.37860e-01
    1.19712e+00    9.42702e-01
    1.17950e+00    9.47150e-01
    1.16197e+00    9.51201e-01
    1.14455e+00    9.54853e-01
    1.12727e+00    9.58102e-01
    1.11013e+00    9.60949e-01
    1.09316e+00    9.63394e-01
    1.07636e+00    9.65437e-01
    1.05976e+00    9.67081e-01
    1.04337e+00    9.68328e-01
    1.02719e+00    9.69182e-01
    1.01124e+00    9.69647e-01
    9.95531e-01    9.69729e-01
    9.80069e-01    9.69432e-01
    9.64862e-01    9.68765e-01
    9.49918e-01    9.67733e-01
    9.35244e-01    9.66344e-01
    9.20844e-01    9.64607e-01
    9.06723e-01    9.62529e-01
    8.92886e-01    9.60121e-01
    8.79335e-01    9.57390e-01
    8.66073e-01    9.54348e-01
    8.53102e-01    9.51003e-01
    8.40423e-01    9.47366e-01
    8.28037e-01    9.43448e-01
    8.15944e-01    9.39258e-01
    8.04143e-01    9.34807e-01
    7.92634e-01    9.30107e-01
    7.81415e-01    9.25167e-01
    7.70484e-01    9.19999e-01
    7.59840e-01    9.14613e-01
    7.49481e-01    9.09020e-01
    7.39403e-01    9.03230e-01
    7.29603e-01    8.97254e-01
    7.20079e-01    8.91103e-01
    7.10827e-01    8.84786e-01
    7.01843e-01    8.78313e-01
    6.93125e-01    8.71695e-01
    6.84667e-01    8.64942e-01
    6.76466e-01    8.58061e-01
    6.68518e-01    8.51064e-01
    6.60818e-01    8.43959e-01
    6.53363e-01    8.36754e-01
    6.46149e-01    8.29459e-01
    6.39170e-01    8.22082e-01
    6.32423e-01    8.14630e-01
    6.25903e-01    8.07112e-01
    6.19606e-01    7.99536e-01
    6.13529e-01    7.91908e-01
    6.07666e-01    7.84236e-01
    6.02013e-01    7.76526e-01
    5.96566e-01    7.68785e-01
    5.91321e-01    7.61020e-01
    5.86275e-01    7.53237e-01
    5.81422e-01    7.45440e-01
    5.76760e-01    7.37637e-01
    5.72284e-01    7.29832e-01
    5.67990e-01    7.22031e-01
    5.63875e-01    7.14238e-01
    5.59935e-01    7.06458e-01
    5.56167e-01    6.98695e-01
    5.52567e-01    6.90954e-01
    5.49132e-01    6.83238e-01
    5.45858e-01    6.75552e-01
    5.42742e-01    6.67900e-01
    5.39782e-01    6.60283e-01
    5.36973e-01    6.52707e-01
    5.34314e-01    6.45173e-01
    5.31801e-01    6.37685e-01
    5.29432e-01    6.30246e-01
    5.27203e-01    6.22858e-01
    5.25113e-01    6.15523e-01
    5.23158e-01    6.08243e-01
    5.21337e-01    6.01021e-01
    5.19646e-01    5.93859e-01
    5.18084e-01    5.86759e-01
    5.16649e-01    5.79722e-01
    5.15338e-01    5.72749e-01
    5.14149e-01    5.65843e-01
    5.13080e-01    5.59004e-01
    5.12130e-01    5.52233e-01
    5.11296e-01    5.45533e-01
    5.10578e-01    5.38904e-01
    5.09972e-01    5.32346e-01
    5.09477e-01    5.25861e-01
    5.09093e-01    5.19449e-01
    5.08817e-01    5.13111e-01
    5.08648e-01    5.06847e-01
    5.08584e-01    5.00659e-01
    5.08625e-01    4.94546e-01
    5.08769e-01    4.88509e-01
    5.09014e-01    4.82547e-01
    5.09360e-01    4.76662e-01
    5.09806e-01    4.70854e-01
    5.10351e-01    4.65122e-01
    5.10993e-01    4.59467e-01
    5.11731e-01    4.53888e-01
    5.12566e-01    4.48386e-01
    5.13495e-01    4.42960e-01
    5.14518e-01    4.37610e-01
    5.15634e-01    4.32337e-01
    5.16844e-01    4.27140e-01
    5.18145e-01    4.22018e-01
    5.19537e-01    4.16972e-01
    5.21020e-01    4.12001e-01
    5.22594e-01    4.07105e-01
    5.24257e-01    4.02283e-01
    5.26009e-01    3.97536e-01
    5.27850e-01    3.92862e-01
    5.29779e-01    3.88261e-01
    5.31796e-01    3.83733e-01
    5.33901e-01    3.79278e-01
    5.36093e-01    3.74894e-01
    5.38372e-01    3.70582e-01
    5.40738e-01    3.66340e-01
    5.43190e-01    3.62169e-01
    5.45729e-01    3.58068e-01
    5.48354e-01    3.54036e-01
    5.51065e-01    3.50073e-01
    5.53862e-01    3.46178e-01
    5.56744e-01    3.42351e-01
    5.59713e-01    3.38590e-01
    5.62767e-01    3.34897e-01
    5.65907e-01    3.31269e-01
    5.69133e-01    3.27706e-01
    5.72445e-01    3.24209e-01
    5.75842e-01    3.20775e-01
    5.79325e-01    3.17405e-01
    5.82894e-01    3.14099e-01
    5.86549e-01    3.10855e-01
    5.90290e-01    3.07672e-01
    5.94118e-01    3.04552e-01
    5.98032e-01    3.01492e-01
    6.02032e-01    2.98492e-01
    6.06119e-01    2.95552e-01
    6.10293e-01    2.92671e-01
    6.14555e-01    2.89849e-01
    6.18903e-01    2.87085e-01
    6.23340e-01    2.84378e-01
    6.27864e-01    2.81729e-01
    6.32476e-01    2.79136e-01
    6.37177e-01    2.76599e-01
    6.41966e-01    2.74118e-01
    6.46844e-01    2.71692e-01
    6.51811e-01    2.69321e-01
    6.56868e-01    2.67003e-01
    6.62015e-01    2.64740e-01
    6.67251e-01    2.62529e-01
    6.72578e-01    2.60372e-01
    6.77996e-01    2.58266e-01
    6.83505e-01    2.56213e-01
    6.89105e-01    2.54212e-01
    6.94796e-01    2.52262e-01
    7.00580e-01    2.50362e-01
    7.06456e-01    2.48513e-01
    7.12424e-01    2.46715e-01
    7.18486e-01    2.44966e-01
    7.24640e-01    2.43266e-01
    7.30888e-01    2.41616e-01
    7.37230e-01    2.40015e-01
    7.43666e-01    2.38463e-01
    7.50197e-01    2.36959e-01
    7.56822e-01    2.35503e-01
    7.63542e-01    2.34095e-01
    7.70357e-01    2.32735e-01
    7.77268e-01    2.31423e-01
    7.84275e-01    2.30158e-01
    7.91377e-01    2.28940e-01
    7.98575e-01    2.27770e-01
    8.05870e-01    2.26646e-01
    8.13261e-01    2.25570e-01
    8.20749e-01    2.24540e-01
    8.28334e-01    2.23557e-01
    8.36015e-01    2.22621e-01
    8.43793e-01    2.21732e-01
    8.51668e-01    2.20890e-01
    8.59640e-01    2.20094e-01
    8.67709e-01    2.19345e-01
    8.75875e-01    2.18643e-01
    8.84138e-01    2.17988e-01
    8.92498e-01    2.17380e-01
    9.00954e-01    2.16820e-01
    9.09507e-01    2.16307e-01
    9.18155e-01    2.15841e-01
    9.26900e-01    2.15423e-01
    9.35740e-01    2.15054e-01
    9.44676e-01    2.14732e-01
    9.53706e-01    2.14460e-01
    9.62830e-01    2.14236e-01
    9.72048e-01    2.14062e-01
    9.81360e-01    2.13937e-01
    9.90764e-01    2.13863e-01
    1.00026e+00    2.13839e-01
    1.00985e+00    2.13865e-01
    1.01952e+00    2.13944e-01
    1.02929e+00    2.14075e-01
    1.03914e+00    2.14258e-01
    1.04908e+00    2.14494e-01
    1.05911e+00    2.14784e-01
    1.06922e+00    2.15129e-01
    1.07941e+00    2.15529e-01
    1.08969e+00    2.15985e-01
    1.10005e+00    2.16498e-01
    1.11048e+00    2.17068e-01
    1.12099e+00    2.17697e-01
    1.13158e+00    2.18386e-01
    1.14224e+00    2.19134e-01
    1.15296e+00    2.19944e-01
    1.16376e+00    2.20817e-01
    1.17462e+00    2.21753e-01
    1.18555e+00    2.22754e-01
    1.19654e+00    2.23820e-01
    1.20758e+00    2.24953e-01
    1.21868e+00    2.26155e-01
    1.22983e+00    2.27427e-01
    1.24102e+00    2.28769e-01
    1.25227e+00    2.30184e-01
    1.26355e+00    2.31673e-01
    1.27487e+00    2.33237e-01
    1.28622e+00    2.34879e-01
    1.29760e+00    2.36599e-01
    1.30900e+00    2.38400e-01
    1.32043e+00    2.40283e-01
    1.33186e+00    2.42250e-01
    1.34331e+00    2.44304e-01
    1.35476e+00    2.46445e-01
    1.36621e+00    2.48676e-01
    1.37765e+00    2.50999e-01
    1.38908e+00    2.53416e-01
    1.40048e+00    2.55929e-01
    1.41186e+00    2.58541e-01
    1.42321e+00    2.61254e-01
    1.43451e+00    2.64070e-01
    1.44577e+00    2.66992e-01
    1.45697e+00    2.70022e-01
    1.46810e+00    2.73163e-01
    1.47917e+00    2.76416e-01
    1.49015e+00    2.79786e-01
    1.50104e+00    2.83274e-01
    1.51183e+00    2.86884e-01
    1.52252e+00    2.90617e-01
    1.53308e+00    2.94477e-01
    1.54352e+00    2.98467e-01
    1.55382e+00    3.02589e-01
    1.56396e+00    3.06847e-01
    1.57395e+00    3.11243e-01
    1.58377e+00    3.15780e-01
    1.59340e+00    3.20461e-01
    1.60284e+00    3.25289e-01
    1.61206e+00    3.30266e-01
    1.62107e+00    3.35397e-01
    1.62985e+00    3.40683e-01
    1.63838e+00    3.46127e-01
    1.64665e+00    3.51732e-01
    1.65465e+00    3.57500e-01
    1.66237e+00    3.63434e-01
    1.66978e+00    3.69537e-01
    1.67688e+00    3.75810e-01
    1.68366e+00    3.82257e-01
    1.69010e+00    3.88878e-01
    1.69618e+00    3.95675e-01
    1.70189e+00    4.02651e-01
    1.70722e+00    4.09807e-01
    1.71215e+00    4.17143e-01
    1.71667e+00    4.24660e-01
    1.72077e+00    4.32360e-01
    1.72442e+00    4.40242e-01
    1.72763e+00    4.48306e-01
    1.73037e+00    4.56552e-01
    1.73264e+00    4.64978e-01
    1.73442e+00    4.73584e-01
    1.73569e+00    4.82368e-01
    1.73645e+00    4.91327e-01
    1.73669e+00    5.00459e-01
    1.73640e+00    5.09760e-01
    1.73556e+00    5.19227e-01
    1.73417e+00    5.28854e-01
    1.73222e+00    5.38638e-01
    1.72970e+00    5.48572e-01
    1.72662e+00    5.58651e-01
    1.72295e+00    5.68866e-01
    1.71870e+00    5.79211e-01
    1.71387e+00    5.89677e-01
    1.70846e+00    6.00256e-01
    1.70246e+00    6.10937e-01
    1.69587e+00    6.21710e-01
    1.68870e+00    6.32564e-01
    1.68094e+00    6.43488e-01
    1.67262e+00    6.54469e-01
    1.66372e+00    6.65494e-01
    1.65427e+00    6.76550e-01
    1.64426e+00    6.87622e-01
    1.63370e+00    6.98695e-01
    1.62262e+00    7.09755e-01
    1.61102e+00    7.20785e-01
    1.59891e+00    7.31770e-01
    1.58632e+00    7.42693e-01
    1.57325e+00    7.53537e-01
    1.55973e+00    7.64285e-01
    1.54578e+00    7.74921e-01
    1.53141e+00    7.85426e-01
    1.51664e+00    7.95784e-01
    1.50151e+00    8.05977e-01
    1.48602e+00    8.15989e-01
    1.47021e+00    8.25801e-01
    1.45410e+00    8.35398e-01
    1.43771e+00    8.44763e-01
    1.42106e+00    8.53881e-01
    1.40419e+00    8.62735e-01
    1.38711e+00    8.71311e-01
    1.36986e+00    8.79595e-01
    1.35246e+00    8.87573e-01
    1.33492e+00    8.95233e-01
    1.31729e+00    9.02561e-01
    1.29958e+00    9.09548e-01
    1.28182e+00    9.16182e-01
    1.26402e+00    9.22454e-01
    1.24622e+00    9.28357e-01
    1.22844e+00    9.33881e-01
    1.21070e+00    9.39022e-01
    1.19301e+00    9.43772e-01
    1.17541e+00    9.48128e-01
    1.15790e+00    9.52087e-01
    1.14052e+00    9.55644e-01
    1.12327e+00    9.58800e-01
    1.10617e+00    9.61554e-01
    1.08923e+00    9.63905e-01
    1.07248e+00    9.65855e-01
    1.05593e+00    9.67406e-01
    1.03958e+00    9.68561e-01
    1.02346e+00    9.69324e-01
    1.00757e+00    9.69700e-01
    9.91912e-01    9.69693e-01
    9.76508e-01    9.69310e-01
    9.61362e-01    9.68557e-01
    9.46480e-01    9.67441e-01
    9.31869e-01    9.65971e-01
    9.17534e-01    9.64153e-01
    9.03479e-01    9.61998e-01
    8.89708e-01    9.59514e-01
    8.76224e-01    9.56710e-01
    8.63030e-01    9.53596e-01
    8.50127e-01    9.50183e-01
    8.37516e-01    9.46479e-01
    8.25198e-01    9.42497e-01
    8.13173e-01    9.38245e-01
    8.01440e-01    9.33736e-01
    7.89998e-01    9.28979e-01
    7.78846e-01    9.23985e-01
    7.67983e-01    9.18765e-01
    7.57405e-01    9.13330e-01
    7.47111e-01    9.07690e-01
    7.37098e-01    9.01856e-01
    7.27363e-01    8.95839e-01
    7.17903e-01    8.89648e-01
    7.08713e-01    8.83294e-01
    6.99792e-01    8.76787e-01
    6.91134e-01    8.70136e-01
    6.82736e-01    8.63352e-01
    6.74594e-01    8.56444e-01
    6.66705e-01    8.49421e-01
    6.59062e-01    8.42291e-01
    6.51664e-01    8.35065e-01
    6.44504e-01    8.27750e-01
    6.37580e-01    8.20355e-01
    6.30886e-01    8.12887e-01
    6.24419e-01    8.05355e-01
    6.18173e-01    7.97766e-01
    6.12146e-01    7.90127e-01
    6.06332e-01    7.82445e-01
    6.00727e-01    7.74728e-01
    5.95328e-01    7.66981e-01
    5.90130e-01    7.59211e-01
    5.85129e-01    7.51424e-01
    5.80321e-01    7.43626e-01
    5.75702e-01    7.35822e-01
    5.71269e-01    7.28017e-01
    5.67017e-01    7.20217e-01
    5.62943e-01    7.12427e-01
    5.59044e-01    7.04650e-01
    5.55315e-01    6.96892e-01
    5.51753e-01    6.89157e-01
    5.48356e-01    6.81448e-01
    5.45119e-01    6.73769e-01
    5.42040e-01    6.66125e-01
    5.39115e-01    6.58517e-01
    5.36342e-01    6.50951e-01
    5.33717e-01    6.43427e-01
    5.31237e-01    6.35951e-01
    5.28901e-01    6.28523e-01
    5.26705e-01    6.21147e-01
    5.24646e-01    6.13824e-01
    5.22723e-01    6.06558e-01
    5.20932e-01    5.99350e-01
    5.19272e-01    5.92202e-01
    5.17739e-01    5.85116e-01
    5.16333e-01    5.78094e-01
    5.15051e-01    5.71136e-01
    5.13890e-01    5.64246e-01
    5.12849e-01    5.57423e-01
    5.11926e-01    5.50669e-01
    5.11119e-01    5.43985e-01
    5.10427e-01    5.37372e-01
    5.09847e-01    5.30831e-01
    5.09378e-01    5.24363e-01
    5.09019e-01    5.17968e-01
    5.08768e-01    5.11647e-01
    5.08623e-01    5.05401e-01
    5.08584e-01    4.99230e-01
    5.08649e-01    4.93135e-01
    5.08817e-01    4.87115e-01
    5.09086e-01    4.81172e-01
    5.09455e-01    4.75304e-01
    5.09924e-01    4.69514e-01
    5.10491e-01    4.63800e-01
    5.11156e-01    4.58162e-01
    5.11917e-01    4.52601e-01
    5.12773e-01    4.47117e-01
    5.13724e-01    4.41709e-01
    5.14769e-01    4.36377e-01
    5.15908e-01    4.31121e-01
    5.17138e-01    4.25942e-01
    5.18461e-01    4.20838e-01
    5.19874e-01    4.15809e-01
    5.21378e-01    4.10856e-01
    5.22972e-01    4.05977e-01
    5.24656e-01    4.01172e-01
    5.26429e-01    3.96442e-01
    5.28290e-01    3.91785e-01
    5.30240e-01    3.87201e-01
    5.32278e-01    3.82690e-01
    5.34403e-01    3.78252e-01
    5.36615e-01    3.73885e-01
    5.38914e-01    3.69589e-01
    5.41300e-01    3.65364e-01
    5.43773e-01    3.61209e-01
    5.46332e-01    3.57124e-01
    5.48977e-01    3.53108e-01
    5.51708e-01    3.49161e-01
    5.54525e-01    3.45282e-01
    5.57427e-01    3.41470e-01
    5.60416e-01    3.37725e-01
    5.63490e-01    3.34047e-01
    5.66650e-01    3.30434e-01
    5.69896e-01    3.26887e-01
    5.73227e-01    3.23404e-01
    5.76644e-01    3.19986e-01
    5.80147e-01    3.16631e-01
    5.83736e-01    3.13339e-01
    5.87412e-01    3.10109e-01
    5.91173e-01    3.06941e-01
    5.95020e-01    3.03834e-01
    5.98954e-01    3.00789e-01
    6.02975e-01    2.97803e-01
    6.07082e-01    2.94877e-01
    6.11277e-01    2.92009e-01
    6.15558e-01    2.89201e-01
    6.19928e-01    2.86450e-01
    6.24384e-01    2.83757e-01
    6.28929e-01    2.81121e-01
    6.33562e-01    2.78541e-01
    6.38283e-01    2.76017e-01
    6.43093e-01    2.73549e-01
    6.47991e-01    2.71136e-01
    6.52980e-01    2.68777e-01
    6.58057e-01    2.66472e-01
    6.63225e-01    2.64221e-01
    6.68482e-01    2.62023e-01
    6.73830e-01    2.59877e-01
    6.79269e-01    2.57784e-01
    6.84799e-01    2.55743e-01
    6.90420e-01    2.53754e-01
    6.96133e-01    2.51815e-01
    7.01938e-01    2.49928e-01
    7.07836e-01    2.48090e-01
    7.13826e-01    2.46303e-01
    7.19909e-01    2.44566e-01
    7.26085e-01    2.42878e-01
    7.32355e-01    2.41240e-01
    7.38719e-01    2.39650e-01
    7.45177e-01    2.38109e-01
    7.51730e-01    2.36616e-01
    7.58377e-01    2.35171e-01
    7.65119e-01    2.33775e-01
    7.71956e-01    2.32426e-01
    7.78889e-01    2.31124e-01
    7.85918e-01    2.29871e-01
    7.93043e-01    2.28664e-01
    8.00264e-01    2.27504e-01
    8.07581e-01    2.26392e-01
    8.14994e-01    2.25326e-01
    8.22505e-01    2.24307e-01
    8.30112e-01    2.23335e-01
    8.37815e-01    2.22410e-01
    8.45616e-01    2.21532e-01
    8.53514e-01    2.20700e-01
    8.61509e-01    2.19915e-01
    8.69600e-01    2.19177e-01
    8.77789e-01    2.18486e-01
    8.86074e-01    2.17842e-01
    8.94456e-01    2.17246e-01
    9.02935e-01    2.16696e-01
    9.11510e-01    2.16194e-01
    9.20181e-01    2.15740e-01
    9.28948e-01    2.15333e-01
    9.37810e-01    2.14975e-01
    9.46768e-01    2.14665e-01
    9.55820e-01    2.14403e-01
    9.64966e-01    2.14191e-01
    9.74206e-01    2.14028e-01
    9.83539e-01    2.13915e-01
    9.92964e-01    2.13852e-01
    1.00248e+00    2.13840e-01
    1.01209e+00    2.13879e-01
    1.02179e+00    2.13970e-01
    1.03157e+00    2.14112e-01
    1.04145e+00    2.14308e-01
    1.05141e+00    2.14557e-01
    1.06145e+00    2.14860e-01
    1.07158e+00    2.15217e-01
    1.08180e+00    2.15630e-01
    1.09209e+00    2.16099e-01
    1.10247e+00    2.16625e-01
    1.11292e+00    2.17209e-01
    1.12345e+00    2.17852e-01
    1.13405e+00    2.18554e-01
    1.14473e+00    2.19317e-01
    1.15547e+00    2.20142e-01
    1.16628e+00    2.21029e-01
    1.17716e+00    2.21980e-01
    1.18810e+00    2.22996e-01
    1.19910e+00    2.24078e-01
    1.21016e+00    2.25227e-01
    1.22127e+00    2.26445e-01
    1.23243e+00    2.27732e-01
    1.24364e+00    2.29092e-01
    1.25489e+00    2.30524e-01
    1.26618e+00    2.32030e-01
    1.27751e+00    2.33612e-01
    1.28886e+00    2.35272e-01
    1.30025e+00    2.37011e-01
    1.31166e+00    2.38831e-01
    1.32309e+00    2.40733e-01
    1.33453e+00    2.42720e-01
    1.34597e+00    2.44794e-01
    1.35742e+00    2.46956e-01
    1.36887e+00    2.49208e-01
    1.38031e+00    2.51553e-01
    1.39173e+00    2.53992e-01
    1.40313e+00    2.56528e-01
    1.41450e+00    2.59163e-01
    1.42584e+00    2.61900e-01
    1.43714e+00    2.64741e-01
    1.44838e+00    2.67687e-01
    1.45956e+00    2.70743e-01
    1.47068e+00    2.73909e-01
    1.48173e+00    2.77190e-01
    1.49269e+00    2.80587e-01
    1.50356e+00    2.84103e-01
    1.51433e+00    2.87741e-01
    1.52499e+00    2.91503e-01
    1.53552e+00    2.95394e-01
    1.54593e+00    2.99414e-01
    1.55619e+00    3.03567e-01
    1.56630e+00    3.07857e-01
    1.57625e+00    3.12285e-01
    1.58602e+00    3.16856e-01
    1.59561e+00    3.21571e-01
    1.60500e+00    3.26433e-01
    1.61418e+00    3.31446e-01
    1.62314e+00    3.36612e-01
    1.63186e+00    3.41935e-01
    1.64033e+00    3.47416e-01
    1.64854e+00    3.53059e-01
    1.65647e+00    3.58865e-01
    1.66412e+00    3.64839e-01
    1.67146e+00    3.70981e-01
    1.67849e+00    3.77294e-01
    1.68519e+00    3.83781e-01
    1.69154e+00    3.90443e-01
    1.69754e+00    3.97282e-01
    1.70316e+00    4.04300e-01
    1.70840e+00    4.11497e-01
    1.71324e+00    4.18875e-01
    1.71766e+00    4.26435e-01
    1.72166e+00    4.34177e-01
    1.72521e+00    4.42101e-01
    1.72831e+00    4.50208e-01
    1.73094e+00    4.58496e-01
    1.73310e+00    4.66964e-01
    1.73476e+00    4.75612e-01
    1.73591e+00    4.84436e-01
    1.73655e+00    4.93436e-01
    1.73667e+00    5.02607e-01
    1.73625e+00    5.11947e-01
    1.73528e+00    5.21452e-01
    1.73376e+00    5.31116e-01
    1.73168e+00    5.40936e-01
    1.72904e+00    5.50904e-01
    1.72582e+00    5.61015e-01
    1.72202e+00    5.71261e-01
    1.71763e+00    5.81635e-01
    1.71267e+00    5.92128e-01
    1.70711e+00    6.02732e-01
    1.70098e+00    6.13435e-01
    1.69425e+00    6.24228e-01
    1.68694e+00    6.35100e-01
    1.67906e+00    6.46038e-01
    1.67060e+00    6.57030e-01
    1.66157e+00    6.68064e-01
    1.65199e+00    6.79124e-01
    1.64185e+00    6.90198e-01
    1.63117e+00    7.01269e-01
    1.61997e+00    7.12324e-01
    1.60825e+00    7.23345e-01
    1.59602e+00    7.34317e-01
    1.58332e+00    7.45223e-01
    1.57015e+00    7.56046e-01
    1.55652e+00    7.66770e-01
    1.54247e+00    7.77377e-01
    1.52801e+00    7.87849e-01
    1.51315e+00    7.98171e-01
    1.49794e+00    8.08323e-01
    1.48237e+00    8.18290e-01
    1.46649e+00    8.28053e-01
    1.45031e+00    8.37598e-01
    1.43386e+00    8.46907e-01
    1.41716e+00    8.55965e-01
    1.40023e+00    8.64755e-01
    1.38311e+00    8.73265e-01
    1.36582e+00    8.81479e-01
    1.34839e+00    8.89384e-01
    1.33083e+00    8.96967e-01
    1.31318e+00    9.04217e-01
    1.29545e+00    9.11123e-01
    1.27768e+00    9.17674e-01
    1.25988e+00    9.23861e-01
    1.24208e+00    9.29676e-01
    1.22431e+00    9.35111e-01
    1.20658e+00    9.40162e-01
    1.18891e+00    9.44821e-01
    1.17133e+00    9.49085e-01
    1.15385e+00    9.52950e-01
    1.13649e+00    9.56414e-01
    1.11927e+00    9.59477e-01
    1.10221e+00    9.62137e-01
    1.08532e+00    9.64394e-01
    1.06861e+00    9.66251e-01
    1.05211e+00    9.67710e-01
    1.03581e+00    9.68774e-01
    1.01974e+00    9.69446e-01
    1.00390e+00    9.69732e-01
    9.88306e-01    9.69637e-01
    9.72962e-01    9.69168e-01
    9.57877e-01    9.68330e-01
    9.43057e-01    9.67131e-01
    9.28510e-01    9.65579e-01
    9.14239e-01    9.63682e-01
    9.00250e-01    9.61449e-01
    8.86546e-01    9.58890e-01
    8.73129e-01    9.56013e-01
    8.60002e-01    9.52829e-01
    8.47167e-01    9.49347e-01
    8.34624e-01    9.45578e-01
    8.22375e-01    9.41531e-01
    8.10417e-01    9.37219e-01
    7.98752e-01    9.32651e-01
    7.87378e-01    9.27838e-01
    7.76294e-01    9.22791e-01
    7.65497e-01    9.17520e-01
    7.54986e-01    9.12036e-01
    7.44757e-01    9.06350e-01
    7.34809e-01    9.00473e-01
    7.25138e-01    8.94414e-01
    7.15741e-01    8.88184e-01
    7.06614e-01    8.81793e-01
    6.97754e-01    8.75252e-01
    6.89157e-01    8.68570e-01
    6.80820e-01    8.61756e-01
    6.72737e-01    8.54820e-01
    6.64905e-01    8.47771e-01
    6.57320e-01    8.40619e-01
    6.49977e-01    8.33371e-01
    6.42873e-01    8.26037e-01
    6.36002e-01    8.18624e-01
    6.29362e-01    8.11140e-01
    6.22946e-01    8.03594e-01
    6.16752e-01    7.95993e-01
    6.10775e-01    7.88343e-01
    6.05010e-01    7.80653e-01
    5.99453e-01    7.72928e-01
    5.94101e-01    7.65175e-01
    5.88949e-01    7.57401e-01
    5.83993e-01    7.49611e-01
    5.79230e-01    7.41811e-01
    5.74655e-01    7.34006e-01
    5.70264e-01    7.26202e-01
    5.66054e-01    7.18404e-01
    5.62021e-01    7.10616e-01
    5.58161e-01    7.02844e-01
    5.54472e-01    6.95090e-01
    5.50948e-01    6.87361e-01
    5.47589e-01    6.79659e-01
    5.44389e-01    6.71988e-01
    5.41346e-01    6.64352e-01
    5.38456e-01    6.56753e-01
    5.35718e-01    6.49197e-01
    5.33127e-01    6.41684e-01
    5.30681e-01    6.34218e-01
    5.28378e-01    6.26802e-01
    5.26214e-01    6.19438e-01
    5.24187e-01    6.12129e-01
    5.22294e-01    6.04876e-01
    5.20534e-01    5.97682e-01
    5.18904e-01    5.90548e-01
    5.17401e-01    5.83477e-01
    5.16024e-01    5.76470e-01
    5.14770e-01    5.69528e-01
    5.13637e-01    5.62652e-01
    5.12624e-01    5.55845e-01
    5.11728e-01    5.49107e-01
    5.10948e-01    5.42440e-01
    5.10282e-01    5.35844e-01
    5.09728e-01    5.29320e-01
    5.09285e-01    5.22868e-01
    5.08951e-01    5.16491e-01
    5.08725e-01    5.10187e-01
    5.08605e-01    5.03959e-01
    5.08590e-01    4.97805e-01
    5.08679e-01    4.91728e-01
    5.08870e-01    4.85726e-01
    5.09163e-01    4.79800e-01
    5.09556e-01    4.73951e-01
    5.10047e-01    4.68178e-01
    5.10637e-01    4.62481e-01
    5.11324e-01    4.56862e-01
    5.12108e-01    4.51319e-01
    5.12986e-01    4.45852e-01
    5.13959e-01    4.40462e-01
    5.15026e-01    4.35148e-01
    5.16186e-01    4.29910e-01
    5.17438e-01    4.24748e-01
    5.18781e-01    4.19661e-01
    5.20216e-01    4.14650e-01
    5.21741e-01    4.09714e-01
    5.23356e-01    4.04853e-01
    5.25061e-01    4.00066e-01
    5.26854e-01    3.95352e-01
    5.28736e-01    3.90712e-01
    5.30706e-01    3.86146e-01
    5.32764e-01    3.81651e-01
    5.34910e-01    3.77229e-01
    5.37142e-01    3.72879e-01
    5.39462e-01    3.68600e-01
    5.41868e-01    3.64391e-01
    5.44360e-01    3.60253e-01
    5.46939e-01    3.56184e-01
    5.49604e-01    3.52184e-01
    5.52355e-01    3.48252e-01
    5.55192e-01    3.44389e-01
    5.58115e-01    3.40593e-01
    5.61123e-01    3.36864e-01
    5.64217e-01    3.33201e-01
    5.67397e-01    3.29603e-01
    5.70663e-01    3.26071e-01
    5.74014e-01    3.22603e-01
    5.77452e-01    3.19200e-01
    5.80975e-01    3.15859e-01
    5.84584e-01    3.12582e-01
    5.88279e-01    3.09367e-01
    5.92060e-01    3.06213e-01
    5.95928e-01    3.03121e-01
    5.99882e-01    3.00089e-01
    6.03923e-01    2.97117e-01
    6.08050e-01    2.94204e-01
    6.12265e-01    2.91351e-01
    6.16567e-01    2.88556e-01
    6.20956e-01    2.85819e-01
    6.25434e-01    2.83139e-01
    6.29999e-01    2.80516e-01
    6.34652e-01    2.77949e-01
    6.39394e-01    2.75438e-01
    6.44224e-01    2.72983e-01
    6.49144e-01    2.70582e-01
    6.54153e-01    2.68236e-01
    6.59251e-01    2.65943e-01
    6.64440e-01    2.63705e-01
    6.69718e-01    2.61519e-01
    6.75087e-01    2.59386e-01
    6.80547e-01    2.57305e-01
    6.86099e-01    2.55276e-01
    6.91741e-01    2.53298e-01
    6.97476e-01    2.51372e-01
    7.03302e-01    2.49496e-01
    7.09221e-01    2.47670e-01
    7.15233e-01    2.45895e-01
    7.21337e-01    2.44169e-01
    7.27535e-01    2.42493e-01
    7.33827e-01    2.40865e-01
    7.40213e-01    2.39287e-01
    7.46693e-01    2.37757e-01
    7.53267e-01    2.36276e-01
    7.59937e-01    2.34842e-01
    7.66701e-01    2.33457e-01
    7.73561e-01    2.32119e-01
    7.80516e-01    2.30829e-01
    7.87567e-01    2.29586e-01
    7.94714e-01    2.28390e-01
    8.01957e-01    2.27241e-01
    8.09297e-01    2.26140e-01
    8.16733e-01    2.25085e-01
    8.24266e-01    2.24077e-01
    8.31895e-01    2.23116e-01
    8.39621e-01    2.22202e-01
    8.47445e-01    2.21334e-01
    8.55365e-01    2.20514e-01
    8.63382e-01    2.19740e-01
    8.71496e-01    2.19013e-01
    8.79708e-01    2.18332e-01
    8.88015e-01    2.17699e-01
    8.96420e-01    2.17114e-01
    9.04921e-01    2.16575e-01
    9.13518e-01    2.16084e-01
    9.22212e-01    2.15641e-01
    9.31001e-01    2.15245e-01
    9.39885e-01    2.14898e-01
    9.48865e-01    2.14600e-01
    9.57939e-01    2.14350e-01
    9.67107e-01    2.14149e-01
    9.76369e-01    2.13998e-01
    9.85723e-01    2.13896e-01
    9.95170e-01    2.13845e-01
    1.00471e+00    2.13845e-01
    1.01434e+00    2.13896e-01
    1.02405e+00    2.13998e-01
    1.03386e+00    2.14153e-01
    1.04376e+00    2.14361e-01
    1.05374e+00    2.14622e-01
    1.06380e+00    2.14938e-01
    1.07395e+00    2.15308e-01
    1.08419e+00    2.15734e-01
    1.09450e+00    2.16217e-01
    1.10489e+00    2.16756e-01
    1.11536e+00    2.17354e-01
    1.12591e+00    2.18010e-01
    1.13653e+00    2.18726e-01
    1.14722e+00    2.19504e-01
    1.15798e+00    2.20343e-01
    1.16881e+00    2.21244e-01
    1.17970e+00    2.22210e-01
    1.19065e+00    2.23241e-01
    1.20167e+00    2.24339e-01
    1.21274e+00    2.25504e-01
    1.22386e+00    2.26738e-01
    1.23503e+00    2.28042e-01
    1.24625e+00    2.29418e-01
    1.25751e+00    2.30867e-01
    1.26881e+00    2.32391e-01
    1.28015e+00    2.33991e-01
    1.29151e+00    2.35669e-01
    1.30290e+00    2.37427e-01
    1.31432e+00    2.39266e-01
    1.32575e+00    2.41188e-01
    1.33719e+00    2.43195e-01
    1.34864e+00    2.45289e-01
    1.36009e+00    2.47471e-01
    1.37153e+00    2.49745e-01
    1.38297e+00    2.52111e-01
    1.39439e+00    2.54573e-01
    1.40578e+00    2.57132e-01
    1.41715e+00    2.59791e-01
    1.42847e+00    2.62552e-01
    1.43976e+00    2.65416e-01
    1.45099e+00    2.68388e-01
    1.46216e+00    2.71469e-01
    1.47326e+00    2.74662e-01
    1.48429e+00    2.77970e-01
    1.49523e+00    2.81394e-01
    1.50607e+00    2.84938e-01
    1.51682e+00    2.88605e-01
    1.52745e+00    2.92397e-01
    1.53795e+00    2.96317e-01
    1.54833e+00    3.00368e-01
    1.55856e+00    3.04553e-01
    1.56863e+00    3.08875e-01
    1.57854e+00    3.13336e-01
    1.58827e+00    3.17939e-01
    1.59781e+00    3.22688e-01
    1.60716e+00    3.27586e-01
    1.61628e+00    3.32634e-01
    1.62518e+00    3.37836e-01
    1.63385e+00    3.43196e-01
    1.64226e+00    3.48714e-01
    1.65041e+00    3.54395e-01
    1.65828e+00    3.60240e-01
    1.66585e+00    3.66252e-01
    1.67313e+00    3.72434e-01
    1.68008e+00    3.78788e-01
    1.68670e+00    3.85315e-01
    1.69297e+00    3.92018e-01
    1.69888e+00    3.98899e-01
    1.70441e+00    4.05958e-01
    1.70956e+00    4.13197e-01
    1.71430e+00    4.20617e-01
    1.71863e+00    4.28220e-01
    1.72252e+00    4.36004e-01
    1.72597e+00    4.43971e-01
    1.72897e+00    4.52119e-01
    1.73149e+00    4.60449e-01
    1.73353e+00    4.68960e-01
    1.73507e+00    4.77649e-01
    1.73611e+00    4.86514e-01
    1.73663e+00    4.95554e-01
    1.73662e+00    5.04765e-01
    1.73607e+00    5.14144e-01
    1.73498e+00    5.23686e-01
    1.73333e+00    5.33387e-01
    1.73112e+00    5.43242e-01
    1.72834e+00    5.53244e-01
    1.72498e+00    5.63387e-01
    1.72105e+00    5.73663e-01
    1.71653e+00    5.84066e-01
    1.71143e+00    5.94585e-01
    1.70574e+00    6.05213e-01
    1.69946e+00    6.15938e-01
    1.69260e+00    6.26750e-01
    1.68516e+00    6.37639e-01
    1.67714e+00    6.48591e-01
    1.66855e+00    6.59594e-01
    1.65939e+00    6.70635e-01
    1.64968e+00    6.81700e-01
    1.63941e+00    6.92774e-01
    1.62861e+00    7.03843e-01
    1.61728e+00    7.14891e-01
    1.60545e+00    7.25902e-01
    1.59311e+00    7.36860e-01
    1.58030e+00    7.47749e-01
    1.56702e+00    7.58550e-01
    1.55329e+00    7.69248e-01
    1.53914e+00    7.79826e-01
    1.52459e+00    7.90264e-01
    1.50965e+00    8.00548e-01
    1.49435e+00    8.10659e-01
    1.47871e+00    8.20579e-01
    1.46275e+00    8.30294e-01
    1.44650e+00    8.39785e-01
    1.42999e+00    8.49037e-01
    1.41324e+00    8.58034e-01
    1.39627e+00    8.66761e-01
    1.37911e+00    8.75202e-01
    1.36178e+00    8.83346e-01
    1.34431e+00    8.91177e-01
    1.32673e+00    8.98684e-01
    1.30906e+00    9.05855e-01
    1.29132e+00    9.12679e-01
    1.27354e+00    9.19146e-01
    1.25574e+00    9.25247e-01
    1.23795e+00    9.30974e-01
    1.22018e+00    9.36321e-01
    1.20246e+00    9.41280e-01
    1.18481e+00    9.45848e-01
    1.16725e+00    9.50019e-01
    1.14980e+00    9.53792e-01
    1.13247e+00    9.57163e-01
    1.11529e+00    9.60131e-01
    1.09827e+00    9.62698e-01
    1.08142e+00    9.64862e-01
    1.06476e+00    9.66626e-01
    1.04830e+00    9.67993e-01
    1.03205e+00    9.68965e-01
    1.01604e+00    9.69547e-01
    1.00025e+00    9.69744e-01
    9.84714e-01    9.69561e-01
    9.69429e-01    9.69005e-01
    9.54405e-01    9.68083e-01
    9.39649e-01    9.66801e-01
    9.25165e-01    9.65168e-01
    9.10960e-01    9.63192e-01
    8.97037e-01    9.60883e-01
    8.83399e-01    9.58249e-01
    8.70050e-01    9.55299e-01
    8.56991e-01    9.52045e-01
    8.44223e-01    9.48495e-01
    8.31749e-01    9.44661e-01
    8.19567e-01    9.40552e-01
    8.07678e-01    9.36179e-01
    7.96081e-01    9.31553e-01
    7.84774e-01    9.26684e-01
    7.73757e-01    9.21584e-01
    7.63026e-01    9.16263e-01
    7.52581e-01    9.10731e-01
    7.42418e-01    9.05000e-01
    7.32535e-01    8.99079e-01
    7.22928e-01    8.92980e-01
    7.13594e-01    8.86712e-01
    7.04530e-01    8.80285e-01
    6.95731e-01    8.73710e-01
    6.87195e-01    8.66996e-01
    6.78917e-01    8.60153e-01
    6.70893e-01    8.53190e-01
    6.63119e-01    8.46116e-01
    6.55590e-01    8.38941e-01
    6.48303e-01    8.31672e-01
    6.41254e-01    8.24319e-01
    6.34437e-01    8.16889e-01
    6.27849e-01    8.09390e-01
    6.21486e-01    8.01831e-01
    6.15342e-01    7.94218e-01
    6.09415e-01    7.86558e-01
    6.03699e-01    7.78859e-01
    5.98190e-01    7.71127e-01
    5.92885e-01    7.63369e-01
    5.87779e-01    7.55590e-01
    5.82868e-01    7.47797e-01
    5.78149e-01    7.39995e-01
    5.73617e-01    7.32190e-01
    5.69268e-01    7.24387e-01
    5.65100e-01    7.16591e-01
    5.61107e-01    7.08807e-01
    5.57288e-01    7.01038e-01
    5.53637e-01    6.93290e-01
    5.50152e-01    6.85567e-01
    5.46830e-01    6.77871e-01
    5.43667e-01    6.70208e-01
    5.40660e-01    6.62581e-01
    5.37806e-01    6.54992e-01
    5.35102e-01    6.47445e-01
    5.32545e-01    6.39943e-01
    5.30133e-01    6.32489e-01
    5.27862e-01    6.25085e-01
    5.25730e-01    6.17733e-01
    5.23735e-01    6.10437e-01
    5.21873e-01    6.03197e-01
    5.20143e-01    5.96017e-01
    5.18543e-01    5.88898e-01
    5.17070e-01    5.81841e-01
    5.15721e-01    5.74849e-01
    5.14495e-01    5.67922e-01
    5.13391e-01    5.61063e-01
    5.12405e-01    5.54272e-01
    5.11536e-01    5.47550e-01
    5.10783e-01    5.40899e-01
    5.10143e-01    5.34320e-01
    5.09615e-01    5.27812e-01
    5.09197e-01    5.21378e-01
    5.08889e-01    5.15018e-01
    5.08688e-01    5.08732e-01
    5.08592e-01    5.02521e-01
    5.08602e-01    4.96385e-01
    5.08714e-01    4.90325e-01
    5.08929e-01    4.84341e-01
    5.09245e-01    4.78433e-01
    5.09661e-01    4.72601e-01
    5.10176e-01    4.66846e-01
    5.10788e-01    4.61167e-01
    5.11498e-01    4.55565e-01
    5.12303e-01    4.50040e-01
    5.13204e-01    4.44591e-01
    5.14199e-01    4.39219e-01
    5.15287e-01    4.33923e-01
    5.16469e-01    4.28702e-01
    5.17742e-01    4.23558e-01
    5.19107e-01    4.18489e-01
    5.20563e-01    4.13495e-01
    5.22109e-01    4.08577e-01
    5.23745e-01    4.03733e-01
    5.25470e-01    3.98963e-01
    5.27284e-01    3.94266e-01
    5.29187e-01    3.89644e-01
    5.31177e-01    3.85094e-01
    5.33255e-01    3.80616e-01
    5.35421e-01    3.76211e-01
    5.37674e-01    3.71877e-01
    5.40014e-01    3.67614e-01
    5.42440e-01    3.63422e-01
    5.44953e-01    3.59300e-01
    5.47552e-01    3.55247e-01
    5.50237e-01    3.51263e-01
    5.53008e-01    3.47348e-01
    5.55864e-01    3.43500e-01
    5.58807e-01    3.39719e-01
    5.61835e-01    3.36006e-01
    5.64950e-01    3.32358e-01
    5.68149e-01    3.28776e-01
    5.71435e-01    3.25259e-01
    5.74806e-01    3.21806e-01
    5.78263e-01    3.18417e-01
    5.81806e-01    3.15091e-01
    5.85436e-01    3.11828e-01
    5.89151e-01    3.08627e-01
    5.92952e-01    3.05488e-01
    5.96840e-01    3.02410e-01
    6.00814e-01    2.99392e-01
    6.04875e-01    2.96434e-01
    6.09023e-01    2.93535e-01
    6.13258e-01    2.90696e-01
    6.17580e-01    2.87914e-01
    6.21990e-01    2.85190e-01
    6.26488e-01    2.82524e-01
    6.31073e-01    2.79914e-01
    6.35747e-01    2.77360e-01
    6.40509e-01    2.74862e-01
    6.45361e-01    2.72419e-01
    6.50301e-01    2.70031e-01
    6.55331e-01    2.67698e-01
    6.60450e-01    2.65418e-01
    6.65659e-01    2.63191e-01
    6.70959e-01    2.61018e-01
    6.76349e-01    2.58897e-01
    6.81831e-01    2.56828e-01
    6.87403e-01    2.54811e-01
    6.93067e-01    2.52845e-01
    6.98823e-01    2.50931e-01
    7.04671e-01    2.49067e-01
    7.10611e-01    2.47253e-01
    7.16644e-01    2.45489e-01
    7.22771e-01    2.43775e-01
    7.28991e-01    2.42110e-01
    7.35304e-01    2.40494e-01
    7.41712e-01    2.38927e-01
    7.48214e-01    2.37408e-01
    7.54810e-01    2.35938e-01
    7.61502e-01    2.34516e-01
    7.68288e-01    2.33141e-01
    7.75170e-01    2.31814e-01
    7.82147e-01    2.30535e-01
    7.89221e-01    2.29303e-01
    7.96390e-01    2.28119e-01
    8.03656e-01    2.26981e-01
    8.11018e-01    2.25890e-01
    8.18476e-01    2.24846e-01
    8.26032e-01    2.23849e-01
    8.33684e-01    2.22899e-01
    8.41433e-01    2.21996e-01
    8.49278e-01    2.21139e-01
    8.57221e-01    2.20329e-01
    8.65261e-01    2.19566e-01
    8.73398e-01    2.18850e-01
    8.81631e-01    2.18181e-01
    8.89962e-01    2.17559e-01
    8.98389e-01    2.16984e-01
    9.06912e-01    2.16457e-01
    9.15532e-01    2.15977e-01
    9.24248e-01    2.15544e-01
    9.33059e-01    2.15160e-01
    9.41966e-01    2.14824e-01
    9.50967e-01    2.14537e-01
    9.60063e-01    2.14299e-01
    9.69253e-01    2.14109e-01
    9.78536e-01    2.13970e-01
    9.87912e-01    2.13880e-01
    9.97380e-01    2.13840e-01
    1.00694e+00    2.13852e-01
    1.01659e+00    2.13915e-01
    1.02633e+00    2.14030e-01
    1.03616e+00    2.14197e-01
    1.04607e+00    2.14417e-01
    1.05607e+00    2.14691e-01
    1.06616e+00    2.15019e-01
    1.07633e+00    2.15402e-01
    1.08658e+00    2.15841e-01
    1.09691e+00    2.16337e-01
    1.10732e+00    2.16890e-01
    1.11781e+00    2.17501e-01
    1.12837e+00    2.18171e-01
    1.13901e+00    2.18902e-01
    1.14972e+00    2.19693e-01
    1.16049e+00    2.20547e-01
    1.17134e+00    2.21463e-01
    1.18224e+00    2.22444e-01
    1.19321e+00    2.23491e-01
    1.20424e+00    2.24604e-01
    1.21532e+00    2.25785e-01
    1.22645e+00    2.27035e-01
    1.23764e+00    2.28356e-01
    1.24886e+00    2.29749e-01
    1.26014e+00    2.31215e-01
    1.27144e+00    2.32757e-01
    1.28279e+00    2.34375e-01
    1.29416e+00    2.36071e-01
    1.30556e+00    2.37847e-01
    1.31697e+00    2.39705e-01
    1.32841e+00    2.41647e-01
    1.33985e+00    2.43674e-01
    1.35130e+00    2.45788e-01
    1.36275e+00    2.47992e-01
    1.37419e+00    2.50287e-01
    1.38563e+00    2.52676e-01
    1.39704e+00    2.55160e-01
    1.40843e+00    2.57742e-01
    1.41978e+00    2.60424e-01
    1.43110e+00    2.63209e-01
    1.44237e+00    2.66098e-01
    1.45359e+00    2.69095e-01
    1.46475e+00    2.72202e-01
    1.47583e+00    2.75421e-01
    1.48684e+00    2.78756e-01
    1.49776e+00    2.82208e-01
    1.50858e+00    2.85780e-01
    1.51930e+00    2.89476e-01
    1.52990e+00    2.93297e-01
    1.54038e+00    2.97248e-01
    1.55072e+00    3.01329e-01
    1.56091e+00    3.05546e-01
    1.57095e+00    3.09900e-01
    1.58082e+00    3.14394e-01
    1.59051e+00    3.19031e-01
    1.60001e+00    3.23814e-01
    1.60930e+00    3.28746e-01
    1.61837e+00    3.33830e-01
    1.62722e+00    3.39069e-01
    1.63583e+00    3.44465e-01
    1.64418e+00    3.50021e-01
    1.65226e+00    3.55740e-01
    1.66007e+00    3.61624e-01
    1.66757e+00    3.67675e-01
    1.67477e+00    3.73897e-01
    1.68165e+00    3.80291e-01
    1.68819e+00    3.86859e-01
    1.69438e+00    3.93603e-01
    1.70020e+00    4.00525e-01
    1.70565e+00    4.07626e-01
    1.71070e+00    4.14907e-01
    1.71535e+00    4.22370e-01
    1.71957e+00    4.30014e-01
    1.72337e+00    4.37841e-01
    1.72671e+00    4.45850e-01
    1.72959e+00    4.54041e-01
    1.73201e+00    4.62413e-01
    1.73393e+00    4.70965e-01
    1.73536e+00    4.79695e-01
    1.73628e+00    4.88602e-01
    1.73667e+00    4.97681e-01
    1.73654e+00    5.06932e-01
    1.73587e+00    5.16349e-01
    1.73465e+00    5.25929e-01
    1.73287e+00    5.35666e-01
    1.73052e+00    5.45555e-01
    1.72761e+00    5.55591e-01
    1.72412e+00    5.65766e-01
    1.72005e+00    5.76072e-01
    1.71540e+00    5.86503e-01
    1.71016e+00    5.97048e-01
    1.70433e+00    6.07699e-01
    1.69792e+00    6.18446e-01
    1.69092e+00    6.29277e-01
    1.68335e+00    6.40181e-01
    1.67519e+00    6.51146e-01
    1.66647e+00    6.62159e-01
    1.65718e+00    6.73207e-01
    1.64734e+00    6.84275e-01
    1.63695e+00    6.95350e-01
    1.62602e+00    7.06415e-01
    1.61458e+00    7.17456e-01
    1.60262e+00    7.28457e-01
    1.59017e+00    7.39400e-01
    1.57725e+00    7.50270e-01
    1.56386e+00    7.61049e-01
    1.55004e+00    7.71720e-01
    1.53579e+00    7.82267e-01
    1.52114e+00    7.92671e-01
    1.50612e+00    8.02916e-01
    1.49074e+00    8.12984e-01
    1.47502e+00    8.22858e-01
    1.45900e+00    8.32522e-01
    1.44269e+00    8.41959e-01
    1.42612e+00    8.51153e-01
    1.40931e+00    8.60088e-01
    1.39229e+00    8.68750e-01
    1.37509e+00    8.77124e-01
    1.35773e+00    8.85196e-01
    1.34023e+00    8.92953e-01
    1.32263e+00    9.00382e-01
    1.30494e+00    9.07473e-01
    1.28719e+00    9.14215e-01
    1.26940e+00    9.20598e-01
    1.25160e+00    9.26613e-01
    1.23381e+00    9.32252e-01
    1.21605e+00    9.37509e-01
    1.19835e+00    9.42378e-01
    1.18072e+00    9.46854e-01
    1.16318e+00    9.50933e-01
    1.14576e+00    9.54612e-01
    1.12846e+00    9.57889e-01
    1.11132e+00    9.60764e-01
    1.09433e+00    9.63237e-01
    1.07752e+00    9.65308e-01
    1.06091e+00    9.66979e-01
    1.04450e+00    9.68254e-01
    1.02831e+00    9.69135e-01
    1.01234e+00    9.69627e-01
    9.96616e-01    9.69735e-01
    9.81136e-01    9.69465e-01
    9.65911e-01    9.68823e-01
    9.50949e-01    9.67816e-01
    9.36255e-01    9.66452e-01
    9.21836e-01    9.64739e-01
    9.07696e-01    9.62685e-01
    8.93839e-01    9.60299e-01
    8.80268e-01    9.57590e-01
    8.66986e-01    9.54569e-01
    8.53995e-01    9.51245e-01
    8.41296e-01    9.47628e-01
    8.28889e-01    9.43729e-01
    8.16775e-01    9.39558e-01
    8.04954e-01    9.35125e-01
    7.93425e-01    9.30442e-01
    7.82185e-01    9.25518e-01
    7.71235e-01    9.20366e-01
    7.60571e-01    9.14994e-01
    7.50192e-01    9.09415e-01
    7.40094e-01    9.03639e-01
    7.30276e-01    8.97676e-01
    7.20732e-01    8.91536e-01
    7.11462e-01    8.85230e-01
    7.02459e-01    8.78768e-01
    6.93722e-01    8.72160e-01
    6.85246e-01    8.65415e-01
    6.77028e-01    8.58544e-01
    6.69062e-01    8.51554e-01
    6.61346e-01    8.44456e-01
    6.53874e-01    8.37258e-01
    6.46643e-01    8.29969e-01
    6.39648e-01    8.22597e-01
    6.32885e-01    8.15150e-01
    6.26349e-01    8.07637e-01
    6.20037e-01    8.00064e-01
    6.13944e-01    7.92440e-01
    6.08066e-01    7.84770e-01
    6.02399e-01    7.77063e-01
    5.96938e-01    7.69324e-01
    5.91680e-01    7.61561e-01
    5.86619e-01    7.53778e-01
    5.81754e-01    7.45983e-01
    5.77078e-01    7.38180e-01
    5.72589e-01    7.30375e-01
    5.68283e-01    7.22573e-01
    5.64156e-01    7.14779e-01
    5.60204e-01    7.06998e-01
    5.56424e-01    6.99234e-01
    5.52812e-01    6.91491e-01
    5.49365e-01    6.83774e-01
    5.46080e-01    6.76086e-01
    5.42954e-01    6.68431e-01
    5.39983e-01    6.60812e-01
    5.37164e-01    6.53232e-01
    5.34494e-01    6.45696e-01
    5.31971e-01    6.38205e-01
    5.29592e-01    6.30762e-01
    5.27354e-01    6.23370e-01
    5.25254e-01    6.16031e-01
    5.23290e-01    6.08748e-01
    5.21459e-01    6.01522e-01
    5.19760e-01    5.94356e-01
    5.18189e-01    5.87251e-01
    5.16745e-01    5.80209e-01
    5.15425e-01    5.73232e-01
    5.14228e-01    5.66321e-01
    5.13151e-01    5.59477e-01
    5.12192e-01    5.52702e-01
    5.11351e-01    5.45997e-01
    5.10624e-01    5.39362e-01
    5.10010e-01    5.32799e-01
    5.09508e-01    5.26309e-01
    5.09116e-01    5.19892e-01
    5.08832e-01    5.13549e-01
    5.08656e-01    5.07280e-01
    5.08585e-01    5.01087e-01
    5.08619e-01    4.94968e-01
    5.08755e-01    4.88926e-01
    5.08994e-01    4.82959e-01
    5.09333e-01    4.77069e-01
    5.09772e-01    4.71255e-01
    5.10310e-01    4.65518e-01
    5.10945e-01    4.59857e-01
    5.11677e-01    4.54273e-01
    5.12504e-01    4.48766e-01
    5.13427e-01    4.43335e-01
    5.14444e-01    4.37980e-01
    5.15554e-01    4.32701e-01
    5.16757e-01    4.27499e-01
    5.18051e-01    4.22372e-01
    5.19437e-01    4.17321e-01
    5.20914e-01    4.12345e-01
    5.22481e-01    4.07443e-01
    5.24138e-01    4.02616e-01
    5.25884e-01    3.97864e-01
    5.27719e-01    3.93185e-01
    5.29642e-01    3.88579e-01
    5.31653e-01    3.84046e-01
    5.33751e-01    3.79585e-01
    5.35937e-01    3.75197e-01
    5.38210e-01    3.70879e-01
    5.40570e-01    3.66633e-01
    5.43017e-01    3.62457e-01
    5.45549e-01    3.58351e-01
    5.48168e-01    3.54314e-01
    5.50873e-01    3.50346e-01
    5.53664e-01    3.46447e-01
    5.56541e-01    3.42615e-01
    5.59504e-01    3.38850e-01
    5.62552e-01    3.35151e-01
    5.65686e-01    3.31519e-01
    5.68906e-01    3.27952e-01
    5.72211e-01    3.24450e-01
    5.75603e-01    3.21012e-01
    5.79080e-01    3.17638e-01
    5.82643e-01    3.14327e-01
    5.86292e-01    3.11078e-01
    5.90027e-01    3.07892e-01
    5.93849e-01    3.04767e-01
    5.97757e-01    3.01702e-01
    6.01751e-01    2.98699e-01
    6.05832e-01    2.95754e-01
    6.10000e-01    2.92870e-01
    6.14256e-01    2.90043e-01
    6.18598e-01    2.87275e-01
    6.23028e-01    2.84565e-01
    6.27546e-01    2.81911e-01
    6.32152e-01    2.79315e-01
    6.36847e-01    2.76774e-01
    6.41630e-01    2.74289e-01
    6.46502e-01    2.71859e-01
    6.51463e-01    2.69484e-01
    6.56514e-01    2.67163e-01
    6.61654e-01    2.64895e-01
    6.66884e-01    2.62681e-01
    6.72205e-01    2.60520e-01
    6.77616e-01    2.58411e-01
    6.83119e-01    2.56354e-01
    6.88712e-01    2.54349e-01
    6.94398e-01    2.52396e-01
    7.00175e-01    2.50493e-01
    7.06044e-01    2.48640e-01
    7.12006e-01    2.46838e-01
    7.18061e-01    2.45086e-01
    7.24209e-01    2.43383e-01
    7.30451e-01    2.41729e-01
    7.36786e-01    2.40125e-01
    7.43216e-01    2.38569e-01
    7.49740e-01    2.37062e-01
    7.56358e-01    2.35603e-01
    7.63072e-01    2.34192e-01
    7.69880e-01    2.32828e-01
    7.76785e-01    2.31513e-01
    7.83784e-01    2.30244e-01
    7.90880e-01    2.29023e-01
    7.98072e-01    2.27850e-01
    8.05360e-01    2.26723e-01
    8.12744e-01    2.25643e-01
    8.20225e-01    2.24610e-01
    8.27803e-01    2.23624e-01
    8.35478e-01    2.22685e-01
    8.43249e-01    2.21792e-01
    8.51117e-01    2.20947e-01
    8.59083e-01    2.20148e-01
    8.67145e-01    2.19396e-01
    8.75304e-01    2.18690e-01
    8.83561e-01    2.18032e-01
    8.91913e-01    2.17421e-01
    9.00363e-01    2.16857e-01
    9.08909e-01    2.16341e-01
    9.17551e-01    2.15872e-01
    9.26289e-01    2.15451e-01
    9.35122e-01    2.15078e-01
    9.44051e-01    2.14753e-01
    9.53075e-01    2.14477e-01
    9.62193e-01    2.14250e-01
    9.71404e-01    2.14072e-01
    9.80709e-01    2.13944e-01
    9.90107e-01    2.13866e-01
    9.99596e-01    2.13839e-01
    1.00918e+00    2.13862e-01
    1.01885e+00    2.13937e-01
    1.02861e+00    2.14064e-01
    1.03845e+00    2.14243e-01
    1.04839e+00    2.14476e-01
    1.05841e+00    2.14762e-01
    1.06851e+00    2.15103e-01
    1.07870e+00    2.15499e-01
    1.08897e+00    2.15952e-01
    1.09932e+00    2.16460e-01
    1.10975e+00    2.17027e-01
    1.12026e+00    2.17652e-01
    1.13084e+00    2.18336e-01
    1.14149e+00    2.19080e-01
    1.15222e+00    2.19886e-01
    1.16301e+00    2.20754e-01
    1.17387e+00    2.21686e-01
    1.18479e+00    2.22682e-01
    1.19577e+00    2.23744e-01
    1.20681e+00    2.24872e-01
    1.21790e+00    2.26069e-01


==> data/pp_phase_x_0.75_y_0.38.csv <==
    7.50125e-01    3.74906e-01
    7.53289e-01    3.72586e-01
    7.56524e-01    3.70310e-01
    7.59829e-01    3.68078e-01
    7.63206e-01    3.65890e-01
    7.66653e-01    3.63746e-01
    7.70170e-01    3.61646e-01
    7.73757e-01    3.59590e-01
    7.77413e-01    3.57578e-01
    7.81138e-01    3.55611e-01
    7.84932e-01    3.53687e-01
    7.88794e-01    3.51807e-01
    7.92724e-01    3.49972e-01
    7.96723e-01    3.48180e-01
    8.00788e-01    3.46433e-01
    8.04921e-01    3.44730e-01
    8.09120e-01    3.43070e-01
    8.13386e-01    3.41455e-01
    8.17717e-01    3.39884e-01
    8.22114e-01    3.38358e-01
    8.26576e-01    3.36875e-01
    8.31103e-01    3.35437e-01
    8.35694e-01    3.34042e-01
    8.40349e-01    3.32692e-01
    8.45067e-01    3.31387e-01
    8.49848e-01    3.30125e-01
    8.54691e-01    3.28908e-01
    8.59597e-01    3.27736e-01
    8.64563e-01    3.26607e-01
    8.69590e-01    3.25524e-01
    8.74678e-01    3.24485e-01
    8.79825e-01    3.23491e-01
    8.85031e-01    3.22541e-01
    8.90295e-01    3.21637e-01
    8.95617e-01    3.20777e-01
    9.00996e-01    3.19962e-01
    9.06431e-01    3.19193e-01
    9.11921e-01    3.18469e-01
    9.17467e-01    3.17791e-01
    9.23066e-01    3.17158e-01
    9.28718e-01    3.16571e-01
    9.34423e-01    3.16029e-01
    9.40178e-01    3.15534e-01
    9.45984e-01    3.15086e-01
    9.51840e-01    3.14684e-01
    9.57743e-01    3.14328e-01
    9.63694e-01    3.14020e-01
    9.69692e-01    3.13758e-01
    9.75734e-01    3.13544e-01
    9.81820e-01    3.13378e-01
    9.87949e-01    3.13259e-01
    9.94119e-01    3.13189e-01
    1.00033e+00    3.13167e-01
    1.00658e+00    3.13194e-01
    1.01286e+00    3.13270e-01
    1.01919e+00    3.13396e-01
    1.02554e+00    3.13571e-01
    1.03193e+00    3.13797e-01
    1.03835e+00    3.14072e-01
    1.04480e+00    3.14399e-01
    1.05128e+00    3.14777e-01
    1.05778e+00    3.15206e-01
    1.06431e+00    3.15688e-01
    1.07086e+00    3.16221e-01
    1.07743e+00    3.16808e-01
    1.08402e+00    3.17448e-01
    1.09062e+00    3.18142e-01
    1.09724e+00    3.18890e-01
    1.10387e+00    3.19692e-01
    1.11051e+00    3.20550e-01
    1.11715e+00    3.21464e-01
    1.12380e+00    3.22433e-01
    1.13046e+00    3.23460e-01
    1.13711e+00    3.24543e-01
    1.14376e+00    3.25685e-01
    1.15040e+00    3.26885e-01
    1.15703e+00    3.28143e-01
    1.16365e+00    3.29461e-01
    1.17026e+00    3.30839e-01
    1.17685e+00    3.32278e-01
    1.18342e+00    3.33778e-01
    1.18996e+00    3.35339e-01
    1.19648e+00    3.36963e-01
    1.20297e+00    3.38650e-01
    1.20942e+00    3.40400e-01
    1.21583e+00    3.42214e-01
    1.22221e+00    3.44093e-01
    1.22854e+00    3.46037e-01
    1.23482e+00    3.48047e-01
    1.24104e+00    3.50124e-01
    1.24721e+00    3.52267e-01
    1.25333e+00    3.54478e-01
    1.25937e+00    3.56757e-01
    1.26535e+00    3.59105e-01
    1.27126e+00    3.61522e-01
    1.27709e+00    3.64008e-01
    1.28283e+00    3.66565e-01
    1.28850e+00    3.69192e-01
    1.29407e+00    3.71891e-01
    1.29955e+00    3.74661e-01
    1.30493e+00    3.77502e-01
    1.31020e+00    3.80416e-01
    1.31537e+00    3.83403e-01
    1.32042e+00    3.86462e-01
    1.32536e+00    3.89594e-01
    1.33018e+00    3.92800e-01
    1.33487e+00    3.96079e-01
    1.33942e+00    3.99432e-01
    1.34385e+00    4.02858e-01
    1.34813e+00    4.06358e-01
    1.35226e+00    4.09931e-01
    1.35624e+00    4.13578e-01
    1.36007e+00    4.17298e-01
    1.36374e+00    4.21091e-01
    1.36724e+00    4.24956e-01
    1.37058e+00    4.28894e-01
    1.37374e+00    4.32903e-01
    1.37672e+00    4.36983e-01
    1.37952e+00    4.41134e-01
    1.38214e+00    4.45354e-01
    1.38456e+00    4.49643e-01
    1.38678e+00    4.53999e-01
    1.38881e+00    4.58422e-01
    1.39063e+00    4.62911e-01
    1.39225e+00    4.67463e-01
    1.39365e+00    4.72078e-01
    1.39484e+00    4.76754e-01
    1.39581e+00    4.81490e-01
    1.39656e+00    4.86282e-01
    1.39709e+00    4.91131e-01
    1.39738e+00    4.96033e-01
    1.39745e+00    5.00986e-01
    1.39729e+00    5.05988e-01
    1.39690e+00    5.11036e-01
    1.39626e+00    5.16128e-01
    1.39539e+00    5.21261e-01
    1.39429e+00    5.26433e-01
    1.39294e+00    5.31639e-01
    1.39135e+00    5.36877e-01
    1.38952e+00    5.42143e-01
    1.38744e+00    5.47434e-01
    1.38513e+00    5.52747e-01
    1.38257e+00    5.58077e-01
    1.37978e+00    5.63420e-01
    1.37674e+00    5.68774e-01
    1.37346e+00    5.74133e-01
    1.36995e+00    5.79493e-01
    1.36620e+00    5.84851e-01
    1.36222e+00    5.90201e-01
    1.35801e+00    5.95539e-01
    1.35358e+00    6.00860e-01
    1.34891e+00    6.06159e-01
    1.34403e+00    6.11433e-01
    1.33893e+00    6.16675e-01
    1.33362e+00    6.21882e-01
    1.32810e+00    6.27047e-01
    1.32237e+00    6.32167e-01
    1.31645e+00    6.37235e-01
    1.31033e+00    6.42248e-01
    1.30402e+00    6.47199e-01
    1.29753e+00    6.52084e-01
    1.29087e+00    6.56898e-01
    1.28403e+00    6.61636e-01
    1.27703e+00    6.66293e-01
    1.26988e+00    6.70864e-01
    1.26257e+00    6.75344e-01
    1.25512e+00    6.79728e-01
    1.24753e+00    6.84013e-01
    1.23982e+00    6.88193e-01
    1.23198e+00    6.92264e-01
    1.22403e+00    6.96221e-01
    1.21597e+00    7.00061e-01
    1.20782e+00    7.03779e-01
    1.19957e+00    7.07372e-01
    1.19123e+00    7.10837e-01
    1.18283e+00    7.14168e-01
    1.17435e+00    7.17364e-01
    1.16581e+00    7.20421e-01
    1.15722e+00    7.23336e-01
    1.14858e+00    7.26106e-01
    1.13991e+00    7.28729e-01
    1.13120e+00    7.31203e-01
    1.12248e+00    7.33525e-01
    1.11373e+00    7.35694e-01
    1.10498e+00    7.37708e-01
    1.09622e+00    7.39566e-01
    1.08747e+00    7.41266e-01
    1.07873e+00    7.42808e-01
    1.07001e+00    7.44190e-01
    1.06132e+00    7.45413e-01
    1.05265e+00    7.46476e-01
    1.04402e+00    7.47378e-01
    1.03543e+00    7.48121e-01
    1.02690e+00    7.48704e-01
    1.01841e+00    7.49128e-01
    1.00998e+00    7.49394e-01
    1.00162e+00    7.49502e-01
    9.93324e-01    7.49455e-01
    9.85102e-01    7.49252e-01
    9.76957e-01    7.48897e-01
    9.68893e-01    7.48390e-01
    9.60914e-01    7.47734e-01
    9.53024e-01    7.46930e-01
    9.45226e-01    7.45980e-01
    9.37524e-01    7.44887e-01
    9.29921e-01    7.43654e-01
    9.22420e-01    7.42283e-01
    9.15023e-01    7.40776e-01
    9.07733e-01    7.39136e-01
    9.00552e-01    7.37367e-01
    8.93483e-01    7.35471e-01
    8.86527e-01    7.33451e-01
    8.79686e-01    7.31310e-01
    8.72962e-01    7.29052e-01
    8.66356e-01    7.26681e-01
    8.59870e-01    7.24198e-01
    8.53505e-01    7.21608e-01
    8.47261e-01    7.18913e-01
    8.41140e-01    7.16118e-01
    8.35142e-01    7.13226e-01
    8.29268e-01    7.10241e-01
    8.23519e-01    7.07164e-01
    8.17895e-01    7.04002e-01
    8.12396e-01    7.00756e-01
    8.07022e-01    6.97430e-01
    8.01774e-01    6.94027e-01
    7.96651e-01    6.90552e-01
    7.91654e-01    6.87007e-01
    7.86781e-01    6.83396e-01
    7.82034e-01    6.79723e-01
    7.77411e-01    6.75990e-01
    7.72913e-01    6.72200e-01
    7.68538e-01    6.68358e-01
    7.64287e-01    6.64467e-01
    7.60158e-01    6.60528e-01
    7.56151e-01    6.56546e-01
    7.52266e-01    6.52524e-01
    7.48502e-01    6.48465e-01
    7.44857e-01    6.44371e-01
    7.41332e-01    6.40245e-01
    7.37926e-01    6.36091e-01
    7.34637e-01    6.31911e-01
    7.31465e-01    6.27708e-01
    7.28409e-01    6.23484e-01
    7.25468e-01    6.19242e-01
    7.22642e-01    6.14985e-01
    7.19929e-01    6.10714e-01
    7.17328e-01    6.06433e-01
    7.14839e-01    6.02144e-01
    7.12460e-01    5.97849e-01
    7.10191e-01    5.93549e-01
    7.08030e-01    5.89249e-01
    7.05978e-01    5.84948e-01
    7.04032e-01    5.80650e-01
    7.02192e-01    5.76356e-01
    7.00457e-01    5.72068e-01
    6.98826e-01    5.67789e-01
    6.97299e-01    5.63519e-01
    6.95873e-01    5.59260e-01
    6.94549e-01    5.55015e-01
    6.93326e-01    5.50784e-01
    6.92202e-01    5.46570e-01
    6.91176e-01    5.42373e-01
    6.90249e-01    5.38195e-01
    6.89418e-01    5.34038e-01
    6.88684e-01    5.29903e-01
    6.88045e-01    5.25790e-01
    6.87501e-01    5.21702e-01
    6.87050e-01    5.17639e-01
    6.86693e-01    5.13603e-01
    6.86427e-01    5.09594e-01
    6.86253e-01    5.05613e-01
    6.86170e-01    5.01662e-01
    6.86177e-01    4.97742e-01
    6.86273e-01    4.93852e-01
    6.86458e-01    4.89995e-01
    6.86731e-01    4.86171e-01
    6.87091e-01    4.82380e-01
    6.87538e-01    4.78624e-01
    6.88071e-01    4.74903e-01
    6.88689e-01    4.71218e-01
    6.89392e-01    4.67568e-01
    6.90179e-01    4.63956e-01
    6.91050e-01    4.60381e-01
    6.92004e-01    4.56845e-01
    6.93041e-01    4.53346e-01
    6.94160e-01    4.49887e-01
    6.95360e-01    4.46467e-01
    6.96641e-01    4.43086e-01
    6.98003e-01    4.39746e-01
    6.99445e-01    4.36446e-01
    7.00966e-01    4.33187e-01
    7.02567e-01    4.29970e-01
    7.04246e-01    4.26793e-01
    7.06004e-01    4.23658e-01
    7.07839e-01    4.20566e-01
    7.09752e-01    4.17515e-01
    7.11742e-01    4.14506e-01
    7.13809e-01    4.11541e-01
    7.15951e-01    4.08618e-01
    7.18170e-01    4.05737e-01
    7.20464e-01    4.02900e-01
    7.22834e-01    4.00106e-01
    7.25278e-01    3.97355e-01
    7.27797e-01    3.94648e-01
    7.30390e-01    3.91984e-01
    7.33056e-01    3.89364e-01
    7.35796e-01    3.86787e-01
    7.38610e-01    3.84254e-01
    7.41496e-01    3.81765e-01
    7.44454e-01    3.79320e-01
    7.47485e-01    3.76919e-01
    7.50587e-01    3.74561e-01
    7.53762e-01    3.72248e-01
    7.57007e-01    3.69978e-01
    7.60323e-01    3.67753e-01
    7.63710e-01    3.65571e-01
    7.67168e-01    3.63433e-01
    7.70695e-01    3.61340e-01
    7.74292e-01    3.59291e-01
    7.77958e-01    3.57285e-01
    7.81693e-01    3.55324e-01
    7.85497e-01    3.53407e-01
    7.89370e-01    3.51534e-01
    7.93310e-01    3.49705e-01
    7.97318e-01    3.47920e-01
    8.01394e-01    3.46179e-01
    8.05536e-01    3.44482e-01
    8.09745e-01    3.42829e-01
    8.14021e-01    3.41221e-01
    8.18362e-01    3.39656e-01
    8.22769e-01    3.38136e-01
    8.27240e-01    3.36660e-01
    8.31777e-01    3.35228e-01
    8.36377e-01    3.33840e-01
    8.41041e-01    3.32497e-01
    8.45769e-01    3.31198e-01
    8.50559e-01    3.29943e-01
    8.55411e-01    3.28732e-01
    8.60326e-01    3.27566e-01
    8.65301e-01    3.26445e-01
    8.70337e-01    3.25368e-01
    8.75434e-01    3.24335e-01
    8.80589e-01    3.23348e-01
    8.85804e-01    3.22405e-01
    8.91077e-01    3.21507e-01
    8.96407e-01    3.20654e-01
    9.01794e-01    3.19846e-01
    9.07238e-01    3.19083e-01
    9.12736e-01    3.18366e-01
    9.18290e-01    3.17694e-01
    9.23897e-01    3.17068e-01
    9.29557e-01    3.16488e-01
    9.35269e-01    3.15954e-01
    9.41032e-01    3.15465e-01
    9.46845e-01    3.15023e-01
    9.52708e-01    3.14628e-01
    9.58619e-01    3.14280e-01
    9.64577e-01    3.13978e-01
    9.70580e-01    3.13724e-01
    9.76629e-01    3.13517e-01
    9.82722e-01    3.13357e-01
    9.88857e-01    3.13246e-01
    9.95033e-01    3.13183e-01
    1.00125e+00    3.13168e-01
    1.00750e+00    3.13202e-01
    1.01379e+00    3.13286e-01
    1.02012e+00    3.13419e-01
    1.02648e+00    3.13601e-01
    1.03288e+00    3.13834e-01
    1.03930e+00    3.14117e-01
    1.04576e+00    3.14451e-01
    1.05224e+00    3.14837e-01
    1.05874e+00    3.15274e-01
    1.06528e+00    3.15763e-01
    1.07183e+00    3.16305e-01
    1.07840e+00    3.16899e-01
    1.08499e+00    3.17547e-01
    1.09160e+00    3.18249e-01
    1.09822e+00    3.19005e-01
    1.10485e+00    3.19815e-01
    1.11149e+00    3.20681e-01
    1.11813e+00    3.21603e-01
    1.12479e+00    3.22581e-01
    1.13144e+00    3.23616e-01
    1.13809e+00    3.24708e-01
    1.14474e+00    3.25858e-01
    1.15138e+00    3.27067e-01
    1.15801e+00    3.28334e-01
    1.16463e+00    3.29661e-01
    1.17123e+00    3.31048e-01
    1.17782e+00    3.32495e-01
    1.18439e+00    3.34004e-01
    1.19093e+00    3.35575e-01
    1.19744e+00    3.37208e-01
    1.20392e+00    3.38904e-01
    1.21037e+00    3.40663e-01
    1.21678e+00    3.42487e-01
    1.22314e+00    3.44376e-01
    1.22947e+00    3.46330e-01
    1.23574e+00    3.48350e-01
    1.24196e+00    3.50436e-01
    1.24812e+00    3.52589e-01
    1.25422e+00    3.54810e-01
    1.26026e+00    3.57099e-01
    1.26623e+00    3.59457e-01
    1.27212e+00    3.61885e-01
    1.27794e+00    3.64381e-01
    1.28367e+00    3.66948e-01
    1.28932e+00    3.69586e-01
    1.29488e+00    3.72295e-01
    1.30035e+00    3.75075e-01
    1.30571e+00    3.77928e-01
    1.31097e+00    3.80852e-01
    1.31612e+00    3.83850e-01
    1.32116e+00    3.86920e-01
    1.32608e+00    3.90063e-01
    1.33088e+00    3.93279e-01
    1.33555e+00    3.96569e-01
    1.34009e+00    3.99933e-01
    1.34449e+00    4.03370e-01
    1.34874e+00    4.06880e-01
    1.35286e+00    4.10465e-01
    1.35682e+00    4.14122e-01
    1.36062e+00    4.17853e-01
    1.36427e+00    4.21656e-01
    1.36775e+00    4.25533e-01
    1.37106e+00    4.29481e-01
    1.37419e+00    4.33500e-01
    1.37715e+00    4.37591e-01
    1.37992e+00    4.41752e-01
    1.38250e+00    4.45982e-01
    1.38490e+00    4.50281e-01
    1.38709e+00    4.54648e-01
    1.38909e+00    4.59080e-01
    1.39088e+00    4.63578e-01
    1.39247e+00    4.68140e-01
    1.39384e+00    4.72764e-01
    1.39500e+00    4.77449e-01
    1.39593e+00    4.82193e-01
    1.39665e+00    4.86994e-01
    1.39714e+00    4.91851e-01
    1.39741e+00    4.96761e-01
    1.39745e+00    5.01721e-01
    1.39725e+00    5.06730e-01
    1.39682e+00    5.11785e-01
    1.39615e+00    5.16883e-01
    1.39525e+00    5.22022e-01
    1.39410e+00    5.27199e-01
    1.39272e+00    5.32410e-01
    1.39109e+00    5.37652e-01
    1.38923e+00    5.42922e-01
    1.38712e+00    5.48217e-01
    1.38477e+00    5.53532e-01
    1.38218e+00    5.58865e-01
    1.37934e+00    5.64210e-01
    1.37627e+00    5.69565e-01
    1.37296e+00    5.74924e-01
    1.36941e+00    5.80284e-01
    1.36563e+00    5.85641e-01
    1.36162e+00    5.90989e-01
    1.35737e+00    5.96325e-01
    1.35290e+00    6.01643e-01
    1.34821e+00    6.06939e-01
    1.34329e+00    6.12209e-01
    1.33816e+00    6.17446e-01
    1.33282e+00    6.22647e-01
    1.32726e+00    6.27806e-01
    1.32151e+00    6.32918e-01
    1.31556e+00    6.37979e-01
    1.30941e+00    6.42982e-01
    1.30308e+00    6.47924e-01
    1.29656e+00    6.52799e-01
    1.28987e+00    6.57602e-01
    1.28301e+00    6.62328e-01
    1.27599e+00    6.66973e-01
    1.26881e+00    6.71531e-01
    1.26148e+00    6.75997e-01
    1.25401e+00    6.80367e-01
    1.24640e+00    6.84636e-01
    1.23867e+00    6.88800e-01
    1.23082e+00    6.92855e-01
    1.22285e+00    6.96795e-01
    1.21478e+00    7.00617e-01
    1.20660e+00    7.04318e-01
    1.19834e+00    7.07892e-01
    1.19000e+00    7.11337e-01
    1.18158e+00    7.14648e-01
    1.17309e+00    7.17824e-01
    1.16455e+00    7.20860e-01
    1.15595e+00    7.23754e-01
    1.14731e+00    7.26502e-01
    1.13863e+00    7.29104e-01
    1.12992e+00    7.31555e-01
    1.12119e+00    7.33855e-01
    1.11244e+00    7.36001e-01
    1.10369e+00    7.37992e-01
    1.09493e+00    7.39827e-01
    1.08618e+00    7.41504e-01
    1.07745e+00    7.43022e-01
    1.06873e+00    7.44381e-01
    1.06004e+00    7.45580e-01
    1.05137e+00    7.46619e-01
    1.04275e+00    7.47498e-01
    1.03417e+00    7.48217e-01
    1.02564e+00    7.48776e-01
    1.01716e+00    7.49177e-01
    1.00874e+00    7.49419e-01
    1.00039e+00    7.49505e-01
    9.92106e-01    7.49435e-01
    9.83895e-01    7.49210e-01
    9.75761e-01    7.48832e-01
    9.67710e-01    7.48303e-01
    9.59744e-01    7.47624e-01
    9.51867e-01    7.46799e-01
    9.44083e-01    7.45828e-01
    9.36396e-01    7.44714e-01
    9.28808e-01    7.43460e-01
    9.21322e-01    7.42069e-01
    9.13940e-01    7.40542e-01
    9.06666e-01    7.38883e-01
    8.99502e-01    7.37095e-01
    8.92449e-01    7.35180e-01
    8.85510e-01    7.33142e-01
    8.78687e-01    7.30984e-01
    8.71980e-01    7.28710e-01
    8.65392e-01    7.26321e-01
    8.58923e-01    7.23822e-01
    8.52576e-01    7.21216e-01
    8.46350e-01    7.18507e-01
    8.40247e-01    7.15698e-01
    8.34268e-01    7.12792e-01
    8.28412e-01    7.09792e-01
    8.22681e-01    7.06703e-01
    8.17076e-01    7.03528e-01
    8.11595e-01    7.00270e-01
    8.06240e-01    6.96932e-01
    8.01010e-01    6.93519e-01
    7.95906e-01    6.90033e-01
    7.90927e-01    6.86478e-01
    7.86073e-01    6.82858e-01
    7.81344e-01    6.79175e-01
    7.76740e-01    6.75434e-01
    7.72259e-01    6.71637e-01
    7.67903e-01    6.67787e-01
    7.63670e-01    6.63888e-01
    7.59559e-01    6.59943e-01
    7.55570e-01    6.55955e-01
    7.51703e-01    6.51927e-01
    7.47956e-01    6.47863e-01
    7.44330e-01    6.43764e-01
    7.40822e-01    6.39634e-01
    7.37433e-01    6.35476e-01
    7.34162e-01    6.31292e-01
    7.31007e-01    6.27086e-01
    7.27968e-01    6.22859e-01
    7.25044e-01    6.18615e-01
    7.22234e-01    6.14355e-01
    7.19538e-01    6.10083e-01
    7.16953e-01    6.05801e-01
    7.14481e-01    6.01510e-01
    7.12118e-01    5.97214e-01
    7.09865e-01    5.92915e-01
    7.07721e-01    5.88614e-01
    7.05684e-01    5.84314e-01
    7.03754e-01    5.80016e-01
    7.01929e-01    5.75723e-01
    7.00210e-01    5.71436e-01
    6.98594e-01    5.67158e-01
    6.97082e-01    5.62890e-01
    6.95671e-01    5.58633e-01
    6.94362e-01    5.54390e-01
    6.93153e-01    5.50161e-01
    6.92044e-01    5.45949e-01
    6.91033e-01    5.41755e-01
    6.90120e-01    5.37581e-01
    6.89304e-01    5.33427e-01
    6.88584e-01    5.29294e-01
    6.87959e-01    5.25185e-01
    6.87428e-01    5.21101e-01
    6.86992e-01    5.17042e-01
    6.86648e-01    5.13009e-01
    6.86396e-01    5.09004e-01
    6.86235e-01    5.05028e-01
    6.86166e-01    5.01082e-01
    6.86186e-01    4.97166e-01
    6.86295e-01    4.93281e-01
    6.86493e-01    4.89429e-01
    6.86779e-01    4.85609e-01
    6.87152e-01    4.81824e-01
    6.87611e-01    4.78073e-01
    6.88156e-01    4.74357e-01
    6.88787e-01    4.70677e-01
    6.89503e-01    4.67033e-01
    6.90302e-01    4.63426e-01
    6.91186e-01    4.59857e-01
    6.92152e-01    4.56326e-01
    6.93201e-01    4.52833e-01
    6.94332e-01    4.49380e-01
    6.95544e-01    4.45965e-01
    6.96837e-01    4.42591e-01
    6.98211e-01    4.39257e-01
    6.99664e-01    4.35963e-01
    7.01197e-01    4.32710e-01
    7.02810e-01    4.29498e-01
    7.04501e-01    4.26328e-01
    7.06270e-01    4.23199e-01
    7.08117e-01    4.20113e-01
    7.10041e-01    4.17068e-01
    7.12042e-01    4.14066e-01
    7.14120e-01    4.11107e-01
    7.16274e-01    4.08190e-01
    7.18504e-01    4.05316e-01
    7.20809e-01    4.02485e-01
    7.23190e-01    3.99697e-01
    7.25645e-01    3.96953e-01
    7.28175e-01    3.94252e-01
    7.30778e-01    3.91595e-01
    7.33456e-01    3.88981e-01
    7.36207e-01    3.86411e-01
    7.39031e-01    3.83884e-01
    7.41928e-01    3.81402e-01
    7.44897e-01    3.78963e-01
    7.47938e-01    3.76568e-01
    7.51051e-01    3.74217e-01
    7.54236e-01    3.71910e-01
    7.57492e-01    3.69647e-01
    7.60819e-01    3.67428e-01
    7.64216e-01    3.65253e-01
    7.67684e-01    3.63122e-01
    7.71221e-01    3.61035e-01
    7.74828e-01    3.58992e-01
    7.78505e-01    3.56993e-01
    7.82250e-01    3.55038e-01
    7.86065e-01    3.53128e-01
    7.89947e-01    3.51261e-01
    7.93898e-01    3.49438e-01
    7.97916e-01    3.47660e-01
    8.02001e-01    3.45926e-01
    8.06153e-01    3.44235e-01
    8.10372e-01    3.42589e-01
    8.14657e-01    3.40987e-01
    8.19008e-01    3.39429e-01
    8.23424e-01    3.37915e-01
    8.27906e-01    3.36446e-01
    8.32451e-01    3.35020e-01
    8.37061e-01    3.33639e-01
    8.41735e-01    3.32302e-01
    8.46472e-01    3.31010e-01
    8.51271e-01    3.29761e-01
    8.56133e-01    3.28557e-01
    8.61056e-01    3.27398e-01
    8.66041e-01    3.26283e-01
    8.71086e-01    3.25213e-01
    8.76191e-01    3.24187e-01
    8.81355e-01    3.23206e-01
    8.86578e-01    3.22269e-01
    8.91860e-01    3.21378e-01
    8.97199e-01    3.20532e-01
    9.02594e-01    3.19731e-01
    9.08046e-01    3.18975e-01
    9.13552e-01    3.18264e-01
    9.19114e-01    3.17599e-01
    9.24729e-01    3.16980e-01
    9.30396e-01    3.16406e-01
    9.36116e-01    3.15879e-01
    9.41887e-01    3.15397e-01
    9.47707e-01    3.14962e-01
    9.53577e-01    3.14574e-01
    9.59495e-01    3.14232e-01
    9.65460e-01    3.13937e-01
    9.71470e-01    3.13690e-01
    9.77526e-01    3.13490e-01
    9.83624e-01    3.13338e-01
    9.89766e-01    3.13234e-01
    9.95948e-01    3.13178e-01
    1.00217e+00    3.13170e-01
    1.00843e+00    3.13212e-01
    1.01473e+00    3.13302e-01
    1.02106e+00    3.13442e-01
    1.02743e+00    3.13632e-01
    1.03382e+00    3.13873e-01
    1.04025e+00    3.14163e-01
    1.04671e+00    3.14505e-01
    1.05320e+00    3.14898e-01
    1.05971e+00    3.15343e-01
    1.06624e+00    3.15840e-01
    1.07280e+00    3.16389e-01
    1.07937e+00    3.16991e-01
    1.08596e+00    3.17647e-01
    1.09257e+00    3.18357e-01
    1.09919e+00    3.19121e-01
    1.10583e+00    3.19940e-01
    1.11247e+00    3.20814e-01
    1.11912e+00    3.21744e-01
    1.12577e+00    3.22730e-01
    1.13242e+00    3.23774e-01
    1.13907e+00    3.24874e-01
    1.14572e+00    3.26033e-01
    1.15236e+00    3.27250e-01
    1.15899e+00    3.28526e-01
    1.16561e+00    3.29862e-01
    1.17221e+00    3.31257e-01
    1.17879e+00    3.32714e-01
    1.18535e+00    3.34232e-01
    1.19189e+00    3.35812e-01
    1.19840e+00    3.37454e-01
    1.20487e+00    3.39160e-01
    1.21132e+00    3.40929e-01
    1.21772e+00    3.42762e-01
    1.22408e+00    3.44660e-01
    1.23039e+00    3.46624e-01
    1.23666e+00    3.48653e-01
    1.24287e+00    3.50749e-01
    1.24902e+00    3.52913e-01
    1.25512e+00    3.55144e-01
    1.26114e+00    3.57443e-01
    1.26710e+00    3.59811e-01
    1.27298e+00    3.62249e-01
    1.27879e+00    3.64756e-01
    1.28451e+00    3.67333e-01
    1.29015e+00    3.69981e-01
    1.29569e+00    3.72701e-01
    1.30114e+00    3.75492e-01
    1.30649e+00    3.78355e-01
    1.31174e+00    3.81290e-01
    1.31687e+00    3.84298e-01
    1.32189e+00    3.87379e-01
    1.32680e+00    3.90533e-01
    1.33157e+00    3.93760e-01
    1.33623e+00    3.97061e-01
    1.34074e+00    4.00435e-01
    1.34512e+00    4.03883e-01
    1.34936e+00    4.07405e-01
    1.35345e+00    4.11000e-01
    1.35739e+00    4.14668e-01
    1.36117e+00    4.18410e-01
    1.36479e+00    4.22224e-01
    1.36825e+00    4.26111e-01
    1.37153e+00    4.30069e-01
    1.37464e+00    4.34100e-01
    1.37757e+00    4.38201e-01
    1.38031e+00    4.42372e-01
    1.38287e+00    4.46613e-01
    1.38523e+00    4.50921e-01
    1.38740e+00    4.55298e-01
    1.38937e+00    4.59740e-01
    1.39113e+00    4.64248e-01
    1.39268e+00    4.68819e-01
    1.39402e+00    4.73452e-01
    1.39515e+00    4.78146e-01
    1.39605e+00    4.82898e-01
    1.39674e+00    4.87708e-01
    1.39720e+00    4.92572e-01
    1.39743e+00    4.97489e-01
    1.39743e+00    5.02457e-01
    1.39720e+00    5.07473e-01
    1.39673e+00    5.12535e-01
    1.39603e+00    5.17639e-01
    1.39509e+00    5.22784e-01
    1.39391e+00    5.27966e-01
    1.39249e+00    5.33181e-01
    1.39083e+00    5.38428e-01
    1.38893e+00    5.43702e-01
    1.38679e+00    5.49000e-01
    1.38440e+00    5.54318e-01
    1.38177e+00    5.59653e-01
    1.37890e+00    5.65000e-01
    1.37580e+00    5.70355e-01
    1.37245e+00    5.75715e-01
    1.36887e+00    5.81075e-01
    1.36505e+00    5.86431e-01
    1.36101e+00    5.91778e-01
    1.35673e+00    5.97111e-01
    1.35222e+00    6.02426e-01
    1.34750e+00    6.07719e-01
    1.34255e+00    6.12984e-01
    1.33738e+00    6.18216e-01
    1.33201e+00    6.23411e-01
    1.32643e+00    6.28563e-01
    1.32064e+00    6.33668e-01
    1.31466e+00    6.38721e-01
    1.30849e+00    6.43716e-01
    1.30213e+00    6.48648e-01
    1.29558e+00    6.53513e-01
    1.28887e+00    6.58305e-01
    1.28198e+00    6.63019e-01
    1.27494e+00    6.67651e-01
    1.26774e+00    6.72196e-01
    1.26039e+00    6.76648e-01
    1.25290e+00    6.81004e-01
    1.24527e+00    6.85258e-01
    1.23752e+00    6.89406e-01
    1.22965e+00    6.93444e-01
    1.22166e+00    6.97367e-01
    1.21358e+00    7.01171e-01
    1.20539e+00    7.04853e-01
    1.19712e+00    7.08408e-01
    1.18876e+00    7.11834e-01
    1.18033e+00    7.15126e-01
    1.17183e+00    7.18281e-01
    1.16328e+00    7.21296e-01
    1.15468e+00    7.24168e-01
    1.14603e+00    7.26896e-01
    1.13734e+00    7.29475e-01
    1.12863e+00    7.31904e-01
    1.11990e+00    7.34182e-01
    1.11115e+00    7.36305e-01
    1.10239e+00    7.38273e-01
    1.09364e+00    7.40084e-01
    1.08489e+00    7.41738e-01
    1.07616e+00    7.43232e-01
    1.06744e+00    7.44568e-01
    1.05876e+00    7.45743e-01
    1.05010e+00    7.46759e-01
    1.04148e+00    7.47614e-01
    1.03291e+00    7.48309e-01
    1.02439e+00    7.48845e-01
    1.01592e+00    7.49223e-01
    1.00751e+00    7.49442e-01
    9.99164e-01    7.49504e-01
    9.90890e-01    7.49411e-01
    9.82690e-01    7.49163e-01
    9.74568e-01    7.48763e-01
    9.66529e-01    7.48212e-01
    9.58576e-01    7.47512e-01
    9.50712e-01    7.46664e-01
    9.42943e-01    7.45672e-01
    9.35270e-01    7.44538e-01
    9.27697e-01    7.43263e-01
    9.20226e-01    7.41852e-01
    9.12860e-01    7.40305e-01
    9.05602e-01    7.38627e-01
    8.98454e-01    7.36820e-01
    8.91418e-01    7.34887e-01
    8.84496e-01    7.32831e-01
    8.77689e-01    7.30656e-01
    8.71000e-01    7.28364e-01
    8.64430e-01    7.25959e-01
    8.57979e-01    7.23444e-01
    8.51649e-01    7.20823e-01
    8.45442e-01    7.18099e-01
    8.39357e-01    7.15275e-01
    8.33396e-01    7.12355e-01
    8.27559e-01    7.09342e-01
    8.21846e-01    7.06240e-01
    8.16259e-01    7.03052e-01
    8.10797e-01    6.99782e-01
    8.05460e-01    6.96433e-01
    8.00249e-01    6.93009e-01
    7.95163e-01    6.89513e-01
    7.90203e-01    6.85948e-01
    7.85367e-01    6.82318e-01
    7.80657e-01    6.78627e-01
    7.76071e-01    6.74877e-01
    7.71609e-01    6.71072e-01
    7.67270e-01    6.67215e-01
    7.63055e-01    6.63309e-01
    7.58963e-01    6.59357e-01
    7.54992e-01    6.55363e-01
    7.51143e-01    6.51330e-01
    7.47414e-01    6.47260e-01
    7.43805e-01    6.43156e-01
    7.40315e-01    6.39022e-01
    7.36943e-01    6.34860e-01
    7.33689e-01    6.30673e-01
    7.30551e-01    6.26463e-01
    7.27529e-01    6.22234e-01
    7.24622e-01    6.17987e-01
    7.21829e-01    6.13726e-01
    7.19149e-01    6.09452e-01
    7.16582e-01    6.05168e-01
    7.14125e-01    6.00877e-01
    7.11779e-01    5.96580e-01
    7.09542e-01    5.92280e-01
    7.07413e-01    5.87979e-01
    7.05392e-01    5.83679e-01
    7.03478e-01    5.79382e-01
    7.01669e-01    5.75090e-01
    6.99965e-01    5.70804e-01
    6.98365e-01    5.66527e-01
    6.96867e-01    5.62261e-01
    6.95472e-01    5.58006e-01
    6.94178e-01    5.53765e-01
    6.92983e-01    5.49539e-01
    6.91889e-01    5.45329e-01
    6.90892e-01    5.41138e-01
    6.89994e-01    5.36966e-01
    6.89192e-01    5.32815e-01
    6.88486e-01    5.28686e-01
    6.87875e-01    5.24581e-01
    6.87358e-01    5.20500e-01
    6.86935e-01    5.16445e-01
    6.86605e-01    5.12416e-01
    6.86366e-01    5.08416e-01
    6.86219e-01    5.04444e-01
    6.86163e-01    5.00502e-01
    6.86196e-01    4.96590e-01
    6.86319e-01    4.92711e-01
    6.86530e-01    4.88863e-01
    6.86828e-01    4.85049e-01
    6.87214e-01    4.81268e-01
    6.87686e-01    4.77522e-01
    6.88244e-01    4.73811e-01
    6.88888e-01    4.70137e-01
    6.89616e-01    4.66498e-01
    6.90428e-01    4.62897e-01
    6.91323e-01    4.59334e-01
    6.92302e-01    4.55808e-01
    6.93363e-01    4.52321e-01
    6.94505e-01    4.48873e-01
    6.95730e-01    4.45465e-01
    6.97035e-01    4.42096e-01
    6.98420e-01    4.38768e-01
    6.99886e-01    4.35480e-01
    7.01430e-01    4.32233e-01
    7.03054e-01    4.29028e-01
    7.04757e-01    4.25864e-01
    7.06537e-01    4.22741e-01
    7.08396e-01    4.19661e-01
    7.10331e-01    4.16622e-01
    7.12344e-01    4.13627e-01
    7.14433e-01    4.10673e-01
    7.16598e-01    4.07763e-01
    7.18839e-01    4.04895e-01
    7.21156e-01    4.02071e-01
    7.23547e-01    3.99290e-01
    7.26014e-01    3.96552e-01
    7.28554e-01    3.93857e-01
    7.31169e-01    3.91206e-01
    7.33857e-01    3.88599e-01
    7.36619e-01    3.86035e-01
    7.39454e-01    3.83515e-01
    7.42361e-01    3.81039e-01
    7.45341e-01    3.78607e-01
    7.48393e-01    3.76218e-01
    7.51517e-01    3.73874e-01
    7.54712e-01    3.71573e-01
    7.57978e-01    3.69317e-01
    7.61316e-01    3.67104e-01
    7.64723e-01    3.64936e-01
    7.68201e-01    3.62811e-01
    7.71749e-01    3.60731e-01
    7.75367e-01    3.58694e-01
    7.79053e-01    3.56702e-01
    7.82809e-01    3.54754e-01
    7.86633e-01    3.52849e-01
    7.90526e-01    3.50989e-01
    7.94486e-01    3.49173e-01
    7.98514e-01    3.47401e-01
    8.02610e-01    3.45673e-01
    8.06772e-01    3.43990e-01
    8.11000e-01    3.42350e-01
    8.15295e-01    3.40754e-01
    8.19656e-01    3.39203e-01
    8.24082e-01    3.37696e-01
    8.28572e-01    3.36233e-01
    8.33128e-01    3.34814e-01
    8.37747e-01    3.33439e-01
    8.42430e-01    3.32109e-01
    8.47176e-01    3.30823e-01
    8.51985e-01    3.29581e-01
    8.56855e-01    3.28384e-01
    8.61788e-01    3.27231e-01
    8.66781e-01    3.26122e-01
    8.71835e-01    3.25058e-01
    8.76949e-01    3.24039e-01
    8.82122e-01    3.23065e-01
    8.87354e-01    3.22135e-01
    8.92644e-01    3.21250e-01
    8.97991e-01    3.20411e-01
    9.03395e-01    3.19616e-01
    9.08855e-01    3.18867e-01
    9.14370e-01    3.18163e-01
    9.19939e-01    3.17505e-01
    9.25562e-01    3.16892e-01
    9.31237e-01    3.16325e-01
    9.36964e-01    3.15805e-01
    9.42743e-01    3.15330e-01
    9.48571e-01    3.14902e-01
    9.54447e-01    3.14520e-01
    9.60372e-01    3.14186e-01
    9.66344e-01    3.13898e-01
    9.72361e-01    3.13658e-01
    9.78423e-01    3.13465e-01
    9.84528e-01    3.13319e-01
    9.90675e-01    3.13222e-01
    9.96863e-01    3.13173e-01
    1.00309e+00    3.13173e-01
    1.00936e+00    3.13222e-01
    1.01566e+00    3.13320e-01
    1.02200e+00    3.13467e-01
    1.02837e+00    3.13665e-01
    1.03477e+00    3.13912e-01
    1.04120e+00    3.14211e-01
    1.04767e+00    3.14560e-01
    1.05416e+00    3.14960e-01
    1.06067e+00    3.15413e-01
    1.06721e+00    3.15917e-01
    1.07377e+00    3.16475e-01
    1.08034e+00    3.17085e-01
    1.08694e+00    3.17749e-01
    1.09355e+00    3.18466e-01
    1.10017e+00    3.19238e-01
    1.10681e+00    3.20065e-01
    1.11345e+00    3.20948e-01
    1.12010e+00    3.21886e-01
    1.12675e+00    3.22881e-01
    1.13340e+00    3.23932e-01
    1.14005e+00    3.25042e-01
    1.14670e+00    3.26209e-01
    1.15334e+00    3.27434e-01
    1.15996e+00    3.28719e-01
    1.16658e+00    3.30064e-01
    1.17318e+00    3.31469e-01
    1.17976e+00    3.32934e-01
    1.18632e+00    3.34461e-01
    1.19285e+00    3.36050e-01
    1.19936e+00    3.37702e-01
    1.20583e+00    3.39417e-01
    1.21226e+00    3.41195e-01
    1.21866e+00    3.43038e-01
    1.22501e+00    3.44946e-01
    1.23132e+00    3.46919e-01
    1.23758e+00    3.48958e-01
    1.24378e+00    3.51064e-01
    1.24993e+00    3.53238e-01
    1.25601e+00    3.55479e-01
    1.26203e+00    3.57788e-01
    1.26797e+00    3.60167e-01
    1.27385e+00    3.62614e-01
    1.27964e+00    3.65132e-01
    1.28535e+00    3.67720e-01
    1.29097e+00    3.70378e-01
    1.29650e+00    3.73108e-01
    1.30194e+00    3.75910e-01
    1.30727e+00    3.78783e-01
    1.31250e+00    3.81729e-01
    1.31762e+00    3.84748e-01
    1.32262e+00    3.87840e-01
    1.32751e+00    3.91005e-01
    1.33227e+00    3.94243e-01
    1.33690e+00    3.97554e-01
    1.34140e+00    4.00940e-01
    1.34576e+00    4.04398e-01
    1.34997e+00    4.07931e-01
    1.35404e+00    4.11537e-01
    1.35796e+00    4.15216e-01
    1.36172e+00    4.18968e-01
    1.36531e+00    4.22793e-01
    1.36874e+00    4.26690e-01
    1.37200e+00    4.30660e-01
    1.37508e+00    4.34700e-01
    1.37799e+00    4.38812e-01
    1.38070e+00    4.42993e-01
    1.38323e+00    4.47244e-01
    1.38557e+00    4.51563e-01
    1.38770e+00    4.55949e-01
    1.38964e+00    4.60401e-01
    1.39137e+00    4.64918e-01
    1.39289e+00    4.69499e-01
    1.39420e+00    4.74141e-01
    1.39530e+00    4.78843e-01
    1.39617e+00    4.83604e-01
    1.39682e+00    4.88422e-01
    1.39725e+00    4.93295e-01
    1.39744e+00    4.98219e-01
    1.39741e+00    5.03194e-01
    1.39715e+00    5.08217e-01
    1.39665e+00    5.13285e-01
    1.39591e+00    5.18396e-01
    1.39493e+00    5.23546e-01
    1.39372e+00    5.28733e-01
    1.39226e+00    5.33954e-01
    1.39057e+00    5.39205e-01
    1.38863e+00    5.44482e-01
    1.38645e+00    5.49784e-01
    1.38403e+00    5.55104e-01
    1.38136e+00    5.60441e-01
    1.37846e+00    5.65790e-01
    1.37532e+00    5.71146e-01
    1.37194e+00    5.76506e-01
    1.36832e+00    5.81866e-01
    1.36447e+00    5.87221e-01
    1.36039e+00    5.92566e-01
    1.35608e+00    5.97897e-01
    1.35154e+00    6.03209e-01
    1.34678e+00    6.08498e-01
    1.34180e+00    6.13758e-01
    1.33660e+00    6.18985e-01
    1.33120e+00    6.24174e-01
    1.32559e+00    6.29320e-01
    1.31977e+00    6.34417e-01
    1.31376e+00    6.39462e-01
    1.30756e+00    6.44448e-01
    1.30117e+00    6.49370e-01
    1.29460e+00    6.54224e-01
    1.28786e+00    6.59005e-01
    1.28095e+00    6.63708e-01
    1.27388e+00    6.68327e-01
    1.26666e+00    6.72859e-01
    1.25929e+00    6.77297e-01
    1.25178e+00    6.81638e-01
    1.24413e+00    6.85877e-01
    1.23636e+00    6.90009e-01
    1.22848e+00    6.94030e-01
    1.22048e+00    6.97936e-01
    1.21237e+00    7.01722e-01
    1.20417e+00    7.05386e-01
    1.19589e+00    7.08922e-01
    1.18752e+00    7.12328e-01
    1.17908e+00    7.15600e-01
    1.17058e+00    7.18735e-01
    1.16201e+00    7.21729e-01
    1.15340e+00    7.24580e-01
    1.14475e+00    7.27286e-01
    1.13606e+00    7.29843e-01
    1.12734e+00    7.32250e-01
    1.11861e+00    7.34505e-01
    1.10986e+00    7.36605e-01
    1.10110e+00    7.38550e-01
    1.09235e+00    7.40338e-01
    1.08360e+00    7.41968e-01
    1.07487e+00    7.43440e-01
    1.06616e+00    7.44751e-01
    1.05748e+00    7.45903e-01
    1.04883e+00    7.46895e-01
    1.04021e+00    7.47727e-01
    1.03165e+00    7.48398e-01
    1.02313e+00    7.48911e-01
    1.01467e+00    7.49265e-01
    1.00627e+00    7.49461e-01
    9.97939e-01    7.49500e-01
    9.89675e-01    7.49384e-01
    9.81486e-01    7.49114e-01
    9.73376e-01    7.48691e-01
    9.65349e-01    7.48118e-01
    9.57409e-01    7.47396e-01
    9.49560e-01    7.46527e-01
    9.41804e-01    7.45514e-01
    9.34146e-01    7.44359e-01
    9.26588e-01    7.43064e-01
    9.19132e-01    7.41632e-01
    9.11782e-01    7.40066e-01
    9.04540e-01    7.38369e-01
    8.97409e-01    7.36543e-01
    8.90389e-01    7.34591e-01
    8.83484e-01    7.32518e-01
    8.76695e-01    7.30325e-01
    8.70023e-01    7.28016e-01
    8.63470e-01    7.25595e-01
    8.57037e-01    7.23064e-01
    8.50725e-01    7.20427e-01
    8.44536e-01    7.17688e-01
    8.38469e-01    7.14850e-01
    8.32526e-01    7.11916e-01
    8.26708e-01    7.08890e-01
    8.21014e-01    7.05775e-01
    8.15445e-01    7.02575e-01
    8.10001e-01    6.99293e-01
    8.04683e-01    6.95933e-01
    7.99490e-01    6.92497e-01
    7.94423e-01    6.88991e-01
    7.89481e-01    6.85417e-01
    7.84664e-01    6.81777e-01
    7.79972e-01    6.78077e-01
    7.75404e-01    6.74319e-01
    7.70961e-01    6.70506e-01
    7.66641e-01    6.66641e-01
    7.62444e-01    6.62728e-01
    7.58369e-01    6.58771e-01
    7.54416e-01    6.54771e-01
    7.50585e-01    6.50731e-01
    7.46874e-01    6.46656e-01
    7.43282e-01    6.42548e-01
    7.39810e-01    6.38410e-01
    7.36455e-01    6.34244e-01
    7.33219e-01    6.30053e-01
    7.30098e-01    6.25840e-01
    7.27093e-01    6.21608e-01
    7.24203e-01    6.17359e-01
    7.21427e-01    6.13096e-01
    7.18763e-01    6.08820e-01
    7.16212e-01    6.04535e-01
    7.13772e-01    6.00243e-01
    7.11442e-01    5.95946e-01
    7.09221e-01    5.91645e-01
    7.07108e-01    5.87344e-01
    7.05103e-01    5.83045e-01
    7.03204e-01    5.78748e-01
    7.01411e-01    5.74457e-01
    6.99722e-01    5.70172e-01
    6.98137e-01    5.65897e-01
    6.96655e-01    5.61632e-01
    6.95275e-01    5.57379e-01
    6.93995e-01    5.53140e-01
    6.92816e-01    5.48916e-01
    6.91735e-01    5.44710e-01
    6.90754e-01    5.40521e-01
    6.89869e-01    5.36352e-01
    6.89081e-01    5.32205e-01
    6.88389e-01    5.28079e-01
    6.87793e-01    5.23977e-01
    6.87290e-01    5.19900e-01
    6.86880e-01    5.15849e-01
    6.86564e-01    5.11824e-01
    6.86339e-01    5.07828e-01
    6.86205e-01    5.03860e-01
    6.86162e-01    4.99923e-01
    6.86209e-01    4.96016e-01
    6.86344e-01    4.92141e-01
    6.86568e-01    4.88298e-01
    6.86880e-01    4.84489e-01
    6.87278e-01    4.80713e-01
    6.87763e-01    4.76972e-01
    6.88334e-01    4.73267e-01
    6.88990e-01    4.69597e-01
    6.89730e-01    4.65965e-01
    6.90554e-01    4.62369e-01
    6.91462e-01    4.58811e-01
    6.92453e-01    4.55291e-01
    6.93526e-01    4.51810e-01
    6.94681e-01    4.48368e-01
    6.95917e-01    4.44965e-01
    6.97234e-01    4.41603e-01
    6.98631e-01    4.38280e-01
    7.00109e-01    4.34998e-01
    7.01665e-01    4.31758e-01
    7.03301e-01    4.28558e-01
    7.05015e-01    4.25400e-01
    7.06807e-01    4.22284e-01
    7.08676e-01    4.19210e-01
    7.10624e-01    4.16178e-01
    7.12647e-01    4.13188e-01
    7.14748e-01    4.10241e-01
    7.16924e-01    4.07337e-01
    7.19177e-01    4.04476e-01
    7.21504e-01    4.01658e-01
    7.23907e-01    3.98883e-01
    7.26384e-01    3.96151e-01
    7.28936e-01    3.93463e-01
    7.31561e-01    3.90819e-01
    7.34260e-01    3.88218e-01
    7.37033e-01    3.85661e-01
    7.39878e-01    3.83147e-01
    7.42796e-01    3.80677e-01
    7.45787e-01    3.78251e-01
    7.48850e-01    3.75869e-01
    7.51984e-01    3.73531e-01
    7.55190e-01    3.71237e-01
    7.58466e-01    3.68987e-01
    7.61814e-01    3.66781e-01
    7.65232e-01    3.64619e-01
    7.68721e-01    3.62501e-01
    7.72279e-01    3.60427e-01
    7.75906e-01    3.58397e-01
    7.79603e-01    3.56412e-01
    7.83369e-01    3.54470e-01
    7.87203e-01    3.52572e-01
    7.91106e-01    3.50718e-01
    7.95076e-01    3.48909e-01
    7.99114e-01    3.47144e-01
    8.03220e-01    3.45422e-01
    8.07392e-01    3.43745e-01
    8.11630e-01    3.42112e-01
    8.15935e-01    3.40523e-01
    8.20305e-01    3.38978e-01
    8.24740e-01    3.37477e-01
    8.29241e-01    3.36021e-01
    8.33805e-01    3.34608e-01
    8.38434e-01    3.33240e-01
    8.43126e-01    3.31916e-01
    8.47882e-01    3.30637e-01
    8.52700e-01    3.29401e-01
    8.57580e-01    3.28211e-01
    8.62521e-01    3.27064e-01
    8.67523e-01    3.25962e-01
    8.72586e-01    3.24905e-01
    8.77709e-01    3.23893e-01
    8.82891e-01    3.22925e-01
    8.88131e-01    3.22002e-01
    8.93430e-01    3.21124e-01
    8.98785e-01    3.20291e-01
    9.04197e-01    3.19503e-01
    9.09665e-01    3.18760e-01
    9.15188e-01    3.18063e-01
    9.20765e-01    3.17411e-01
    9.26396e-01    3.16806e-01
    9.32079e-01    3.16246e-01
    9.37814e-01    3.15732e-01
    9.43600e-01    3.15264e-01
    9.49435e-01    3.14843e-01
    9.55319e-01    3.14468e-01
    9.61251e-01    3.14140e-01
    9.67229e-01    3.13859e-01
    9.73253e-01    3.13626e-01
    9.79321e-01    3.13440e-01
    9.85433e-01    3.13302e-01
    9.91586e-01    3.13212e-01
    9.97780e-01    3.13170e-01
    1.00401e+00    3.13177e-01
    1.01028e+00    3.13233e-01
    1.01659e+00    3.13339e-01
    1.02293e+00    3.13493e-01
    1.02931e+00    3.13698e-01
    1.03572e+00    3.13953e-01
    1.04216e+00    3.14259e-01
    1.04862e+00    3.14616e-01
    1.05512e+00    3.15024e-01
    1.06163e+00    3.15484e-01
    1.06817e+00    3.15996e-01
    1.07474e+00    3.16561e-01
    1.08132e+00    3.17179e-01
    1.08791e+00    3.17851e-01
    1.09453e+00    3.18577e-01
    1.10115e+00    3.19357e-01
    1.10779e+00    3.20192e-01
    1.11443e+00    3.21083e-01
    1.12108e+00    3.22029e-01
    1.12773e+00    3.23032e-01
    1.13438e+00    3.24093e-01
    1.14103e+00    3.25210e-01
    1.14768e+00    3.26386e-01
    1.15431e+00    3.27620e-01
    1.16094e+00    3.28914e-01
    1.16756e+00    3.30267e-01
    1.17415e+00    3.31681e-01
    1.18073e+00    3.33156e-01
    1.18728e+00    3.34692e-01
    1.19381e+00    3.36290e-01
    1.20031e+00    3.37951e-01
    1.20678e+00    3.39675e-01
    1.21321e+00    3.41463e-01
    1.21960e+00    3.43315e-01
    1.22595e+00    3.45233e-01
    1.23225e+00    3.47216e-01
    1.23850e+00    3.49265e-01
    1.24469e+00    3.51381e-01
    1.25083e+00    3.53564e-01
    1.25690e+00    3.55815e-01
    1.26291e+00    3.58135e-01
    1.26885e+00    3.60523e-01
    1.27471e+00    3.62981e-01
    1.28049e+00    3.65509e-01
    1.28619e+00    3.68108e-01
    1.29180e+00    3.70777e-01
    1.29731e+00    3.73517e-01
    1.30273e+00    3.76329e-01
    1.30805e+00    3.79214e-01
    1.31326e+00    3.82170e-01
    1.31837e+00    3.85200e-01
    1.32335e+00    3.88302e-01
    1.32822e+00    3.91478e-01
    1.33296e+00    3.94727e-01
    1.33757e+00    3.98049e-01
    1.34205e+00    4.01445e-01
    1.34639e+00    4.04915e-01
    1.35058e+00    4.08458e-01
    1.35463e+00    4.12075e-01
    1.35852e+00    4.15765e-01
    1.36226e+00    4.19528e-01
    1.36583e+00    4.23364e-01
    1.36923e+00    4.27272e-01
    1.37247e+00    4.31252e-01
    1.37552e+00    4.35303e-01
    1.37840e+00    4.39425e-01
    1.38109e+00    4.43616e-01
    1.38359e+00    4.47877e-01
    1.38589e+00    4.52206e-01
    1.38800e+00    4.56602e-01
    1.38991e+00    4.61064e-01
    1.39161e+00    4.65590e-01
    1.39310e+00    4.70180e-01
    1.39438e+00    4.74831e-01
    1.39544e+00    4.79542e-01
    1.39628e+00    4.84312e-01
    1.39690e+00    4.89138e-01
    1.39729e+00    4.94018e-01
    1.39745e+00    4.98951e-01
    1.39739e+00    5.03933e-01
    1.39709e+00    5.08962e-01
    1.39655e+00    5.14037e-01
    1.39578e+00    5.19154e-01
    1.39477e+00    5.24310e-01
    1.39352e+00    5.29502e-01
    1.39203e+00    5.34727e-01
    1.39030e+00    5.39982e-01
    1.38832e+00    5.45263e-01
    1.38611e+00    5.50568e-01
    1.38365e+00    5.55891e-01
    1.38095e+00    5.61230e-01
    1.37801e+00    5.66580e-01
    1.37483e+00    5.71937e-01
    1.37142e+00    5.77297e-01
    1.36777e+00    5.82657e-01
    1.36388e+00    5.88010e-01
    1.35977e+00    5.93353e-01
    1.35542e+00    5.98682e-01
    1.35085e+00    6.03991e-01
    1.34606e+00    6.09276e-01
    1.34105e+00    6.14532e-01
    1.33582e+00    6.19753e-01
    1.33038e+00    6.24936e-01
    1.32474e+00    6.30075e-01
    1.31890e+00    6.35165e-01
    1.31286e+00    6.40201e-01
    1.30663e+00    6.45178e-01
    1.30021e+00    6.50091e-01
    1.29362e+00    6.54935e-01
    1.28685e+00    6.59704e-01
    1.27992e+00    6.64395e-01
    1.27283e+00    6.69002e-01
    1.26558e+00    6.73520e-01
    1.25819e+00    6.77944e-01
    1.25066e+00    6.82270e-01
    1.24300e+00    6.86493e-01
    1.23521e+00    6.90609e-01
    1.22730e+00    6.94614e-01
    1.21929e+00    6.98502e-01
    1.21117e+00    7.02271e-01
    1.20296e+00    7.05916e-01
    1.19466e+00    7.09433e-01
    1.18628e+00    7.12819e-01
    1.17783e+00    7.16071e-01
    1.16932e+00    7.19185e-01
    1.16075e+00    7.22159e-01
    1.15213e+00    7.24989e-01
    1.14347e+00    7.27672e-01
    1.13477e+00    7.30208e-01
    1.12605e+00    7.32592e-01
    1.11732e+00    7.34824e-01
    1.10856e+00    7.36902e-01
    1.09981e+00    7.38824e-01
    1.09106e+00    7.40589e-01
    1.08231e+00    7.42196e-01
    1.07358e+00    7.43643e-01
    1.06488e+00    7.44931e-01
    1.05620e+00    7.46060e-01
    1.04755e+00    7.47028e-01
    1.03895e+00    7.47836e-01
    1.03039e+00    7.48484e-01
    1.02188e+00    7.48973e-01
    1.01343e+00    7.49304e-01
    1.00504e+00    7.49477e-01
    9.96715e-01    7.49493e-01
    9.88462e-01    7.49354e-01
    9.80284e-01    7.49061e-01
    9.72186e-01    7.48616e-01
    9.64172e-01    7.48021e-01
    9.56245e-01    7.47277e-01
    9.48409e-01    7.46387e-01
    9.40668e-01    7.45352e-01
    9.33024e-01    7.44176e-01
    9.25481e-01    7.42861e-01
    9.18041e-01    7.41409e-01
    9.10707e-01    7.39824e-01
    9.03481e-01    7.38107e-01
    8.96366e-01    7.36263e-01
    8.89363e-01    7.34293e-01
    8.82475e-01    7.32202e-01
    8.75703e-01    7.29992e-01
    8.69048e-01    7.27666e-01
    8.62513e-01    7.25228e-01
    8.56098e-01    7.22682e-01
    8.49804e-01    7.20030e-01
    8.43633e-01    7.17275e-01
    8.37584e-01    7.14423e-01
    8.31660e-01    7.11475e-01
    8.25860e-01    7.08435e-01
    8.20184e-01    7.05308e-01
    8.14634e-01    7.02095e-01
    8.09209e-01    6.98802e-01
    8.03909e-01    6.95430e-01
    7.98735e-01    6.91984e-01
    7.93686e-01    6.88468e-01
    7.88762e-01    6.84884e-01
    7.83964e-01    6.81235e-01
    7.79290e-01    6.77526e-01
    7.74741e-01    6.73759e-01
    7.70315e-01    6.69939e-01
    7.66014e-01    6.66067e-01
    7.61835e-01    6.62147e-01
    7.57778e-01    6.58183e-01
    7.53843e-01    6.54177e-01
    7.50029e-01    6.50132e-01
    7.46336e-01    6.46052e-01
    7.42762e-01    6.41939e-01
    7.39307e-01    6.37797e-01
    7.35970e-01    6.33627e-01
    7.32751e-01    6.29433e-01
    7.29647e-01    6.25217e-01
    7.26659e-01    6.20982e-01
    7.23786e-01    6.16731e-01
    7.21027e-01    6.12465e-01
    7.18380e-01    6.08188e-01
    7.15845e-01    6.03902e-01
    7.13421e-01    5.99609e-01
    7.11107e-01    5.95311e-01
    7.08902e-01    5.91011e-01
    7.06806e-01    5.86710e-01
    7.04816e-01    5.82410e-01
    7.02933e-01    5.78115e-01
    7.01155e-01    5.73824e-01
    6.99482e-01    5.69541e-01
    6.97912e-01    5.65267e-01
    6.96445e-01    5.61003e-01
    6.95079e-01    5.56753e-01
    6.93815e-01    5.52516e-01
    6.92650e-01    5.48294e-01
    6.91584e-01    5.44090e-01
    6.90617e-01    5.39905e-01
    6.89747e-01    5.35739e-01
    6.88973e-01    5.31594e-01
    6.88295e-01    5.27472e-01
    6.87712e-01    5.23374e-01
    6.87224e-01    5.19301e-01
    6.86828e-01    5.15253e-01
    6.86525e-01    5.11233e-01
    6.86314e-01    5.07240e-01
    6.86193e-01    5.03277e-01
    6.86163e-01    4.99344e-01
    6.86223e-01    4.95442e-01
    6.86372e-01    4.91572e-01
    6.86609e-01    4.87734e-01
    6.86933e-01    4.83929e-01
    6.87344e-01    4.80159e-01
    6.87842e-01    4.76423e-01
    6.88425e-01    4.72723e-01
    6.89094e-01    4.69059e-01
    6.89846e-01    4.65432e-01
    6.90683e-01    4.61841e-01
    6.91603e-01    4.58289e-01
    6.92606e-01    4.54775e-01
    6.93691e-01    4.51299e-01
    6.94858e-01    4.47863e-01
    6.96106e-01    4.44466e-01
    6.97435e-01    4.41110e-01
    6.98844e-01    4.37793e-01
    7.00333e-01    4.34518e-01
    7.01901e-01    4.31283e-01
    7.03549e-01    4.28090e-01
    7.05274e-01    4.24938e-01
    7.07078e-01    4.21828e-01
    7.08959e-01    4.18760e-01
    7.10917e-01    4.15734e-01
    7.12953e-01    4.12751e-01
    7.15064e-01    4.09810e-01
    7.17252e-01    4.06912e-01
    7.19515e-01    4.04057e-01
    7.21854e-01    4.01246e-01
    7.24268e-01    3.98477e-01
    7.26756e-01    3.95752e-01
    7.29318e-01    3.93070e-01
    7.31955e-01    3.90432e-01
    7.34665e-01    3.87838e-01
    7.37448e-01    3.85287e-01
    7.40304e-01    3.82780e-01
    7.43233e-01    3.80317e-01
    7.46234e-01    3.77897e-01
    7.49308e-01    3.75522e-01
    7.52452e-01    3.73190e-01
    7.55669e-01    3.70903e-01
    7.58956e-01    3.68659e-01
    7.62314e-01    3.66459e-01
    7.65743e-01    3.64304e-01
    7.69241e-01    3.62192e-01
    7.72810e-01    3.60125e-01
    7.76448e-01    3.58102e-01
    7.80155e-01    3.56122e-01
    7.83931e-01    3.54187e-01
    7.87775e-01    3.52296e-01
    7.91688e-01    3.50449e-01
    7.95668e-01    3.48646e-01
    7.99716e-01    3.46887e-01
    8.03831e-01    3.45172e-01
    8.08013e-01    3.43501e-01
    8.12261e-01    3.41874e-01
    8.16575e-01    3.40292e-01
    8.20955e-01    3.38754e-01
    8.25400e-01    3.37259e-01
    8.29910e-01    3.35809e-01
    8.34484e-01    3.34403e-01
    8.39123e-01    3.33042e-01
    8.43824e-01    3.31725e-01
    8.48589e-01    3.30452e-01
    8.53416e-01    3.29223e-01
    8.58305e-01    3.28039e-01
    8.63255e-01    3.26899e-01
    8.68267e-01    3.25804e-01
    8.73338e-01    3.24753e-01
    8.78470e-01    3.23747e-01
    8.83660e-01    3.22786e-01
    8.88909e-01    3.21869e-01
    8.94216e-01    3.20998e-01
    8.99580e-01    3.20172e-01
    9.05001e-01    3.19390e-01
    9.10477e-01    3.18654e-01
    9.16008e-01    3.17964e-01
    9.21593e-01    3.17319e-01
    9.27231e-01    3.16720e-01
    9.32922e-01    3.16167e-01
    9.38665e-01    3.15660e-01
    9.44458e-01    3.15199e-01
    9.50300e-01    3.14784e-01
    9.56191e-01    3.14417e-01
    9.62130e-01    3.14096e-01
    9.68115e-01    3.13822e-01
    9.74146e-01    3.13596e-01
    9.80220e-01    3.13417e-01
    9.86338e-01    3.13286e-01
    9.92498e-01    3.13203e-01
    9.98697e-01    3.13168e-01
    1.00494e+00    3.13183e-01
    1.01121e+00    3.13246e-01
    1.01753e+00    3.13358e-01
    1.02387e+00    3.13520e-01
    1.03025e+00    3.13733e-01
    1.03667e+00    3.13995e-01
    1.04311e+00    3.14308e-01
    1.04958e+00    3.14673e-01
    1.05608e+00    3.15089e-01
    1.06260e+00    3.15556e-01
    1.06914e+00    3.16076e-01
    1.07571e+00    3.16649e-01
    1.08229e+00    3.17275e-01
    1.08889e+00    3.17955e-01
    1.09550e+00    3.18688e-01
    1.10213e+00    3.19477e-01
    1.10877e+00    3.20320e-01
    1.11541e+00    3.21219e-01
    1.12206e+00    3.22174e-01
    1.12871e+00    3.23185e-01
    1.13536e+00    3.24254e-01
    1.14201e+00    3.25380e-01
    1.14866e+00    3.26564e-01
    1.15529e+00    3.27808e-01
    1.16192e+00    3.29110e-01
    1.16853e+00    3.30472e-01
    1.17512e+00    3.31895e-01
    1.18170e+00    3.33379e-01
    1.18825e+00    3.34924e-01
    1.19477e+00    3.36531e-01
    1.20127e+00    3.38201e-01
    1.20773e+00    3.39935e-01
    1.21416e+00    3.41732e-01
    1.22054e+00    3.43594e-01
    1.22688e+00    3.45521e-01
    1.23317e+00    3.47514e-01
    1.23942e+00    3.49573e-01
    1.24560e+00    3.51699e-01
    1.25173e+00    3.53892e-01
    1.25779e+00    3.56153e-01
    1.26379e+00    3.58483e-01
    1.26972e+00    3.60882e-01
    1.27556e+00    3.63350e-01
    1.28133e+00    3.65888e-01
    1.28702e+00    3.68497e-01
    1.29262e+00    3.71177e-01
    1.29812e+00    3.73928e-01
    1.30352e+00    3.76751e-01
    1.30883e+00    3.79645e-01
    1.31402e+00    3.82613e-01
    1.31911e+00    3.85653e-01
    1.32408e+00    3.88766e-01
    1.32893e+00    3.91953e-01
    1.33365e+00    3.95212e-01
    1.33824e+00    3.98546e-01
    1.34270e+00    4.01953e-01
    1.34702e+00    4.05433e-01
    1.35119e+00    4.08987e-01
    1.35521e+00    4.12615e-01
    1.35908e+00    4.16316e-01
    1.36279e+00    4.20089e-01
    1.36634e+00    4.23936e-01
    1.36972e+00    4.27854e-01
    1.37293e+00    4.31845e-01
    1.37596e+00    4.35907e-01
    1.37881e+00    4.40039e-01
    1.38147e+00    4.44241e-01
    1.38394e+00    4.48512e-01
    1.38622e+00    4.52851e-01
    1.38830e+00    4.57256e-01
    1.39017e+00    4.61728e-01
    1.39184e+00    4.66264e-01
    1.39330e+00    4.70862e-01
    1.39455e+00    4.75523e-01
    1.39558e+00    4.80243e-01
    1.39638e+00    4.85021e-01
    1.39697e+00    4.89855e-01
    1.39733e+00    4.94743e-01
    1.39746e+00    4.99683e-01
    1.39736e+00    5.04672e-01
    1.39702e+00    5.09709e-01
    1.39645e+00    5.14790e-01
    1.39565e+00    5.19912e-01
    1.39460e+00    5.25074e-01
    1.39331e+00    5.30271e-01
    1.39179e+00    5.35501e-01
    1.39002e+00    5.40760e-01
    1.38801e+00    5.46045e-01
    1.38576e+00    5.51352e-01
    1.38327e+00    5.56678e-01
    1.38053e+00    5.62019e-01
    1.37756e+00    5.67370e-01
    1.37435e+00    5.72728e-01
    1.37090e+00    5.78088e-01
    1.36721e+00    5.83447e-01
    1.36329e+00    5.88799e-01
    1.35914e+00    5.94141e-01
    1.35476e+00    5.99467e-01
    1.35016e+00    6.04773e-01
    1.34533e+00    6.10053e-01
    1.34029e+00    6.15305e-01
    1.33503e+00    6.20521e-01
    1.32956e+00    6.25698e-01
    1.32389e+00    6.30830e-01
    1.31802e+00    6.35912e-01
    1.31195e+00    6.40939e-01
    1.30569e+00    6.45907e-01
    1.29925e+00    6.50810e-01
    1.29263e+00    6.55643e-01
    1.28584e+00    6.60402e-01
    1.27888e+00    6.65080e-01
    1.27177e+00    6.69674e-01
    1.26450e+00    6.74178e-01
    1.25709e+00    6.78589e-01
    1.24954e+00    6.82900e-01
    1.24185e+00    6.87107e-01
    1.23405e+00    6.91207e-01
    1.22613e+00    6.95195e-01
    1.21810e+00    6.99066e-01
    1.20996e+00    7.02817e-01
    1.20174e+00    7.06443e-01
    1.19343e+00    7.09941e-01
    1.18504e+00    7.13308e-01
    1.17658e+00    7.16540e-01
    1.16805e+00    7.19633e-01
    1.15948e+00    7.22585e-01
    1.15085e+00    7.25394e-01
    1.14219e+00    7.28056e-01
    1.13349e+00    7.30569e-01
    1.12477e+00    7.32931e-01
    1.11602e+00    7.35141e-01
    1.10727e+00    7.37196e-01
    1.09852e+00    7.39094e-01
    1.08977e+00    7.40836e-01
    1.08102e+00    7.42419e-01
    1.07230e+00    7.43843e-01
    1.06359e+00    7.45108e-01
    1.05492e+00    7.46212e-01
    1.04628e+00    7.47157e-01
    1.03768e+00    7.47941e-01
    1.02913e+00    7.48566e-01
    1.02063e+00    7.49032e-01
    1.01219e+00    7.49339e-01
    1.00381e+00    7.49489e-01
    9.95492e-01    7.49482e-01
    9.87250e-01    7.49320e-01
    9.79084e-01    7.49005e-01
    9.70998e-01    7.48538e-01
    9.62997e-01    7.47920e-01
    9.55083e-01    7.47155e-01
    9.47261e-01    7.46243e-01
    9.39534e-01    7.45188e-01
    9.31905e-01    7.43991e-01
    9.24376e-01    7.42655e-01
    9.16952e-01    7.41184e-01
    9.09634e-01    7.39579e-01
    9.02424e-01    7.37843e-01
    8.95325e-01    7.35980e-01
    8.88339e-01    7.33992e-01
    8.81468e-01    7.31883e-01
    8.74713e-01    7.29655e-01
    8.68076e-01    7.27313e-01
    8.61559e-01    7.24859e-01
    8.55162e-01    7.22297e-01
    8.48886e-01    7.19629e-01
    8.42732e-01    7.16861e-01
    8.36702e-01    7.13994e-01
    8.30796e-01    7.11032e-01
    8.25014e-01    7.07979e-01
    8.19357e-01    7.04839e-01
    8.13825e-01    7.01614e-01
    8.08419e-01    6.98309e-01
    8.03137e-01    6.94926e-01
    7.97982e-01    6.91470e-01
    7.92951e-01    6.87943e-01
    7.88046e-01    6.84349e-01
    7.83266e-01    6.80692e-01
    7.78611e-01    6.76974e-01
    7.74080e-01    6.73199e-01
    7.69673e-01    6.69370e-01
    7.65389e-01    6.65491e-01
    7.61228e-01    6.61565e-01
    7.57190e-01    6.57594e-01
    7.53273e-01    6.53582e-01
    7.49477e-01    6.49532e-01
    7.45801e-01    6.45447e-01
    7.42245e-01    6.41330e-01
    7.38807e-01    6.37183e-01
    7.35488e-01    6.33009e-01
    7.32285e-01    6.28812e-01
    7.29199e-01    6.24593e-01
    7.26228e-01    6.20356e-01
    7.23372e-01    6.16102e-01
    7.20629e-01    6.11835e-01
    7.17999e-01    6.07556e-01
    7.15480e-01    6.03269e-01
    7.13073e-01    5.98975e-01
    7.10775e-01    5.94677e-01
    7.08586e-01    5.90376e-01
    7.06505e-01    5.86075e-01
    7.04532e-01    5.81776e-01
    7.02664e-01    5.77481e-01
    7.00902e-01    5.73191e-01
    6.99244e-01    5.68910e-01
    6.97689e-01    5.64637e-01
    6.96237e-01    5.60375e-01
    6.94886e-01    5.56126e-01
    6.93637e-01    5.51892e-01
    6.92487e-01    5.47673e-01
    6.91435e-01    5.43471e-01
    6.90482e-01    5.39289e-01
    6.89627e-01    5.35126e-01
    6.88867e-01    5.30985e-01
    6.88203e-01    5.26866e-01
    6.87634e-01    5.22771e-01
    6.87159e-01    5.18702e-01
    6.86777e-01    5.14658e-01
    6.86488e-01    5.10642e-01
    6.86290e-01    5.06654e-01
    6.86183e-01    5.02695e-01
    6.86167e-01    4.98766e-01
    6.86239e-01    4.94869e-01
    6.86401e-01    4.91003e-01
    6.86651e-01    4.87170e-01
    6.86988e-01    4.83371e-01
    6.87412e-01    4.79605e-01
    6.87923e-01    4.75875e-01
    6.88519e-01    4.72180e-01
    6.89199e-01    4.68521e-01
    6.89965e-01    4.64899e-01
    6.90814e-01    4.61315e-01
    6.91746e-01    4.57768e-01
    6.92761e-01    4.54260e-01
    6.93858e-01    4.50790e-01
    6.95037e-01    4.47359e-01
    6.96297e-01    4.43969e-01
    6.97638e-01    4.40618e-01
    6.99059e-01    4.37307e-01
    7.00560e-01    4.34038e-01
    7.02140e-01    4.30809e-01
    7.03798e-01    4.27622e-01
    7.05535e-01    4.24476e-01
    7.07351e-01    4.21372e-01
    7.09243e-01    4.18310e-01
    7.11213e-01    4.15291e-01
    7.13259e-01    4.12314e-01
    7.15382e-01    4.09380e-01
    7.17581e-01    4.06488e-01
    7.19856e-01    4.03640e-01
    7.22205e-01    4.00834e-01
    7.24630e-01    3.98072e-01
    7.27129e-01    3.95353e-01
    7.29703e-01    3.92678e-01
    7.32350e-01    3.90047e-01
    7.35071e-01    3.87458e-01
    7.37865e-01    3.84914e-01
    7.40732e-01    3.82414e-01
    7.43672e-01    3.79957e-01
    7.46683e-01    3.77544e-01
    7.49767e-01    3.75175e-01
    7.52923e-01    3.72850e-01
    7.56149e-01    3.70569e-01
    7.59447e-01    3.68332e-01
    7.62816e-01    3.66139e-01
    7.66255e-01    3.63990e-01
    7.69763e-01    3.61885e-01
    7.73342e-01    3.59824e-01
    7.76990e-01    3.57807e-01
    7.80708e-01    3.55834e-01
    7.84494e-01    3.53905e-01
    7.88348e-01    3.52020e-01
    7.92271e-01    3.50180e-01
    7.96261e-01    3.48383e-01
    8.00319e-01    3.46631e-01
    8.04444e-01    3.44923e-01
    8.08636e-01    3.43258e-01
    8.12894e-01    3.41638e-01
    8.17218e-01    3.40062e-01
    8.21607e-01    3.38530e-01
    8.26062e-01    3.37043e-01
    8.30581e-01    3.35599e-01
    8.35165e-01    3.34200e-01
    8.39812e-01    3.32845e-01
    8.44523e-01    3.31534e-01
    8.49297e-01    3.30267e-01
    8.54133e-01    3.29045e-01
    8.59032e-01    3.27868e-01
    8.63991e-01    3.26734e-01
    8.69011e-01    3.25646e-01
    8.74092e-01    3.24602e-01
    8.79232e-01    3.23602e-01
    8.84431e-01    3.22648e-01
    8.89689e-01    3.21738e-01
    8.95004e-01    3.20873e-01
    9.00377e-01    3.20053e-01
    9.05805e-01    3.19279e-01
    9.11290e-01    3.18550e-01
    9.16829e-01    3.17866e-01
    9.22422e-01    3.17228e-01
    9.28068e-01    3.16636e-01
    9.33766e-01    3.16089e-01
    9.39516e-01    3.15589e-01
    9.45317e-01    3.15135e-01
    9.51166e-01    3.14727e-01
    9.57065e-01    3.14366e-01
    9.63010e-01    3.14052e-01
    9.69002e-01    3.13786e-01
    9.75039e-01    3.13566e-01
    9.81121e-01    3.13394e-01
    9.87244e-01    3.13270e-01
    9.93410e-01    3.13195e-01
    9.99616e-01    3.13167e-01
    1.00586e+00    3.13189e-01
    1.01214e+00    3.13259e-01
    1.01846e+00    3.13379e-01
    1.02481e+00    3.13549e-01
    1.03120e+00    3.13768e-01
    1.03762e+00    3.14038e-01
    1.04406e+00    3.14359e-01
    1.05054e+00    3.14731e-01
    1.05704e+00    3.15154e-01
    1.06356e+00    3.15630e-01
    1.07011e+00    3.16158e-01
    1.07668e+00    3.16738e-01
    1.08326e+00    3.17372e-01
    1.08986e+00    3.18060e-01
    1.09648e+00    3.18801e-01
    1.10311e+00    3.19598e-01
    1.10975e+00    3.20449e-01
    1.11639e+00    3.21356e-01
    1.12304e+00    3.22319e-01
    1.12969e+00    3.23339e-01
    1.13635e+00    3.24416e-01
    1.14299e+00    3.25551e-01
    1.14964e+00    3.26744e-01
    1.15627e+00    3.27996e-01
    1.16290e+00    3.29307e-01
    1.16950e+00    3.30678e-01
    1.17610e+00    3.32110e-01
    1.18267e+00    3.33603e-01
    1.18921e+00    3.35157e-01
    1.19573e+00    3.36774e-01
    1.20222e+00    3.38453e-01
    1.20868e+00    3.40196e-01
    1.21510e+00    3.42003e-01
    1.22148e+00    3.43874e-01
    1.22781e+00    3.45811e-01
    1.23410e+00    3.47814e-01
    1.24033e+00    3.49883e-01
    1.24651e+00    3.52018e-01
    1.25263e+00    3.54222e-01
    1.25868e+00    3.56493e-01
    1.26467e+00    3.58833e-01
    1.27058e+00    3.61242e-01
    1.27642e+00    3.63720e-01
    1.28218e+00    3.66269e-01
    1.28785e+00    3.68888e-01
    1.29343e+00    3.71578e-01
    1.29892e+00    3.74340e-01
    1.30431e+00    3.77173e-01
    1.30960e+00    3.80079e-01
    1.31478e+00    3.83057e-01
    1.31985e+00    3.86108e-01
    1.32480e+00    3.89232e-01
    1.32963e+00    3.92429e-01
    1.33434e+00    3.95700e-01
    1.33891e+00    3.99044e-01
    1.34335e+00    4.02462e-01
    1.34764e+00    4.05953e-01
    1.35179e+00    4.09518e-01
    1.35579e+00    4.13156e-01
    1.35964e+00    4.16868e-01
    1.36333e+00    4.20652e-01
    1.36685e+00    4.24510e-01
    1.37021e+00    4.28439e-01
    1.37339e+00    4.32440e-01
    1.37639e+00    4.36512e-01
    1.37921e+00    4.40655e-01
    1.38185e+00    4.44867e-01
    1.38429e+00    4.49148e-01
    1.38654e+00    4.53497e-01
    1.38859e+00    4.57912e-01
    1.39043e+00    4.62393e-01
    1.39207e+00    4.66938e-01
    1.39350e+00    4.71546e-01
    1.39471e+00    4.76215e-01
    1.39571e+00    4.80944e-01
    1.39649e+00    4.85731e-01


==> data/pp_phase_x_0.80_y_0.40.csv <==
    8.00107e-01    3.99920e-01
    8.02807e-01    3.97940e-01
    8.05569e-01    3.95997e-01
    8.08392e-01    3.94090e-01
    8.11277e-01    3.92221e-01
    8.14221e-01    3.90389e-01
    8.17226e-01    3.88595e-01
    8.20291e-01    3.86838e-01
    8.23414e-01    3.85119e-01
    8.26597e-01    3.83438e-01
    8.29838e-01    3.81795e-01
    8.33136e-01    3.80189e-01
    8.36492e-01    3.78623e-01
    8.39905e-01    3.77094e-01
    8.43374e-01    3.75604e-01
    8.46899e-01    3.74153e-01
    8.50479e-01    3.72740e-01
    8.54114e-01    3.71366e-01
    8.57803e-01    3.70031e-01
    8.61546e-01    3.68735e-01
    8.65343e-01    3.67478e-01
    8.69191e-01    3.66261e-01
    8.73092e-01    3.65083e-01
    8.77044e-01    3.63945e-01
    8.81047e-01    3.62846e-01
    8.85100e-01    3.61786e-01
    8.89202e-01    3.60767e-01
    8.93353e-01    3.59788e-01
    8.97553e-01    3.58849e-01
    9.01799e-01    3.57950e-01
    9.06092e-01    3.57091e-01
    9.10431e-01    3.56273e-01
    9.14816e-01    3.55496e-01
    9.19244e-01    3.54759e-01
    9.23716e-01    3.54063e-01
    9.28231e-01    3.53409e-01
    9.32787e-01    3.52795e-01
    9.37385e-01    3.52223e-01
    9.42022e-01    3.51692e-01
    9.46698e-01    3.51204e-01
    9.51413e-01    3.50757e-01
    9.56164e-01    3.50352e-01
    9.60951e-01    3.49989e-01
    9.65774e-01    3.49668e-01
    9.70630e-01    3.49390e-01
    9.75519e-01    3.49155e-01
    9.80440e-01    3.48963e-01
    9.85391e-01    3.48814e-01
    9.90371e-01    3.48708e-01
    9.95380e-01    3.48646e-01
    1.00041e+00    3.48628e-01
    1.00547e+00    3.48654e-01
    1.01056e+00    3.48723e-01
    1.01567e+00    3.48838e-01
    1.02079e+00    3.48997e-01
    1.02594e+00    3.49201e-01
    1.03111e+00    3.49450e-01
    1.03629e+00    3.49744e-01
    1.04149e+00    3.50084e-01
    1.04670e+00    3.50471e-01
    1.05192e+00    3.50903e-01
    1.05715e+00    3.51382e-01
    1.06239e+00    3.51907e-01
    1.06764e+00    3.52480e-01
    1.07289e+00    3.53099e-01
    1.07815e+00    3.53767e-01
    1.08340e+00    3.54482e-01
    1.08866e+00    3.55245e-01
    1.09391e+00    3.56057e-01
    1.09916e+00    3.56917e-01
    1.10439e+00    3.57826e-01
    1.10962e+00    3.58785e-01
    1.11484e+00    3.59793e-01
    1.12004e+00    3.60851e-01
    1.12523e+00    3.61959e-01
    1.13040e+00    3.63117e-01
    1.13554e+00    3.64326e-01
    1.14067e+00    3.65586e-01
    1.14576e+00    3.66898e-01
    1.15083e+00    3.68260e-01
    1.15587e+00    3.69675e-01
    1.16087e+00    3.71142e-01
    1.16584e+00    3.72660e-01
    1.17077e+00    3.74232e-01
    1.17566e+00    3.75856e-01
    1.18050e+00    3.77533e-01
    1.18529e+00    3.79263e-01
    1.19004e+00    3.81047e-01
    1.19473e+00    3.82884e-01
    1.19937e+00    3.84775e-01
    1.20394e+00    3.86720e-01
    1.20846e+00    3.88718e-01
    1.21291e+00    3.90771e-01
    1.21729e+00    3.92878e-01
    1.22160e+00    3.95040e-01
    1.22584e+00    3.97255e-01
    1.22999e+00    3.99525e-01
    1.23407e+00    4.01850e-01
    1.23807e+00    4.04228e-01
    1.24198e+00    4.06661e-01
    1.24580e+00    4.09149e-01
    1.24952e+00    4.11690e-01
    1.25315e+00    4.14285e-01
    1.25668e+00    4.16933e-01
    1.26011e+00    4.19636e-01
    1.26343e+00    4.22391e-01
    1.26665e+00    4.25199e-01
    1.26975e+00    4.28060e-01
    1.27273e+00    4.30972e-01
    1.27560e+00    4.33937e-01
    1.27835e+00    4.36952e-01
    1.28098e+00    4.40018e-01
    1.28347e+00    4.43133e-01
    1.28584e+00    4.46298e-01
    1.28808e+00    4.49512e-01
    1.29017e+00    4.52773e-01
    1.29214e+00    4.56080e-01
    1.29396e+00    4.59434e-01
    1.29563e+00    4.62833e-01
    1.29717e+00    4.66275e-01
    1.29855e+00    4.69760e-01
    1.29978e+00    4.73287e-01
    1.30086e+00    4.76854e-01
    1.30179e+00    4.80460e-01
    1.30256e+00    4.84104e-01
    1.30317e+00    4.87783e-01
    1.30362e+00    4.91497e-01
    1.30391e+00    4.95244e-01
    1.30403e+00    4.99022e-01
    1.30399e+00    5.02829e-01
    1.30379e+00    5.06664e-01
    1.30341e+00    5.10525e-01
    1.30287e+00    5.14409e-01
    1.30216e+00    5.18314e-01
    1.30128e+00    5.22239e-01
    1.30023e+00    5.26180e-01
    1.29901e+00    5.30137e-01
    1.29762e+00    5.34105e-01
    1.29606e+00    5.38084e-01
    1.29433e+00    5.42070e-01
    1.29243e+00    5.46060e-01
    1.29036e+00    5.50053e-01
    1.28813e+00    5.54045e-01
    1.28572e+00    5.58034e-01
    1.28315e+00    5.62016e-01
    1.28042e+00    5.65990e-01
    1.27752e+00    5.69951e-01
    1.27446e+00    5.73898e-01
    1.27124e+00    5.77826e-01
    1.26787e+00    5.81733e-01
    1.26433e+00    5.85616e-01
    1.26065e+00    5.89472e-01
    1.25682e+00    5.93297e-01
    1.25283e+00    5.97089e-01
    1.24871e+00    6.00845e-01
    1.24444e+00    6.04560e-01
    1.24003e+00    6.08232e-01
    1.23549e+00    6.11859e-01
    1.23082e+00    6.15436e-01
    1.22602e+00    6.18961e-01
    1.22110e+00    6.22430e-01
    1.21606e+00    6.25841e-01
    1.21090e+00    6.29190e-01
    1.20563e+00    6.32474e-01
    1.20025e+00    6.35692e-01
    1.19477e+00    6.38838e-01
    1.18920e+00    6.41912e-01
    1.18353e+00    6.44910e-01
    1.17776e+00    6.47829e-01
    1.17192e+00    6.50667e-01
    1.16599e+00    6.53421e-01
    1.16000e+00    6.56090e-01
    1.15393e+00    6.58669e-01
    1.14779e+00    6.61158e-01
    1.14160e+00    6.63554e-01
    1.13534e+00    6.65855e-01
    1.12904e+00    6.68059e-01
    1.12270e+00    6.70165e-01
    1.11631e+00    6.72170e-01
    1.10989e+00    6.74074e-01
    1.10343e+00    6.75873e-01
    1.09695e+00    6.77568e-01
    1.09045e+00    6.79157e-01
    1.08393e+00    6.80639e-01
    1.07739e+00    6.82013e-01
    1.07085e+00    6.83278e-01
    1.06431e+00    6.84434e-01
    1.05777e+00    6.85479e-01
    1.05123e+00    6.86414e-01
    1.04471e+00    6.87237e-01
    1.03819e+00    6.87950e-01
    1.03170e+00    6.88551e-01
    1.02523e+00    6.89041e-01
    1.01878e+00    6.89420e-01
    1.01236e+00    6.89689e-01
    1.00598e+00    6.89847e-01
    9.99632e-01    6.89895e-01
    9.93325e-01    6.89834e-01
    9.87062e-01    6.89665e-01
    9.80846e-01    6.89389e-01
    9.74679e-01    6.89005e-01
    9.68565e-01    6.88517e-01
    9.62507e-01    6.87924e-01
    9.56508e-01    6.87227e-01
    9.50569e-01    6.86430e-01
    9.44694e-01    6.85531e-01
    9.38885e-01    6.84534e-01
    9.33145e-01    6.83440e-01
    9.27474e-01    6.82250e-01
    9.21876e-01    6.80967e-01
    9.16353e-01    6.79591e-01
    9.10906e-01    6.78125e-01
    9.05537e-01    6.76571e-01
    9.00247e-01    6.74930e-01
    8.95038e-01    6.73205e-01
    8.89912e-01    6.71398e-01
    8.84870e-01    6.69510e-01
    8.79913e-01    6.67544e-01
    8.75042e-01    6.65503e-01
    8.70259e-01    6.63387e-01
    8.65563e-01    6.61200e-01
    8.60957e-01    6.58943e-01
    8.56441e-01    6.56620e-01
    8.52015e-01    6.54231e-01
    8.47680e-01    6.51780e-01
    8.43438e-01    6.49268e-01
    8.39287e-01    6.46698e-01
    8.35230e-01    6.44072e-01
    8.31265e-01    6.41392e-01
    8.27394e-01    6.38661e-01
    8.23617e-01    6.35881e-01
    8.19933e-01    6.33054e-01
    8.16344e-01    6.30182e-01
    8.12848e-01    6.27268e-01
    8.09447e-01    6.24313e-01
    8.06140e-01    6.21321e-01
    8.02927e-01    6.18292e-01
    7.99808e-01    6.15229e-01
    7.96783e-01    6.12134e-01
    7.93851e-01    6.09010e-01
    7.91014e-01    6.05858e-01
    7.88269e-01    6.02680e-01
    7.85618e-01    5.99478e-01
    7.83059e-01    5.96254e-01
    7.80593e-01    5.93011e-01
    7.78219e-01    5.89749e-01
    7.75936e-01    5.86472e-01
    7.73745e-01    5.83180e-01
    7.71645e-01    5.79875e-01
    7.69636e-01    5.76559e-01
    7.67717e-01    5.73235e-01
    7.65888e-01    5.69902e-01
    7.64148e-01    5.66564e-01
    7.62497e-01    5.63222e-01
    7.60934e-01    5.59876e-01
    7.59459e-01    5.56530e-01
    7.58072e-01    5.53183e-01
    7.56771e-01    5.49839e-01
    7.55557e-01    5.46497e-01
    7.54429e-01    5.43160e-01
    7.53386e-01    5.39828e-01
    7.52428e-01    5.36504e-01
    7.51555e-01    5.33187e-01
    7.50765e-01    5.29881e-01
    7.50059e-01    5.26585e-01
    7.49436e-01    5.23300e-01
    7.48895e-01    5.20029e-01
    7.48436e-01    5.16772e-01
    7.48058e-01    5.13529e-01
    7.47761e-01    5.10303e-01
    7.47544e-01    5.07094e-01
    7.47407e-01    5.03902e-01
    7.47349e-01    5.00730e-01
    7.47371e-01    4.97577e-01
    7.47470e-01    4.94445e-01
    7.47647e-01    4.91334e-01
    7.47902e-01    4.88246e-01
    7.48233e-01    4.85180e-01
    7.48641e-01    4.82138e-01
    7.49124e-01    4.79121e-01
    7.49683e-01    4.76129e-01
    7.50317e-01    4.73162e-01
    7.51026e-01    4.70222e-01
    7.51808e-01    4.67309e-01
    7.52664e-01    4.64423e-01
    7.53593e-01    4.61565e-01
    7.54595e-01    4.58736e-01
    7.55669e-01    4.55937e-01
    7.56815e-01    4.53167e-01
    7.58032e-01    4.50427e-01
    7.59320e-01    4.47717e-01
    7.60678e-01    4.45039e-01
    7.62107e-01    4.42392e-01
    7.63605e-01    4.39777e-01
    7.65172e-01    4.37194e-01
    7.66808e-01    4.34644e-01
    7.68513e-01    4.32126e-01
    7.70286e-01    4.29642e-01
    7.72126e-01    4.27192e-01
    7.74033e-01    4.24775e-01
    7.76008e-01    4.22393e-01
    7.78048e-01    4.20045e-01
    7.80155e-01    4.17731e-01
    7.82327e-01    4.15453e-01
    7.84564e-01    4.13210e-01
    7.86866e-01    4.11002e-01
    7.89233e-01    4.08830e-01
    7.91663e-01    4.06694e-01
    7.94157e-01    4.04593e-01
    7.96714e-01    4.02530e-01
    7.99334e-01    4.00502e-01
    8.02016e-01    3.98511e-01
    8.04760e-01    3.96557e-01
    8.07566e-01    3.94640e-01
    8.10432e-01    3.92760e-01
    8.13360e-01    3.90917e-01
    8.16347e-01    3.89112e-01
    8.19394e-01    3.87344e-01
    8.22501e-01    3.85614e-01
    8.25666e-01    3.83922e-01
    8.28890e-01    3.82268e-01
    8.32172e-01    3.80652e-01
    8.35511e-01    3.79074e-01
    8.38908e-01    3.77534e-01
    8.42360e-01    3.76033e-01
    8.45869e-01    3.74570e-01
    8.49433e-01    3.73146e-01
    8.53053e-01    3.71761e-01
    8.56726e-01    3.70415e-01
    8.60454e-01    3.69108e-01
    8.64234e-01    3.67839e-01
    8.68068e-01    3.66611e-01
    8.71954e-01    3.65421e-01
    8.75891e-01    3.64271e-01
    8.79879e-01    3.63161e-01
    8.83917e-01    3.62090e-01
    8.88006e-01    3.61059e-01
    8.92143e-01    3.60068e-01
    8.96328e-01    3.59117e-01
    9.00561e-01    3.58207e-01
    9.04841e-01    3.57336e-01
    9.09166e-01    3.56507e-01
    9.13538e-01    3.55717e-01
    9.17953e-01    3.54969e-01
    9.22413e-01    3.54261e-01
    9.26915e-01    3.53595e-01
    9.31460e-01    3.52969e-01
    9.36045e-01    3.52385e-01
    9.40671e-01    3.51842e-01
    9.45336e-01    3.51341e-01
    9.50039e-01    3.50882e-01
    9.54780e-01    3.50465e-01
    9.59557e-01    3.50090e-01
    9.64370e-01    3.49757e-01
    9.69216e-01    3.49467e-01
    9.74096e-01    3.49219e-01
    9.79007e-01    3.49014e-01
    9.83950e-01    3.48853e-01
    9.88922e-01    3.48735e-01
    9.93922e-01    3.48660e-01
    9.98949e-01    3.48629e-01
    1.00400e+00    3.48642e-01
    1.00908e+00    3.48699e-01
    1.01418e+00    3.48800e-01
    1.01930e+00    3.48946e-01
    1.02444e+00    3.49137e-01
    1.02961e+00    3.49373e-01
    1.03478e+00    3.49654e-01
    1.03998e+00    3.49981e-01
    1.04518e+00    3.50354e-01
    1.05040e+00    3.50773e-01
    1.05563e+00    3.51238e-01
    1.06087e+00    3.51750e-01
    1.06612e+00    3.52308e-01
    1.07137e+00    3.52914e-01
    1.07662e+00    3.53568e-01
    1.08188e+00    3.54269e-01
    1.08713e+00    3.55018e-01
    1.09238e+00    3.55816e-01
    1.09763e+00    3.56662e-01
    1.10287e+00    3.57557e-01
    1.10810e+00    3.58501e-01
    1.11332e+00    3.59495e-01
    1.11853e+00    3.60538e-01
    1.12372e+00    3.61632e-01
    1.12890e+00    3.62775e-01
    1.13405e+00    3.63970e-01
    1.13918e+00    3.65215e-01
    1.14429e+00    3.66511e-01
    1.14936e+00    3.67859e-01
    1.15441e+00    3.69259e-01
    1.15942e+00    3.70710e-01
    1.16440e+00    3.72214e-01
    1.16934e+00    3.73770e-01
    1.17424e+00    3.75379e-01
    1.17910e+00    3.77040e-01
    1.18391e+00    3.78755e-01
    1.18867e+00    3.80523e-01
    1.19337e+00    3.82345e-01
    1.19803e+00    3.84220e-01
    1.20262e+00    3.86149e-01
    1.20715e+00    3.88132e-01
    1.21162e+00    3.90169e-01
    1.21602e+00    3.92261e-01
    1.22035e+00    3.94406e-01
    1.22461e+00    3.96606e-01
    1.22879e+00    3.98860e-01
    1.23290e+00    4.01169e-01
    1.23692e+00    4.03532e-01
    1.24085e+00    4.05949e-01
    1.24470e+00    4.08421e-01
    1.24845e+00    4.10946e-01
    1.25211e+00    4.13525e-01
    1.25567e+00    4.16159e-01
    1.25912e+00    4.18845e-01
    1.26248e+00    4.21585e-01
    1.26572e+00    4.24378e-01
    1.26886e+00    4.27223e-01
    1.27188e+00    4.30121e-01
    1.27478e+00    4.33070e-01
    1.27757e+00    4.36071e-01
    1.28023e+00    4.39122e-01
    1.28276e+00    4.42223e-01
    1.28517e+00    4.45374e-01
    1.28744e+00    4.48573e-01
    1.28958e+00    4.51821e-01
    1.29158e+00    4.55115e-01
    1.29344e+00    4.58455e-01
    1.29516e+00    4.61841e-01
    1.29674e+00    4.65271e-01
    1.29816e+00    4.68744e-01
    1.29944e+00    4.72259e-01
    1.30057e+00    4.75814e-01
    1.30154e+00    4.79409e-01
    1.30235e+00    4.83042e-01
    1.30301e+00    4.86711e-01
    1.30351e+00    4.90415e-01
    1.30384e+00    4.94152e-01
    1.30401e+00    4.97922e-01
    1.30402e+00    5.01721e-01
    1.30386e+00    5.05548e-01
    1.30354e+00    5.09401e-01
    1.30305e+00    5.13278e-01
    1.30239e+00    5.17178e-01
    1.30156e+00    5.21097e-01
    1.30055e+00    5.25034e-01
    1.29938e+00    5.28986e-01
    1.29804e+00    5.32951e-01
    1.29653e+00    5.36927e-01
    1.29485e+00    5.40911e-01
    1.29300e+00    5.44901e-01
    1.29098e+00    5.48893e-01
    1.28879e+00    5.52886e-01
    1.28644e+00    5.56876e-01
    1.28392e+00    5.60861e-01
    1.28123e+00    5.64837e-01
    1.27838e+00    5.68802e-01
    1.27537e+00    5.72753e-01
    1.27219e+00    5.76687e-01
    1.26886e+00    5.80601e-01
    1.26538e+00    5.84491e-01
    1.26174e+00    5.88355e-01
    1.25795e+00    5.92190e-01
    1.25401e+00    5.95992e-01
    1.24992e+00    5.99758e-01
    1.24569e+00    6.03485e-01
    1.24133e+00    6.07170e-01
    1.23683e+00    6.10810e-01
    1.23219e+00    6.14402e-01
    1.22743e+00    6.17942e-01
    1.22254e+00    6.21428e-01
    1.21753e+00    6.24856e-01
    1.21241e+00    6.28223e-01
    1.20717e+00    6.31527e-01
    1.20183e+00    6.34764e-01
    1.19638e+00    6.37932e-01
    1.19083e+00    6.41027e-01
    1.18518e+00    6.44047e-01
    1.17945e+00    6.46989e-01
    1.17363e+00    6.49851e-01
    1.16772e+00    6.52630e-01
    1.16175e+00    6.55324e-01
    1.15570e+00    6.57929e-01
    1.14958e+00    6.60445e-01
    1.14340e+00    6.62868e-01
    1.13717e+00    6.65197e-01
    1.13088e+00    6.67429e-01
    1.12454e+00    6.69564e-01
    1.11817e+00    6.71598e-01
    1.11175e+00    6.73531e-01
    1.10531e+00    6.75361e-01
    1.09883e+00    6.77087e-01
    1.09234e+00    6.78707e-01
    1.08582e+00    6.80220e-01
    1.07929e+00    6.81625e-01
    1.07275e+00    6.82922e-01
    1.06621e+00    6.84110e-01
    1.05967e+00    6.85187e-01
    1.05313e+00    6.86154e-01
    1.04660e+00    6.87010e-01
    1.04008e+00    6.87754e-01
    1.03358e+00    6.88388e-01
    1.02710e+00    6.88910e-01
    1.02065e+00    6.89322e-01
    1.01422e+00    6.89622e-01
    1.00783e+00    6.89812e-01
    1.00147e+00    6.89892e-01
    9.95153e-01    6.89863e-01
    9.88877e-01    6.89725e-01
    9.82646e-01    6.89480e-01
    9.76465e-01    6.89128e-01
    9.70336e-01    6.88669e-01
    9.64261e-01    6.88106e-01
    9.58244e-01    6.87440e-01
    9.52288e-01    6.86672e-01
    9.46394e-01    6.85803e-01
    9.40566e-01    6.84834e-01
    9.34805e-01    6.83768e-01
    9.29114e-01    6.82606e-01
    9.23495e-01    6.81349e-01
    9.17950e-01    6.80000e-01
    9.12480e-01    6.78560e-01
    9.07088e-01    6.77031e-01
    9.01775e-01    6.75415e-01
    8.96543e-01    6.73715e-01
    8.91393e-01    6.71931e-01
    8.86326e-01    6.70067e-01
    8.81344e-01    6.68123e-01
    8.76448e-01    6.66103e-01
    8.71639e-01    6.64009e-01
    8.66918e-01    6.61843e-01
    8.62286e-01    6.59606e-01
    8.57743e-01    6.57301e-01
    8.53291e-01    6.54931e-01
    8.48930e-01    6.52498e-01
    8.44660e-01    6.50004e-01
    8.40483e-01    6.47450e-01
    8.36399e-01    6.44840e-01
    8.32407e-01    6.42176e-01
    8.28509e-01    6.39460e-01
    8.24704e-01    6.36694e-01
    8.20993e-01    6.33880e-01
    8.17377e-01    6.31021e-01
    8.13854e-01    6.28119e-01
    8.10425e-01    6.25176e-01
    8.07091e-01    6.22194e-01
    8.03851e-01    6.19175e-01
    8.00704e-01    6.16122e-01
    7.97652e-01    6.13036e-01
    7.94693e-01    6.09920e-01
    7.91828e-01    6.06776e-01
    7.89057e-01    6.03605e-01
    7.86378e-01    6.00410e-01
    7.83793e-01    5.97193e-01
    7.81299e-01    5.93955e-01
    7.78899e-01    5.90699e-01
    7.76590e-01    5.87425e-01
    7.74372e-01    5.84137e-01
    7.72246e-01    5.80836e-01
    7.70210e-01    5.77523e-01
    7.68265e-01    5.74201e-01
    7.66410e-01    5.70871e-01
    7.64644e-01    5.67534e-01
    7.62967e-01    5.64193e-01
    7.61379e-01    5.60848e-01
    7.59878e-01    5.57502e-01
    7.58466e-01    5.54155e-01
    7.57140e-01    5.50810e-01
    7.55901e-01    5.47467e-01
    7.54748e-01    5.44129e-01
    7.53680e-01    5.40795e-01
    7.52698e-01    5.37469e-01
    7.51800e-01    5.34150e-01
    7.50986e-01    5.30840e-01
    7.50256e-01    5.27541e-01
    7.49608e-01    5.24253e-01
    7.49043e-01    5.20978e-01
    7.48561e-01    5.17716e-01
    7.48159e-01    5.14469e-01
    7.47839e-01    5.11238e-01
    7.47599e-01    5.08024e-01
    7.47439e-01    5.04827e-01
    7.47358e-01    5.01649e-01
    7.47356e-01    4.98491e-01
    7.47433e-01    4.95353e-01
    7.47588e-01    4.92236e-01
    7.47820e-01    4.89140e-01
    7.48129e-01    4.86068e-01
    7.48515e-01    4.83019e-01
    7.48976e-01    4.79995e-01
    7.49513e-01    4.76995e-01
    7.50125e-01    4.74021e-01
    7.50812e-01    4.71073e-01
    7.51573e-01    4.68152e-01
    7.52408e-01    4.65258e-01
    7.53316e-01    4.62392e-01
    7.54296e-01    4.59555e-01
    7.55349e-01    4.56747e-01
    7.56474e-01    4.53968e-01
    7.57671e-01    4.51219e-01
    7.58938e-01    4.48501e-01
    7.60276e-01    4.45814e-01
    7.61684e-01    4.43158e-01
    7.63162e-01    4.40533e-01
    7.64710e-01    4.37941e-01
    7.66326e-01    4.35381e-01
    7.68011e-01    4.32854e-01
    7.69764e-01    4.30360e-01
    7.71585e-01    4.27900e-01
    7.73473e-01    4.25474e-01
    7.75427e-01    4.23081e-01
    7.77449e-01    4.20723e-01
    7.79536e-01    4.18400e-01
    7.81689e-01    4.16111e-01
    7.83908e-01    4.13858e-01
    7.86191e-01    4.11640e-01
    7.88539e-01    4.09457e-01
    7.90951e-01    4.07310e-01
    7.93426e-01    4.05200e-01
    7.95965e-01    4.03125e-01
    7.98567e-01    4.01087e-01
    8.01231e-01    3.99086e-01
    8.03957e-01    3.97121e-01
    8.06745e-01    3.95193e-01
    8.09594e-01    3.93302e-01
    8.12503e-01    3.91449e-01
    8.15473e-01    3.89633e-01
    8.18503e-01    3.87854e-01
    8.21593e-01    3.86113e-01
    8.24741e-01    3.84410e-01
    8.27948e-01    3.82744e-01
    8.31213e-01    3.81117e-01
    8.34536e-01    3.79528e-01
    8.37915e-01    3.77977e-01
    8.41352e-01    3.76465e-01
    8.44844e-01    3.74991e-01
    8.48392e-01    3.73556e-01
    8.51996e-01    3.72159e-01
    8.55654e-01    3.70802e-01
    8.59365e-01    3.69483e-01
    8.63131e-01    3.68204e-01
    8.66949e-01    3.66964e-01
    8.70820e-01    3.65763e-01
    8.74742e-01    3.64601e-01
    8.78715e-01    3.63479e-01
    8.82739e-01    3.62397e-01
    8.86813e-01    3.61354e-01
    8.90936e-01    3.60352e-01
    8.95107e-01    3.59389e-01
    8.99326e-01    3.58467e-01
    9.03593e-01    3.57585e-01
    9.07905e-01    3.56743e-01
    9.12263e-01    3.55942e-01
    9.16666e-01    3.55182e-01
    9.21113e-01    3.54462e-01
    9.25603e-01    3.53784e-01
    9.30135e-01    3.53147e-01
    9.34709e-01    3.52550e-01
    9.39323e-01    3.51996e-01
    9.43977e-01    3.51483e-01
    9.48669e-01    3.51011e-01
    9.53399e-01    3.50582e-01
    9.58166e-01    3.50194e-01
    9.62968e-01    3.49849e-01
    9.67805e-01    3.49547e-01
    9.72675e-01    3.49287e-01
    9.77578e-01    3.49069e-01
    9.82511e-01    3.48895e-01
    9.87475e-01    3.48764e-01
    9.92467e-01    3.48677e-01
    9.97486e-01    3.48633e-01
    1.00253e+00    3.48633e-01
    1.00760e+00    3.48677e-01
    1.01270e+00    3.48766e-01
    1.01781e+00    3.48899e-01
    1.02295e+00    3.49077e-01
    1.02810e+00    3.49300e-01
    1.03328e+00    3.49568e-01
    1.03847e+00    3.49881e-01
    1.04367e+00    3.50241e-01
    1.04889e+00    3.50646e-01
    1.05411e+00    3.51098e-01
    1.05935e+00    3.51596e-01
    1.06459e+00    3.52141e-01
    1.06984e+00    3.52733e-01
    1.07510e+00    3.53373e-01
    1.08035e+00    3.54060e-01
    1.08561e+00    3.54796e-01
    1.09086e+00    3.55579e-01
    1.09611e+00    3.56411e-01
    1.10135e+00    3.57292e-01
    1.10659e+00    3.58222e-01
    1.11181e+00    3.59201e-01
    1.11702e+00    3.60230e-01
    1.12222e+00    3.61309e-01
    1.12740e+00    3.62438e-01
    1.13256e+00    3.63618e-01
    1.13769e+00    3.64848e-01
    1.14281e+00    3.66130e-01
    1.14789e+00    3.67463e-01
    1.15295e+00    3.68847e-01
    1.15797e+00    3.70283e-01
    1.16296e+00    3.71772e-01
    1.16791e+00    3.73313e-01
    1.17282e+00    3.74906e-01
    1.17769e+00    3.76552e-01
    1.18251e+00    3.78252e-01
    1.18729e+00    3.80004e-01
    1.19201e+00    3.81810e-01
    1.19668e+00    3.83670e-01
    1.20129e+00    3.85583e-01
    1.20584e+00    3.87551e-01
    1.21033e+00    3.89572e-01
    1.21475e+00    3.91648e-01
    1.21910e+00    3.93777e-01
    1.22338e+00    3.95962e-01
    1.22759e+00    3.98200e-01
    1.23171e+00    4.00493e-01
    1.23576e+00    4.02840e-01
    1.23972e+00    4.05241e-01
    1.24359e+00    4.07697e-01
    1.24737e+00    4.10207e-01
    1.25105e+00    4.12771e-01
    1.25464e+00    4.15388e-01
    1.25813e+00    4.18059e-01
    1.26151e+00    4.20784e-01
    1.26479e+00    4.23561e-01
    1.26796e+00    4.26392e-01
    1.27101e+00    4.29274e-01
    1.27395e+00    4.32208e-01
    1.27677e+00    4.35194e-01
    1.27947e+00    4.38231e-01
    1.28204e+00    4.41317e-01
    1.28448e+00    4.44454e-01
    1.28679e+00    4.47639e-01
    1.28897e+00    4.50872e-01
    1.29101e+00    4.54153e-01
    1.29292e+00    4.57480e-01
    1.29468e+00    4.60853e-01
    1.29629e+00    4.64270e-01
    1.29776e+00    4.67731e-01
    1.29909e+00    4.71233e-01
    1.30026e+00    4.74777e-01
    1.30127e+00    4.78361e-01
    1.30213e+00    4.81983e-01
    1.30283e+00    4.85641e-01
    1.30338e+00    4.89336e-01
    1.30376e+00    4.93064e-01
    1.30398e+00    4.96824e-01
    1.30404e+00    5.00614e-01
    1.30393e+00    5.04433e-01
    1.30365e+00    5.08279e-01
    1.30321e+00    5.12150e-01
    1.30260e+00    5.16043e-01
    1.30181e+00    5.19956e-01
    1.30086e+00    5.23889e-01
    1.29974e+00    5.27837e-01
    1.29845e+00    5.31798e-01
    1.29699e+00    5.35772e-01
    1.29536e+00    5.39754e-01
    1.29356e+00    5.43742e-01
    1.29159e+00    5.47734e-01
    1.28945e+00    5.51726e-01
    1.28714e+00    5.55717e-01
    1.28467e+00    5.59704e-01
    1.28203e+00    5.63683e-01
    1.27922e+00    5.67652e-01
    1.27626e+00    5.71607e-01
    1.27313e+00    5.75546e-01
    1.26985e+00    5.79466e-01
    1.26641e+00    5.83363e-01
    1.26281e+00    5.87236e-01
    1.25906e+00    5.91079e-01
    1.25517e+00    5.94891e-01
    1.25112e+00    5.98668e-01
    1.24694e+00    6.02407e-01
    1.24261e+00    6.06104e-01
    1.23815e+00    6.09758e-01
    1.23355e+00    6.13364e-01
    1.22883e+00    6.16920e-01
    1.22398e+00    6.20421e-01
    1.21900e+00    6.23867e-01
    1.21391e+00    6.27252e-01
    1.20870e+00    6.30574e-01
    1.20339e+00    6.33831e-01
    1.19797e+00    6.37019e-01
    1.19245e+00    6.40136e-01
    1.18683e+00    6.43178e-01
    1.18112e+00    6.46143e-01
    1.17532e+00    6.49028e-01
    1.16945e+00    6.51832e-01
    1.16349e+00    6.54550e-01
    1.15746e+00    6.57181e-01
    1.15136e+00    6.59723e-01
    1.14520e+00    6.62174e-01
    1.13898e+00    6.64530e-01
    1.13271e+00    6.66791e-01
    1.12639e+00    6.68954e-01
    1.12002e+00    6.71018e-01
    1.11362e+00    6.72980e-01
    1.10718e+00    6.74840e-01
    1.10072e+00    6.76597e-01
    1.09423e+00    6.78247e-01
    1.08772e+00    6.79792e-01
    1.08119e+00    6.81228e-01
    1.07465e+00    6.82557e-01
    1.06811e+00    6.83776e-01
    1.06157e+00    6.84885e-01
    1.05503e+00    6.85884e-01
    1.04850e+00    6.86772e-01
    1.04198e+00    6.87549e-01
    1.03547e+00    6.88215e-01
    1.02898e+00    6.88770e-01
    1.02252e+00    6.89214e-01
    1.01609e+00    6.89546e-01
    1.00968e+00    6.89768e-01
    1.00331e+00    6.89880e-01
    9.96984e-01    6.89883e-01
    9.90695e-01    6.89777e-01
    9.84451e-01    6.89562e-01
    9.78255e-01    6.89241e-01
    9.72110e-01    6.88813e-01
    9.66020e-01    6.88281e-01
    9.59986e-01    6.87644e-01
    9.54011e-01    6.86905e-01
    9.48099e-01    6.86065e-01
    9.42252e-01    6.85125e-01
    9.36471e-01    6.84088e-01
    9.30760e-01    6.82953e-01
    9.25119e-01    6.81724e-01
    9.19552e-01    6.80401e-01
    9.14061e-01    6.78988e-01
    9.08646e-01    6.77484e-01
    9.03310e-01    6.75894e-01
    8.98054e-01    6.74217e-01
    8.92880e-01    6.72458e-01
    8.87789e-01    6.70616e-01
    8.82782e-01    6.68696e-01
    8.77861e-01    6.66698e-01
    8.73027e-01    6.64625e-01
    8.68280e-01    6.62479e-01
    8.63622e-01    6.60263e-01
    8.59053e-01    6.57978e-01
    8.54575e-01    6.55626e-01
    8.50187e-01    6.53211e-01
    8.45891e-01    6.50734e-01
    8.41687e-01    6.48198e-01
    8.37575e-01    6.45604e-01
    8.33557e-01    6.42955e-01
    8.29631e-01    6.40254e-01
    8.25800e-01    6.37502e-01
    8.22062e-01    6.34702e-01
    8.18417e-01    6.31856e-01
    8.14867e-01    6.28966e-01
    8.11411e-01    6.26035e-01
    8.08050e-01    6.23064e-01
    8.04782e-01    6.20056e-01
    8.01608e-01    6.17012e-01
    7.98529e-01    6.13936e-01
    7.95543e-01    6.10828e-01
    7.92651e-01    6.07692e-01
    7.89852e-01    6.04529e-01
    7.87147e-01    6.01341e-01
    7.84534e-01    5.98130e-01
    7.82014e-01    5.94897e-01
    7.79586e-01    5.91646e-01
    7.77251e-01    5.88378e-01
    7.75007e-01    5.85094e-01
    7.72854e-01    5.81796e-01
    7.70792e-01    5.78487e-01
    7.68821e-01    5.75167e-01
    7.66940e-01    5.71839e-01
    7.65148e-01    5.68504e-01
    7.63445e-01    5.65164e-01
    7.61831e-01    5.61820e-01
    7.60305e-01    5.58474e-01
    7.58867e-01    5.55127e-01
    7.57516e-01    5.51781e-01
    7.56252e-01    5.48438e-01
    7.55074e-01    5.45098e-01
    7.53981e-01    5.41763e-01
    7.52974e-01    5.38434e-01
    7.52052e-01    5.35113e-01
    7.51214e-01    5.31800e-01
    7.50459e-01    5.28498e-01
    7.49788e-01    5.25207e-01
    7.49199e-01    5.21928e-01
    7.48692e-01    5.18662e-01
    7.48267e-01    5.15411e-01
    7.47923e-01    5.12175e-01
    7.47660e-01    5.08956e-01
    7.47477e-01    5.05754e-01
    7.47373e-01    5.02570e-01
    7.47349e-01    4.99406e-01
    7.47403e-01    4.96262e-01
    7.47535e-01    4.93139e-01
    7.47744e-01    4.90037e-01
    7.48031e-01    4.86958e-01
    7.48395e-01    4.83902e-01
    7.48834e-01    4.80871e-01
    7.49349e-01    4.77864e-01
    7.49940e-01    4.74882e-01
    7.50605e-01    4.71927e-01
    7.51345e-01    4.68998e-01
    7.52158e-01    4.66096e-01
    7.53045e-01    4.63222e-01
    7.54004e-01    4.60376e-01
    7.55036e-01    4.57559e-01
    7.56140e-01    4.54772e-01
    7.57316e-01    4.52015e-01
    7.58563e-01    4.49287e-01
    7.59880e-01    4.46591e-01
    7.61268e-01    4.43926e-01
    7.62726e-01    4.41292e-01
    7.64253e-01    4.38691e-01
    7.65850e-01    4.36121e-01
    7.67515e-01    4.33585e-01
    7.69248e-01    4.31081e-01
    7.71049e-01    4.28611e-01
    7.72917e-01    4.26175e-01
    7.74853e-01    4.23773e-01
    7.76855e-01    4.21404e-01
    7.78923e-01    4.19071e-01
    7.81057e-01    4.16772e-01
    7.83257e-01    4.14508e-01
    7.85521e-01    4.12280e-01
    7.87850e-01    4.10087e-01
    7.90244e-01    4.07930e-01
    7.92701e-01    4.05809e-01
    7.95221e-01    4.03724e-01
    7.97805e-01    4.01675e-01
    8.00451e-01    3.99663e-01
    8.03159e-01    3.97688e-01
    8.05929e-01    3.95749e-01
    8.08760e-01    3.93848e-01
    8.11652e-01    3.91983e-01
    8.14604e-01    3.90156e-01
    8.17617e-01    3.88367e-01
    8.20689e-01    3.86615e-01
    8.23820e-01    3.84901e-01
    8.27010e-01    3.83224e-01
    8.30259e-01    3.81586e-01
    8.33565e-01    3.79986e-01
    8.36928e-01    3.78424e-01
    8.40348e-01    3.76900e-01
    8.43824e-01    3.75415e-01
    8.47356e-01    3.73969e-01
    8.50943e-01    3.72561e-01
    8.54585e-01    3.71192e-01
    8.58282e-01    3.69862e-01
    8.62032e-01    3.68571e-01
    8.65835e-01    3.67320e-01
    8.69690e-01    3.66107e-01
    8.73597e-01    3.64934e-01
    8.77556e-01    3.63801e-01
    8.81565e-01    3.62707e-01
    8.85625e-01    3.61653e-01
    8.89733e-01    3.60639e-01
    8.93891e-01    3.59665e-01
    8.98096e-01    3.58731e-01
    9.02349e-01    3.57837e-01
    9.06648e-01    3.56984e-01
    9.10993e-01    3.56171e-01
    9.15383e-01    3.55399e-01
    9.19817e-01    3.54667e-01
    9.24294e-01    3.53977e-01
    9.28815e-01    3.53327e-01
    9.33376e-01    3.52719e-01
    9.37979e-01    3.52153e-01
    9.42621e-01    3.51627e-01
    9.47302e-01    3.51144e-01
    9.52022e-01    3.50702e-01
    9.56778e-01    3.50303e-01
    9.61570e-01    3.49945e-01
    9.66397e-01    3.49630e-01
    9.71257e-01    3.49358e-01
    9.76150e-01    3.49128e-01
    9.81075e-01    3.48941e-01
    9.86030e-01    3.48798e-01
    9.91014e-01    3.48698e-01
    9.96026e-01    3.48641e-01
    1.00106e+00    3.48629e-01
    1.00613e+00    3.48660e-01
    1.01121e+00    3.48736e-01
    1.01632e+00    3.48856e-01
    1.02145e+00    3.49020e-01
    1.02661e+00    3.49230e-01
    1.03177e+00    3.49485e-01
    1.03696e+00    3.49785e-01
    1.04216e+00    3.50132e-01
    1.04737e+00    3.50524e-01
    1.05259e+00    3.50962e-01
    1.05783e+00    3.51447e-01
    1.06307e+00    3.51978e-01
    1.06832e+00    3.52557e-01
    1.07357e+00    3.53182e-01
    1.07882e+00    3.53856e-01
    1.08408e+00    3.54577e-01
    1.08933e+00    3.55347e-01
    1.09458e+00    3.56164e-01
    1.09983e+00    3.57031e-01
    1.10507e+00    3.57947e-01
    1.11029e+00    3.58912e-01
    1.11551e+00    3.59926e-01
    1.12071e+00    3.60990e-01
    1.12589e+00    3.62105e-01
    1.13106e+00    3.63270e-01
    1.13620e+00    3.64486e-01
    1.14132e+00    3.65752e-01
    1.14642e+00    3.67070e-01
    1.15148e+00    3.68440e-01
    1.15652e+00    3.69861e-01
    1.16152e+00    3.71334e-01
    1.16648e+00    3.72860e-01
    1.17140e+00    3.74438e-01
    1.17628e+00    3.76069e-01
    1.18112e+00    3.77753e-01
    1.18591e+00    3.79490e-01
    1.19065e+00    3.81280e-01
    1.19533e+00    3.83124e-01
    1.19996e+00    3.85022e-01
    1.20453e+00    3.86974e-01
    1.20903e+00    3.88979e-01
    1.21347e+00    3.91039e-01
    1.21785e+00    3.93153e-01
    1.22215e+00    3.95322e-01
    1.22638e+00    3.97544e-01
    1.23052e+00    3.99821e-01
    1.23459e+00    4.02153e-01
    1.23858e+00    4.04538e-01
    1.24247e+00    4.06978e-01
    1.24628e+00    4.09472e-01
    1.24999e+00    4.12020e-01
    1.25361e+00    4.14622e-01
    1.25713e+00    4.17278e-01
    1.26054e+00    4.19987e-01
    1.26385e+00    4.22749e-01
    1.26705e+00    4.25564e-01
    1.27014e+00    4.28431e-01
    1.27311e+00    4.31351e-01
    1.27596e+00    4.34322e-01
    1.27870e+00    4.37343e-01
    1.28130e+00    4.40416e-01
    1.28378e+00    4.43538e-01
    1.28614e+00    4.46709e-01
    1.28835e+00    4.49928e-01
    1.29043e+00    4.53195e-01
    1.29238e+00    4.56509e-01
    1.29418e+00    4.59869e-01
    1.29584e+00    4.63273e-01
    1.29735e+00    4.66721e-01
    1.29872e+00    4.70212e-01
    1.29993e+00    4.73744e-01
    1.30099e+00    4.77316e-01
    1.30190e+00    4.80927e-01
    1.30265e+00    4.84575e-01
    1.30324e+00    4.88259e-01
    1.30367e+00    4.91977e-01
    1.30393e+00    4.95728e-01
    1.30404e+00    4.99510e-01
    1.30398e+00    5.03321e-01
    1.30375e+00    5.07159e-01
    1.30335e+00    5.11023e-01
    1.30279e+00    5.14910e-01
    1.30206e+00    5.18818e-01
    1.30116e+00    5.22745e-01
    1.30009e+00    5.26688e-01
    1.29884e+00    5.30646e-01
    1.29743e+00    5.34617e-01
    1.29585e+00    5.38596e-01
    1.29410e+00    5.42583e-01
    1.29218e+00    5.46574e-01
    1.29009e+00    5.50567e-01
    1.28783e+00    5.54559e-01
    1.28540e+00    5.58547e-01
    1.28281e+00    5.62528e-01
    1.28005e+00    5.66500e-01
    1.27714e+00    5.70460e-01
    1.27406e+00    5.74404e-01
    1.27082e+00    5.78330e-01
    1.26742e+00    5.82234e-01
    1.26387e+00    5.86114e-01
    1.26017e+00    5.89966e-01
    1.25631e+00    5.93787e-01
    1.25231e+00    5.97574e-01
    1.24817e+00    6.01325e-01
    1.24388e+00    6.05035e-01
    1.23946e+00    6.08702e-01
    1.23490e+00    6.12322e-01
    1.23021e+00    6.15892e-01
    1.22540e+00    6.19410e-01
    1.22046e+00    6.22872e-01
    1.21540e+00    6.26275e-01
    1.21023e+00    6.29616e-01
    1.20494e+00    6.32892e-01
    1.19955e+00    6.36100e-01
    1.19406e+00    6.39238e-01
    1.18847e+00    6.42302e-01
    1.18279e+00    6.45290e-01
    1.17702e+00    6.48199e-01
    1.17116e+00    6.51026e-01
    1.16523e+00    6.53769e-01
    1.15922e+00    6.56426e-01
    1.15314e+00    6.58994e-01
    1.14700e+00    6.61472e-01
    1.14079e+00    6.63855e-01
    1.13454e+00    6.66144e-01
    1.12823e+00    6.68336e-01
    1.12188e+00    6.70429e-01
    1.11548e+00    6.72421e-01
    1.10906e+00    6.74311e-01
    1.10260e+00    6.76097e-01
    1.09611e+00    6.77779e-01
    1.08961e+00    6.79354e-01
    1.08309e+00    6.80822e-01
    1.07655e+00    6.82182e-01
    1.07001e+00    6.83433e-01
    1.06347e+00    6.84574e-01
    1.05693e+00    6.85605e-01
    1.05039e+00    6.86526e-01
    1.04387e+00    6.87335e-01
    1.03736e+00    6.88033e-01
    1.03087e+00    6.88620e-01
    1.02440e+00    6.89096e-01
    1.01795e+00    6.89461e-01
    1.01154e+00    6.89715e-01
    1.00516e+00    6.89859e-01
    9.98819e-01    6.89893e-01
    9.92517e-01    6.89819e-01
    9.86260e-01    6.89636e-01
    9.80050e-01    6.89345e-01
    9.73890e-01    6.88948e-01
    9.67783e-01    6.88446e-01
    9.61732e-01    6.87840e-01
    9.55740e-01    6.87130e-01
    9.49810e-01    6.86320e-01
    9.43943e-01    6.85409e-01
    9.38143e-01    6.84399e-01
    9.32411e-01    6.83292e-01
    9.26750e-01    6.82090e-01
    9.21162e-01    6.80795e-01
    9.15648e-01    6.79407e-01
    9.10211e-01    6.77930e-01
    9.04852e-01    6.76365e-01
    8.99572e-01    6.74713e-01
    8.94374e-01    6.72977e-01
    8.89259e-01    6.71159e-01
    8.84228e-01    6.69262e-01
    8.79282e-01    6.67286e-01
    8.74422e-01    6.65235e-01
    8.69650e-01    6.63110e-01
    8.64966e-01    6.60914e-01
    8.60371e-01    6.58648e-01
    8.55866e-01    6.56316e-01
    8.51452e-01    6.53919e-01
    8.47129e-01    6.51460e-01
    8.42899e-01    6.48941e-01
    8.38760e-01    6.46363e-01
    8.34715e-01    6.43730e-01
    8.30762e-01    6.41044e-01
    8.26903e-01    6.38307e-01
    8.23138e-01    6.35520e-01
    8.19466e-01    6.32687e-01
    8.15889e-01    6.29810e-01
    8.12406e-01    6.26890e-01
    8.09016e-01    6.23931e-01
    8.05721e-01    6.20933e-01
    8.02521e-01    6.17900e-01
    7.99414e-01    6.14833e-01
    7.96401e-01    6.11734e-01
    7.93481e-01    6.08606e-01
    7.90655e-01    6.05450e-01
    7.87923e-01    6.02269e-01
    7.85283e-01    5.99064e-01
    7.82736e-01    5.95838e-01
    7.80282e-01    5.92592e-01
    7.77920e-01    5.89329e-01
    7.75649e-01    5.86049e-01
    7.73470e-01    5.82755e-01
    7.71382e-01    5.79449e-01
    7.69384e-01    5.76132e-01
    7.67477e-01    5.72806e-01
    7.65659e-01    5.69473e-01
    7.63930e-01    5.66134e-01
    7.62291e-01    5.62791e-01
    7.60739e-01    5.59446e-01
    7.59276e-01    5.56099e-01
    7.57899e-01    5.52753e-01
    7.56610e-01    5.49409e-01
    7.55407e-01    5.46067e-01
    7.54290e-01    5.42731e-01
    7.53258e-01    5.39400e-01
    7.52311e-01    5.36077e-01
    7.51449e-01    5.32762e-01
    7.50670e-01    5.29456e-01
    7.49974e-01    5.26161e-01
    7.49362e-01    5.22879e-01
    7.48831e-01    5.19609e-01
    7.48382e-01    5.16354e-01
    7.48015e-01    5.13113e-01
    7.47728e-01    5.09889e-01
    7.47522e-01    5.06682e-01
    7.47395e-01    5.03493e-01
    7.47348e-01    5.00323e-01
    7.47379e-01    4.97173e-01
    7.47488e-01    4.94044e-01
    7.47676e-01    4.90936e-01
    7.47940e-01    4.87850e-01
    7.48281e-01    4.84788e-01
    7.48699e-01    4.81749e-01
    7.49192e-01    4.78735e-01
    7.49761e-01    4.75746e-01
    7.50404e-01    4.72782e-01
    7.51122e-01    4.69846e-01
    7.51914e-01    4.66936e-01
    7.52779e-01    4.64054e-01
    7.53718e-01    4.61200e-01
    7.54729e-01    4.58375e-01
    7.55812e-01    4.55579e-01
    7.56967e-01    4.52812e-01
    7.58193e-01    4.50076e-01
    7.59490e-01    4.47371e-01
    7.60858e-01    4.44697e-01
    7.62295e-01    4.42054e-01
    7.63803e-01    4.39443e-01
    7.65379e-01    4.36864e-01
    7.67024e-01    4.34318e-01
    7.68737e-01    4.31805e-01
    7.70519e-01    4.29325e-01
    7.72368e-01    4.26879e-01
    7.74284e-01    4.24467e-01
    7.76266e-01    4.22089e-01
    7.78316e-01    4.19745e-01
    7.80431e-01    4.17436e-01
    7.82611e-01    4.15162e-01
    7.84857e-01    4.12924e-01
    7.87167e-01    4.10721e-01
    7.89542e-01    4.08553e-01
    7.91980e-01    4.06421e-01
    7.94482e-01    4.04326e-01
    7.97048e-01    4.02267e-01
    7.99676e-01    4.00244e-01
    8.02366e-01    3.98258e-01
    8.05118e-01    3.96309e-01
    8.07931e-01    3.94396e-01
    8.10806e-01    3.92521e-01
    8.13741e-01    3.90683e-01
    8.16736e-01    3.88883e-01
    8.19791e-01    3.87120e-01
    8.22905e-01    3.85395e-01
    8.26078e-01    3.83707e-01
    8.29309e-01    3.82058e-01
    8.32598e-01    3.80447e-01
    8.35945e-01    3.78874e-01
    8.39349e-01    3.77339e-01
    8.42809e-01    3.75843e-01
    8.46324e-01    3.74385e-01
    8.49896e-01    3.72966e-01
    8.53522e-01    3.71586e-01
    8.57203e-01    3.70244e-01
    8.60937e-01    3.68942e-01
    8.64725e-01    3.67679e-01
    8.68565e-01    3.66455e-01
    8.72457e-01    3.65271e-01
    8.76401e-01    3.64126e-01
    8.80396e-01    3.63021e-01
    8.84440e-01    3.61955e-01
    8.88535e-01    3.60929e-01
    8.92678e-01    3.59944e-01
    8.96870e-01    3.58998e-01
    9.01109e-01    3.58093e-01
    9.05394e-01    3.57227e-01
    9.09726e-01    3.56403e-01
    9.14103e-01    3.55619e-01
    9.18524e-01    3.54876e-01
    9.22989e-01    3.54173e-01
    9.27497e-01    3.53512e-01
    9.32047e-01    3.52892e-01
    9.36638e-01    3.52313e-01
    9.41269e-01    3.51776e-01
    9.45939e-01    3.51280e-01
    9.50647e-01    3.50826e-01
    9.55392e-01    3.50414e-01
    9.60174e-01    3.50045e-01
    9.64991e-01    3.49717e-01
    9.69842e-01    3.49432e-01
    9.74726e-01    3.49190e-01
    9.79641e-01    3.48991e-01
    9.84588e-01    3.48835e-01
    9.89563e-01    3.48723e-01
    9.94567e-01    3.48653e-01
    9.99598e-01    3.48628e-01
    1.00465e+00    3.48646e-01
    1.00973e+00    3.48709e-01
    1.01484e+00    3.48816e-01
    1.01996e+00    3.48968e-01
    1.02511e+00    3.49165e-01
    1.03027e+00    3.49406e-01
    1.03545e+00    3.49693e-01
    1.04065e+00    3.50026e-01
    1.04585e+00    3.50405e-01
    1.05108e+00    3.50830e-01
    1.05631e+00    3.51301e-01
    1.06155e+00    3.51819e-01
    1.06679e+00    3.52384e-01
    1.07204e+00    3.52996e-01
    1.07730e+00    3.53655e-01
    1.08255e+00    3.54363e-01
    1.08781e+00    3.55118e-01
    1.09306e+00    3.55922e-01
    1.09831e+00    3.56774e-01
    1.10355e+00    3.57676e-01
    1.10878e+00    3.58626e-01
    1.11400e+00    3.59626e-01
    1.11920e+00    3.60676e-01
    1.12439e+00    3.61776e-01
    1.12956e+00    3.62926e-01
    1.13471e+00    3.64127e-01
    1.13984e+00    3.65379e-01
    1.14494e+00    3.66682e-01
    1.15001e+00    3.68036e-01
    1.15506e+00    3.69443e-01
    1.16007e+00    3.70901e-01
    1.16504e+00    3.72411e-01
    1.16998e+00    3.73974e-01
    1.17487e+00    3.75590e-01
    1.17972e+00    3.77258e-01
    1.18452e+00    3.78980e-01
    1.18927e+00    3.80755e-01
    1.19398e+00    3.82583e-01
    1.19862e+00    3.84465e-01
    1.20321e+00    3.86401e-01
    1.20773e+00    3.88391e-01
    1.21219e+00    3.90435e-01
    1.21658e+00    3.92534e-01
    1.22091e+00    3.94686e-01
    1.22516e+00    3.96893e-01
    1.22933e+00    3.99154e-01
    1.23342e+00    4.01470e-01
    1.23743e+00    4.03840e-01
    1.24135e+00    4.06264e-01
    1.24518e+00    4.08742e-01
    1.24893e+00    4.11275e-01
    1.25257e+00    4.13861e-01
    1.25612e+00    4.16501e-01
    1.25956e+00    4.19195e-01
    1.26290e+00    4.21941e-01
    1.26613e+00    4.24741e-01
    1.26925e+00    4.27593e-01
    1.27226e+00    4.30497e-01
    1.27515e+00    4.33453e-01
    1.27791e+00    4.36460e-01
    1.28056e+00    4.39518e-01
    1.28308e+00    4.42626e-01
    1.28547e+00    4.45783e-01
    1.28772e+00    4.48988e-01
    1.28984e+00    4.52242e-01
    1.29183e+00    4.55542e-01
    1.29367e+00    4.58888e-01
    1.29537e+00    4.62280e-01
    1.29693e+00    4.65715e-01
    1.29834e+00    4.69194e-01
    1.29959e+00    4.72714e-01
    1.30070e+00    4.76274e-01
    1.30165e+00    4.79874e-01
    1.30245e+00    4.83512e-01
    1.30308e+00    4.87185e-01
    1.30356e+00    4.90894e-01
    1.30387e+00    4.94636e-01
    1.30402e+00    4.98409e-01
    1.30401e+00    5.02211e-01
    1.30383e+00    5.06042e-01
    1.30349e+00    5.09898e-01
    1.30297e+00    5.13778e-01
    1.30229e+00    5.17681e-01
    1.30144e+00    5.21602e-01
    1.30041e+00    5.25541e-01
    1.29922e+00    5.29495e-01
    1.29786e+00    5.33462e-01
    1.29633e+00    5.37439e-01
    1.29462e+00    5.41424e-01
    1.29275e+00    5.45414e-01
    1.29071e+00    5.49407e-01
    1.28850e+00    5.53399e-01
    1.28612e+00    5.57389e-01
    1.28358e+00    5.61373e-01
    1.28087e+00    5.65348e-01
    1.27800e+00    5.69311e-01
    1.27497e+00    5.73260e-01
    1.27177e+00    5.77191e-01
    1.26842e+00    5.81102e-01
    1.26492e+00    5.84989e-01
    1.26126e+00    5.88850e-01
    1.25745e+00    5.92680e-01
    1.25349e+00    5.96478e-01
    1.24939e+00    6.00239e-01
    1.24514e+00    6.03962e-01
    1.24076e+00    6.07641e-01
    1.23624e+00    6.11275e-01
    1.23159e+00    6.14860e-01
    1.22681e+00    6.18394e-01
    1.22191e+00    6.21872e-01
    1.21688e+00    6.25293e-01
    1.21174e+00    6.28652e-01
    1.20649e+00    6.31947e-01
    1.20113e+00    6.35176e-01
    1.19567e+00    6.38334e-01
    1.19011e+00    6.41420e-01
    1.18445e+00    6.44430e-01
    1.17870e+00    6.47362e-01
    1.17287e+00    6.50213e-01
    1.16696e+00    6.52981e-01
    1.16097e+00    6.55664e-01
    1.15491e+00    6.58258e-01
    1.14879e+00    6.60762e-01
    1.14260e+00    6.63173e-01
    1.13636e+00    6.65489e-01
    1.13007e+00    6.67709e-01
    1.12373e+00    6.69831e-01
    1.11735e+00    6.71853e-01
    1.11093e+00    6.73772e-01
    1.10448e+00    6.75589e-01
    1.09800e+00    6.77301e-01
    1.09150e+00    6.78908e-01
    1.08498e+00    6.80407e-01
    1.07845e+00    6.81798e-01
    1.07191e+00    6.83081e-01
    1.06537e+00    6.84254e-01
    1.05883e+00    6.85317e-01
    1.05229e+00    6.86270e-01
    1.04576e+00    6.87112e-01
    1.03925e+00    6.87842e-01
    1.03275e+00    6.88461e-01
    1.02627e+00    6.88969e-01
    1.01982e+00    6.89366e-01
    1.01340e+00    6.89653e-01
    1.00701e+00    6.89829e-01
    1.00066e+00    6.89895e-01
    9.94343e-01    6.89852e-01
    9.88073e-01    6.89700e-01
    9.81848e-01    6.89441e-01
    9.75674e-01    6.89075e-01
    9.69551e-01    6.88603e-01
    9.63484e-01    6.88027e-01
    9.57475e-01    6.87347e-01
    9.51526e-01    6.86566e-01
    9.45641e-01    6.85683e-01
    9.39821e-01    6.84702e-01
    9.34069e-01    6.83624e-01
    9.28387e-01    6.82449e-01
    9.22777e-01    6.81181e-01
    9.17242e-01    6.79820e-01
    9.11782e-01    6.78368e-01
    9.06400e-01    6.76828e-01
    9.01097e-01    6.75201e-01
    8.95876e-01    6.73490e-01
    8.90736e-01    6.71696e-01
    8.85680e-01    6.69821e-01
    8.80710e-01    6.67868e-01
    8.75825e-01    6.65838e-01
    8.71027e-01    6.63735e-01
    8.66317e-01    6.61559e-01
    8.61696e-01    6.59313e-01
    8.57165e-01    6.57000e-01
    8.52725e-01    6.54622e-01
    8.48376e-01    6.52181e-01
    8.44118e-01    6.49678e-01
    8.39953e-01    6.47118e-01
    8.35880e-01    6.44501e-01
    8.31900e-01    6.41830e-01
    8.28014e-01    6.39107e-01
    8.24222e-01    6.36335e-01
    8.20523e-01    6.33515e-01
    8.16918e-01    6.30650e-01
    8.13408e-01    6.27743e-01
    8.09991e-01    6.24794e-01
    8.06669e-01    6.21807e-01
    8.03441e-01    6.18784e-01
    8.00306e-01    6.15727e-01
    7.97266e-01    6.12637e-01
    7.94320e-01    6.09517e-01
    7.91467e-01    6.06370e-01
    7.88707e-01    6.03196e-01
    7.86040e-01    5.99998e-01
    7.83467e-01    5.96777e-01
    7.80986e-01    5.93537e-01
    7.78597e-01    5.90278e-01
    7.76299e-01    5.87003e-01
    7.74094e-01    5.83713e-01
    7.71979e-01    5.80411e-01
    7.69955e-01    5.77097e-01
    7.68022e-01    5.73773e-01
    7.66178e-01    5.70442e-01
    7.64423e-01    5.67105e-01
    7.62758e-01    5.63763e-01
    7.61181e-01    5.60418e-01
    7.59692e-01    5.57071e-01
    7.58290e-01    5.53725e-01
    7.56976e-01    5.50380e-01
    7.55748e-01    5.47038e-01
    7.54606e-01    5.43699e-01
    7.53549e-01    5.40367e-01
    7.52578e-01    5.37041e-01
    7.51690e-01    5.33724e-01
    7.50887e-01    5.30415e-01
    7.50168e-01    5.27117e-01
    7.49531e-01    5.23831e-01
    7.48977e-01    5.20557e-01
    7.48504e-01    5.17298e-01
    7.48113e-01    5.14053e-01
    7.47803e-01    5.10824e-01
    7.47574e-01    5.07612e-01
    7.47424e-01    5.04418e-01
    7.47353e-01    5.01242e-01
    7.47362e-01    4.98086e-01
    7.47449e-01    4.94950e-01
    7.47613e-01    4.91836e-01
    7.47855e-01    4.88744e-01
    7.48174e-01    4.85675e-01
    7.48570e-01    4.82629e-01
    7.49041e-01    4.79608e-01
    7.49588e-01    4.76611e-01
    7.50210e-01    4.73640e-01
    7.50906e-01    4.70696e-01
    7.51676e-01    4.67778e-01
    7.52521e-01    4.64888e-01
    7.53438e-01    4.62026e-01
    7.54428e-01    4.59192e-01
    7.55490e-01    4.56388e-01
    7.56624e-01    4.53613e-01
    7.57830e-01    4.50868e-01
    7.59106e-01    4.48154e-01
    7.60453e-01    4.45470e-01
    7.61871e-01    4.42818e-01
    7.63358e-01    4.40198e-01
    7.64914e-01    4.37610e-01
    7.66539e-01    4.35054e-01
    7.68233e-01    4.32532e-01
    7.69994e-01    4.30042e-01
    7.71824e-01    4.27586e-01
    7.73720e-01    4.25164e-01
    7.75684e-01    4.22776e-01
    7.77714e-01    4.20422e-01
    7.79809e-01    4.18103e-01
    7.81971e-01    4.15819e-01
    7.84198e-01    4.13570e-01
    7.86489e-01    4.11357e-01
    7.88845e-01    4.09179e-01
    7.91266e-01    4.07037e-01
    7.93749e-01    4.04931e-01
    7.96296e-01    4.02861e-01
    7.98906e-01    4.00828e-01
    8.01578e-01    3.98831e-01
    8.04312e-01    3.96871e-01
    8.07108e-01    3.94948e-01
    8.09964e-01    3.93062e-01
    8.12882e-01    3.91213e-01
    8.15860e-01    3.89402e-01
    8.18897e-01    3.87628e-01
    8.21994e-01    3.85892e-01
    8.25150e-01    3.84193e-01
    8.28365e-01    3.82533e-01
    8.31637e-01    3.80911e-01
    8.34967e-01    3.79326e-01
    8.38354e-01    3.77781e-01
    8.41798e-01    3.76273e-01
    8.45298e-01    3.74804e-01
    8.48853e-01    3.73374e-01
    8.52463e-01    3.71983e-01
    8.56128e-01    3.70630e-01
    8.59847e-01    3.69316e-01
    8.63619e-01    3.68042e-01
    8.67444e-01    3.66807e-01
    8.71321e-01    3.65611e-01
    8.75250e-01    3.64455e-01
    8.79230e-01    3.63338e-01
    8.83260e-01    3.62261e-01
    8.87341e-01    3.61223e-01
    8.91470e-01    3.60226e-01
    8.95647e-01    3.59269e-01
    8.99873e-01    3.58351e-01
    9.04145e-01    3.57475e-01
    9.08463e-01    3.56638e-01
    9.12827e-01    3.55842e-01
    9.17236e-01    3.55087e-01
    9.21688e-01    3.54373e-01
    9.26184e-01    3.53700e-01
    9.30721e-01    3.53068e-01
    9.35300e-01    3.52477e-01
    9.39919e-01    3.51927e-01
    9.44578e-01    3.51420e-01
    9.49276e-01    3.50954e-01
    9.54010e-01    3.50530e-01
    9.58782e-01    3.50148e-01
    9.63588e-01    3.49808e-01
    9.68429e-01    3.49511e-01
    9.73304e-01    3.49256e-01
    9.78210e-01    3.49045e-01
    9.83148e-01    3.48876e-01
    9.88115e-01    3.48751e-01
    9.93111e-01    3.48669e-01
    9.98134e-01    3.48631e-01
    1.00318e+00    3.48636e-01
    1.00826e+00    3.48686e-01
    1.01335e+00    3.48780e-01
    1.01847e+00    3.48919e-01
    1.02361e+00    3.49103e-01
    1.02877e+00    3.49331e-01
    1.03394e+00    3.49605e-01
    1.03913e+00    3.49925e-01
    1.04434e+00    3.50290e-01
    1.04956e+00    3.50702e-01
    1.05479e+00    3.51159e-01
    1.06002e+00    3.51664e-01
    1.06527e+00    3.52215e-01
    1.07052e+00    3.52813e-01
    1.07577e+00    3.53459e-01
    1.08103e+00    3.54152e-01
    1.08628e+00    3.54894e-01
    1.09153e+00    3.55683e-01
    1.09678e+00    3.56522e-01
    1.10203e+00    3.57409e-01
    1.10726e+00    3.58345e-01
    1.11248e+00    3.59331e-01
    1.11769e+00    3.60366e-01
    1.12288e+00    3.61451e-01
    1.12806e+00    3.62587e-01
    1.13322e+00    3.63773e-01
    1.13835e+00    3.65010e-01
    1.14346e+00    3.66298e-01
    1.14854e+00    3.67638e-01
    1.15360e+00    3.69029e-01
    1.15862e+00    3.70472e-01
    1.16360e+00    3.71967e-01
    1.16855e+00    3.73515e-01
    1.17345e+00    3.75115e-01
    1.17831e+00    3.76768e-01
    1.18313e+00    3.78474e-01
    1.18790e+00    3.80233e-01
    1.19262e+00    3.82046e-01
    1.19728e+00    3.83913e-01
    1.20188e+00    3.85833e-01
    1.20642e+00    3.87808e-01
    1.21090e+00    3.89836e-01
    1.21532e+00    3.91918e-01
    1.21966e+00    3.94055e-01
    1.22393e+00    3.96246e-01
    1.22812e+00    3.98492e-01
    1.23224e+00    4.00792e-01
    1.23627e+00    4.03146e-01
    1.24022e+00    4.05554e-01
    1.24408e+00    4.08017e-01
    1.24785e+00    4.10534e-01
    1.25152e+00    4.13104e-01
    1.25510e+00    4.15729e-01
    1.25857e+00    4.18407e-01
    1.26194e+00    4.21138e-01
    1.26521e+00    4.23922e-01
    1.26836e+00    4.26759e-01
    1.27140e+00    4.29648e-01
    1.27432e+00    4.32589e-01
    1.27712e+00    4.35582e-01
    1.27980e+00    4.38625e-01
    1.28236e+00    4.41718e-01
    1.28479e+00    4.44861e-01
    1.28708e+00    4.48052e-01
    1.28924e+00    4.51292e-01
    1.29127e+00    4.54579e-01
    1.29315e+00    4.57912e-01
    1.29489e+00    4.61290e-01
    1.29649e+00    4.64713e-01
    1.29794e+00    4.68179e-01
    1.29924e+00    4.71687e-01
    1.30039e+00    4.75236e-01
    1.30139e+00    4.78824e-01
    1.30223e+00    4.82451e-01
    1.30291e+00    4.86115e-01
    1.30344e+00    4.89813e-01
    1.30380e+00    4.93545e-01
    1.30400e+00    4.97310e-01
    1.30403e+00    5.01104e-01
    1.30390e+00    5.04926e-01
    1.30360e+00    5.08776e-01
    1.30314e+00    5.12649e-01
    1.30250e+00    5.16545e-01
    1.30170e+00    5.20461e-01
    1.30073e+00    5.24395e-01
    1.29959e+00    5.28345e-01
    1.29827e+00    5.32309e-01
    1.29679e+00    5.36283e-01
    1.29514e+00    5.40266e-01
    1.29331e+00    5.44255e-01
    1.29132e+00    5.48247e-01
    1.28916e+00    5.52240e-01
    1.28683e+00    5.56231e-01
    1.28434e+00    5.60216e-01
    1.28168e+00    5.64194e-01
    1.27885e+00    5.68161e-01
    1.27586e+00    5.72115e-01
    1.27272e+00    5.76051e-01
    1.26941e+00    5.79969e-01
    1.26595e+00    5.83863e-01
    1.26234e+00    5.87732e-01
    1.25857e+00    5.91571e-01
    1.25465e+00    5.95379e-01
    1.25059e+00    5.99151e-01
    1.24639e+00    6.02885e-01
    1.24204e+00    6.06577e-01
    1.23756e+00    6.10225e-01
    1.23295e+00    6.13824e-01
    1.22821e+00    6.17373e-01
    1.22334e+00    6.20868e-01
    1.21835e+00    6.24305e-01
    1.21325e+00    6.27683e-01
    1.20803e+00    6.30997e-01
    1.20270e+00    6.34245e-01
    1.19727e+00    6.37424e-01
    1.19173e+00    6.40531e-01
    1.18610e+00    6.43564e-01
    1.18038e+00    6.46519e-01
    1.17457e+00    6.49394e-01
    1.16868e+00    6.52186e-01
    1.16272e+00    6.54894e-01
    1.15668e+00    6.57513e-01
    1.15057e+00    6.60044e-01
    1.14440e+00    6.62482e-01
    1.13818e+00    6.64826e-01
    1.13190e+00    6.67075e-01
    1.12557e+00    6.69225e-01
    1.11920e+00    6.71276e-01
    1.11279e+00    6.73225e-01
    1.10635e+00    6.75072e-01
    1.09988e+00    6.76815e-01
    1.09339e+00    6.78452e-01
    1.08688e+00    6.79982e-01
    1.08035e+00    6.81405e-01
    1.07381e+00    6.82720e-01
    1.06727e+00    6.83925e-01
    1.06073e+00    6.85020e-01
    1.05419e+00    6.86005e-01
    1.04766e+00    6.86879e-01
    1.04114e+00    6.87641e-01
    1.03463e+00    6.88293e-01
    1.02815e+00    6.88833e-01
    1.02169e+00    6.89263e-01
    1.01526e+00    6.89581e-01
    1.00886e+00    6.89789e-01
    1.00250e+00    6.89887e-01
    9.96173e-01    6.89875e-01
    9.89889e-01    6.89755e-01
    9.83651e-01    6.89527e-01
    9.77462e-01    6.89192e-01
    9.71324e-01    6.88751e-01
    9.65240e-01    6.88205e-01
    9.59214e-01    6.87555e-01
    9.53248e-01    6.86803e-01
    9.47344e-01    6.85950e-01
    9.41504e-01    6.84997e-01
    9.35733e-01    6.83947e-01
    9.30030e-01    6.82800e-01
    9.24399e-01    6.81559e-01
    9.18842e-01    6.80225e-01
    9.13360e-01    6.78799e-01
    9.07955e-01    6.77285e-01
    9.02629e-01    6.75683e-01
    8.97384e-01    6.73996e-01
    8.92221e-01    6.72225e-01
    8.87140e-01    6.70374e-01
    8.82145e-01    6.68443e-01
    8.77235e-01    6.66436e-01
    8.72411e-01    6.64353e-01
    8.67676e-01    6.62198e-01
    8.63029e-01    6.59973e-01
    8.58472e-01    6.57679e-01
    8.54005e-01    6.55319e-01
    8.49629e-01    6.52896e-01
    8.45345e-01    6.50411e-01
    8.41153e-01    6.47867e-01
    8.37053e-01    6.45266e-01
    8.33047e-01    6.42611e-01
    8.29133e-01    6.39903e-01
    8.25314e-01    6.37145e-01
    8.21588e-01    6.34339e-01
    8.17956e-01    6.31487e-01
    8.14418e-01    6.28591e-01
    8.10974e-01    6.25655e-01
    8.07624e-01    6.22679e-01
    8.04369e-01    6.19666e-01
    8.01207e-01    6.16618e-01
    7.98140e-01    6.13538e-01
    7.95166e-01    6.10427e-01
    7.92286e-01    6.07287e-01
    7.89499e-01    6.04120e-01
    7.86805e-01    6.00929e-01
    7.84205e-01    5.97715e-01
    7.81697e-01    5.94480e-01
    7.79281e-01    5.91227e-01
    7.76957e-01    5.87956e-01
    7.74725e-01    5.84670e-01
    7.72584e-01    5.81371e-01
    7.70534e-01    5.78060e-01
    7.68574e-01    5.74739e-01
    7.66704e-01    5.71410e-01
    7.64924e-01    5.68075e-01
    7.63232e-01    5.64734e-01
    7.61630e-01    5.61390e-01
    7.60115e-01    5.58043e-01
    7.58688e-01    5.54697e-01
    7.57349e-01    5.51351e-01
    7.56095e-01    5.48008e-01
    7.54928e-01    5.44669e-01
    7.53847e-01    5.41334e-01
    7.52851e-01    5.38006e-01
    7.51939e-01    5.34686e-01
    7.51112e-01    5.31375e-01
    7.50368e-01    5.28074e-01
    7.49707e-01    5.24784e-01
    7.49129e-01    5.21507e-01
    7.48633e-01    5.18243e-01
    7.48219e-01    5.14994e-01
    7.47885e-01    5.11760e-01
    7.47632e-01    5.08543e-01
    7.47459e-01    5.05343e-01
    7.47366e-01    5.02162e-01
    7.47351e-01    4.99001e-01
    7.47415e-01    4.95859e-01
    7.47557e-01    4.92739e-01
    7.47777e-01    4.89640e-01
    7.48074e-01    4.86564e-01
    7.48447e-01    4.83511e-01
    7.48896e-01    4.80483e-01
    7.49421e-01    4.77479e-01
    7.50021e-01    4.74501e-01
    7.50696e-01    4.71548e-01
    7.51445e-01    4.68623e-01
    7.52268e-01    4.65725e-01
    7.53164e-01    4.62854e-01
    7.54133e-01    4.60012e-01
    7.55174e-01    4.57199e-01
    7.56287e-01    4.54416e-01
    7.57472e-01    4.51662e-01
    7.58728e-01    4.48939e-01
    7.60055e-01    4.46246e-01
    7.61452e-01    4.43585e-01
    7.62919e-01    4.40956e-01
    7.64455e-01    4.38358e-01
    7.66060e-01    4.35793e-01
    7.67734e-01    4.33261e-01
    7.69476e-01    4.30762e-01
    7.71285e-01    4.28296e-01
    7.73162e-01    4.25864e-01
    7.75107e-01    4.23466e-01
    7.77117e-01    4.21102e-01
    7.79194e-01    4.18773e-01
    7.81336e-01    4.16479e-01
    7.83544e-01    4.14220e-01
    7.85817e-01    4.11996e-01
    7.88154e-01    4.09808e-01
    7.90556e-01    4.07655e-01
    7.93021e-01    4.05539e-01
    7.95550e-01    4.03459e-01
    7.98141e-01    4.01415e-01
    8.00795e-01    3.99407e-01
    8.03512e-01    3.97436e-01
    8.06289e-01    3.95503e-01
    8.09128e-01    3.93606e-01
    8.12028e-01    3.91746e-01
    8.14989e-01    3.89924e-01
    8.18009e-01    3.88139e-01
    8.21089e-01    3.86392e-01
    8.24227e-01    3.84683e-01
    8.27425e-01    3.83011e-01
    8.30681e-01    3.81378e-01
    8.33994e-01    3.79783e-01
    8.37364e-01    3.78226e-01
    8.40792e-01    3.76707e-01
    8.44275e-01    3.75227e-01
    8.47814e-01    3.73786e-01
    8.51409e-01    3.72383e-01
    8.55058e-01    3.71019e-01
    8.58761e-01    3.69694e-01
    8.62518e-01    3.68408e-01
    8.66328e-01    3.67162e-01
    8.70190e-01    3.65954e-01
    8.74104e-01    3.64786e-01
    8.78069e-01    3.63658e-01
    8.82085e-01    3.62569e-01
    8.86150e-01    3.61520e-01
    8.90265e-01    3.60511e-01
    8.94429e-01    3.59542e-01
    8.98640e-01    3.58614e-01
    9.02899e-01    3.57725e-01
    9.07204e-01    3.56877e-01
    9.11555e-01    3.56069e-01
    9.15951e-01    3.55302e-01
    9.20390e-01    3.54576e-01
    9.24873e-01    3.53891e-01
    9.29399e-01    3.53247e-01
    9.33966e-01    3.52644e-01
    9.38574e-01    3.52083e-01
    9.43221e-01    3.51563e-01
    9.47907e-01    3.51085e-01
    9.52631e-01    3.50648e-01
    9.57392e-01    3.50254e-01
    9.62189e-01    3.49902e-01
    9.67020e-01    3.49593e-01
    9.71885e-01    3.49326e-01
    9.76782e-01    3.49102e-01
    9.81711e-01    3.48921e-01
    9.86669e-01    3.48783e-01
    9.91657e-01    3.48688e-01
    9.96672e-01    3.48637e-01
    1.00171e+00    3.48630e-01
    1.00678e+00    3.48667e-01
    1.01187e+00    3.48749e-01
    1.01698e+00    3.48874e-01
    1.02212e+00    3.49045e-01
    1.02727e+00    3.49260e-01
    1.03244e+00    3.49521e-01
    1.03763e+00    3.49827e-01
    1.04283e+00    3.50179e-01
    1.04804e+00    3.50577e-01
    1.05327e+00    3.51022e-01
    1.05850e+00    3.51512e-01
    1.06374e+00    3.52050e-01
    1.06899e+00    3.52634e-01
    1.07425e+00    3.53266e-01
    1.07950e+00    3.53946e-01
    1.08476e+00    3.54673e-01
    1.09001e+00    3.55449e-01
    1.09526e+00    3.56273e-01
    1.10050e+00    3.57146e-01
    1.10574e+00    3.58068e-01
    1.11097e+00    3.59039e-01
    1.11618e+00    3.60060e-01
    1.12138e+00    3.61131e-01
    1.12656e+00    3.62252e-01
    1.13172e+00    3.63423e-01
    1.13686e+00    3.64646e-01
    1.14198e+00    3.65919e-01
    1.14707e+00    3.67243e-01
    1.15213e+00    3.68619e-01
    1.15716e+00    3.70047e-01
    1.16216e+00    3.71527e-01
    1.16711e+00    3.73060e-01
    1.17203e+00    3.74645e-01
    1.17691e+00    3.76282e-01
    1.18174e+00    3.77973e-01
    1.18652e+00    3.79717e-01
    1.19125e+00    3.81514e-01
    1.19593e+00    3.83365e-01
    1.20055e+00    3.85270e-01
    1.20511e+00    3.87229e-01
    1.20961e+00    3.89241e-01
    1.21404e+00    3.91308e-01
    1.21840e+00    3.93429e-01
    1.22270e+00    3.95604e-01
    1.22691e+00    3.97834e-01
    1.23105e+00    4.00118e-01
    1.23511e+00    4.02456e-01
    1.23908e+00    4.04849e-01
    1.24297e+00    4.07296e-01
    1.24676e+00    4.09797e-01
    1.25046e+00    4.12352e-01
    1.25407e+00    4.14961e-01
    1.25757e+00    4.17623e-01
    1.26097e+00    4.20339e-01
    1.26427e+00    4.23108e-01
    1.26745e+00    4.25930e-01
    1.27053e+00    4.28804e-01
    1.27348e+00    4.31730e-01
    1.27632e+00    4.34707e-01
    1.27904e+00    4.37736e-01
    1.28163e+00    4.40814e-01
    1.28409e+00    4.43943e-01
    1.28643e+00    4.47120e-01
    1.28863e+00    4.50346e-01
    1.29069e+00    4.53619e-01
    1.29262e+00    4.56939e-01
    1.29440e+00    4.60304e-01
    1.29604e+00    4.63714e-01
    1.29754e+00    4.67168e-01
    1.29888e+00    4.70664e-01
    1.30008e+00    4.74201e-01
    1.30112e+00    4.77778e-01
    1.30200e+00    4.81394e-01
    1.30273e+00    4.85047e-01
    1.30330e+00    4.88735e-01
    1.30371e+00    4.92458e-01
    1.30396e+00    4.96213e-01
    1.30404e+00    4.99999e-01
    1.30396e+00    5.03813e-01
    1.30371e+00    5.07655e-01
    1.30329e+00    5.11522e-01
    1.30271e+00    5.15411e-01
    1.30195e+00    5.19322e-01
    1.30103e+00    5.23251e-01
    1.29994e+00    5.27197e-01
    1.29867e+00    5.31156e-01
    1.29724e+00    5.35128e-01


==> data/pp_phase_x_1.00_y_0.50.csv <==
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01
    1.00000e+00    5.00000e-01


==> data/pp_phase_x_1.20_y_0.60.csv <==
    1.19984e+00    6.00120e-01
    1.19578e+00    6.03095e-01
    1.19162e+00    6.06023e-01
    1.18736e+00    6.08901e-01
    1.18300e+00    6.11726e-01
    1.17855e+00    6.14497e-01
    1.17401e+00    6.17212e-01
    1.16938e+00    6.19867e-01
    1.16466e+00    6.22460e-01
    1.15987e+00    6.24991e-01
    1.15500e+00    6.27456e-01
    1.15006e+00    6.29853e-01
    1.14505e+00    6.32181e-01
    1.13997e+00    6.34437e-01
    1.13483e+00    6.36620e-01
    1.12963e+00    6.38728e-01
    1.12438e+00    6.40760e-01
    1.11908e+00    6.42713e-01
    1.11374e+00    6.44586e-01
    1.10835e+00    6.46378e-01
    1.10292e+00    6.48087e-01
    1.09746e+00    6.49713e-01
    1.09197e+00    6.51253e-01
    1.08645e+00    6.52707e-01
    1.08091e+00    6.54074e-01
    1.07535e+00    6.55353e-01
    1.06978e+00    6.56543e-01
    1.06419e+00    6.57644e-01
    1.05859e+00    6.58654e-01
    1.05299e+00    6.59573e-01
    1.04739e+00    6.60401e-01
    1.04179e+00    6.61138e-01
    1.03620e+00    6.61783e-01
    1.03062e+00    6.62336e-01
    1.02505e+00    6.62797e-01
    1.01950e+00    6.63166e-01
    1.01396e+00    6.63443e-01
    1.00845e+00    6.63629e-01
    1.00296e+00    6.63724e-01
    9.97502e-01    6.63727e-01
    9.92074e-01    6.63641e-01
    9.86680e-01    6.63465e-01
    9.81322e-01    6.63199e-01
    9.76004e-01    6.62846e-01
    9.70727e-01    6.62404e-01
    9.65495e-01    6.61876e-01
    9.60309e-01    6.61263e-01
    9.55171e-01    6.60564e-01
    9.50085e-01    6.59783e-01
    9.45052e-01    6.58918e-01
    9.40073e-01    6.57973e-01
    9.35152e-01    6.56947e-01
    9.30289e-01    6.55843e-01
    9.25487e-01    6.54662e-01
    9.20747e-01    6.53404e-01
    9.16071e-01    6.52073e-01
    9.11461e-01    6.50669e-01
    9.06916e-01    6.49193e-01
    9.02441e-01    6.47648e-01
    8.98034e-01    6.46034e-01
    8.93698e-01    6.44355e-01
    8.89434e-01    6.42610e-01
    8.85242e-01    6.40803e-01
    8.81124e-01    6.38934e-01
    8.77081e-01    6.37005e-01
    8.73114e-01    6.35019e-01
    8.69222e-01    6.32977e-01
    8.65408e-01    6.30881e-01
    8.61672e-01    6.28732e-01
    8.58013e-01    6.26533e-01
    8.54434e-01    6.24285e-01
    8.50934e-01    6.21990e-01
    8.47514e-01    6.19650e-01
    8.44174e-01    6.17266e-01
    8.40914e-01    6.14841e-01
    8.37736e-01    6.12376e-01
    8.34638e-01    6.09873e-01
    8.31622e-01    6.07334e-01
    8.28688e-01    6.04761e-01
    8.25835e-01    6.02155e-01
    8.23063e-01    5.99518e-01
    8.20374e-01    5.96851e-01
    8.17767e-01    5.94158e-01
    8.15241e-01    5.91438e-01
    8.12797e-01    5.88695e-01
    8.10435e-01    5.85928e-01
    8.08154e-01    5.83141e-01
    8.05955e-01    5.80335e-01
    8.03838e-01    5.77511e-01
    8.01801e-01    5.74672e-01
    7.99846e-01    5.71817e-01
    7.97972e-01    5.68949e-01
    7.96178e-01    5.66070e-01
    7.94465e-01    5.63181e-01
    7.92832e-01    5.60283e-01
    7.91278e-01    5.57378e-01
    7.89805e-01    5.54467e-01
    7.88411e-01    5.51551e-01
    7.87095e-01    5.48632e-01
    7.85859e-01    5.45711e-01
    7.84700e-01    5.42789e-01
    7.83620e-01    5.39868e-01
    7.82617e-01    5.36949e-01
    7.81692e-01    5.34033e-01
    7.80844e-01    5.31120e-01
    7.80072e-01    5.28213e-01
    7.79376e-01    5.25312e-01
    7.78757e-01    5.22419e-01
    7.78212e-01    5.19533e-01
    7.77743e-01    5.16658e-01
    7.77349e-01    5.13792e-01
    7.77028e-01    5.10938e-01
    7.76782e-01    5.08096e-01
    7.76609e-01    5.05268e-01
    7.76509e-01    5.02453e-01
    7.76482e-01    4.99653e-01
    7.76527e-01    4.96869e-01
    7.76644e-01    4.94102e-01
    7.76832e-01    4.91351e-01
    7.77091e-01    4.88619e-01
    7.77421e-01    4.85906e-01
    7.77822e-01    4.83212e-01
    7.78292e-01    4.80538e-01
    7.78831e-01    4.77885e-01
    7.79440e-01    4.75254e-01
    7.80117e-01    4.72644e-01
    7.80863e-01    4.70057e-01
    7.81676e-01    4.67494e-01
    7.82556e-01    4.64954e-01
    7.83504e-01    4.62439e-01
    7.84518e-01    4.59949e-01
    7.85599e-01    4.57484e-01
    7.86745e-01    4.55045e-01
    7.87956e-01    4.52632e-01
    7.89233e-01    4.50246e-01
    7.90574e-01    4.47887e-01
    7.91979e-01    4.45556e-01
    7.93448e-01    4.43253e-01
    7.94981e-01    4.40978e-01
    7.96576e-01    4.38733e-01
    7.98234e-01    4.36516e-01
    7.99955e-01    4.34329e-01
    8.01737e-01    4.32172e-01
    8.03580e-01    4.30045e-01
    8.05484e-01    4.27949e-01
    8.07449e-01    4.25883e-01
    8.09474e-01    4.23848e-01
    8.11558e-01    4.21845e-01
    8.13702e-01    4.19874e-01
    8.15905e-01    4.17934e-01
    8.18166e-01    4.16027e-01
    8.20485e-01    4.14152e-01
    8.22861e-01    4.12310e-01
    8.25295e-01    4.10500e-01
    8.27785e-01    4.08724e-01
    8.30332e-01    4.06981e-01
    8.32934e-01    4.05271e-01
    8.35592e-01    4.03596e-01
    8.38305e-01    4.01954e-01
    8.41071e-01    4.00346e-01
    8.43892e-01    3.98773e-01
    8.46766e-01    3.97234e-01
    8.49693e-01    3.95729e-01
    8.52673e-01    3.94260e-01
    8.55704e-01    3.92825e-01
    8.58786e-01    3.91425e-01
    8.61920e-01    3.90061e-01
    8.65103e-01    3.88732e-01
    8.68337e-01    3.87439e-01
    8.71619e-01    3.86182e-01
    8.74950e-01    3.84960e-01
    8.78329e-01    3.83775e-01
    8.81756e-01    3.82626e-01
    8.85229e-01    3.81513e-01
    8.88748e-01    3.80437e-01
    8.92313e-01    3.79397e-01
    8.95922e-01    3.78394e-01
    8.99576e-01    3.77428e-01
    9.03273e-01    3.76499e-01
    9.07013e-01    3.75607e-01
    9.10794e-01    3.74752e-01
    9.14617e-01    3.73935e-01
    9.18481e-01    3.73156e-01
    9.22384e-01    3.72414e-01
    9.26326e-01    3.71711e-01
    9.30306e-01    3.71045e-01
    9.34324e-01    3.70418e-01
    9.38377e-01    3.69829e-01
    9.42467e-01    3.69278e-01
    9.46590e-01    3.68767e-01
    9.50748e-01    3.68294e-01
    9.54938e-01    3.67860e-01
    9.59160e-01    3.67465e-01
    9.63413e-01    3.67109e-01
    9.67695e-01    3.66793e-01
    9.72006e-01    3.66517e-01
    9.76344e-01    3.66280e-01
    9.80709e-01    3.66084e-01
    9.85099e-01    3.65927e-01
    9.89514e-01    3.65811e-01
    9.93951e-01    3.65736e-01
    9.98410e-01    3.65701e-01
    1.00289e+00    3.65707e-01
    1.00739e+00    3.65754e-01
    1.01191e+00    3.65842e-01
    1.01644e+00    3.65971e-01
    1.02099e+00    3.66143e-01
    1.02555e+00    3.66356e-01
    1.03012e+00    3.66611e-01
    1.03471e+00    3.66908e-01
    1.03930e+00    3.67248e-01
    1.04391e+00    3.67630e-01
    1.04852e+00    3.68055e-01
    1.05313e+00    3.68523e-01
    1.05775e+00    3.69034e-01
    1.06236e+00    3.69588e-01
    1.06698e+00    3.70186e-01
    1.07160e+00    3.70828e-01
    1.07621e+00    3.71514e-01
    1.08081e+00    3.72244e-01
    1.08541e+00    3.73018e-01
    1.09000e+00    3.73837e-01
    1.09458e+00    3.74700e-01
    1.09915e+00    3.75609e-01
    1.10370e+00    3.76563e-01
    1.10823e+00    3.77561e-01
    1.11274e+00    3.78606e-01
    1.11723e+00    3.79696e-01
    1.12170e+00    3.80831e-01
    1.12614e+00    3.82013e-01
    1.13056e+00    3.83241e-01
    1.13494e+00    3.84515e-01
    1.13929e+00    3.85835e-01
    1.14361e+00    3.87202e-01
    1.14789e+00    3.88616e-01
    1.15214e+00    3.90076e-01
    1.15634e+00    3.91583e-01
    1.16049e+00    3.93137e-01
    1.16460e+00    3.94738e-01
    1.16866e+00    3.96386e-01
    1.17267e+00    3.98081e-01
    1.17663e+00    3.99822e-01
    1.18053e+00    4.01612e-01
    1.18437e+00    4.03448e-01
    1.18815e+00    4.05331e-01
    1.19187e+00    4.07261e-01
    1.19552e+00    4.09238e-01
    1.19911e+00    4.11262e-01
    1.20262e+00    4.13332e-01
    1.20605e+00    4.15449e-01
    1.20941e+00    4.17612e-01
    1.21269e+00    4.19822e-01
    1.21589e+00    4.22077e-01
    1.21901e+00    4.24378e-01
    1.22204e+00    4.26724e-01
    1.22498e+00    4.29115e-01
    1.22783e+00    4.31551e-01
    1.23058e+00    4.34031e-01
    1.23324e+00    4.36555e-01
    1.23580e+00    4.39122e-01
    1.23825e+00    4.41732e-01
    1.24061e+00    4.44384e-01
    1.24285e+00    4.47077e-01
    1.24499e+00    4.49812e-01
    1.24702e+00    4.52587e-01
    1.24893e+00    4.55402e-01
    1.25073e+00    4.58255e-01
    1.25241e+00    4.61146e-01
    1.25397e+00    4.64075e-01
    1.25541e+00    4.67039e-01
    1.25673e+00    4.70039e-01
    1.25792e+00    4.73073e-01
    1.25899e+00    4.76139e-01
    1.25993e+00    4.79238e-01
    1.26073e+00    4.82367e-01
    1.26141e+00    4.85526e-01
    1.26195e+00    4.88713e-01
    1.26236e+00    4.91926e-01
    1.26263e+00    4.95165e-01
    1.26276e+00    4.98428e-01
    1.26276e+00    5.01713e-01
    1.26262e+00    5.05019e-01
    1.26234e+00    5.08344e-01
    1.26192e+00    5.11686e-01
    1.26135e+00    5.15044e-01
    1.26065e+00    5.18416e-01
    1.25981e+00    5.21800e-01
    1.25882e+00    5.25194e-01
    1.25769e+00    5.28596e-01
    1.25642e+00    5.32004e-01
    1.25501e+00    5.35416e-01
    1.25346e+00    5.38830e-01
    1.25177e+00    5.42244e-01
    1.24993e+00    5.45655e-01
    1.24796e+00    5.49062e-01
    1.24585e+00    5.52462e-01
    1.24361e+00    5.55852e-01
    1.24122e+00    5.59231e-01
    1.23870e+00    5.62597e-01
    1.23605e+00    5.65945e-01
    1.23327e+00    5.69275e-01
    1.23036e+00    5.72584e-01
    1.22732e+00    5.75870e-01
    1.22415e+00    5.79129e-01
    1.22086e+00    5.82359e-01
    1.21745e+00    5.85559e-01
    1.21392e+00    5.88725e-01
    1.21027e+00    5.91855e-01
    1.20651e+00    5.94947e-01
    1.20263e+00    5.97997e-01
    1.19865e+00    6.01005e-01
    1.19456e+00    6.03966e-01
    1.19037e+00    6.06879e-01
    1.18608e+00    6.09742e-01
    1.18170e+00    6.12552e-01
    1.17722e+00    6.15306e-01
    1.17265e+00    6.18003e-01
    1.16799e+00    6.20640e-01
    1.16326e+00    6.23215e-01
    1.15844e+00    6.25727e-01
    1.15355e+00    6.28172e-01
    1.14858e+00    6.30549e-01
    1.14355e+00    6.32855e-01
    1.13846e+00    6.35090e-01
    1.13330e+00    6.37251e-01
    1.12809e+00    6.39337e-01
    1.12282e+00    6.41346e-01
    1.11751e+00    6.43275e-01
    1.11215e+00    6.45125e-01
    1.10675e+00    6.46892e-01
    1.10131e+00    6.48577e-01
    1.09584e+00    6.50177e-01
    1.09034e+00    6.51692e-01
    1.08482e+00    6.53121e-01
    1.07927e+00    6.54462e-01
    1.07370e+00    6.55714e-01
    1.06813e+00    6.56878e-01
    1.06253e+00    6.57952e-01
    1.05694e+00    6.58935e-01
    1.05134e+00    6.59827e-01
    1.04574e+00    6.60629e-01
    1.04014e+00    6.61338e-01
    1.03455e+00    6.61956e-01
    1.02897e+00    6.62482e-01
    1.02341e+00    6.62915e-01
    1.01786e+00    6.63257e-01
    1.01233e+00    6.63508e-01
    1.00682e+00    6.63667e-01
    1.00134e+00    6.63734e-01
    9.95894e-01    6.63711e-01
    9.90475e-01    6.63598e-01
    9.85092e-01    6.63395e-01
    9.79746e-01    6.63104e-01
    9.74439e-01    6.62724e-01
    9.69175e-01    6.62257e-01
    9.63956e-01    6.61704e-01
    9.58784e-01    6.61065e-01
    9.53662e-01    6.60342e-01
    9.48591e-01    6.59535e-01
    9.43574e-01    6.58647e-01
    9.38612e-01    6.57678e-01
    9.33708e-01    6.56629e-01
    9.28863e-01    6.55502e-01
    9.24079e-01    6.54298e-01
    9.19358e-01    6.53018e-01
    9.14701e-01    6.51665e-01
    9.10110e-01    6.50240e-01
    9.05586e-01    6.48743e-01
    9.01130e-01    6.47178e-01
    8.96744e-01    6.45544e-01
    8.92430e-01    6.43845e-01
    8.88187e-01    6.42082e-01
    8.84017e-01    6.40256e-01
    8.79921e-01    6.38370e-01
    8.75900e-01    6.36424e-01
    8.71955e-01    6.34421e-01
    8.68087e-01    6.32363e-01
    8.64295e-01    6.30251e-01
    8.60582e-01    6.28087e-01
    8.56947e-01    6.25873e-01
    8.53391e-01    6.23611e-01
    8.49914e-01    6.21303e-01
    8.46518e-01    6.18949e-01
    8.43202e-01    6.16553e-01
    8.39966e-01    6.14116e-01
    8.36811e-01    6.11640e-01
    8.33738e-01    6.09126e-01
    8.30746e-01    6.06577e-01
    8.27836e-01    6.03993e-01
    8.25007e-01    6.01378e-01
    8.22260e-01    5.98732e-01
    8.19594e-01    5.96058e-01
    8.17011e-01    5.93356e-01
    8.14510e-01    5.90629e-01
    8.12090e-01    5.87879e-01
    8.09752e-01    5.85106e-01
    8.07496e-01    5.82314e-01
    8.05321e-01    5.79502e-01
    8.03227e-01    5.76673e-01
    8.01215e-01    5.73829e-01
    7.99284e-01    5.70970e-01
    7.97433e-01    5.68099e-01
    7.95663e-01    5.65217e-01
    7.93974e-01    5.62325e-01
    7.92364e-01    5.59425e-01
    7.90834e-01    5.56518e-01
    7.89384e-01    5.53605e-01
    7.88013e-01    5.50688e-01
    7.86721e-01    5.47768e-01
    7.85508e-01    5.44847e-01
    7.84373e-01    5.41926e-01
    7.83315e-01    5.39005e-01
    7.82336e-01    5.36086e-01
    7.81433e-01    5.33171e-01
    7.80608e-01    5.30260e-01
    7.79858e-01    5.27355e-01
    7.79185e-01    5.24456e-01
    7.78588e-01    5.21565e-01
    7.78066e-01    5.18682e-01
    7.77619e-01    5.15809e-01
    7.77246e-01    5.12947e-01
    7.76948e-01    5.10096e-01
    7.76723e-01    5.07258e-01
    7.76572e-01    5.04434e-01
    7.76493e-01    5.01623e-01
    7.76487e-01    4.98828e-01
    7.76554e-01    4.96049e-01
    7.76692e-01    4.93287e-01
    7.76901e-01    4.90542e-01
    7.77182e-01    4.87815e-01
    7.77533e-01    4.85107e-01
    7.77953e-01    4.82419e-01
    7.78444e-01    4.79751e-01
    7.79004e-01    4.77105e-01
    7.79633e-01    4.74480e-01
    7.80330e-01    4.71877e-01
    7.81096e-01    4.69297e-01
    7.81929e-01    4.66740e-01
    7.82830e-01    4.64208e-01
    7.83797e-01    4.61700e-01
    7.84831e-01    4.59217e-01
    7.85931e-01    4.56760e-01
    7.87096e-01    4.54328e-01
    7.88327e-01    4.51923e-01
    7.89623e-01    4.49546e-01
    7.90983e-01    4.47195e-01
    7.92407e-01    4.44872e-01
    7.93895e-01    4.42577e-01
    7.95446e-01    4.40311e-01
    7.97060e-01    4.38074e-01
    7.98737e-01    4.35866e-01
    8.00475e-01    4.33688e-01
    8.02275e-01    4.31540e-01
    8.04137e-01    4.29422e-01
    8.06059e-01    4.27335e-01
    8.08041e-01    4.25278e-01
    8.10084e-01    4.23253e-01
    8.12186e-01    4.21259e-01
    8.14347e-01    4.19297e-01
    8.16567e-01    4.17367e-01
    8.18845e-01    4.15469e-01
    8.21181e-01    4.13604e-01
    8.23575e-01    4.11771e-01
    8.26026e-01    4.09972e-01
    8.28533e-01    4.08205e-01
    8.31096e-01    4.06472e-01
    8.33714e-01    4.04772e-01
    8.36388e-01    4.03107e-01
    8.39117e-01    4.01475e-01
    8.41900e-01    3.99877e-01
    8.44736e-01    3.98314e-01
    8.47626e-01    3.96785e-01
    8.50569e-01    3.95291e-01
    8.53564e-01    3.93832e-01
    8.56610e-01    3.92407e-01
    8.59708e-01    3.91018e-01
    8.62856e-01    3.89665e-01
    8.66054e-01    3.88346e-01
    8.69302e-01    3.87064e-01
    8.72599e-01    3.85817e-01
    8.75945e-01    3.84606e-01
    8.79338e-01    3.83431e-01
    8.82778e-01    3.82293e-01
    8.86265e-01    3.81191e-01
    8.89797e-01    3.80125e-01
    8.93375e-01    3.79096e-01
    8.96998e-01    3.78104e-01
    9.00665e-01    3.77149e-01
    9.04374e-01    3.76231e-01
    9.08127e-01    3.75350e-01
    9.11921e-01    3.74507e-01
    9.15756e-01    3.73701e-01
    9.19631e-01    3.72933e-01
    9.23546e-01    3.72202e-01
    9.27499e-01    3.71510e-01
    9.31490e-01    3.70856e-01
    9.35519e-01    3.70240e-01
    9.39583e-01    3.69662e-01
    9.43682e-01    3.69123e-01
    9.47816e-01    3.68623e-01
    9.51984e-01    3.68161e-01
    9.56183e-01    3.67739e-01
    9.60414e-01    3.67356e-01
    9.64676e-01    3.67012e-01
    9.68967e-01    3.66708e-01
    9.73286e-01    3.66443e-01
    9.77632e-01    3.66218e-01
    9.82005e-01    3.66033e-01
    9.86402e-01    3.65889e-01
    9.90824e-01    3.65785e-01
    9.95267e-01    3.65721e-01
    9.99733e-01    3.65698e-01
    1.00422e+00    3.65716e-01
    1.00872e+00    3.65775e-01
    1.01324e+00    3.65876e-01
    1.01778e+00    3.66018e-01
    1.02233e+00    3.66201e-01
    1.02690e+00    3.66427e-01
    1.03148e+00    3.66694e-01
    1.03607e+00    3.67004e-01
    1.04066e+00    3.67356e-01
    1.04527e+00    3.67751e-01
    1.04988e+00    3.68189e-01
    1.05449e+00    3.68669e-01
    1.05911e+00    3.69193e-01
    1.06373e+00    3.69761e-01
    1.06835e+00    3.70372e-01
    1.07296e+00    3.71026e-01
    1.07757e+00    3.71725e-01
    1.08218e+00    3.72468e-01
    1.08677e+00    3.73256e-01
    1.09136e+00    3.74088e-01
    1.09593e+00    3.74964e-01
    1.10049e+00    3.75886e-01
    1.10504e+00    3.76853e-01
    1.10956e+00    3.77865e-01
    1.11407e+00    3.78923e-01
    1.11856e+00    3.80027e-01
    1.12302e+00    3.81176e-01
    1.12745e+00    3.82371e-01
    1.13186e+00    3.83613e-01
    1.13623e+00    3.84900e-01
    1.14058e+00    3.86235e-01
    1.14488e+00    3.87615e-01
    1.14915e+00    3.89043e-01
    1.15338e+00    3.90517e-01
    1.15757e+00    3.92037e-01
    1.16171e+00    3.93605e-01
    1.16581e+00    3.95220e-01
    1.16986e+00    3.96882e-01
    1.17385e+00    3.98591e-01
    1.17779e+00    4.00347e-01
    1.18167e+00    4.02150e-01
    1.18550e+00    4.04000e-01
    1.18926e+00    4.05897e-01
    1.19296e+00    4.07841e-01
    1.19659e+00    4.09831e-01
    1.20015e+00    4.11869e-01
    1.20364e+00    4.13953e-01
    1.20705e+00    4.16084e-01
    1.21039e+00    4.18261e-01
    1.21365e+00    4.20484e-01
    1.21682e+00    4.22752e-01
    1.21991e+00    4.25067e-01
    1.22292e+00    4.27426e-01
    1.22583e+00    4.29831e-01
    1.22865e+00    4.32280e-01
    1.23138e+00    4.34773e-01
    1.23401e+00    4.37309e-01
    1.23653e+00    4.39889e-01
    1.23896e+00    4.42511e-01
    1.24128e+00    4.45176e-01
    1.24350e+00    4.47882e-01
    1.24560e+00    4.50629e-01
    1.24759e+00    4.53415e-01
    1.24947e+00    4.56242e-01
    1.25124e+00    4.59106e-01
    1.25289e+00    4.62008e-01
    1.25441e+00    4.64948e-01
    1.25582e+00    4.67923e-01
    1.25710e+00    4.70932e-01
    1.25825e+00    4.73976e-01
    1.25928e+00    4.77052e-01
    1.26018e+00    4.80160e-01
    1.26095e+00    4.83298e-01
    1.26158e+00    4.86465e-01
    1.26208e+00    4.89660e-01
    1.26245e+00    4.92881e-01
    1.26268e+00    4.96128e-01
    1.26278e+00    4.99397e-01
    1.26273e+00    5.02689e-01
    1.26255e+00    5.06000e-01
    1.26223e+00    5.09331e-01
    1.26176e+00    5.12678e-01
    1.26116e+00    5.16040e-01
    1.26042e+00    5.19416e-01
    1.25953e+00    5.22803e-01
    1.25850e+00    5.26199e-01
    1.25733e+00    5.29603e-01
    1.25602e+00    5.33012e-01
    1.25457e+00    5.36425e-01
    1.25297e+00    5.39840e-01
    1.25124e+00    5.43253e-01
    1.24937e+00    5.46663e-01
    1.24735e+00    5.50068e-01
    1.24520e+00    5.53465e-01
    1.24291e+00    5.56853e-01
    1.24049e+00    5.60228e-01
    1.23793e+00    5.63589e-01
    1.23524e+00    5.66932e-01
    1.23242e+00    5.70256e-01
    1.22947e+00    5.73558e-01
    1.22639e+00    5.76836e-01
    1.22319e+00    5.80087e-01
    1.21986e+00    5.83309e-01
    1.21642e+00    5.86499e-01
    1.21285e+00    5.89654e-01
    1.20917e+00    5.92773e-01
    1.20537e+00    5.95853e-01
    1.20147e+00    5.98891e-01
    1.19745e+00    6.01885e-01
    1.19333e+00    6.04833e-01
    1.18911e+00    6.07731e-01
    1.18480e+00    6.10578e-01
    1.18038e+00    6.13372e-01
    1.17588e+00    6.16110e-01
    1.17128e+00    6.18789e-01
    1.16660e+00    6.21408e-01
    1.16184e+00    6.23965e-01
    1.15700e+00    6.26457e-01
    1.15209e+00    6.28882e-01
    1.14710e+00    6.31238e-01
    1.14205e+00    6.33524e-01
    1.13694e+00    6.35737e-01
    1.13176e+00    6.37876e-01
    1.12654e+00    6.39939e-01
    1.12126e+00    6.41924e-01
    1.11593e+00    6.43830e-01
    1.11056e+00    6.45656e-01
    1.10515e+00    6.47399e-01
    1.09970e+00    6.49059e-01
    1.09422e+00    6.50634e-01
    1.08871e+00    6.52124e-01
    1.08318e+00    6.53526e-01
    1.07763e+00    6.54841e-01
    1.07206e+00    6.56068e-01
    1.06647e+00    6.57205e-01
    1.06088e+00    6.58252e-01
    1.05528e+00    6.59208e-01
    1.04968e+00    6.60074e-01
    1.04408e+00    6.60848e-01
    1.03849e+00    6.61530e-01
    1.03290e+00    6.62121e-01
    1.02732e+00    6.62619e-01
    1.02176e+00    6.63026e-01
    1.01622e+00    6.63341e-01
    1.01070e+00    6.63564e-01
    1.00520e+00    6.63696e-01
    9.99729e-01    6.63737e-01
    9.94288e-01    6.63687e-01
    9.88880e-01    6.63548e-01
    9.83507e-01    6.63318e-01
    9.78172e-01    6.63001e-01
    9.72878e-01    6.62595e-01
    9.67627e-01    6.62103e-01
    9.62422e-01    6.61524e-01
    9.57265e-01    6.60860e-01
    9.52157e-01    6.60112e-01
    9.47102e-01    6.59281e-01
    9.42101e-01    6.58369e-01
    9.37156e-01    6.57376e-01
    9.32269e-01    6.56304e-01
    9.27442e-01    6.55154e-01
    9.22676e-01    6.53927e-01
    9.17974e-01    6.52626e-01
    9.13336e-01    6.51251e-01
    9.08765e-01    6.49804e-01
    9.04261e-01    6.48287e-01
    8.99826e-01    6.46702e-01
    8.95461e-01    6.45049e-01
    8.91167e-01    6.43331e-01
    8.86946e-01    6.41549e-01
    8.82798e-01    6.39705e-01
    8.78724e-01    6.37800e-01
    8.74726e-01    6.35838e-01
    8.70803e-01    6.33818e-01
    8.66957e-01    6.31744e-01
    8.63189e-01    6.29616e-01
    8.59499e-01    6.27438e-01
    8.55887e-01    6.25209e-01
    8.52354e-01    6.22933e-01
    8.48902e-01    6.20611e-01
    8.45529e-01    6.18245e-01
    8.42236e-01    6.15837e-01
    8.39025e-01    6.13388e-01
    8.35894e-01    6.10900e-01
    8.32845e-01    6.08376e-01
    8.29877e-01    6.05816e-01
    8.26991e-01    6.03223e-01
    8.24186e-01    6.00599e-01
    8.21463e-01    5.97944e-01
    8.18822e-01    5.95262e-01
    8.16263e-01    5.92552e-01
    8.13786e-01    5.89818e-01
    8.11390e-01    5.87061e-01
    8.09076e-01    5.84283e-01
    8.06844e-01    5.81484e-01
    8.04693e-01    5.78667e-01
    8.02624e-01    5.75834e-01
    8.00635e-01    5.72985e-01
    7.98728e-01    5.70123e-01
    7.96901e-01    5.67248e-01
    7.95155e-01    5.64363e-01
    7.93489e-01    5.61468e-01
    7.91904e-01    5.58566e-01
    7.90397e-01    5.55657e-01
    7.88971e-01    5.52743e-01
    7.87623e-01    5.49825e-01
    7.86354e-01    5.46905e-01
    7.85164e-01    5.43983e-01
    7.84052e-01    5.41062e-01
    7.83018e-01    5.38142e-01
    7.82061e-01    5.35224e-01
    7.81181e-01    5.32310e-01
    7.80378e-01    5.29400e-01
    7.79651e-01    5.26497e-01
    7.79001e-01    5.23600e-01
    7.78426e-01    5.20711e-01
    7.77926e-01    5.17831e-01
    7.77501e-01    5.14962e-01
    7.77150e-01    5.12103e-01
    7.76874e-01    5.09256e-01
    7.76671e-01    5.06422e-01
    7.76541e-01    5.03601e-01
    7.76484e-01    5.00795e-01
    7.76500e-01    4.98005e-01
    7.76587e-01    4.95230e-01
    7.76746e-01    4.92473e-01
    7.76977e-01    4.89733e-01
    7.77278e-01    4.87012e-01
    7.77650e-01    4.84310e-01
    7.78091e-01    4.81628e-01
    7.78603e-01    4.78966e-01
    7.79183e-01    4.76326e-01
    7.79832e-01    4.73708e-01
    7.80550e-01    4.71112e-01
    7.81335e-01    4.68539e-01
    7.82188e-01    4.65989e-01
    7.83109e-01    4.63464e-01
    7.84096e-01    4.60963e-01
    7.85149e-01    4.58488e-01
    7.86269e-01    4.56038e-01
    7.87453e-01    4.53614e-01
    7.88703e-01    4.51218e-01
    7.90018e-01    4.48848e-01
    7.91397e-01    4.46505e-01
    7.92841e-01    4.44191e-01
    7.94347e-01    4.41904e-01
    7.95917e-01    4.39647e-01
    7.97549e-01    4.37418e-01
    7.99244e-01    4.35219e-01
    8.01001e-01    4.33050e-01
    8.02819e-01    4.30910e-01
    8.04699e-01    4.28801e-01
    8.06639e-01    4.26723e-01
    8.08639e-01    4.24676e-01
    8.10699e-01    4.22660e-01
    8.12819e-01    4.20676e-01
    8.14997e-01    4.18723e-01
    8.17235e-01    4.16802e-01
    8.19530e-01    4.14914e-01
    8.21883e-01    4.13059e-01
    8.24294e-01    4.11236e-01
    8.26761e-01    4.09446e-01
    8.29285e-01    4.07689e-01
    8.31864e-01    4.05966e-01
    8.34499e-01    4.04276e-01
    8.37190e-01    4.02621e-01
    8.39934e-01    4.00999e-01
    8.42733e-01    3.99411e-01
    8.45585e-01    3.97858e-01
    8.48491e-01    3.96340e-01
    8.51449e-01    3.94856e-01
    8.54459e-01    3.93407e-01
    8.57521e-01    3.91993e-01
    8.60633e-01    3.90614e-01
    8.63797e-01    3.89271e-01
    8.67010e-01    3.87963e-01
    8.70272e-01    3.86691e-01
    8.73583e-01    3.85455e-01
    8.76943e-01    3.84255e-01
    8.80350e-01    3.83091e-01
    8.83804e-01    3.81963e-01
    8.87305e-01    3.80872e-01
    8.90851e-01    3.79817e-01
    8.94442e-01    3.78799e-01
    8.98078e-01    3.77818e-01
    9.01757e-01    3.76874e-01
    9.05479e-01    3.75967e-01
    9.09244e-01    3.75097e-01
    9.13050e-01    3.74265e-01
    9.16897e-01    3.73470e-01
    9.20784e-01    3.72713e-01
    9.24711e-01    3.71994e-01
    9.28675e-01    3.71313e-01
    9.32678e-01    3.70670e-01
    9.36717e-01    3.70065e-01
    9.40792e-01    3.69499e-01
    9.44901e-01    3.68971e-01
    9.49045e-01    3.68482e-01
    9.53222e-01    3.68032e-01
    9.57431e-01    3.67622e-01
    9.61671e-01    3.67250e-01
    9.65942e-01    3.66918e-01
    9.70241e-01    3.66625e-01
    9.74568e-01    3.66372e-01
    9.78923e-01    3.66159e-01
    9.83303e-01    3.65987e-01
    9.87707e-01    3.65854e-01
    9.92135e-01    3.65762e-01
    9.96586e-01    3.65710e-01
    1.00106e+00    3.65699e-01
    1.00555e+00    3.65730e-01
    1.01006e+00    3.65801e-01
    1.01458e+00    3.65914e-01
    1.01913e+00    3.66068e-01
    1.02368e+00    3.66264e-01
    1.02825e+00    3.66502e-01
    1.03283e+00    3.66781e-01
    1.03743e+00    3.67104e-01
    1.04202e+00    3.67468e-01
    1.04663e+00    3.67876e-01
    1.05124e+00    3.68326e-01
    1.05586e+00    3.68820e-01
    1.06048e+00    3.69356e-01
    1.06509e+00    3.69937e-01
    1.06971e+00    3.70561e-01
    1.07433e+00    3.71228e-01
    1.07893e+00    3.71940e-01
    1.08354e+00    3.72696e-01
    1.08813e+00    3.73497e-01
    1.09271e+00    3.74342e-01
    1.09728e+00    3.75232e-01
    1.10184e+00    3.76167e-01
    1.10638e+00    3.77148e-01
    1.11090e+00    3.78173e-01
    1.11540e+00    3.79245e-01
    1.11988e+00    3.80362e-01
    1.12433e+00    3.81525e-01
    1.12876e+00    3.82734e-01
    1.13315e+00    3.83989e-01
    1.13752e+00    3.85290e-01
    1.14185e+00    3.86638e-01
    1.14615e+00    3.88032e-01
    1.15041e+00    3.89474e-01
    1.15462e+00    3.90961e-01
    1.15880e+00    3.92496e-01
    1.16293e+00    3.94078e-01
    1.16701e+00    3.95707e-01
    1.17104e+00    3.97382e-01
    1.17502e+00    3.99105e-01
    1.17895e+00    4.00875e-01
    1.18281e+00    4.02692e-01
    1.18662e+00    4.04556e-01
    1.19036e+00    4.06467e-01
    1.19404e+00    4.08424e-01
    1.19765e+00    4.10429e-01
    1.20119e+00    4.12480e-01
    1.20466e+00    4.14578e-01
    1.20805e+00    4.16723e-01
    1.21136e+00    4.18913e-01
    1.21460e+00    4.21150e-01
    1.21775e+00    4.23432e-01
    1.22081e+00    4.25760e-01
    1.22379e+00    4.28133e-01
    1.22667e+00    4.30550e-01
    1.22947e+00    4.33012e-01
    1.23216e+00    4.35518e-01
    1.23476e+00    4.38068e-01
    1.23726e+00    4.40660e-01
    1.23966e+00    4.43295e-01
    1.24195e+00    4.45972e-01
    1.24413e+00    4.48690e-01
    1.24620e+00    4.51449e-01
    1.24816e+00    4.54247e-01
    1.25001e+00    4.57085e-01
    1.25174e+00    4.59960e-01
    1.25335e+00    4.62874e-01
    1.25484e+00    4.65824e-01
    1.25621e+00    4.68809e-01
    1.25745e+00    4.71829e-01
    1.25857e+00    4.74882e-01
    1.25956e+00    4.77968e-01
    1.26042e+00    4.81085e-01
    1.26115e+00    4.84232e-01
    1.26174e+00    4.87407e-01
    1.26221e+00    4.90610e-01
    1.26253e+00    4.93839e-01
    1.26272e+00    4.97092e-01
    1.26278e+00    5.00368e-01
    1.26269e+00    5.03666e-01
    1.26247e+00    5.06983e-01
    1.26210e+00    5.10319e-01
    1.26160e+00    5.13670e-01
    1.26096e+00    5.17037e-01
    1.26017e+00    5.20416e-01
    1.25924e+00    5.23806e-01
    1.25817e+00    5.27205e-01
    1.25696e+00    5.30611e-01
    1.25560e+00    5.34021e-01
    1.25411e+00    5.37435e-01
    1.25248e+00    5.40849e-01
    1.25070e+00    5.44262e-01
    1.24878e+00    5.47671e-01
    1.24673e+00    5.51074e-01
    1.24454e+00    5.54468e-01
    1.24221e+00    5.57852e-01
    1.23975e+00    5.61223e-01
    1.23715e+00    5.64579e-01
    1.23442e+00    5.67917e-01
    1.23156e+00    5.71235e-01
    1.22858e+00    5.74530e-01
    1.22546e+00    5.77800e-01
    1.22222e+00    5.81043e-01
    1.21886e+00    5.84256e-01
    1.21537e+00    5.87436e-01
    1.21177e+00    5.90581e-01
    1.20806e+00    5.93688e-01
    1.20423e+00    5.96756e-01
    1.20029e+00    5.99781e-01
    1.19625e+00    6.02762e-01
    1.19210e+00    6.05695e-01
    1.18785e+00    6.08578e-01
    1.18350e+00    6.11410e-01
    1.17906e+00    6.14187e-01
    1.17453e+00    6.16908e-01
    1.16991e+00    6.19570e-01
    1.16520e+00    6.22171e-01
    1.16042e+00    6.24708e-01
    1.15555e+00    6.27181e-01
    1.15062e+00    6.29586e-01
    1.14562e+00    6.31921e-01
    1.14055e+00    6.34186e-01
    1.13541e+00    6.36377e-01
    1.13022e+00    6.38494e-01
    1.12498e+00    6.40534e-01
    1.11969e+00    6.42496e-01
    1.11434e+00    6.44379e-01
    1.10896e+00    6.46180e-01
    1.10354e+00    6.47899e-01
    1.09808e+00    6.49534e-01
    1.09259e+00    6.51084e-01
    1.08708e+00    6.52548e-01
    1.08154e+00    6.53924e-01
    1.07598e+00    6.55213e-01
    1.07041e+00    6.56413e-01
    1.06482e+00    6.57524e-01
    1.05923e+00    6.58544e-01
    1.05363e+00    6.59474e-01
    1.04802e+00    6.60312e-01
    1.04243e+00    6.61059e-01
    1.03683e+00    6.61715e-01
    1.03125e+00    6.62278e-01
    1.02568e+00    6.62749e-01
    1.02012e+00    6.63129e-01
    1.01458e+00    6.63417e-01
    1.00907e+00    6.63613e-01
    1.00358e+00    6.63718e-01
    9.98117e-01    6.63732e-01
    9.92685e-01    6.63655e-01
    9.87287e-01    6.63489e-01
    9.81925e-01    6.63234e-01
    9.76602e-01    6.62890e-01
    9.71321e-01    6.62459e-01
    9.66083e-01    6.61940e-01
    9.60892e-01    6.61336e-01
    9.55749e-01    6.60647e-01
    9.50657e-01    6.59875e-01
    9.45617e-01    6.59020e-01
    9.40633e-01    6.58083e-01
    9.35705e-01    6.57067e-01
    9.30835e-01    6.55972e-01
    9.26026e-01    6.54799e-01
    9.21279e-01    6.53550e-01
    9.16596e-01    6.52227e-01
    9.11978e-01    6.50831e-01
    9.07426e-01    6.49363e-01
    9.02942e-01    6.47826e-01
    8.98528e-01    6.46220e-01
    8.94184e-01    6.44547e-01
    8.89912e-01    6.42810e-01
    8.85712e-01    6.41010e-01
    8.81586e-01    6.39148e-01
    8.77534e-01    6.37226e-01
    8.73558e-01    6.35246e-01
    8.69658e-01    6.33211e-01
    8.65835e-01    6.31120e-01
    8.62090e-01    6.28977e-01
    8.58422e-01    6.26784e-01
    8.54834e-01    6.24541e-01
    8.51325e-01    6.22251e-01
    8.47896e-01    6.19916e-01
    8.44547e-01    6.17537e-01
    8.41278e-01    6.15117e-01
    8.38091e-01    6.12656e-01
    8.34984e-01    6.10158e-01
    8.31959e-01    6.07623e-01
    8.29015e-01    6.05053e-01
    8.26153e-01    6.02450e-01
    8.23372e-01    5.99817e-01
    8.20674e-01    5.97154e-01
    8.18057e-01    5.94463e-01
    8.15522e-01    5.91746e-01
    8.13069e-01    5.89005e-01
    8.10697e-01    5.86242e-01
    8.08408e-01    5.83457e-01
    8.06199e-01    5.80653e-01
    8.04073e-01    5.77831e-01
    8.02027e-01    5.74993e-01
    8.00063e-01    5.72140e-01
    7.98179e-01    5.69274e-01
    7.96377e-01    5.66396e-01
    7.94654e-01    5.63508e-01
    7.93012e-01    5.60611e-01
    7.91450e-01    5.57706e-01
    7.89967e-01    5.54796e-01
    7.88564e-01    5.51880e-01
    7.87240e-01    5.48962e-01
    7.85994e-01    5.46041e-01
    7.84827e-01    5.43119e-01
    7.83738e-01    5.40198e-01
    7.82727e-01    5.37279e-01
    7.81793e-01    5.34362e-01
    7.80936e-01    5.31449e-01
    7.80155e-01    5.28541e-01
    7.79451e-01    5.25639e-01
    7.78823e-01    5.22745e-01
    7.78270e-01    5.19859e-01
    7.77792e-01    5.16982e-01
    7.77389e-01    5.14115e-01
    7.77061e-01    5.11260e-01
    7.76806e-01    5.08416e-01
    7.76625e-01    5.05586e-01
    7.76517e-01    5.02770e-01
    7.76481e-01    4.99969e-01
    7.76518e-01    4.97183e-01
    7.76627e-01    4.94413e-01
    7.76807e-01    4.91661e-01
    7.77059e-01    4.88927e-01
    7.77381e-01    4.86211e-01
    7.77773e-01    4.83515e-01
    7.78235e-01    4.80839e-01
    7.78767e-01    4.78183e-01
    7.79368e-01    4.75550e-01
    7.80037e-01    4.72938e-01
    7.80775e-01    4.70348e-01
    7.81581e-01    4.67782e-01
    7.82454e-01    4.65240e-01
    7.83394e-01    4.62722e-01
    7.84400e-01    4.60229e-01
    7.85473e-01    4.57761e-01
    7.86612e-01    4.55319e-01
    7.87816e-01    4.52903e-01
    7.89086e-01    4.50514e-01
    7.90419e-01    4.48152e-01
    7.91818e-01    4.45818e-01
    7.93279e-01    4.43512e-01
    7.94805e-01    4.41234e-01
    7.96393e-01    4.38985e-01
    7.98044e-01    4.36765e-01
    7.99757e-01    4.34575e-01
    8.01532e-01    4.32414e-01
    8.03369e-01    4.30284e-01
    8.05266e-01    4.28184e-01
    8.07224e-01    4.26115e-01
    8.09242e-01    4.24077e-01
    8.11320e-01    4.22070e-01
    8.13457e-01    4.20095e-01
    8.15653e-01    4.18152e-01
    8.17907e-01    4.16241e-01
    8.20220e-01    4.14362e-01
    8.22590e-01    4.12516e-01
    8.25017e-01    4.10703e-01
    8.27501e-01    4.08923e-01
    8.30042e-01    4.07176e-01
    8.32638e-01    4.05463e-01
    8.35289e-01    4.03783e-01
    8.37996e-01    4.02137e-01
    8.40756e-01    4.00526e-01
    8.43571e-01    3.98948e-01
    8.46439e-01    3.97406e-01
    8.49360e-01    3.95897e-01
    8.52334e-01    3.94424e-01
    8.55359e-01    3.92985e-01
    8.58436e-01    3.91582e-01
    8.61563e-01    3.90213e-01
    8.64741e-01    3.88881e-01
    8.67969e-01    3.87584e-01
    8.71246e-01    3.86322e-01
    8.74572e-01    3.85097e-01
    8.77945e-01    3.83907e-01
    8.81367e-01    3.82754e-01
    8.84834e-01    3.81637e-01
    8.88348e-01    3.80556e-01
    8.91908e-01    3.79512e-01
    8.95512e-01    3.78505e-01
    8.99161e-01    3.77535e-01
    9.02853e-01    3.76602e-01
    9.06588e-01    3.75706e-01
    9.10365e-01    3.74847e-01
    9.14184e-01    3.74026e-01
    9.18043e-01    3.73242e-01
    9.21941e-01    3.72496e-01
    9.25879e-01    3.71788e-01
    9.29855e-01    3.71119e-01
    9.33868e-01    3.70487e-01
    9.37918e-01    3.69894e-01
    9.42003e-01    3.69339e-01
    9.46123e-01    3.68823e-01
    9.50277e-01    3.68345e-01
    9.54463e-01    3.67907e-01
    9.58682e-01    3.67508e-01
    9.62931e-01    3.67148e-01
    9.67210e-01    3.66827e-01
    9.71518e-01    3.66546e-01
    9.75853e-01    3.66305e-01
    9.80215e-01    3.66104e-01
    9.84602e-01    3.65943e-01
    9.89014e-01    3.65822e-01
    9.93449e-01    3.65742e-01
    9.97906e-01    3.65703e-01
    1.00238e+00    3.65704e-01
    1.00688e+00    3.65746e-01
    1.01139e+00    3.65830e-01
    1.01593e+00    3.65955e-01
    1.02047e+00    3.66121e-01
    1.02503e+00    3.66330e-01
    1.02961e+00    3.66580e-01
    1.03419e+00    3.66872e-01
    1.03878e+00    3.67207e-01
    1.04339e+00    3.67585e-01
    1.04799e+00    3.68005e-01
    1.05261e+00    3.68468e-01
    1.05722e+00    3.68974e-01
    1.06184e+00    3.69523e-01
    1.06646e+00    3.70117e-01
    1.07108e+00    3.70753e-01
    1.07569e+00    3.71434e-01
    1.08030e+00    3.72159e-01
    1.08489e+00    3.72928e-01
    1.08949e+00    3.73742e-01
    1.09406e+00    3.74601e-01
    1.09863e+00    3.75504e-01
    1.10318e+00    3.76453e-01
    1.10772e+00    3.77446e-01
    1.11223e+00    3.78486e-01
    1.11673e+00    3.79570e-01
    1.12120e+00    3.80701e-01
    1.12564e+00    3.81877e-01
    1.13006e+00    3.83100e-01
    1.13445e+00    3.84369e-01
    1.13880e+00    3.85684e-01
    1.14313e+00    3.87045e-01
    1.14741e+00    3.88454e-01
    1.15166e+00    3.89909e-01
    1.15586e+00    3.91410e-01
    1.16003e+00    3.92959e-01
    1.16414e+00    3.94555e-01
    1.16821e+00    3.96197e-01
    1.17222e+00    3.97887e-01
    1.17619e+00    3.99623e-01
    1.18009e+00    4.01407e-01
    1.18394e+00    4.03238e-01
    1.18773e+00    4.05116e-01
    1.19146e+00    4.07041e-01
    1.19511e+00    4.09012e-01
    1.19870e+00    4.11031e-01
    1.20222e+00    4.13096e-01
    1.20567e+00    4.15208e-01
    1.20904e+00    4.17366e-01
    1.21233e+00    4.19570e-01
    1.21554e+00    4.21820e-01
    1.21866e+00    4.24116e-01
    1.22170e+00    4.26457e-01
    1.22465e+00    4.28843e-01
    1.22751e+00    4.31274e-01
    1.23028e+00    4.33749e-01
    1.23294e+00    4.36268e-01
    1.23551e+00    4.38830e-01
    1.23798e+00    4.41435e-01
    1.24035e+00    4.44082e-01
    1.24260e+00    4.46771e-01
    1.24475e+00    4.49501e-01
    1.24679e+00    4.52272e-01
    1.24872e+00    4.55082e-01
    1.25053e+00    4.57931e-01
    1.25223e+00    4.60818e-01
    1.25380e+00    4.63742e-01
    1.25526e+00    4.66703e-01
    1.25659e+00    4.69698e-01
    1.25780e+00    4.72728e-01
    1.25887e+00    4.75791e-01
    1.25983e+00    4.78886e-01
    1.26065e+00    4.82012e-01
    1.26134e+00    4.85168e-01
    1.26189e+00    4.88352e-01
    1.26232e+00    4.91562e-01
    1.26260e+00    4.94798e-01
    1.26275e+00    4.98058e-01
    1.26277e+00    5.01341e-01
    1.26264e+00    5.04645e-01
    1.26238e+00    5.07968e-01
    1.26197e+00    5.11308e-01
    1.26142e+00    5.14664e-01
    1.26074e+00    5.18035e-01
    1.25991e+00    5.21417e-01
    1.25894e+00    5.24810e-01
    1.25783e+00    5.28211e-01
    1.25657e+00    5.31619e-01
    1.25518e+00    5.35031e-01
    1.25364e+00    5.38445e-01
    1.25196e+00    5.41858e-01
    1.25015e+00    5.45270e-01
    1.24819e+00    5.48678e-01
    1.24610e+00    5.52078e-01
    1.24387e+00    5.55470e-01
    1.24150e+00    5.58851e-01
    1.23900e+00    5.62217e-01
    1.23636e+00    5.65568e-01
    1.23359e+00    5.68900e-01
    1.23069e+00    5.72212e-01
    1.22767e+00    5.75500e-01
    1.22452e+00    5.78762e-01
    1.22124e+00    5.81996e-01
    1.21784e+00    5.85199e-01
    1.21432e+00    5.88369e-01
    1.21069e+00    5.91504e-01
    1.20694e+00    5.94600e-01
    1.20308e+00    5.97655e-01
    1.19911e+00    6.00667e-01
    1.19503e+00    6.03634e-01
    1.19085e+00    6.06553e-01
    1.18657e+00    6.09421e-01
    1.18220e+00    6.12237e-01
    1.17773e+00    6.14998e-01
    1.17317e+00    6.17701e-01
    1.16852e+00    6.20345e-01
    1.16379e+00    6.22928e-01
    1.15899e+00    6.25446e-01
    1.15410e+00    6.27899e-01
    1.14915e+00    6.30284e-01
    1.14412e+00    6.32599e-01
    1.13903e+00    6.34842e-01
    1.13389e+00    6.37011e-01
    1.12868e+00    6.39105e-01
    1.12342e+00    6.41123e-01
    1.11811e+00    6.43061e-01
    1.11276e+00    6.44920e-01
    1.10736e+00    6.46697e-01
    1.10193e+00    6.48391e-01
    1.09646e+00    6.50001e-01
    1.09096e+00    6.51526e-01
    1.08544e+00    6.52964e-01
    1.07990e+00    6.54315e-01
    1.07433e+00    6.55577e-01
    1.06876e+00    6.56751e-01
    1.06317e+00    6.57835e-01
    1.05757e+00    6.58829e-01
    1.05197e+00    6.59731e-01
    1.04637e+00    6.60543e-01
    1.04077e+00    6.61263e-01
    1.03518e+00    6.61891e-01
    1.02960e+00    6.62427e-01
    1.02403e+00    6.62871e-01
    1.01848e+00    6.63223e-01
    1.01295e+00    6.63484e-01
    1.00744e+00    6.63653e-01
    1.00196e+00    6.63731e-01
    9.96507e-01    6.63718e-01
    9.91085e-01    6.63615e-01
    9.85698e-01    6.63423e-01
    9.80347e-01    6.63141e-01
    9.75036e-01    6.62771e-01
    9.69768e-01    6.62314e-01
    9.64543e-01    6.61771e-01
    9.59366e-01    6.61141e-01
    9.54238e-01    6.60428e-01
    9.49161e-01    6.59631e-01
    9.44137e-01    6.58751e-01
    9.39169e-01    6.57791e-01
    9.34259e-01    6.56751e-01
    9.29407e-01    6.55633e-01
    9.24616e-01    6.54437e-01
    9.19888e-01    6.53167e-01
    9.15224e-01    6.51822e-01
    9.10625e-01    6.50404e-01
    9.06093e-01    6.48916e-01
    9.01630e-01    6.47358e-01
    8.97236e-01    6.45732e-01
    8.92913e-01    6.44040e-01
    8.88662e-01    6.42284e-01
    8.84484e-01    6.40465e-01
    8.80380e-01    6.38586e-01
    8.76350e-01    6.36647e-01
    8.72397e-01    6.34650e-01
    8.68519e-01    6.32598e-01
    8.64719e-01    6.30492e-01
    8.60997e-01    6.28334e-01
    8.57353e-01    6.26126e-01
    8.53788e-01    6.23869e-01
    8.50303e-01    6.21565e-01
    8.46897e-01    6.19217e-01
    8.43572e-01    6.16826e-01
    8.40327e-01    6.14393e-01
    8.37164e-01    6.11921e-01
    8.34081e-01    6.09412e-01
    8.31080e-01    6.06866e-01
    8.28160e-01    6.04287e-01
    8.25322e-01    6.01675e-01
    8.22566e-01    5.99032e-01
    8.19891e-01    5.96361e-01
    8.17299e-01    5.93662e-01
    8.14788e-01    5.90938e-01
    8.12359e-01    5.88191e-01
    8.10012e-01    5.85420e-01
    8.07746e-01    5.82630e-01
    8.05562e-01    5.79820e-01
    8.03459e-01    5.76993e-01
    8.01438e-01    5.74151e-01
    7.99498e-01    5.71294e-01
    7.97638e-01    5.68424e-01
    7.95859e-01    5.65543e-01
    7.94160e-01    5.62652e-01
    7.92542e-01    5.59753e-01
    7.91003e-01    5.56846e-01
    7.89544e-01    5.53934e-01
    7.88164e-01    5.51018e-01
    7.86863e-01    5.48098e-01
    7.85641e-01    5.45177e-01
    7.84497e-01    5.42255e-01
    7.83431e-01    5.39335e-01
    7.82442e-01    5.36416e-01
    7.81531e-01    5.33500e-01
    7.80697e-01    5.30588e-01
    7.79939e-01    5.27682e-01
    7.79257e-01    5.24783e-01
    7.78652e-01    5.21891e-01
    7.78121e-01    5.19007e-01
    7.77665e-01    5.16133e-01
    7.77284e-01    5.13270e-01
    7.76978e-01    5.10418e-01
    7.76745e-01    5.07578e-01
    7.76585e-01    5.04752e-01
    7.76499e-01    5.01940e-01
    7.76485e-01    4.99143e-01
    7.76543e-01    4.96362e-01
    7.76673e-01    4.93598e-01
    7.76874e-01    4.90851e-01
    7.77146e-01    4.88122e-01
    7.77489e-01    4.85412e-01
    7.77902e-01    4.82721e-01
    7.78385e-01    4.80051e-01
    7.78938e-01    4.77402e-01
    7.79559e-01    4.74775e-01
    7.80248e-01    4.72170e-01
    7.81006e-01    4.69587e-01
    7.81832e-01    4.67028e-01
    7.82725e-01    4.64493e-01
    7.83684e-01    4.61982e-01
    7.84711e-01    4.59496e-01
    7.85803e-01    4.57036e-01
    7.86961e-01    4.54602e-01
    7.88185e-01    4.52194e-01
    7.89473e-01    4.49813e-01
    7.90826e-01    4.47459e-01
    7.92243e-01    4.45133e-01
    7.93724e-01    4.42835e-01
    7.95268e-01    4.40566e-01
    7.96875e-01    4.38325e-01
    7.98544e-01    4.36114e-01
    8.00276e-01    4.33933e-01
    8.02069e-01    4.31781e-01
    8.03923e-01    4.29660e-01
    8.05839e-01    4.27569e-01
    8.07814e-01    4.25509e-01
    8.09850e-01    4.23480e-01
    8.11946e-01    4.21483e-01
    8.14100e-01    4.19517e-01
    8.16314e-01    4.17583e-01
    8.18585e-01    4.15682e-01
    8.20915e-01    4.13813e-01
    8.23302e-01    4.11977e-01
    8.25746e-01    4.10173e-01
    8.28247e-01    4.08403e-01
    8.30804e-01    4.06666e-01
    8.33416e-01    4.04963e-01
    8.36084e-01    4.03293e-01
    8.38806e-01    4.01657e-01
    8.41583e-01    4.00056e-01
    8.44413e-01    3.98489e-01
    8.47297e-01    3.96956e-01
    8.50234e-01    3.95458e-01
    8.53223e-01    3.93995e-01
    8.56263e-01    3.92566e-01
    8.59355e-01    3.91173e-01
    8.62498e-01    3.89816e-01
    8.65691e-01    3.88493e-01
    8.68933e-01    3.87207e-01
    8.72225e-01    3.85956e-01
    8.75564e-01    3.84741e-01
    8.78952e-01    3.83562e-01
    8.82387e-01    3.82420e-01
    8.85869e-01    3.81313e-01
    8.89396e-01    3.80244e-01
    8.92969e-01    3.79211e-01
    8.96587e-01    3.78214e-01
    9.00248e-01    3.77255e-01
    9.03953e-01    3.76333e-01
    9.07701e-01    3.75448e-01
    9.11490e-01    3.74600e-01
    9.15321e-01    3.73790e-01
    9.19191e-01    3.73018e-01
    9.23102e-01    3.72283e-01
    9.27051e-01    3.71586e-01
    9.31038e-01    3.70928e-01
    9.35062e-01    3.70307e-01
    9.39122e-01    3.69725e-01
    9.43218e-01    3.69182e-01
    9.47348e-01    3.68677e-01
    9.51511e-01    3.68212e-01
    9.55707e-01    3.67785e-01
    9.59935e-01    3.67397e-01
    9.64193e-01    3.67049e-01
    9.68481e-01    3.66740e-01
    9.72797e-01    3.66471e-01
    9.77140e-01    3.66242e-01
    9.81510e-01    3.66052e-01
    9.85905e-01    3.65903e-01
    9.90323e-01    3.65794e-01
    9.94765e-01    3.65726e-01
    9.99227e-01    3.65699e-01
    1.00371e+00    3.65712e-01
    1.00821e+00    3.65767e-01
    1.01273e+00    3.65862e-01
    1.01727e+00    3.66000e-01
    1.02182e+00    3.66179e-01
    1.02638e+00    3.66399e-01
    1.03096e+00    3.66662e-01
    1.03555e+00    3.66967e-01
    1.04014e+00    3.67314e-01
    1.04475e+00    3.67704e-01
    1.04936e+00    3.68137e-01
    1.05397e+00    3.68613e-01
    1.05859e+00    3.69132e-01
    1.06321e+00    3.69694e-01
    1.06783e+00    3.70300e-01
    1.07244e+00    3.70950e-01
    1.07705e+00    3.71644e-01
    1.08166e+00    3.72382e-01
    1.08625e+00    3.73164e-01
    1.09084e+00    3.73991e-01
    1.09542e+00    3.74863e-01
    1.09998e+00    3.75780e-01
    1.10452e+00    3.76742e-01
    1.10905e+00    3.77749e-01
    1.11356e+00    3.78802e-01
    1.11805e+00    3.79900e-01
    1.12251e+00    3.81044e-01
    1.12695e+00    3.82234e-01
    1.13136e+00    3.83470e-01
    1.13574e+00    3.84753e-01
    1.14009e+00    3.86082e-01
    1.14440e+00    3.87457e-01
    1.14867e+00    3.88879e-01
    1.15291e+00    3.90348e-01
    1.15710e+00    3.91863e-01
    1.16125e+00    3.93426e-01
    1.16535e+00    3.95035e-01
    1.16940e+00    3.96692e-01
    1.17340e+00    3.98395e-01
    1.17735e+00    4.00146e-01
    1.18124e+00    4.01944e-01
    1.18507e+00    4.03788e-01
    1.18884e+00    4.05680e-01
    1.19254e+00    4.07619e-01
    1.19618e+00    4.09604e-01
    1.19975e+00    4.11637e-01
    1.20325e+00    4.13716e-01
    1.20667e+00    4.15841e-01
    1.21002e+00    4.18013e-01
    1.21329e+00    4.20230e-01
    1.21647e+00    4.22494e-01
    1.21957e+00    4.24803e-01
    1.22258e+00    4.27158e-01
    1.22551e+00    4.29557e-01
    1.22834e+00    4.32001e-01
    1.23107e+00    4.34489e-01
    1.23371e+00    4.37021e-01
    1.23625e+00    4.39596e-01
    1.23869e+00    4.42213e-01
    1.24102e+00    4.44873e-01
    1.24325e+00    4.47574e-01
    1.24537e+00    4.50316e-01
    1.24738e+00    4.53099e-01
    1.24927e+00    4.55920e-01
    1.25105e+00    4.58781e-01
    1.25271e+00    4.61679e-01
    1.25425e+00    4.64614e-01
    1.25566e+00    4.67585e-01
    1.25696e+00    4.70591e-01
    1.25813e+00    4.73631e-01
    1.25917e+00    4.76703e-01
    1.26008e+00    4.79808e-01
    1.26087e+00    4.82942e-01
    1.26152e+00    4.86106e-01
    1.26203e+00    4.89298e-01
    1.26242e+00    4.92517e-01
    1.26266e+00    4.95760e-01
    1.26277e+00    4.99027e-01
    1.26274e+00    5.02316e-01
    1.26258e+00    5.05625e-01
    1.26227e+00    5.08954e-01
    1.26182e+00    5.12299e-01
    1.26124e+00    5.15660e-01
    1.26051e+00    5.19034e-01
    1.25964e+00    5.22420e-01
    1.25862e+00    5.25815e-01
    1.25747e+00    5.29218e-01
    1.25617e+00    5.32627e-01
    1.25474e+00    5.36040e-01
    1.25316e+00    5.39454e-01
    1.25144e+00    5.42868e-01
    1.24958e+00    5.46278e-01
    1.24759e+00    5.49684e-01
    1.24545e+00    5.53082e-01
    1.24318e+00    5.56471e-01
    1.24077e+00    5.59848e-01
    1.23823e+00    5.63210e-01
    1.23555e+00    5.66556e-01
    1.23275e+00    5.69882e-01
    1.22981e+00    5.73187e-01
    1.22675e+00    5.76467e-01
    1.22356e+00    5.79721e-01
    1.22025e+00    5.82947e-01
    1.21681e+00    5.86140e-01
    1.21326e+00    5.89300e-01
    1.20959e+00    5.92423e-01
    1.20581e+00    5.95507e-01
    1.20191e+00    5.98550e-01
    1.19791e+00    6.01549e-01
    1.19380e+00    6.04502e-01
    1.18960e+00    6.07406e-01
    1.18529e+00    6.10259e-01
    1.18088e+00    6.13059e-01
    1.17639e+00    6.15803e-01
    1.17180e+00    6.18490e-01
    1.16713e+00    6.21116e-01
    1.16238e+00    6.23679e-01
    1.15755e+00    6.26179e-01
    1.15264e+00    6.28611e-01
    1.14767e+00    6.30976e-01
    1.14262e+00    6.33269e-01
    1.13752e+00    6.35491e-01
    1.13235e+00    6.37638e-01
    1.12713e+00    6.39710e-01
    1.12185e+00    6.41704e-01
    1.11653e+00    6.43619e-01
    1.11117e+00    6.45454e-01
    1.10576e+00    6.47206e-01
    1.10032e+00    6.48876e-01
    1.09484e+00    6.50461e-01
    1.08933e+00    6.51960e-01
    1.08380e+00    6.53372e-01
    1.07825e+00    6.54697e-01
    1.07269e+00    6.55934e-01
    1.06710e+00    6.57081e-01
    1.06151e+00    6.58138e-01
    1.05591e+00    6.59105e-01
    1.05031e+00    6.59981e-01
    1.04471e+00    6.60765e-01
    1.03912e+00    6.61458e-01
    1.03353e+00    6.62059e-01
    1.02795e+00    6.62568e-01
    1.02239e+00    6.62985e-01
    1.01684e+00    6.63310e-01
    1.01132e+00    6.63544e-01
    1.00582e+00    6.63686e-01
    1.00035e+00    6.63737e-01
    9.94901e-01    6.63697e-01
    9.89489e-01    6.63568e-01
    9.84112e-01    6.63349e-01
    9.78773e-01    6.63041e-01
    9.73474e-01    6.62645e-01
    9.68218e-01    6.62162e-01
    9.63007e-01    6.61593e-01
    9.57844e-01    6.60939e-01
    9.52731e-01    6.60201e-01
    9.47670e-01    6.59379e-01
    9.42663e-01    6.58476e-01
    9.37711e-01    6.57492e-01
    9.32818e-01    6.56429e-01
    9.27984e-01    6.55287e-01
    9.23211e-01    6.54069e-01
    9.18502e-01    6.52776e-01
    9.13857e-01    6.51410e-01
    9.09278e-01    6.49971e-01
    9.04766e-01    6.48462e-01
    9.00323e-01    6.46884e-01
    8.95950e-01    6.45239e-01
    8.91649e-01    6.43528e-01
    8.87419e-01    6.41753e-01
    8.83263e-01    6.39916e-01
    8.79180e-01    6.38018e-01
    8.75173e-01    6.36062e-01
    8.71242e-01    6.34049e-01
    8.67388e-01    6.31981e-01
    8.63611e-01    6.29859e-01
    8.59911e-01    6.27686e-01
    8.56291e-01    6.25463e-01
    8.52749e-01    6.23193e-01
    8.49287e-01    6.20876e-01
    8.45906e-01    6.18514e-01
    8.42604e-01    6.16111e-01
    8.39383e-01    6.13666e-01
    8.36244e-01    6.11183e-01
    8.33185e-01    6.08663e-01
    8.30208e-01    6.06107e-01
    8.27312e-01    6.03518e-01
    8.24498e-01    6.00897e-01
    8.21766e-01    5.98245e-01
    8.19116e-01    5.95566e-01
    8.16548e-01    5.92860e-01
    8.14061e-01    5.90128e-01
    8.11656e-01    5.87374e-01
    8.09333e-01    5.84597e-01
    8.07092e-01    5.81801e-01
    8.04932e-01    5.78986e-01
    8.02853e-01    5.76154e-01
    8.00856e-01    5.73307e-01
    7.98939e-01    5.70446e-01
    7.97104e-01    5.67573e-01
    7.95348e-01    5.64689e-01
    7.93673e-01    5.61795e-01
    7.92079e-01    5.58894e-01
    7.90563e-01    5.55986e-01
    7.89128e-01    5.53072e-01
    7.87771e-01    5.50155e-01
    7.86494e-01    5.47235e-01
    7.85295e-01    5.44313e-01
    7.84174e-01    5.41392e-01
    7.83131e-01    5.38471e-01
    7.82165e-01    5.35553e-01
    7.81277e-01    5.32638e-01
    7.80465e-01    5.29728e-01
    7.79730e-01    5.26824e-01
    7.79070e-01    5.23927e-01
    7.78487e-01    5.21037e-01
    7.77978e-01    5.18156e-01
    7.77545e-01    5.15285e-01
    7.77186e-01    5.12425e-01
    7.76901e-01    5.09577e-01
    7.76690e-01    5.06741e-01
    7.76552e-01    5.03919e-01
    7.76487e-01    5.01111e-01
    7.76494e-01    4.98319e-01
    7.76574e-01    4.95543e-01
    7.76725e-01    4.92783e-01
    7.76947e-01    4.90042e-01
    7.77241e-01    4.87318e-01
    7.77604e-01    4.84614e-01
    7.78038e-01    4.81930e-01
    7.78541e-01    4.79266e-01
    7.79114e-01    4.76623e-01
    7.79755e-01    4.74002e-01
    7.80465e-01    4.71404e-01
    7.81243e-01    4.68828e-01
    7.82089e-01    4.66276e-01
    7.83001e-01    4.63748e-01
    7.83981e-01    4.61244e-01
    7.85027e-01    4.58766e-01
    7.86139e-01    4.56313e-01
    7.87316e-01    4.53887e-01
    7.88559e-01    4.51487e-01
    7.89867e-01    4.49114e-01
    7.91238e-01    4.46768e-01
    7.92674e-01    4.44451e-01
    7.94174e-01    4.42161e-01
    7.95737e-01    4.39900e-01
    7.97362e-01    4.37668e-01
    7.99050e-01    4.35466e-01
    8.00800e-01    4.33293e-01
    8.02611e-01    4.31150e-01
    8.04483e-01    4.29038e-01
    8.06417e-01    4.26956e-01
    8.08410e-01    4.24906e-01
    8.10464e-01    4.22886e-01
    8.12577e-01    4.20898e-01
    8.14749e-01    4.18942e-01
    8.16979e-01    4.17018e-01
    8.19268e-01    4.15126e-01
    8.21615e-01    4.13266e-01
    8.24019e-01    4.11440e-01
    8.26480e-01    4.09646e-01
    8.28997e-01    4.07886e-01
    8.31570e-01    4.06159e-01
    8.34199e-01    4.04465e-01
    8.36883e-01    4.02806e-01
    8.39622e-01    4.01180e-01
    8.42414e-01    3.99589e-01
    8.45261e-01    3.98032e-01
    8.48160e-01    3.96509e-01
    8.51112e-01    3.95022e-01
    8.54117e-01    3.93569e-01
    8.57172e-01    3.92151e-01
    8.60279e-01    3.90768e-01
    8.63437e-01    3.89421e-01
    8.66644e-01    3.88109e-01
    8.69901e-01    3.86833e-01
    8.73207e-01    3.85593e-01
    8.76561e-01    3.84389e-01
    8.79963e-01    3.83221e-01
    8.83412e-01    3.82089e-01
    8.86907e-01    3.80993e-01
    8.90448e-01    3.79934e-01
    8.94034e-01    3.78912e-01
    8.97665e-01    3.77927e-01
    9.01339e-01    3.76979e-01
    9.05057e-01    3.76067e-01
    9.08817e-01    3.75193e-01
    9.12619e-01    3.74357e-01
    9.16461e-01    3.73558e-01
    9.20344e-01    3.72797e-01
    9.24265e-01    3.72073e-01
    9.28226e-01    3.71388e-01
    9.32224e-01    3.70740e-01
    9.36259e-01    3.70131e-01
    9.40330e-01    3.69561e-01
    9.44436e-01    3.69029e-01
    9.48576e-01    3.68536e-01
    9.52749e-01    3.68081e-01
    9.56954e-01    3.67666e-01
    9.61191e-01    3.67290e-01
    9.65458e-01    3.66953e-01
    9.69754e-01    3.66656e-01
    9.74078e-01    3.66399e-01
    9.78430e-01    3.66181e-01
    9.82807e-01    3.66004e-01
    9.87209e-01    3.65867e-01
    9.91634e-01    3.65770e-01
    9.96082e-01    3.65714e-01
    1.00055e+00    3.65698e-01
    1.00504e+00    3.65724e-01
    1.00955e+00    3.65791e-01
    1.01407e+00    3.65899e-01
    1.01861e+00    3.66048e-01
    1.02317e+00    3.66239e-01
    1.02774e+00    3.66473e-01
    1.03232e+00    3.66748e-01
    1.03691e+00    3.67065e-01
    1.04151e+00    3.67425e-01
    1.04611e+00    3.67828e-01
    1.05072e+00    3.68273e-01
    1.05534e+00    3.68762e-01
    1.05996e+00    3.69294e-01
    1.06457e+00    3.69869e-01
    1.06919e+00    3.70488e-01
    1.07380e+00    3.71151e-01
    1.07841e+00    3.71858e-01
    1.08302e+00    3.72609e-01
    1.08761e+00    3.73404e-01
    1.09219e+00    3.74245e-01
    1.09677e+00    3.75130e-01
    1.10132e+00    3.76060e-01
    1.10587e+00    3.77035e-01
    1.11039e+00    3.78055e-01
    1.11489e+00    3.79122e-01
    1.11937e+00    3.80233e-01
    1.12383e+00    3.81391e-01
    1.12826e+00    3.82595e-01
    1.13266e+00    3.83845e-01
    1.13703e+00    3.85141e-01
    1.14137e+00    3.86483e-01
    1.14567e+00    3.87873e-01
    1.14993e+00    3.89309e-01
    1.15415e+00    3.90791e-01
    1.15833e+00    3.92321e-01
    1.16247e+00    3.93897e-01
    1.16655e+00    3.95520e-01
    1.17059e+00    3.97191e-01
    1.17457e+00    3.98908e-01
    1.17851e+00    4.00673e-01
    1.18238e+00    4.02484e-01
    1.18619e+00    4.04343e-01
    1.18994e+00    4.06248e-01
    1.19363e+00    4.08201e-01
    1.19725e+00    4.10200e-01
    1.20079e+00    4.12246e-01
    1.20427e+00    4.14339e-01
    1.20767e+00    4.16478e-01
    1.21099e+00    4.18664e-01
    1.21424e+00    4.20895e-01
    1.21740e+00    4.23172e-01
    1.22047e+00    4.25495e-01
    1.22346e+00    4.27862e-01
    1.22635e+00    4.30275e-01
    1.22916e+00    4.32732e-01
    1.23186e+00    4.35233e-01
    1.23447e+00    4.37778e-01
    1.23698e+00    4.40365e-01
    1.23939e+00    4.42995e-01
    1.24169e+00    4.45668e-01
    1.24389e+00    4.48381e-01
    1.24597e+00    4.51135e-01
    1.24795e+00    4.53929e-01
    1.24981e+00    4.56762e-01
    1.25155e+00    4.59634e-01
    1.25317e+00    4.62543e-01
    1.25468e+00    4.65489e-01
    1.25606e+00    4.68470e-01
    1.25732e+00    4.71486e-01
    1.25845e+00    4.74536e-01
    1.25945e+00    4.77618e-01
    1.26033e+00    4.80731e-01
    1.26107e+00    4.83875e-01
    1.26168e+00    4.87047e-01
    1.26216e+00    4.90247e-01
    1.26250e+00    4.93473e-01
    1.26271e+00    4.96724e-01
    1.26278e+00    4.99997e-01
    1.26271e+00    5.03292e-01
    1.26250e+00    5.06608e-01
    1.26215e+00    5.09941e-01
    1.26166e+00    5.13291e-01
    1.26104e+00    5.16656e-01
    1.26026e+00    5.20034e-01
    1.25935e+00    5.23423e-01
    1.25830e+00    5.26821e-01
    1.25710e+00    5.30226e-01
    1.25576e+00    5.33636e-01
    1.25429e+00    5.37049e-01
    1.25267e+00    5.40464e-01
    1.25091e+00    5.43877e-01
    1.24901e+00    5.47286e-01
    1.24697e+00    5.50690e-01
    1.24479e+00    5.54085e-01
    1.24248e+00    5.57471e-01
    1.24003e+00    5.60843e-01
    1.23745e+00    5.64201e-01
    1.23474e+00    5.67541e-01
    1.23189e+00    5.70861e-01
    1.22892e+00    5.74159e-01
    1.22582e+00    5.77432e-01
    1.22259e+00    5.80678e-01
    1.21924e+00    5.83894e-01
    1.21577e+00    5.87078e-01
    1.21219e+00    5.90227e-01
    1.20848e+00    5.93339e-01
    1.20467e+00    5.96412e-01
    1.20074e+00    5.99442e-01
    1.19671e+00    6.02427e-01
    1.19257e+00    6.05366e-01
    1.18833e+00    6.08255e-01
    1.18400e+00    6.11093e-01
    1.17956e+00    6.13877e-01
    1.17504e+00    6.16604e-01
    1.17043e+00    6.19272e-01
    1.16574e+00    6.21880e-01
    1.16096e+00    6.24425e-01
    1.15611e+00    6.26905e-01
    1.15118e+00    6.29318e-01
    1.14618e+00    6.31661e-01
    1.14112e+00    6.33934e-01
    1.13600e+00    6.36134e-01
    1.13081e+00    6.38259e-01
    1.12557e+00    6.40308e-01
    1.12029e+00    6.42279e-01
    1.11495e+00    6.44170e-01
    1.10957e+00    6.45981e-01
    1.10415e+00    6.47709e-01
    1.09870e+00    6.49353e-01
    1.09321e+00    6.50913e-01
    1.08770e+00    6.52387e-01
    1.08217e+00    6.53773e-01
    1.07661e+00    6.55072e-01
    1.07104e+00    6.56282e-01
    1.06545e+00    6.57403e-01
    1.05986e+00    6.58433e-01
    1.05426e+00    6.59373e-01
    1.04866e+00    6.60222e-01
    1.04306e+00    6.60980e-01
    1.03746e+00    6.61645e-01
    1.03188e+00    6.62219e-01
    1.02631e+00    6.62701e-01
    1.02075e+00    6.63091e-01
    1.01521e+00    6.63389e-01
    1.00969e+00    6.63595e-01
    1.00420e+00    6.63710e-01
    9.98732e-01    6.63735e-01
    9.93297e-01    6.63668e-01
    9.87895e-01    6.63512e-01
    9.82529e-01    6.63267e-01
    9.77201e-01    6.62933e-01
    9.71915e-01    6.62512e-01
    9.66672e-01    6.62003e-01
    9.61476e-01    6.61409e-01
    9.56327e-01    6.60729e-01
    9.51229e-01    6.59966e-01
    9.46183e-01    6.59120e-01
    9.41193e-01    6.58193e-01
    9.36258e-01    6.57186e-01
    9.31382e-01    6.56099e-01
    9.26566e-01    6.54935e-01
    9.21812e-01    6.53695e-01
    9.17122e-01    6.52380e-01
    9.12496e-01    6.50992e-01
    9.07937e-01    6.49532e-01
    9.03445e-01    6.48003e-01
    8.99023e-01    6.46404e-01
    8.94671e-01    6.44740e-01
    8.90390e-01    6.43010e-01
    8.86182e-01    6.41216e-01
    8.82048e-01    6.39361e-01
    8.77988e-01    6.37446e-01
    8.74003e-01    6.35473e-01
    8.70094e-01    6.33443e-01
    8.66263e-01    6.31359e-01
    8.62509e-01    6.29222e-01
    8.58833e-01    6.27034e-01
    8.55235e-01    6.24797e-01
    8.51717e-01    6.22512e-01
    8.48279e-01    6.20182e-01
    8.44921e-01    6.17808e-01
    8.41643e-01    6.15392e-01
    8.38446e-01    6.12936e-01
    8.35331e-01    6.10442e-01
    8.32296e-01    6.07911e-01
    8.29343e-01    6.05345e-01
    8.26472e-01    6.02746e-01
    8.23682e-01    6.00116e-01
    8.20974e-01    5.97456e-01
    8.18348e-01    5.94768e-01
    8.15804e-01    5.92054e-01
    8.13342e-01    5.89316e-01
    8.10961e-01    5.86555e-01
    8.08662e-01    5.83773e-01
    8.06445e-01    5.80971e-01
    8.04309e-01    5.78151e-01
    8.02254e-01    5.75314e-01
    8.00281e-01    5.72463e-01
    7.98388e-01    5.69598e-01
    7.96576e-01    5.66721e-01
    7.94845e-01    5.63834e-01
    7.93194e-01    5.60938e-01
    7.91622e-01    5.58034e-01
    7.90131e-01    5.55125e-01
    7.88718e-01    5.52210e-01
    7.87385e-01    5.49291e-01
    7.86131e-01    5.46371e-01
    7.84955e-01    5.43449e-01
    7.83857e-01    5.40528e-01
    7.82837e-01    5.37608e-01
    7.81894e-01    5.34691e-01
    7.81029e-01    5.31777e-01
    7.80240e-01    5.28869e-01
    7.79527e-01    5.25967e-01
    7.78890e-01    5.23071e-01
    7.78329e-01    5.20184e-01
    7.77842e-01    5.17306e-01
    7.77431e-01    5.14438e-01
    7.77094e-01    5.11582e-01
    7.76831e-01    5.08737e-01
    7.76641e-01    5.05905e-01
    7.76525e-01    5.03087e-01
    7.76481e-01    5.00284e-01
    7.76510e-01    4.97496e-01
    7.76611e-01    4.94725e-01
    7.76783e-01    4.91971e-01
    7.77027e-01    4.89234e-01
    7.77341e-01    4.86517e-01
    7.77725e-01    4.83818e-01
    7.78180e-01    4.81140e-01
    7.78704e-01    4.78482e-01
    7.79297e-01    4.75846e-01
    7.79958e-01    4.73231e-01
    7.80688e-01    4.70640e-01
    7.81486e-01    4.68071e-01
    7.82352e-01    4.65526e-01
    7.83284e-01    4.63005e-01
    7.84283e-01    4.60509e-01
    7.85349e-01    4.58038e-01
    7.86480e-01    4.55593e-01
    7.87677e-01    4.53174e-01
    7.88939e-01    4.50782e-01
    7.90266e-01    4.48417e-01
    7.91656e-01    4.46080e-01
    7.93111e-01    4.43771e-01
    7.94629e-01    4.41490e-01
    7.96211e-01    4.39237e-01
    7.97855e-01    4.37014e-01
    7.99561e-01    4.34820e-01


==> data/pp_phase_x_1.25_y_0.62.csv <==
    1.24979e+00    6.25156e-01
    1.24451e+00    6.29031e-01
    1.23909e+00    6.32845e-01
    1.23354e+00    6.36595e-01
    1.22786e+00    6.40277e-01
    1.22205e+00    6.43889e-01
    1.21614e+00    6.47425e-01
    1.21010e+00    6.50884e-01
    1.20396e+00    6.54262e-01
    1.19772e+00    6.57555e-01
    1.19139e+00    6.60761e-01
    1.18496e+00    6.63877e-01
    1.17844e+00    6.66900e-01
    1.17185e+00    6.69827e-01
    1.16518e+00    6.72654e-01
    1.15844e+00    6.75381e-01
    1.15163e+00    6.78004e-01
    1.14477e+00    6.80521e-01
    1.13786e+00    6.82929e-01
    1.13090e+00    6.85227e-01
    1.12390e+00    6.87413e-01
    1.11686e+00    6.89485e-01
    1.10979e+00    6.91441e-01
    1.10270e+00    6.93280e-01
    1.09558e+00    6.95001e-01
    1.08845e+00    6.96602e-01
    1.08132e+00    6.98081e-01
    1.07418e+00    6.99440e-01
    1.06704e+00    7.00675e-01
    1.05990e+00    7.01788e-01
    1.05278e+00    7.02777e-01
    1.04567e+00    7.03642e-01
    1.03859e+00    7.04384e-01
    1.03152e+00    7.05001e-01
    1.02449e+00    7.05495e-01
    1.01749e+00    7.05865e-01
    1.01053e+00    7.06113e-01
    1.00361e+00    7.06237e-01
    9.96729e-01    7.06240e-01
    9.89902e-01    7.06122e-01
    9.83127e-01    7.05884e-01
    9.76409e-01    7.05527e-01
    9.69750e-01    7.05052e-01
    9.63153e-01    7.04461e-01
    9.56622e-01    7.03755e-01
    9.50160e-01    7.02935e-01
    9.43769e-01    7.02004e-01
    9.37451e-01    7.00962e-01
    9.31210e-01    6.99812e-01
    9.25047e-01    6.98556e-01
    9.18966e-01    6.97195e-01
    9.12967e-01    6.95732e-01
    9.07053e-01    6.94168e-01
    9.01226e-01    6.92506e-01
    8.95488e-01    6.90749e-01
    8.89839e-01    6.88897e-01
    8.84282e-01    6.86955e-01
    8.78818e-01    6.84924e-01
    8.73448e-01    6.82806e-01
    8.68174e-01    6.80604e-01
    8.62996e-01    6.78321e-01
    8.57915e-01    6.75958e-01
    8.52932e-01    6.73519e-01
    8.48048e-01    6.71006e-01
    8.43264e-01    6.68422e-01
    8.38580e-01    6.65769e-01
    8.33997e-01    6.63049e-01
    8.29515e-01    6.60266e-01
    8.25134e-01    6.57422e-01
    8.20855e-01    6.54519e-01
    8.16678e-01    6.51560e-01
    8.12604e-01    6.48548e-01
    8.08631e-01    6.45484e-01
    8.04761e-01    6.42372e-01
    8.00993e-01    6.39214e-01
    7.97327e-01    6.36013e-01
    7.93763e-01    6.32770e-01
    7.90301e-01    6.29488e-01
    7.86941e-01    6.26171e-01
    7.83682e-01    6.22819e-01
    7.80524e-01    6.19435e-01
    7.77467e-01    6.16022e-01
    7.74510e-01    6.12581e-01
    7.71653e-01    6.09116e-01
    7.68897e-01    6.05628e-01
    7.66239e-01    6.02119e-01
    7.63680e-01    5.98591e-01
    7.61219e-01    5.95046e-01
    7.58856e-01    5.91487e-01
    7.56591e-01    5.87915e-01
    7.54422e-01    5.84333e-01
    7.52349e-01    5.80741e-01
    7.50372e-01    5.77142e-01
    7.48490e-01    5.73538e-01
    7.46702e-01    5.69930e-01
    7.45009e-01    5.66320e-01
    7.43408e-01    5.62710e-01
    7.41900e-01    5.59102e-01
    7.40485e-01    5.55496e-01
    7.39161e-01    5.51894e-01
    7.37927e-01    5.48298e-01
    7.36784e-01    5.44710e-01
    7.35731e-01    5.41130e-01
    7.34767e-01    5.37560e-01
    7.33891e-01    5.34001e-01
    7.33103e-01    5.30455e-01
    7.32402e-01    5.26923e-01
    7.31788e-01    5.23406e-01
    7.31260e-01    5.19904e-01
    7.30818e-01    5.16420e-01
    7.30460e-01    5.12954e-01
    7.30187e-01    5.09507e-01
    7.29997e-01    5.06081e-01
    7.29891e-01    5.02675e-01
    7.29867e-01    4.99292e-01
    7.29925e-01    4.95932e-01
    7.30064e-01    4.92596e-01
    7.30285e-01    4.89284e-01
    7.30586e-01    4.85997e-01
    7.30967e-01    4.82737e-01
    7.31427e-01    4.79504e-01
    7.31966e-01    4.76298e-01
    7.32583e-01    4.73121e-01
    7.33279e-01    4.69973e-01
    7.34051e-01    4.66854e-01
    7.34901e-01    4.63765e-01
    7.35826e-01    4.60707e-01
    7.36828e-01    4.57680e-01
    7.37905e-01    4.54684e-01
    7.39057e-01    4.51721e-01
    7.40284e-01    4.48791e-01
    7.41584e-01    4.45894e-01
    7.42958e-01    4.43030e-01
    7.44406e-01    4.40200e-01
    7.45926e-01    4.37404e-01
    7.47518e-01    4.34643e-01
    7.49183e-01    4.31917e-01
    7.50919e-01    4.29227e-01
    7.52726e-01    4.26572e-01
    7.54603e-01    4.23953e-01
    7.56551e-01    4.21370e-01
    7.58569e-01    4.18824e-01
    7.60656e-01    4.16314e-01
    7.62813e-01    4.13842e-01
    7.65038e-01    4.11407e-01
    7.67331e-01    4.09009e-01
    7.69692e-01    4.06648e-01
    7.72121e-01    4.04326e-01
    7.74617e-01    4.02042e-01
    7.77180e-01    3.99795e-01
    7.79809e-01    3.97588e-01
    7.82504e-01    3.95418e-01
    7.85264e-01    3.93287e-01
    7.88090e-01    3.91196e-01
    7.90981e-01    3.89143e-01
    7.93936e-01    3.87129e-01
    7.96955e-01    3.85154e-01
    8.00037e-01    3.83219e-01
    8.03183e-01    3.81323e-01
    8.06392e-01    3.79466e-01
    8.09663e-01    3.77649e-01
    8.12996e-01    3.75872e-01
    8.16390e-01    3.74135e-01
    8.19846e-01    3.72437e-01
    8.23362e-01    3.70780e-01
    8.26939e-01    3.69163e-01
    8.30575e-01    3.67586e-01
    8.34271e-01    3.66049e-01
    8.38025e-01    3.64552e-01
    8.41838e-01    3.63096e-01
    8.45708e-01    3.61681e-01
    8.49636e-01    3.60306e-01
    8.53621e-01    3.58972e-01
    8.57662e-01    3.57679e-01
    8.61758e-01    3.56427e-01
    8.65910e-01    3.55215e-01
    8.70116e-01    3.54045e-01
    8.74376e-01    3.52916e-01
    8.78689e-01    3.51828e-01
    8.83056e-01    3.50782e-01
    8.87474e-01    3.49777e-01
    8.91943e-01    3.48814e-01
    8.96463e-01    3.47893e-01
    9.01034e-01    3.47013e-01
    9.05653e-01    3.46176e-01
    9.10321e-01    3.45380e-01
    9.15036e-01    3.44627e-01
    9.19799e-01    3.43916e-01
    9.24607e-01    3.43248e-01
    9.29461e-01    3.42622e-01
    9.34358e-01    3.42040e-01
    9.39300e-01    3.41500e-01
    9.44283e-01    3.41003e-01
    9.49309e-01    3.40550e-01
    9.54374e-01    3.40140e-01
    9.59479e-01    3.39774e-01
    9.64623e-01    3.39452e-01
    9.69804e-01    3.39174e-01
    9.75020e-01    3.38940e-01
    9.80272e-01    3.38750e-01
    9.85558e-01    3.38606e-01
    9.90876e-01    3.38506e-01
    9.96226e-01    3.38451e-01
    1.00160e+00    3.38442e-01
    1.00701e+00    3.38479e-01
    1.01245e+00    3.38561e-01
    1.01791e+00    3.38689e-01
    1.02339e+00    3.38864e-01
    1.02890e+00    3.39086e-01
    1.03443e+00    3.39354e-01
    1.03998e+00    3.39670e-01
    1.04555e+00    3.40034e-01
    1.05113e+00    3.40445e-01
    1.05673e+00    3.40904e-01
    1.06234e+00    3.41412e-01
    1.06796e+00    3.41968e-01
    1.07359e+00    3.42574e-01
    1.07922e+00    3.43229e-01
    1.08487e+00    3.43934e-01
    1.09051e+00    3.44688e-01
    1.09616e+00    3.45494e-01
    1.10180e+00    3.46350e-01
    1.10744e+00    3.47257e-01
    1.11308e+00    3.48215e-01
    1.11871e+00    3.49225e-01
    1.12432e+00    3.50288e-01
    1.12993e+00    3.51403e-01
    1.13551e+00    3.52571e-01
    1.14109e+00    3.53792e-01
    1.14664e+00    3.55067e-01
    1.15216e+00    3.56395e-01
    1.15767e+00    3.57778e-01
    1.16314e+00    3.59216e-01
    1.16858e+00    3.60709e-01
    1.17399e+00    3.62257e-01
    1.17936e+00    3.63860e-01
    1.18469e+00    3.65520e-01
    1.18998e+00    3.67236e-01
    1.19522e+00    3.69008e-01
    1.20042e+00    3.70838e-01
    1.20556e+00    3.72725e-01
    1.21065e+00    3.74669e-01
    1.21567e+00    3.76671e-01
    1.22064e+00    3.78731e-01
    1.22554e+00    3.80849e-01
    1.23037e+00    3.83026e-01
    1.23513e+00    3.85261e-01
    1.23982e+00    3.87555e-01
    1.24443e+00    3.89908e-01
    1.24895e+00    3.92320e-01
    1.25339e+00    3.94792e-01
    1.25774e+00    3.97322e-01
    1.26200e+00    3.99912e-01
    1.26616e+00    4.02561e-01
    1.27022e+00    4.05269e-01
    1.27418e+00    4.08037e-01
    1.27804e+00    4.10863e-01
    1.28178e+00    4.13748e-01
    1.28540e+00    4.16692e-01
    1.28891e+00    4.19695e-01
    1.29230e+00    4.22755e-01
    1.29557e+00    4.25873e-01
    1.29870e+00    4.29049e-01
    1.30171e+00    4.32281e-01
    1.30458e+00    4.35570e-01
    1.30731e+00    4.38914e-01
    1.30990e+00    4.42314e-01
    1.31235e+00    4.45768e-01
    1.31465e+00    4.49275e-01
    1.31679e+00    4.52835e-01
    1.31879e+00    4.56448e-01
    1.32062e+00    4.60110e-01
    1.32230e+00    4.63823e-01
    1.32381e+00    4.67585e-01
    1.32516e+00    4.71393e-01
    1.32634e+00    4.75248e-01
    1.32735e+00    4.79147e-01
    1.32818e+00    4.83090e-01
    1.32884e+00    4.87074e-01
    1.32933e+00    4.91098e-01
    1.32963e+00    4.95160e-01
    1.32975e+00    4.99258e-01
    1.32970e+00    5.03391e-01
    1.32945e+00    5.07556e-01
    1.32903e+00    5.11751e-01
    1.32841e+00    5.15974e-01
    1.32761e+00    5.20223e-01
    1.32662e+00    5.24495e-01
    1.32544e+00    5.28787e-01
    1.32408e+00    5.33098e-01
    1.32252e+00    5.37425e-01
    1.32078e+00    5.41764e-01
    1.31884e+00    5.46113e-01
    1.31672e+00    5.50469e-01
    1.31441e+00    5.54829e-01
    1.31192e+00    5.59190e-01
    1.30924e+00    5.63549e-01
    1.30637e+00    5.67903e-01
    1.30333e+00    5.72248e-01
    1.30010e+00    5.76581e-01
    1.29669e+00    5.80898e-01
    1.29310e+00    5.85197e-01
    1.28934e+00    5.89473e-01
    1.28541e+00    5.93724e-01
    1.28131e+00    5.97945e-01
    1.27705e+00    6.02133e-01
    1.27262e+00    6.06285e-01
    1.26803e+00    6.10396e-01
    1.26329e+00    6.14464e-01
    1.25839e+00    6.18484e-01
    1.25335e+00    6.22453e-01
    1.24816e+00    6.26368e-01
    1.24284e+00    6.30224e-01
    1.23737e+00    6.34018e-01
    1.23178e+00    6.37748e-01
    1.22606e+00    6.41408e-01
    1.22023e+00    6.44997e-01
    1.21427e+00    6.48509e-01
    1.20821e+00    6.51943e-01
    1.20203e+00    6.55295e-01
    1.19576e+00    6.58562e-01
    1.18940e+00    6.61740e-01
    1.18294e+00    6.64828e-01
    1.17640e+00    6.67821e-01
    1.16978e+00    6.70717e-01
    1.16309e+00    6.73513e-01
    1.15633e+00    6.76208e-01
    1.14951e+00    6.78798e-01
    1.14263e+00    6.81281e-01
    1.13570e+00    6.83656e-01
    1.12872e+00    6.85919e-01
    1.12171e+00    6.88070e-01
    1.11466e+00    6.90106e-01
    1.10759e+00    6.92026e-01
    1.10048e+00    6.93828e-01
    1.09337e+00    6.95512e-01
    1.08624e+00    6.97075e-01
    1.07910e+00    6.98517e-01
    1.07196e+00    6.99837e-01
    1.06482e+00    7.01035e-01
    1.05769e+00    7.02109e-01
    1.05057e+00    7.03060e-01
    1.04347e+00    7.03886e-01
    1.03639e+00    7.04589e-01
    1.02933e+00    7.05168e-01
    1.02231e+00    7.05624e-01
    1.01532e+00    7.05955e-01
    1.00837e+00    7.06164e-01
    1.00146e+00    7.06251e-01
    9.94600e-01    7.06216e-01
    9.87789e-01    7.06061e-01
    9.81032e-01    7.05786e-01
    9.74331e-01    7.05392e-01
    9.67692e-01    7.04881e-01
    9.61115e-01    7.04254e-01
    9.54605e-01    7.03512e-01
    9.48164e-01    7.02657e-01
    9.41796e-01    7.01691e-01
    9.35502e-01    7.00616e-01
    9.29285e-01    6.99433e-01
    9.23147e-01    6.98144e-01
    9.17091e-01    6.96751e-01
    9.11119e-01    6.95256e-01
    9.05232e-01    6.93662e-01
    8.99432e-01    6.91970e-01
    8.93721e-01    6.90183e-01
    8.88101e-01    6.88303e-01
    8.82573e-01    6.86333e-01
    8.77138e-01    6.84274e-01
    8.71798e-01    6.82130e-01
    8.66553e-01    6.79902e-01
    8.61405e-01    6.77594e-01
    8.56355e-01    6.75208e-01
    8.51403e-01    6.72745e-01
    8.46550e-01    6.70210e-01
    8.41797e-01    6.67604e-01
    8.37144e-01    6.64930e-01
    8.32592e-01    6.62191e-01
    8.28142e-01    6.59388e-01
    8.23793e-01    6.56525e-01
    8.19545e-01    6.53605e-01
    8.15400e-01    6.50629e-01
    8.11357e-01    6.47600e-01
    8.07417e-01    6.44522e-01
    8.03578e-01    6.41395e-01
    7.99842e-01    6.38223e-01
    7.96208e-01    6.35008e-01
    7.92675e-01    6.31753e-01
    7.89245e-01    6.28460e-01
    7.85916e-01    6.25132e-01
    7.82689e-01    6.21770e-01
    7.79562e-01    6.18377e-01
    7.76536e-01    6.14955e-01
    7.73611e-01    6.11506e-01
    7.70785e-01    6.08033e-01
    7.68059e-01    6.04538e-01
    7.65432e-01    6.01023e-01
    7.62904e-01    5.97490e-01
    7.60474e-01    5.93941e-01
    7.58141e-01    5.90378e-01
    7.55906e-01    5.86802e-01
    7.53767e-01    5.83216e-01
    7.51724e-01    5.79622e-01
    7.49776e-01    5.76022e-01
    7.47924e-01    5.72416e-01
    7.46165e-01    5.68808e-01
    7.44501e-01    5.65198e-01
    7.42929e-01    5.61588e-01
    7.41450e-01    5.57980e-01
    7.40063e-01    5.54375e-01
    7.38767e-01    5.50775e-01
    7.37562e-01    5.47181e-01
    7.36447e-01    5.43596e-01
    7.35422e-01    5.40019e-01
    7.34485e-01    5.36452e-01
    7.33637e-01    5.32897e-01
    7.32876e-01    5.29355e-01
    7.32202e-01    5.25827e-01
    7.31615e-01    5.22315e-01
    7.31113e-01    5.18819e-01
    7.30697e-01    5.15340e-01
    7.30366e-01    5.11880e-01
    7.30119e-01    5.08439e-01
    7.29955e-01    5.05019e-01
    7.29874e-01    5.01621e-01
    7.29876e-01    4.98245e-01
    7.29960e-01    4.94892e-01
    7.30124e-01    4.91563e-01
    7.30370e-01    4.88259e-01
    7.30696e-01    4.84981e-01
    7.31101e-01    4.81729e-01
    7.31586e-01    4.78504e-01
    7.32150e-01    4.75307e-01
    7.32791e-01    4.72139e-01
    7.33511e-01    4.68999e-01
    7.34307e-01    4.65890e-01
    7.35180e-01    4.62810e-01
    7.36130e-01    4.59762e-01
    7.37155e-01    4.56745e-01
    7.38255e-01    4.53759e-01
    7.39431e-01    4.50806e-01
    7.40680e-01    4.47886e-01
    7.42004e-01    4.44999e-01
    7.43401e-01    4.42146e-01
    7.44871e-01    4.39327e-01
    7.46414e-01    4.36542e-01
    7.48028e-01    4.33792e-01
    7.49715e-01    4.31077e-01
    7.51473e-01    4.28397e-01
    7.53302e-01    4.25753e-01
    7.55202e-01    4.23146e-01
    7.57171e-01    4.20574e-01
    7.59211e-01    4.18039e-01
    7.61320e-01    4.15541e-01
    7.63497e-01    4.13080e-01
    7.65744e-01    4.10657e-01
    7.68058e-01    4.08271e-01
    7.70440e-01    4.05922e-01
    7.72890e-01    4.03611e-01
    7.75407e-01    4.01339e-01
    7.77990e-01    3.99105e-01
    7.80640e-01    3.96909e-01
    7.83355e-01    3.94751e-01
    7.86136e-01    3.92633e-01
    7.88982e-01    3.90553e-01
    7.91893e-01    3.88512e-01
    7.94868e-01    3.86510e-01
    7.97907e-01    3.84548e-01
    8.01009e-01    3.82625e-01
    8.04174e-01    3.80741e-01
    8.07402e-01    3.78897e-01
    8.10693e-01    3.77092e-01
    8.14045e-01    3.75327e-01
    8.17459e-01    3.73603e-01
    8.20933e-01    3.71918e-01
    8.24468e-01    3.70273e-01
    8.28063e-01    3.68668e-01
    8.31718e-01    3.67103e-01
    8.35432e-01    3.65579e-01
    8.39205e-01    3.64095e-01
    8.43035e-01    3.62652e-01
    8.46924e-01    3.61249e-01
    8.50869e-01    3.59887e-01
    8.54871e-01    3.58566e-01
    8.58930e-01    3.57285e-01
    8.63043e-01    3.56045e-01
    8.67212e-01    3.54847e-01
    8.71435e-01    3.53690e-01
    8.75712e-01    3.52573e-01
    8.80042e-01    3.51499e-01
    8.84424e-01    3.50465e-01
    8.88858e-01    3.49473e-01
    8.93344e-01    3.48523e-01
    8.97879e-01    3.47615e-01
    9.02465e-01    3.46748e-01
    9.07100e-01    3.45924e-01
    9.11782e-01    3.45141e-01
    9.16512e-01    3.44401e-01
    9.21289e-01    3.43704e-01
    9.26112e-01    3.43049e-01
    9.30979e-01    3.42437e-01
    9.35891e-01    3.41867e-01
    9.40845e-01    3.41341e-01
    9.45842e-01    3.40858e-01
    9.50880e-01    3.40418e-01
    9.55958e-01    3.40022e-01
    9.61075e-01    3.39669e-01
    9.66230e-01    3.39361e-01
    9.71422e-01    3.39096e-01
    9.76650e-01    3.38876e-01
    9.81913e-01    3.38701e-01
    9.87208e-01    3.38570e-01
    9.92536e-01    3.38484e-01
    9.97895e-01    3.38444e-01
    1.00328e+00    3.38449e-01
    1.00870e+00    3.38499e-01
    1.01414e+00    3.38596e-01
    1.01961e+00    3.38739e-01
    1.02510e+00    3.38928e-01
    1.03062e+00    3.39164e-01
    1.03615e+00    3.39448e-01
    1.04171e+00    3.39778e-01
    1.04728e+00    3.40156e-01
    1.05287e+00    3.40582e-01
    1.05847e+00    3.41057e-01
    1.06408e+00    3.41580e-01
    1.06971e+00    3.42151e-01
    1.07534e+00    3.42772e-01
    1.08098e+00    3.43443e-01
    1.08662e+00    3.44163e-01
    1.09227e+00    3.44933e-01
    1.09791e+00    3.45754e-01
    1.10356e+00    3.46626e-01
    1.10920e+00    3.47549e-01
    1.11483e+00    3.48524e-01
    1.12045e+00    3.49550e-01
    1.12607e+00    3.50629e-01
    1.13167e+00    3.51761e-01
    1.13725e+00    3.52945e-01
    1.14281e+00    3.54183e-01
    1.14836e+00    3.55474e-01
    1.15388e+00    3.56820e-01
    1.15937e+00    3.58220e-01
    1.16484e+00    3.59674e-01
    1.17027e+00    3.61184e-01
    1.17566e+00    3.62749e-01
    1.18102e+00    3.64370e-01
    1.18634e+00    3.66047e-01
    1.19162e+00    3.67781e-01
    1.19684e+00    3.69571e-01
    1.20202e+00    3.71418e-01
    1.20715e+00    3.73323e-01
    1.21222e+00    3.75285e-01
    1.21723e+00    3.77305e-01
    1.22217e+00    3.79383e-01
    1.22705e+00    3.81520e-01
    1.23186e+00    3.83715e-01
    1.23660e+00    3.85968e-01
    1.24126e+00    3.88281e-01
    1.24584e+00    3.90652e-01
    1.25034e+00    3.93083e-01
    1.25476e+00    3.95572e-01
    1.25908e+00    3.98121e-01
    1.26331e+00    4.00730e-01
    1.26744e+00    4.03397e-01
    1.27147e+00    4.06124e-01
    1.27539e+00    4.08910e-01
    1.27921e+00    4.11754e-01
    1.28292e+00    4.14658e-01
    1.28651e+00    4.17620e-01
    1.28998e+00    4.20640e-01
    1.29333e+00    4.23719e-01
    1.29656e+00    4.26855e-01
    1.29965e+00    4.30048e-01
    1.30262e+00    4.33298e-01
    1.30545e+00    4.36604e-01
    1.30813e+00    4.39965e-01
    1.31068e+00    4.43382e-01
    1.31308e+00    4.46853e-01
    1.31533e+00    4.50377e-01
    1.31743e+00    4.53953e-01
    1.31937e+00    4.57581e-01
    1.32116e+00    4.61260e-01
    1.32279e+00    4.64988e-01
    1.32425e+00    4.68764e-01
    1.32554e+00    4.72587e-01
    1.32667e+00    4.76456e-01
    1.32762e+00    4.80369e-01
    1.32841e+00    4.84324e-01
    1.32901e+00    4.88321e-01
    1.32944e+00    4.92357e-01
    1.32969e+00    4.96431e-01
    1.32976e+00    5.00540e-01
    1.32964e+00    5.04683e-01
    1.32934e+00    5.08857e-01
    1.32885e+00    5.13061e-01
    1.32818e+00    5.17293e-01
    1.32732e+00    5.21549e-01
    1.32628e+00    5.25827e-01
    1.32504e+00    5.30126e-01
    1.32361e+00    5.34442e-01
    1.32200e+00    5.38773e-01
    1.32020e+00    5.43115e-01
    1.31821e+00    5.47467e-01
    1.31603e+00    5.51825e-01
    1.31366e+00    5.56186e-01
    1.31111e+00    5.60546e-01
    1.30837e+00    5.64904e-01
    1.30544e+00    5.69255e-01
    1.30234e+00    5.73597e-01
    1.29906e+00    5.77925e-01
    1.29559e+00    5.82237e-01
    1.29195e+00    5.86529e-01
    1.28814e+00    5.90798e-01
    1.28416e+00    5.95040e-01
    1.28001e+00    5.99251e-01
    1.27569e+00    6.03428e-01
    1.27121e+00    6.07568e-01
    1.26657e+00    6.11666e-01
    1.26178e+00    6.15719e-01
    1.25684e+00    6.19724e-01
    1.25175e+00    6.23676e-01
    1.24652e+00    6.27573e-01
    1.24115e+00    6.31411e-01
    1.23565e+00    6.35185e-01
    1.23002e+00    6.38894e-01
    1.22426e+00    6.42532e-01
    1.21839e+00    6.46097e-01
    1.21240e+00    6.49586e-01
    1.20630e+00    6.52995e-01
    1.20009e+00    6.56320e-01
    1.19379e+00    6.59560e-01
    1.18740e+00    6.62710e-01
    1.18091e+00    6.65769e-01
    1.17435e+00    6.68732e-01
    1.16771e+00    6.71597e-01
    1.16099e+00    6.74362e-01
    1.15421e+00    6.77025e-01
    1.14737e+00    6.79582e-01
    1.14048e+00    6.82032e-01
    1.13353e+00    6.84372e-01
    1.12655e+00    6.86600e-01
    1.11952e+00    6.88716e-01
    1.11246e+00    6.90716e-01
    1.10538e+00    6.92599e-01
    1.09827e+00    6.94365e-01
    1.09115e+00    6.96011e-01
    1.08402e+00    6.97536e-01
    1.07688e+00    6.98941e-01
    1.06974e+00    7.00223e-01
    1.06260e+00    7.01382e-01
    1.05547e+00    7.02418e-01
    1.04836e+00    7.03330e-01
    1.04126e+00    7.04118e-01
    1.03419e+00    7.04783e-01
    1.02714e+00    7.05323e-01
    1.02013e+00    7.05740e-01
    1.01315e+00    7.06034e-01
    1.00622e+00    7.06205e-01
    9.99322e-01    7.06253e-01
    9.92476e-01    7.06181e-01
    9.85682e-01    7.05988e-01
    9.78942e-01    7.05676e-01
    9.72260e-01    7.05245e-01
    9.65639e-01    7.04698e-01
    9.59083e-01    7.04035e-01
    9.52594e-01    7.03258e-01
    9.46176e-01    7.02369e-01
    9.39830e-01    7.01369e-01
    9.33560e-01    7.00259e-01
    9.27367e-01    6.99043e-01
    9.21255e-01    6.97721e-01
    9.15225e-01    6.96297e-01
    9.09279e-01    6.94771e-01
    9.03419e-01    6.93146e-01
    8.97646e-01    6.91424e-01
    8.91964e-01    6.89608e-01
    8.86372e-01    6.87700e-01
    8.80873e-01    6.85702e-01
    8.75467e-01    6.83616e-01
    8.70156e-01    6.81446e-01
    8.64942e-01    6.79193e-01
    8.59824e-01    6.76860e-01
    8.54804e-01    6.74450e-01
    8.49883e-01    6.71965e-01
    8.45061e-01    6.69407e-01
    8.40339e-01    6.66780e-01
    8.35718e-01    6.64085e-01
    8.31197e-01    6.61326e-01
    8.26778e-01    6.58504e-01
    8.22461e-01    6.55623e-01
    8.18245e-01    6.52685e-01
    8.14132e-01    6.49693e-01
    8.10121e-01    6.46648e-01
    8.06212e-01    6.43554e-01
    8.02405e-01    6.40413e-01
    7.98701e-01    6.37228e-01
    7.95098e-01    6.34000e-01
    7.91598e-01    6.30733e-01
    7.88199e-01    6.27429e-01
    7.84902e-01    6.24089e-01
    7.81705e-01    6.20718e-01
    7.78610e-01    6.17315e-01
    7.75616e-01    6.13885e-01
    7.72722e-01    6.10429e-01
    7.69927e-01    6.06949e-01
    7.67232e-01    6.03447e-01
    7.64636e-01    5.99926e-01
    7.62138e-01    5.96388e-01
    7.59738e-01    5.92834e-01
    7.57436e-01    5.89267e-01
    7.55230e-01    5.85688e-01
    7.53121e-01    5.82099e-01
    7.51108e-01    5.78503e-01
    7.49190e-01    5.74901e-01
    7.47367e-01    5.71294e-01
    7.45638e-01    5.67685e-01
    7.44002e-01    5.64075e-01
    7.42459e-01    5.60465e-01
    7.41009e-01    5.56858e-01
    7.39650e-01    5.53255e-01
    7.38383e-01    5.49657e-01
    7.37206e-01    5.46065e-01
    7.36119e-01    5.42482e-01
    7.35121e-01    5.38908e-01
    7.34212e-01    5.35345e-01
    7.33391e-01    5.31794e-01
    7.32657e-01    5.28257e-01
    7.32010e-01    5.24733e-01
    7.31450e-01    5.21226e-01
    7.30975e-01    5.17735e-01
    7.30585e-01    5.14262e-01
    7.30280e-01    5.10808e-01
    7.30059e-01    5.07374e-01
    7.29921e-01    5.03960e-01
    7.29866e-01    5.00568e-01
    7.29893e-01    4.97199e-01
    7.30002e-01    4.93854e-01
    7.30192e-01    4.90533e-01
    7.30463e-01    4.87237e-01
    7.30814e-01    4.83966e-01
    7.31244e-01    4.80723e-01
    7.31753e-01    4.77507e-01
    7.32341e-01    4.74319e-01
    7.33007e-01    4.71159e-01
    7.33750e-01    4.68029e-01
    7.34571e-01    4.64929e-01
    7.35467e-01    4.61859e-01
    7.36440e-01    4.58820e-01
    7.37489e-01    4.55813e-01
    7.38613e-01    4.52838e-01
    7.39811e-01    4.49895e-01
    7.41084e-01    4.46985e-01
    7.42430e-01    4.44108e-01
    7.43850e-01    4.41265e-01
    7.45343e-01    4.38457e-01
    7.46908e-01    4.35683e-01
    7.48545e-01    4.32944e-01
    7.50254e-01    4.30240e-01
    7.52034e-01    4.27571e-01
    7.53885e-01    4.24939e-01
    7.55807e-01    4.22342e-01
    7.57798e-01    4.19782e-01
    7.59859e-01    4.17259e-01
    7.61989e-01    4.14772e-01
    7.64189e-01    4.12323e-01
    7.66456e-01    4.09911e-01
    7.68792e-01    4.07536e-01
    7.71195e-01    4.05199e-01
    7.73666e-01    4.02901e-01
    7.76203e-01    4.00640e-01
    7.78807e-01    3.98418e-01
    7.81477e-01    3.96234e-01
    7.84213e-01    3.94088e-01
    7.87014e-01    3.91982e-01
    7.89880e-01    3.89914e-01
    7.92811e-01    3.87885e-01
    7.95806e-01    3.85896e-01
    7.98865e-01    3.83945e-01
    8.01987e-01    3.82035e-01
    8.05172e-01    3.80163e-01
    8.08419e-01    3.78331e-01
    8.11729e-01    3.76539e-01
    8.15100e-01    3.74787e-01
    8.18533e-01    3.73074e-01
    8.22026e-01    3.71402e-01
    8.25580e-01    3.69769e-01
    8.29194e-01    3.68177e-01
    8.32867e-01    3.66625e-01
    8.36599e-01    3.65113e-01
    8.40390e-01    3.63642e-01
    8.44239e-01    3.62211e-01
    8.48145e-01    3.60821e-01
    8.52108e-01    3.59472e-01
    8.56128e-01    3.58163e-01
    8.60203e-01    3.56895e-01
    8.64334e-01    3.55668e-01
    8.68520e-01    3.54483e-01
    8.72759e-01    3.53338e-01
    8.77053e-01    3.52235e-01
    8.81399e-01    3.51173e-01
    8.85798e-01    3.50152e-01
    8.90248e-01    3.49173e-01
    8.94749e-01    3.48236e-01
    8.99300e-01    3.47341e-01
    9.03901e-01    3.46487e-01
    9.08551e-01    3.45676e-01
    9.13248e-01    3.44907e-01
    9.17993e-01    3.44180e-01
    9.22784e-01    3.43496e-01
    9.27621e-01    3.42854e-01
    9.32502e-01    3.42255e-01
    9.37427e-01    3.41699e-01
    9.42395e-01    3.41186e-01
    9.47404e-01    3.40716e-01
    9.52455e-01    3.40290e-01
    9.57545e-01    3.39907e-01
    9.62674e-01    3.39568e-01
    9.67841e-01    3.39274e-01
    9.73044e-01    3.39023e-01
    9.78283e-01    3.38817e-01
    9.83556e-01    3.38655e-01
    9.88862e-01    3.38538e-01
    9.94200e-01    3.38467e-01
    9.99568e-01    3.38440e-01
    1.00497e+00    3.38459e-01
    1.01039e+00    3.38524e-01
    1.01584e+00    3.38635e-01
    1.02132e+00    3.38793e-01
    1.02682e+00    3.38997e-01
    1.03234e+00    3.39247e-01
    1.03788e+00    3.39545e-01
    1.04344e+00    3.39891e-01
    1.04902e+00    3.40284e-01
    1.05461e+00    3.40725e-01
    1.06022e+00    3.41214e-01
    1.06583e+00    3.41752e-01
    1.07146e+00    3.42339e-01
    1.07709e+00    3.42975e-01
    1.08273e+00    3.43661e-01
    1.08838e+00    3.44397e-01
    1.09402e+00    3.45183e-01
    1.09967e+00    3.46020e-01
    1.10531e+00    3.46908e-01
    1.11095e+00    3.47847e-01
    1.11658e+00    3.48837e-01
    1.12220e+00    3.49880e-01
    1.12781e+00    3.50975e-01
    1.13340e+00    3.52123e-01
    1.13898e+00    3.53324e-01
    1.14454e+00    3.54579e-01
    1.15008e+00    3.55887e-01
    1.15559e+00    3.57249e-01
    1.16107e+00    3.58666e-01
    1.16653e+00    3.60138e-01
    1.17195e+00    3.61665e-01
    1.17734e+00    3.63248e-01
    1.18268e+00    3.64886e-01
    1.18799e+00    3.66581e-01
    1.19325e+00    3.68332e-01
    1.19846e+00    3.70140e-01
    1.20362e+00    3.72005e-01
    1.20873e+00    3.73927e-01
    1.21378e+00    3.75907e-01
    1.21877e+00    3.77945e-01
    1.22370e+00    3.80041e-01
    1.22856e+00    3.82196e-01
    1.23334e+00    3.84409e-01
    1.23806e+00    3.86681e-01
    1.24270e+00    3.89012e-01
    1.24725e+00    3.91402e-01
    1.25172e+00    3.93851e-01
    1.25611e+00    3.96359e-01
    1.26040e+00    3.98926e-01
    1.26460e+00    4.01553e-01
    1.26870e+00    4.04239e-01
    1.27270e+00    4.06984e-01
    1.27659e+00    4.09788e-01
    1.28038e+00    4.12651e-01
    1.28405e+00    4.15573e-01
    1.28760e+00    4.18553e-01
    1.29104e+00    4.21591e-01
    1.29435e+00    4.24688e-01
    1.29753e+00    4.27842e-01
    1.30059e+00    4.31053e-01
    1.30351e+00    4.34320e-01
    1.30630e+00    4.37643e-01
    1.30894e+00    4.41022e-01
    1.31144e+00    4.44456e-01
    1.31380e+00    4.47943e-01
    1.31600e+00    4.51483e-01
    1.31805e+00    4.55076e-01
    1.31995e+00    4.58720e-01
    1.32168e+00    4.62414e-01
    1.32326e+00    4.66157e-01
    1.32467e+00    4.69948e-01
    1.32591e+00    4.73786e-01
    1.32698e+00    4.77668e-01
    1.32789e+00    4.81595e-01
    1.32861e+00    4.85563e-01
    1.32916e+00    4.89572e-01
    1.32954e+00    4.93620e-01
    1.32973e+00    4.97705e-01
    1.32974e+00    5.01825e-01
    1.32957e+00    5.05978e-01
    1.32921e+00    5.10162e-01
    1.32867e+00    5.14374e-01
    1.32794e+00    5.18614e-01
    1.32702e+00    5.22877e-01
    1.32591e+00    5.27162e-01
    1.32462e+00    5.31467e-01
    1.32313e+00    5.35788e-01
    1.32146e+00    5.40122e-01
    1.31960e+00    5.44468e-01
    1.31755e+00    5.48822e-01
    1.31531e+00    5.53181e-01
    1.31288e+00    5.57542e-01
    1.31027e+00    5.61902e-01
    1.30748e+00    5.66258e-01
    1.30450e+00    5.70607e-01
    1.30134e+00    5.74944e-01
    1.29800e+00    5.79268e-01
    1.29448e+00    5.83574e-01
    1.29079e+00    5.87859e-01
    1.28692e+00    5.92120e-01
    1.28288e+00    5.96353e-01
    1.27868e+00    6.00554e-01
    1.27431e+00    6.04720e-01
    1.26978e+00    6.08847e-01
    1.26510e+00    6.12931e-01
    1.26026e+00    6.16970e-01
    1.25527e+00    6.20959e-01
    1.25014e+00    6.24895e-01
    1.24487e+00    6.28773e-01
    1.23945e+00    6.32592e-01
    1.23391e+00    6.36346e-01
    1.22824e+00    6.40033e-01
    1.22245e+00    6.43649e-01
    1.21654e+00    6.47191e-01
    1.21051e+00    6.50655e-01
    1.20438e+00    6.54038e-01
    1.19814e+00    6.57337e-01
    1.19181e+00    6.60549e-01
    1.18539e+00    6.63671e-01
    1.17888e+00    6.66700e-01
    1.17229e+00    6.69634e-01
    1.16563e+00    6.72468e-01
    1.15889e+00    6.75202e-01
    1.15209e+00    6.77832e-01
    1.14523e+00    6.80355e-01
    1.13832e+00    6.82771e-01
    1.13137e+00    6.85077e-01
    1.12437e+00    6.87270e-01
    1.11733e+00    6.89350e-01
    1.11026e+00    6.91314e-01
    1.10317e+00    6.93161e-01
    1.09606e+00    6.94889e-01
    1.08893e+00    6.96498e-01
    1.08180e+00    6.97986e-01
    1.07466e+00    6.99352e-01
    1.06752e+00    7.00596e-01
    1.06038e+00    7.01717e-01
    1.05326e+00    7.02715e-01
    1.04615e+00    7.03588e-01
    1.03906e+00    7.04338e-01
    1.03200e+00    7.04964e-01
    1.02496e+00    7.05466e-01
    1.01796e+00    7.05844e-01
    1.01099e+00    7.06100e-01
    1.00407e+00    7.06233e-01
    9.97188e-01    7.06244e-01
    9.90358e-01    7.06134e-01
    9.83579e-01    7.05904e-01
    9.76857e-01    7.05555e-01
    9.70194e-01    7.05088e-01
    9.63593e-01    7.04504e-01
    9.57058e-01    7.03806e-01
    9.50591e-01    7.02994e-01
    9.44194e-01    7.02070e-01
    9.37872e-01    7.01035e-01
    9.31626e-01    6.99892e-01
    9.25458e-01    6.98643e-01
    9.19371e-01    6.97289e-01
    9.13366e-01    6.95833e-01
    9.07447e-01    6.94276e-01
    9.01614e-01    6.92621e-01
    8.95869e-01    6.90869e-01
    8.90215e-01    6.89024e-01
    8.84652e-01    6.87088e-01
    8.79181e-01    6.85062e-01
    8.73805e-01    6.82950e-01
    8.68524e-01    6.80754e-01
    8.63340e-01    6.78476e-01
    8.58252e-01    6.76119e-01
    8.53263e-01    6.73685e-01
    8.48372e-01    6.71177e-01
    8.43582e-01    6.68597e-01
    8.38891e-01    6.65949e-01
    8.34301e-01    6.63234e-01
    8.29812e-01    6.60455e-01
    8.25425e-01    6.57614e-01
    8.21139e-01    6.54715e-01
    8.16955e-01    6.51760e-01
    8.12873e-01    6.48751e-01
    8.08894e-01    6.45691e-01
    8.05017e-01    6.42582e-01
    8.01242e-01    6.39427e-01
    7.97569e-01    6.36228e-01
    7.93998e-01    6.32988e-01
    7.90530e-01    6.29709e-01
    7.87162e-01    6.26394e-01
    7.83897e-01    6.23044e-01
    7.80732e-01    6.19663e-01
    7.77668e-01    6.16251e-01
    7.74705e-01    6.12813e-01
    7.71842e-01    6.09349e-01
    7.69078e-01    6.05862e-01
    7.66414e-01    6.02354e-01
    7.63848e-01    5.98828e-01
    7.61381e-01    5.95284e-01
    7.59012e-01    5.91726e-01
    7.56739e-01    5.88155e-01
    7.54564e-01    5.84573e-01
    7.52485e-01    5.80982e-01
    7.50501e-01    5.77383e-01
    7.48613e-01    5.73780e-01
    7.46819e-01    5.70172e-01
    7.45119e-01    5.66562e-01
    7.43512e-01    5.62952e-01
    7.41998e-01    5.59343e-01
    7.40577e-01    5.55737e-01
    7.39246e-01    5.52135e-01
    7.38007e-01    5.48539e-01
    7.36858e-01    5.44950e-01
    7.35799e-01    5.41370e-01
    7.34829e-01    5.37799e-01
    7.33947e-01    5.34240e-01
    7.33153e-01    5.30693e-01
    7.32447e-01    5.27159e-01
    7.31827e-01    5.23641e-01
    7.31293e-01    5.20138e-01
    7.30845e-01    5.16653e-01
    7.30481e-01    5.13186e-01
    7.30202e-01    5.09738e-01
    7.30007e-01    5.06310e-01
    7.29895e-01    5.02903e-01
    7.29866e-01    4.99518e-01
    7.29918e-01    4.96156e-01
    7.30053e-01    4.92818e-01
    7.30268e-01    4.89505e-01
    7.30563e-01    4.86217e-01
    7.30939e-01    4.82955e-01
    7.31394e-01    4.79720e-01
    7.31928e-01    4.76512e-01
    7.32540e-01    4.73333e-01
    7.33230e-01    4.70183e-01
    7.33997e-01    4.67062e-01
    7.34841e-01    4.63971e-01
    7.35762e-01    4.60911e-01
    7.36758e-01    4.57881e-01
    7.37831e-01    4.54884e-01
    7.38978e-01    4.51919e-01
    7.40199e-01    4.48986e-01
    7.41495e-01    4.46087e-01
    7.42864e-01    4.43221e-01
    7.44307e-01    4.40388e-01
    7.45822e-01    4.37590e-01
    7.47410e-01    4.34827e-01
    7.49069e-01    4.32099e-01
    7.50800e-01    4.29406e-01
    7.52602e-01    4.26749e-01
    7.54475e-01    4.24127e-01
    7.56419e-01    4.21542e-01
    7.58432e-01    4.18993e-01
    7.60514e-01    4.16481e-01
    7.62666e-01    4.14006e-01
    7.64887e-01    4.11568e-01
    7.67175e-01    4.09168e-01
    7.69532e-01    4.06805e-01
    7.71956e-01    4.04480e-01
    7.74448e-01    4.02193e-01
    7.77006e-01    3.99945e-01
    7.79630e-01    3.97734e-01
    7.82321e-01    3.95562e-01
    7.85077e-01    3.93429e-01
    7.87899e-01    3.91334e-01
    7.90785e-01    3.89279e-01
    7.93736e-01    3.87262e-01
    7.96750e-01    3.85285e-01
    7.99829e-01    3.83347e-01
    8.02970e-01    3.81448e-01
    8.06175e-01    3.79589e-01
    8.09442e-01    3.77770e-01
    8.12771e-01    3.75990e-01
    8.16161e-01    3.74250e-01
    8.19613e-01    3.72550e-01
    8.23125e-01    3.70890e-01
    8.26697e-01    3.69270e-01
    8.30330e-01    3.67690e-01
    8.34021e-01    3.66150e-01
    8.37772e-01    3.64651e-01
    8.41581e-01    3.63193e-01
    8.45447e-01    3.61775e-01
    8.49371e-01    3.60397e-01
    8.53352e-01    3.59060e-01
    8.57389e-01    3.57764e-01
    8.61482e-01    3.56509e-01
    8.65630e-01    3.55295e-01
    8.69832e-01    3.54122e-01
    8.74089e-01    3.52990e-01
    8.78399e-01    3.51900e-01
    8.82761e-01    3.50851e-01
    8.87176e-01    3.49843e-01
    8.91642e-01    3.48877e-01
    8.96159e-01    3.47953e-01
    9.00726e-01    3.47071e-01
    9.05342e-01    3.46230e-01
    9.10007e-01    3.45432e-01
    9.14719e-01    3.44676e-01
    9.19478e-01    3.43963e-01
    9.24284e-01    3.43291e-01
    9.29134e-01    3.42663e-01
    9.34029e-01    3.42077e-01
    9.38967e-01    3.41535e-01
    9.43948e-01    3.41035e-01
    9.48971e-01    3.40579e-01
    9.54034e-01    3.40166e-01
    9.59136e-01    3.39797e-01
    9.64277e-01    3.39472e-01
    9.69455e-01    3.39191e-01
    9.74670e-01    3.38954e-01
    9.79919e-01    3.38762e-01
    9.85203e-01    3.38614e-01
    9.90519e-01    3.38511e-01
    9.95866e-01    3.38454e-01
    1.00124e+00    3.38441e-01
    1.00665e+00    3.38475e-01
    1.01208e+00    3.38554e-01
    1.01754e+00    3.38679e-01
    1.02303e+00    3.38851e-01
    1.02853e+00    3.39070e-01
    1.03406e+00    3.39335e-01
    1.03961e+00    3.39648e-01
    1.04517e+00    3.40008e-01
    1.05076e+00    3.40416e-01
    1.05635e+00    3.40872e-01
    1.06196e+00    3.41376e-01
    1.06758e+00    3.41929e-01
    1.07321e+00    3.42532e-01
    1.07885e+00    3.43183e-01
    1.08449e+00    3.43885e-01
    1.09013e+00    3.44636e-01
    1.09578e+00    3.45438e-01
    1.10142e+00    3.46291e-01
    1.10706e+00    3.47194e-01
    1.11270e+00    3.48149e-01
    1.11833e+00    3.49156e-01
    1.12395e+00    3.50215e-01
    1.12955e+00    3.51327e-01
    1.13514e+00    3.52491e-01
    1.14071e+00    3.53709e-01
    1.14626e+00    3.54980e-01
    1.15179e+00    3.56305e-01
    1.15730e+00    3.57684e-01
    1.16277e+00    3.59118e-01
    1.16822e+00    3.60607e-01
    1.17363e+00    3.62151e-01
    1.17900e+00    3.63751e-01
    1.18434e+00    3.65407e-01
    1.18963e+00    3.67119e-01
    1.19487e+00    3.68888e-01
    1.20007e+00    3.70713e-01
    1.20522e+00    3.72596e-01
    1.21031e+00    3.74537e-01
    1.21534e+00    3.76535e-01
    1.22031e+00    3.78591e-01
    1.22522e+00    3.80705e-01
    1.23005e+00    3.82878e-01
    1.23482e+00    3.85109e-01
    1.23951e+00    3.87400e-01
    1.24412e+00    3.89749e-01
    1.24865e+00    3.92157e-01
    1.25310e+00    3.94624e-01
    1.25745e+00    3.97151e-01
    1.26172e+00    3.99737e-01
    1.26589e+00    4.02382e-01
    1.26996e+00    4.05086e-01
    1.27392e+00    4.07850e-01
    1.27778e+00    4.10672e-01
    1.28153e+00    4.13553e-01
    1.28516e+00    4.16493e-01
    1.28868e+00    4.19492e-01
    1.29208e+00    4.22548e-01
    1.29535e+00    4.25662e-01
    1.29850e+00    4.28834e-01
    1.30151e+00    4.32063e-01
    1.30439e+00    4.35348e-01
    1.30713e+00    4.38688e-01
    1.30973e+00    4.42084e-01
    1.31219e+00    4.45534e-01
    1.31450e+00    4.49038e-01
    1.31665e+00    4.52595e-01
    1.31866e+00    4.56204e-01
    1.32050e+00    4.59864e-01
    1.32219e+00    4.63573e-01
    1.32371e+00    4.67331e-01
    1.32507e+00    4.71137e-01
    1.32626e+00    4.74988e-01
    1.32728e+00    4.78885e-01
    1.32813e+00    4.82824e-01
    1.32880e+00    4.86806e-01
    1.32930e+00    4.90827e-01
    1.32962e+00    4.94886e-01
    1.32975e+00    4.98982e-01
    1.32970e+00    5.03113e-01
    1.32947e+00    5.07276e-01
    1.32906e+00    5.11469e-01
    1.32846e+00    5.15690e-01
    1.32767e+00    5.19937e-01
    1.32669e+00    5.24208e-01
    1.32553e+00    5.28499e-01
    1.32417e+00    5.32809e-01
    1.32263e+00    5.37134e-01
    1.32090e+00    5.41473e-01
    1.31898e+00    5.45821e-01
    1.31687e+00    5.50177e-01
    1.31458e+00    5.54537e-01
    1.31209e+00    5.58898e-01
    1.30942e+00    5.63257e-01
    1.30657e+00    5.67611e-01
    1.30354e+00    5.71957e-01
    1.30032e+00    5.76291e-01
    1.29692e+00    5.80609e-01
    1.29335e+00    5.84909e-01
    1.28960e+00    5.89187e-01
    1.28568e+00    5.93440e-01
    1.28159e+00    5.97663e-01
    1.27734e+00    6.01853e-01
    1.27292e+00    6.06008e-01
    1.26834e+00    6.10122e-01
    1.26361e+00    6.14193e-01
    1.25873e+00    6.18216e-01
    1.25369e+00    6.22189e-01
    1.24852e+00    6.26107e-01
    1.24320e+00    6.29967e-01
    1.23774e+00    6.33766e-01
    1.23216e+00    6.37500e-01
    1.22645e+00    6.41165e-01
    1.22062e+00    6.44759e-01
    1.21467e+00    6.48277e-01
    1.20862e+00    6.51716e-01
    1.20245e+00    6.55073e-01
    1.19619e+00    6.58346e-01
    1.18983e+00    6.61530e-01
    1.18337e+00    6.64624e-01
    1.17684e+00    6.67623e-01
    1.17023e+00    6.70526e-01
    1.16354e+00    6.73329e-01
    1.15678e+00    6.76031e-01
    1.14996e+00    6.78628e-01
    1.14309e+00    6.81119e-01
    1.13616e+00    6.83500e-01
    1.12919e+00    6.85771e-01
    1.12218e+00    6.87930e-01
    1.11514e+00    6.89973e-01
    1.10806e+00    6.91901e-01
    1.10096e+00    6.93711e-01
    1.09384e+00    6.95403e-01
    1.08671e+00    6.96974e-01
    1.07958e+00    6.98424e-01
    1.07243e+00    6.99752e-01
    1.06530e+00    7.00958e-01
    1.05816e+00    7.02041e-01
    1.05104e+00    7.03000e-01
    1.04394e+00    7.03835e-01
    1.03686e+00    7.04546e-01
    1.02980e+00    7.05133e-01
    1.02278e+00    7.05597e-01
    1.01579e+00    7.05937e-01
    1.00883e+00    7.06154e-01
    1.00192e+00    7.06249e-01
    9.95058e-01    7.06222e-01
    9.88244e-01    7.06075e-01
    9.81483e-01    7.05808e-01
    9.74778e-01    7.05422e-01
    9.68134e-01    7.04919e-01
    9.61554e-01    7.04299e-01
    9.55039e-01    7.03565e-01
    9.48594e-01    7.02718e-01
    9.42220e-01    7.01760e-01
    9.35921e-01    7.00691e-01
    9.29699e-01    6.99515e-01
    9.23556e-01    6.98233e-01
    9.17494e-01    6.96847e-01
    9.11516e-01    6.95359e-01
    9.05623e-01    6.93771e-01
    8.99818e-01    6.92086e-01
    8.94101e-01    6.90305e-01
    8.88475e-01    6.88432e-01
    8.82940e-01    6.86467e-01
    8.77499e-01    6.84415e-01
    8.72153e-01    6.82276e-01
    8.66901e-01    6.80054e-01
    8.61747e-01    6.77751e-01
    8.56690e-01    6.75370e-01
    8.51731e-01    6.72913e-01
    8.46872e-01    6.70382e-01
    8.42112e-01    6.67781e-01
    8.37453e-01    6.65111e-01
    8.32894e-01    6.62376e-01
    8.28437e-01    6.59578e-01
    8.24081e-01    6.56719e-01
    8.19827e-01    6.53802e-01
    8.15675e-01    6.50830e-01
    8.11625e-01    6.47805e-01
    8.07677e-01    6.44729e-01
    8.03832e-01    6.41606e-01
    8.00089e-01    6.38437e-01
    7.96448e-01    6.35225e-01
    7.92909e-01    6.31973e-01
    7.89472e-01    6.28682e-01
    7.86136e-01    6.25356e-01
    7.82902e-01    6.21996e-01
    7.79768e-01    6.18605e-01
    7.76736e-01    6.15185e-01
    7.73804e-01    6.11738e-01
    7.70972e-01    6.08267e-01
    7.68239e-01    6.04773e-01
    7.65605e-01    6.01259e-01
    7.63070e-01    5.97727e-01
    7.60634e-01    5.94179e-01
    7.58295e-01    5.90617e-01
    7.56053e-01    5.87042e-01
    7.53907e-01    5.83457e-01
    7.51858e-01    5.79863e-01
    7.49904e-01    5.76263e-01
    7.48045e-01    5.72658e-01
    7.46280e-01    5.69049e-01
    7.44609e-01    5.65439e-01
    7.43032e-01    5.61830e-01
    7.41546e-01    5.58221e-01
    7.40153e-01    5.54616e-01
    7.38851e-01    5.51016e-01
    7.37640e-01    5.47422e-01
    7.36519e-01    5.43835e-01
    7.35488e-01    5.40258e-01
    7.34545e-01    5.36691e-01
    7.33691e-01    5.33135e-01
    7.32924e-01    5.29592e-01
    7.32244e-01    5.26063e-01
    7.31651e-01    5.22550e-01
    7.31144e-01    5.19052e-01
    7.30723e-01    5.15573e-01
    7.30386e-01    5.12111e-01
    7.30133e-01    5.08669e-01
    7.29963e-01    5.05248e-01
    7.29877e-01    5.01848e-01
    7.29873e-01    4.98470e-01
    7.29951e-01    4.95116e-01
    7.30111e-01    4.91785e-01
    7.30351e-01    4.88479e-01
    7.30672e-01    4.85199e-01
    7.31072e-01    4.81946e-01
    7.31551e-01    4.78719e-01
    7.32110e-01    4.75520e-01
    7.32746e-01    4.72350e-01
    7.33460e-01    4.69209e-01
    7.34251e-01    4.66097e-01
    7.35119e-01    4.63016e-01
    7.36064e-01    4.59965e-01
    7.37084e-01    4.56946e-01
    7.38179e-01    4.53958e-01
    7.39349e-01    4.51003e-01
    7.40594e-01    4.48081e-01
    7.41913e-01    4.45192e-01
    7.43305e-01    4.42336e-01
    7.44770e-01    4.39514e-01
    7.46308e-01    4.36727e-01
    7.47918e-01    4.33975e-01
    7.49600e-01    4.31258e-01
    7.51353e-01    4.28576e-01
    7.53177e-01    4.25929e-01
    7.55072e-01    4.23319e-01
    7.57037e-01    4.20745e-01
    7.59072e-01    4.18208e-01
    7.61176e-01    4.15708e-01
    7.63349e-01    4.13244e-01
    7.65591e-01    4.10818e-01
    7.67901e-01    4.08429e-01
    7.70279e-01    4.06078e-01
    7.72724e-01    4.03765e-01
    7.75236e-01    4.01490e-01
    7.77815e-01    3.99253e-01
    7.80460e-01    3.97055e-01
    7.83171e-01    3.94895e-01
    7.85948e-01    3.92773e-01
    7.88789e-01    3.90691e-01
    7.91696e-01    3.88648e-01
    7.94666e-01    3.86643e-01
    7.97701e-01    3.84678e-01
    8.00799e-01    3.82752e-01
    8.03960e-01    3.80866e-01
    8.07184e-01    3.79019e-01
    8.10470e-01    3.77212e-01
    8.13818e-01    3.75444e-01
    8.17228e-01    3.73717e-01
    8.20698e-01    3.72029e-01
    8.24230e-01    3.70382e-01
    8.27821e-01    3.68774e-01
    8.31471e-01    3.67207e-01
    8.35181e-01    3.65680e-01
    8.38950e-01    3.64193e-01
    8.42777e-01    3.62747e-01
    8.46661e-01    3.61342e-01
    8.50603e-01    3.59977e-01
    8.54602e-01    3.58653e-01
    8.58656e-01    3.57370e-01
    8.62766e-01    3.56127e-01
    8.66931e-01    3.54926e-01
    8.71150e-01    3.53766e-01
    8.75424e-01    3.52647e-01
    8.79750e-01    3.51569e-01
    8.84129e-01    3.50533e-01
    8.88560e-01    3.49538e-01
    8.93042e-01    3.48586e-01
    8.97574e-01    3.47674e-01
    9.02156e-01    3.46805e-01
    9.06788e-01    3.45978e-01
    9.11467e-01    3.45193e-01
    9.16194e-01    3.44450e-01
    9.20968e-01    3.43749e-01
    9.25787e-01    3.43091e-01
    9.30652e-01    3.42476e-01
    9.35560e-01    3.41904e-01
    9.40512e-01    3.41375e-01
    9.45506e-01    3.40889e-01
    9.50541e-01    3.40446e-01
    9.55616e-01    3.40047e-01
    9.60731e-01    3.39691e-01
    9.65884e-01    3.39380e-01
    9.71073e-01    3.39113e-01
    9.76299e-01    3.38889e-01
    9.81559e-01    3.38711e-01
    9.86853e-01    3.38577e-01
    9.92179e-01    3.38488e-01
    9.97535e-01    3.38445e-01
    1.00292e+00    3.38447e-01
    1.00834e+00    3.38494e-01
    1.01378e+00    3.38588e-01
    1.01925e+00    3.38728e-01
    1.02474e+00    3.38914e-01
    1.03025e+00    3.39147e-01
    1.03578e+00    3.39427e-01
    1.04134e+00    3.39754e-01
    1.04691e+00    3.40129e-01
    1.05249e+00    3.40552e-01
    1.05809e+00    3.41023e-01
    1.06371e+00    3.41543e-01
    1.06933e+00    3.42111e-01
    1.07496e+00    3.42729e-01
    1.08060e+00    3.43396e-01
    1.08624e+00    3.44113e-01
    1.09189e+00    3.44880e-01
    1.09753e+00    3.45698e-01
    1.10318e+00    3.46566e-01
    1.10882e+00    3.47486e-01
    1.11445e+00    3.48457e-01
    1.12008e+00    3.49480e-01
    1.12569e+00    3.50555e-01
    1.13129e+00    3.51683e-01
    1.13688e+00    3.52864e-01
    1.14244e+00    3.54098e-01
    1.14799e+00    3.55386e-01
    1.15351e+00    3.56728e-01
    1.15900e+00    3.58124e-01
    1.16447e+00    3.59575e-01
    1.16990e+00    3.61081e-01
    1.17530e+00    3.62643e-01
    1.18067e+00    3.64260e-01
    1.18599e+00    3.65933e-01
    1.19126e+00    3.67663e-01
    1.19650e+00    3.69449e-01
    1.20168e+00    3.71293e-01
    1.20681e+00    3.73194e-01
    1.21188e+00    3.75152e-01
    1.21689e+00    3.77168e-01
    1.22184e+00    3.79242e-01
    1.22673e+00    3.81375e-01
    1.23154e+00    3.83566e-01
    1.23629e+00    3.85815e-01
    1.24095e+00    3.88124e-01
    1.24554e+00    3.90491e-01
    1.25004e+00    3.92918e-01
    1.25446e+00    3.95404e-01
    1.25879e+00    3.97949e-01
    1.26303e+00    4.00553e-01
    1.26716e+00    4.03217e-01
    1.27120e+00    4.05939e-01
    1.27513e+00    4.08721e-01
    1.27896e+00    4.11562e-01
    1.28267e+00    4.14461e-01
    1.28627e+00    4.17420e-01
    1.28975e+00    4.20436e-01
    1.29311e+00    4.23511e-01
    1.29635e+00    4.26643e-01
    1.29945e+00    4.29832e-01
    1.30242e+00    4.33078e-01
    1.30526e+00    4.36381e-01
    1.30796e+00    4.39739e-01
    1.31051e+00    4.43151e-01
    1.31292e+00    4.46618e-01
    1.31518e+00    4.50139e-01
    1.31729e+00    4.53712e-01
    1.31925e+00    4.57337e-01
    1.32105e+00    4.61012e-01
    1.32268e+00    4.64737e-01
    1.32415e+00    4.68510e-01
    1.32546e+00    4.72330e-01
    1.32660e+00    4.76195e-01
    1.32757e+00    4.80105e-01
    1.32836e+00    4.84058e-01
    1.32898e+00    4.88052e-01
    1.32942e+00    4.92085e-01
    1.32968e+00    4.96156e-01
    1.32976e+00    5.00263e-01
    1.32965e+00    5.04404e-01
    1.32937e+00    5.08577e-01
    1.32889e+00    5.12779e-01
    1.32823e+00    5.17008e-01
    1.32739e+00    5.21263e-01
    1.32635e+00    5.25540e-01
    1.32513e+00    5.29838e-01
    1.32372e+00    5.34153e-01
    1.32211e+00    5.38482e-01
    1.32032e+00    5.42824e-01
    1.31834e+00    5.47175e-01
    1.31618e+00    5.51533e-01
    1.31382e+00    5.55893e-01
    1.31128e+00    5.60254e-01
    1.30856e+00    5.64612e-01
    1.30565e+00    5.68964e-01
    1.30255e+00    5.73306e-01
    1.29928e+00    5.77636e-01
    1.29583e+00    5.81949e-01
    1.29220e+00    5.86242e-01
    1.28840e+00    5.90513e-01
    1.28443e+00    5.94756e-01
    1.28029e+00    5.98970e-01
    1.27598e+00    6.03149e-01
    1.27152e+00    6.07292e-01
    1.26689e+00    6.11393e-01
    1.26211e+00    6.15449e-01
    1.25718e+00    6.19457e-01
    1.25210e+00    6.23413e-01
    1.24688e+00    6.27314e-01
    1.24152e+00    6.31156e-01
    1.23602e+00    6.34935e-01
    1.23040e+00    6.38647e-01
    1.22465e+00    6.42291e-01
    1.21878e+00    6.45861e-01
    1.21280e+00    6.49355e-01
    1.20671e+00    6.52769e-01
    1.20051e+00    6.56100e-01
    1.19422e+00    6.59346e-01
    1.18783e+00    6.62502e-01
    1.18135e+00    6.65567e-01
    1.17479e+00    6.68536e-01
    1.16815e+00    6.71408e-01
    1.16144e+00    6.74180e-01
    1.15467e+00    6.76850e-01
    1.14783e+00    6.79414e-01
    1.14094e+00    6.81871e-01
    1.13400e+00    6.84219e-01
    1.12702e+00    6.86455e-01
    1.11999e+00    6.88577e-01
    1.11294e+00    6.90585e-01
    1.10585e+00    6.92477e-01
    1.09875e+00    6.94250e-01
    1.09163e+00    6.95904e-01
    1.08449e+00    6.97438e-01
    1.07735e+00    6.98850e-01
    1.07021e+00    7.00141e-01
    1.06308e+00    7.01308e-01
    1.05595e+00    7.02352e-01
    1.04883e+00    7.03273e-01
    1.04174e+00    7.04069e-01
    1.03466e+00    7.04742e-01
    1.02762e+00    7.05291e-01
    1.02060e+00    7.05716e-01
    1.01362e+00    7.06018e-01
    1.00668e+00    7.06197e-01
    9.99783e-01    7.06254e-01
    9.92933e-01    7.06190e-01
    9.86135e-01    7.06005e-01
    9.79391e-01    7.05700e-01
    9.72706e-01    7.05278e-01
    9.66081e-01    7.04738e-01
    9.59520e-01    7.04083e-01
    9.53027e-01    7.03314e-01
    9.46604e-01    7.02432e-01
    9.40253e-01    7.01439e-01
    9.33978e-01    7.00337e-01
    9.27780e-01    6.99128e-01
    9.21662e-01    6.97813e-01
    9.15626e-01    6.96395e-01
    9.09674e-01    6.94876e-01
    9.03808e-01    6.93258e-01
    8.98030e-01    6.91542e-01
    8.92341e-01    6.89733e-01
    8.86744e-01    6.87830e-01
    8.81238e-01    6.85838e-01
    8.75826e-01    6.83759e-01
    8.70509e-01    6.81594e-01
    8.65288e-01    6.79346e-01
    8.60164e-01    6.77019e-01
    8.55137e-01    6.74614e-01
    8.50209e-01    6.72133e-01
    8.45381e-01    6.69581e-01
    8.40652e-01    6.66958e-01
    8.36024e-01    6.64268e-01
    8.31497e-01    6.61512e-01
    8.27071e-01    6.58695e-01
    8.22747e-01    6.55818e-01
    8.18525e-01    6.52884e-01
    8.14404e-01    6.49895e-01
    8.10386e-01    6.46854e-01
    8.06470e-01    6.43763e-01
    8.02657e-01    6.40625e-01
    7.98945e-01    6.37443e-01
    7.95336e-01    6.34218e-01
    7.91829e-01    6.30953e-01
    7.88423e-01    6.27651e-01
    7.85119e-01    6.24314e-01
    7.81916e-01    6.20944e-01
    7.78815e-01    6.17544e-01
    7.75813e-01    6.14116e-01
    7.72912e-01    6.10661e-01
    7.70111e-01    6.07183e-01
    7.67409e-01    6.03682e-01
    7.64806e-01    6.00163e-01
    7.62302e-01    5.96625e-01
    7.59896e-01    5.93073e-01
    7.57587e-01    5.89506e-01
    7.55375e-01    5.85928e-01
    7.53260e-01    5.82340e-01
    7.51240e-01    5.78744e-01
    7.49316e-01    5.75142e-01
    7.47486e-01    5.71536e-01
    7.45751e-01    5.67927e-01
    7.44109e-01    5.64317e-01
    7.42560e-01    5.60707e-01
    7.41103e-01    5.57100e-01
    7.39739e-01    5.53496e-01
    7.38465e-01    5.49898e-01
    7.37282e-01    5.46306e-01
    7.36189e-01    5.42722e-01
    7.35185e-01    5.39147e-01
    7.34270e-01    5.35584e-01
    7.33443e-01    5.32032e-01
    7.32703e-01    5.28493e-01
    7.32051e-01    5.24969e-01
    7.31485e-01    5.21460e-01
    7.31004e-01    5.17968e-01
    7.30609e-01    5.14494e-01
    7.30298e-01    5.11039e-01
    7.30071e-01    5.07603e-01
    7.29928e-01    5.04188e-01
    7.29867e-01    5.00795e-01
    7.29889e-01    4.97424e-01
    7.29992e-01    4.94077e-01
    7.30177e-01    4.90754e-01
    7.30442e-01    4.87457e-01
    7.30788e-01    4.84185e-01
    7.31212e-01    4.80939e-01
    7.31717e-01    4.77721e-01
    7.32299e-01    4.74531e-01
    7.32960e-01    4.71370e-01
    7.33698e-01    4.68238e-01
    7.34513e-01    4.65136e-01
    7.35405e-01    4.62064e-01
    7.36373e-01    4.59023e-01
    7.37416e-01    4.56013e-01
    7.38535e-01    4.53036e-01
    7.39729e-01    4.50091e-01
    7.40996e-01    4.47179e-01
    7.42338e-01    4.44300e-01
    7.43753e-01    4.41455e-01
    7.45241e-01    4.38644e-01
    7.46801e-01    4.35868e-01
    7.48433e-01    4.33126e-01
    7.50137e-01    4.30420e-01
    7.51913e-01    4.27749e-01
    7.53759e-01    4.25114e-01
    7.55676e-01    4.22515e-01
    7.57663e-01    4.19952e-01
    7.59719e-01    4.17426e-01
    7.61845e-01    4.14937e-01
    7.64039e-01    4.12486e-01
    7.66302e-01    4.10071e-01
    7.68633e-01    4.07694e-01
    7.71032e-01    4.05355e-01
    7.73498e-01    4.03053e-01
    7.76031e-01    4.00790e-01
    7.78631e-01    3.98565e-01
    7.81296e-01    3.96379e-01
    7.84028e-01    3.94231e-01
    7.86825e-01    3.92122e-01
    7.89686e-01    3.90051e-01
    7.92613e-01    3.88020e-01
    7.95603e-01    3.86028e-01
    7.98658e-01    3.84075e-01
    8.01775e-01    3.82161e-01
    8.04956e-01    3.80287e-01
    8.08200e-01    3.78453e-01
    8.11505e-01    3.76658e-01
    8.14872e-01    3.74903e-01
    8.18301e-01    3.73188e-01
    8.21790e-01    3.71512e-01
    8.25340e-01    3.69877e-01
    8.28950e-01    3.68282e-01
    8.32619e-01    3.66728e-01
    8.36347e-01    3.65213e-01
    8.40134e-01    3.63739e-01
    8.43979e-01    3.62306e-01
    8.47881e-01    3.60913e-01
    8.51841e-01    3.59561e-01
    8.55857e-01    3.58249e-01
    8.59928e-01    3.56979e-01
    8.64056e-01    3.55749e-01
    8.68238e-01    3.54561e-01
    8.72474e-01    3.53413e-01
    8.76764e-01    3.52307e-01
    8.81106e-01    3.51243e-01
    8.85501e-01    3.50219e-01
    8.89948e-01    3.49238e-01
    8.94446e-01    3.48298e-01
    8.98994e-01    3.47399e-01
    9.03591e-01    3.46543e-01
    9.08238e-01    3.45729e-01
    9.12932e-01    3.44957e-01
    9.17674e-01    3.44227e-01
    9.22462e-01    3.43540e-01
    9.27295e-01    3.42896e-01
    9.32174e-01    3.42294e-01
    9.37096e-01    3.41735e-01
    9.42061e-01    3.41219e-01
    9.47067e-01    3.40746e-01
    9.52115e-01    3.40317e-01
    9.57203e-01    3.39932e-01
    9.62329e-01    3.39590e-01
    9.67494e-01    3.39292e-01
    9.72695e-01    3.39038e-01
    9.77931e-01    3.38829e-01
    9.83202e-01    3.38665e-01
    9.88506e-01    3.38545e-01
    9.93841e-01    3.38470e-01
    9.99208e-01    3.38441e-01
    1.00460e+00    3.38457e-01
    1.01003e+00    3.38519e-01
    1.01548e+00    3.38627e-01
    1.02095e+00    3.38781e-01
    1.02645e+00    3.38982e-01
    1.03197e+00    3.39229e-01
    1.03751e+00    3.39524e-01
    1.04307e+00    3.39866e-01
    1.04864e+00    3.40256e-01
    1.05423e+00    3.40694e-01
    1.05984e+00    3.41180e-01
    1.06546e+00    3.41715e-01
    1.07108e+00    3.42298e-01
    1.07672e+00    3.42931e-01
    1.08236e+00    3.43614e-01
    1.08800e+00    3.44346e-01
    1.09364e+00    3.45129e-01
    1.09929e+00    3.45962e-01
    1.10493e+00    3.46847e-01
    1.11057e+00    3.47782e-01
    1.11620e+00    3.48769e-01
    1.12182e+00    3.49809e-01
    1.12743e+00    3.50900e-01
    1.13303e+00    3.52045e-01
    1.13861e+00    3.53242e-01
    1.14417e+00    3.54493e-01
    1.14971e+00    3.55798e-01
    1.15522e+00    3.57156e-01
    1.16071e+00    3.58570e-01
    1.16616e+00    3.60038e-01
    1.17159e+00    3.61561e-01
    1.17698e+00    3.63140e-01
    1.18233e+00    3.64774e-01
    1.18763e+00    3.66465e-01
    1.19290e+00    3.68213e-01
    1.19811e+00    3.70017e-01
    1.20328e+00    3.71878e-01
    1.20839e+00    3.73797e-01
    1.21344e+00    3.75773e-01
    1.21844e+00    3.77807e-01
    1.22337e+00    3.79899e-01
    1.22823e+00    3.82050e-01
    1.23303e+00    3.84259e-01
    1.23775e+00    3.86527e-01
    1.24239e+00    3.88854e-01
    1.24695e+00    3.91240e-01
    1.25143e+00    3.93685e-01
    1.25582e+00    3.96189e-01
    1.26012e+00    3.98752e-01
    1.26432e+00    4.01375e-01
    1.26843e+00    4.04057e-01
    1.27243e+00    4.06798e-01
    1.27633e+00    4.09598e-01
    1.28013e+00    4.12457e-01
    1.28380e+00    4.15375e-01
    1.28737e+00    4.18351e-01
    1.29081e+00    4.21386e-01
    1.29413e+00    4.24479e-01
    1.29733e+00    4.27629e-01
    1.30039e+00    4.30836e-01
    1.30332e+00    4.34099e-01
    1.30611e+00    4.37419e-01
    1.30877e+00    4.40794e-01
    1.31128e+00    4.44224e-01
    1.31364e+00    4.47708e-01
    1.31586e+00    4.51245e-01
    1.31792e+00    4.54834e-01
    1.31982e+00    4.58474e-01
    1.32157e+00    4.62165e-01
    1.32316e+00    4.65905e-01
    1.32458e+00    4.69693e-01
    1.32583e+00    4.73527e-01
    1.32692e+00    4.77407e-01
    1.32783e+00    4.81330e-01
    1.32857e+00    4.85296e-01
    1.32913e+00    4.89302e-01
    1.32952e+00    4.93348e-01
    1.32972e+00    4.97430e-01
    1.32974e+00    5.01548e-01
    1.32958e+00    5.05698e-01
    1.32924e+00    5.09880e-01
    1.32871e+00    5.14091e-01
    1.32799e+00    5.18329e-01
    1.32708e+00    5.22591e-01
    1.32599e+00    5.26875e-01
    1.32471e+00    5.31178e-01
    1.32324e+00    5.35498e-01
    1.32158e+00    5.39832e-01
    1.31973e+00    5.44177e-01
    1.31769e+00    5.48530e-01
    1.31547e+00    5.52889e-01
    1.31305e+00    5.57250e-01
    1.31045e+00    5.61610e-01
    1.30767e+00    5.65966e-01
    1.30470e+00    5.70316e-01
    1.30156e+00    5.74654e-01
    1.29823e+00    5.78979e-01
    1.29472e+00    5.83286e-01
    1.29104e+00    5.87573e-01
    1.28718e+00    5.91836e-01
    1.28316e+00    5.96070e-01
    1.27897e+00    6.00274e-01
    1.27461e+00    6.04442e-01
    1.27009e+00    6.08572e-01
    1.26542e+00    6.12659e-01
    1.26059e+00    6.16701e-01
    1.25561e+00    6.20693e-01
    1.25049e+00    6.24633e-01
    1.24522e+00    6.28515e-01
    1.23982e+00    6.32338e-01
    1.23429e+00    6.36097e-01
    1.22862e+00    6.39788e-01
    1.22284e+00    6.43409e-01
    1.21693e+00    6.46956e-01
    1.21092e+00    6.50425e-01
    1.20479e+00    6.53814e-01
    1.19857e+00    6.57119e-01
    1.19224e+00    6.60337e-01
    1.18582e+00    6.63465e-01
    1.17932e+00    6.66501e-01
    1.17273e+00    6.69440e-01
    1.16607e+00    6.72281e-01
    1.15934e+00    6.75022e-01
    1.15255e+00    6.77659e-01
    1.14569e+00    6.80190e-01
    1.13879e+00    6.82613e-01
    1.13183e+00    6.84926e-01
    1.12484e+00    6.87127e-01
    1.11780e+00    6.89214e-01
    1.11074e+00    6.91186e-01
    1.10365e+00    6.93041e-01
    1.09654e+00    6.94777e-01
    1.08941e+00    6.96394e-01
    1.08227e+00    6.97890e-01
    1.07513e+00    6.99265e-01
    1.06799e+00    7.00517e-01
    1.06086e+00    7.01646e-01
    1.05373e+00    7.02652e-01
    1.04662e+00    7.03534e-01
    1.03953e+00    7.04292e-01
    1.03247e+00    7.04926e-01
    1.02543e+00    7.05436e-01
    1.01842e+00    7.05823e-01
    1.01146e+00    7.06087e-01
    1.00453e+00    7.06228e-01
    9.97647e-01    7.06247e-01
    9.90814e-01    7.06145e-01
    9.84032e-01    7.05923e-01
    9.77306e-01    7.05582e-01
    9.70639e-01    7.05123e-01
    9.64033e-01    7.04547e-01
    9.57494e-01    7.03856e-01
    9.51022e-01    7.03052e-01
    9.44621e-01    7.02135e-01
    9.38293e-01    7.01108e-01
    9.32042e-01    6.99972e-01
    9.25868e-01    6.98730e-01
    9.19776e-01    6.97383e-01
    9.13766e-01    6.95933e-01
    9.07841e-01    6.94383e-01
    9.02002e-01    6.92734e-01
    8.96251e-01    6.90990e-01
    8.90591e-01    6.89151e-01
    8.85021e-01    6.87220e-01
    8.79545e-01    6.85201e-01
    8.74162e-01    6.83094e-01
    8.68875e-01    6.80904e-01
    8.63684e-01    6.78631e-01
    8.58590e-01    6.76279e-01
    8.53594e-01    6.73850e-01
    8.48697e-01    6.71347e-01
    8.43899e-01    6.68772e-01
    8.39202e-01    6.66128e-01
    8.34605e-01    6.63418e-01
    8.30110e-01    6.60643e-01
    8.25715e-01    6.57807e-01
    8.21423e-01    6.54911e-01
    8.17232e-01    6.51960e-01
    8.13144e-01    6.48954e-01
    8.09157e-01    6.45898e-01
    8.05273e-01    6.42792e-01
    8.01492e-01    6.39640e-01
    7.97812e-01    6.36444e-01
    7.94234e-01    6.33207e-01
    7.90759e-01    6.29930e-01
    7.87385e-01    6.26617e-01
    7.84112e-01    6.23270e-01
    7.80941e-01    6.19890e-01
    7.77870e-01    6.16481e-01
    7.74900e-01    6.13044e-01
    7.72030e-01    6.09582e-01
    7.69260e-01    6.06096e-01
    7.66589e-01    6.02590e-01
    7.64017e-01    5.99064e-01
    7.61543e-01    5.95522e-01
    7.59167e-01    5.91965e-01
    7.56889e-01    5.88394e-01
    7.54707e-01    5.84813e-01
    7.52621e-01    5.81223e-01
    7.50631e-01    5.77625e-01
    7.48737e-01    5.74021e-01
    7.46936e-01    5.70414e-01
    7.45230e-01    5.66804e-01
    7.43617e-01    5.63194e-01
    7.42097e-01    5.59585e-01
    7.40669e-01    5.55979e-01
    7.39333e-01    5.52376e-01
    7.38087e-01    5.48780e-01
    7.36932e-01    5.45190e-01
    7.35867e-01    5.41609e-01
    7.34891e-01    5.38038e-01
    7.34003e-01    5.34478e-01
    7.33203e-01    5.30930e-01
    7.32491e-01    5.27395e-01
    7.31865e-01    5.23876e-01
    7.31326e-01    5.20372e-01
    7.30872e-01    5.16886e-01
    7.30503e-01    5.13417e-01
    7.30218e-01    5.09968e-01
    7.30018e-01    5.06539e-01
    7.29900e-01    5.03130e-01
    7.29865e-01    4.99744e-01
    7.29912e-01    4.96381e-01
    7.30041e-01    4.93041e-01
    7.30251e-01    4.89726e-01
    7.30541e-01    4.86436e-01
    7.30911e-01    4.83173e-01
    7.31361e-01    4.79936e-01
    7.31889e-01    4.76726e-01
    7.32496e-01    4.73545e-01
    7.33181e-01    4.70393e-01
    7.33943e-01    4.67270e-01
    7.34782e-01    4.64177e-01
    7.35698e-01    4.61115e-01
    7.36689e-01    4.58083e-01
    7.37756e-01    4.55084e-01
    7.38898e-01    4.52116e-01
    7.40115e-01    4.49182e-01
    7.41406e-01    4.46280e-01
    7.42770e-01    4.43411e-01
    7.44208e-01    4.40577e-01
    7.45718e-01    4.37777e-01
    7.47301e-01    4.35011e-01


==> data/pp_phase_x_1.40_y_0.70.csv <==
    1.39963e+00    7.00280e-01
    1.39015e+00    7.07228e-01
    1.38042e+00    7.14073e-01
    1.37046e+00    7.20808e-01
    1.36025e+00    7.27422e-01
    1.34984e+00    7.33908e-01
    1.33921e+00    7.40256e-01
    1.32839e+00    7.46460e-01
    1.31739e+00    7.52510e-01
    1.30622e+00    7.58399e-01
    1.29489e+00    7.64119e-01
    1.28342e+00    7.69663e-01
    1.27182e+00    7.75024e-01
    1.26011e+00    7.80195e-01
    1.24829e+00    7.85169e-01
    1.23638e+00    7.89940e-01
    1.22439e+00    7.94503e-01
    1.21234e+00    7.98852e-01
    1.20024e+00    8.02983e-01
    1.18811e+00    8.06891e-01
    1.17594e+00    8.10571e-01
    1.16376e+00    8.14020e-01
    1.15158e+00    8.17235e-01
    1.13941e+00    8.20213e-01
    1.12726e+00    8.22952e-01
    1.11514e+00    8.25449e-01
    1.10307e+00    8.27704e-01
    1.09105e+00    8.29714e-01
    1.07909e+00    8.31481e-01
    1.06721e+00    8.33003e-01
    1.05540e+00    8.34280e-01
    1.04369e+00    8.35314e-01
    1.03207e+00    8.36105e-01
    1.02057e+00    8.36655e-01
    1.00917e+00    8.36966e-01
    9.97897e-01    8.37040e-01
    9.86751e-01    8.36879e-01
    9.75738e-01    8.36486e-01
    9.64865e-01    8.35865e-01
    9.54136e-01    8.35019e-01
    9.43556e-01    8.33952e-01
    9.33130e-01    8.32667e-01
    9.22862e-01    8.31169e-01
    9.12756e-01    8.29463e-01
    9.02816e-01    8.27553e-01
    8.93043e-01    8.25443e-01
    8.83441e-01    8.23140e-01
    8.74012e-01    8.20648e-01
    8.64758e-01    8.17972e-01
    8.55681e-01    8.15118e-01
    8.46782e-01    8.12092e-01
    8.38063e-01    8.08899e-01
    8.29524e-01    8.05544e-01
    8.21166e-01    8.02035e-01
    8.12990e-01    7.98375e-01
    8.04995e-01    7.94571e-01
    7.97181e-01    7.90629e-01
    7.89549e-01    7.86555e-01
    7.82098e-01    7.82355e-01
    7.74827e-01    7.78033e-01
    7.67735e-01    7.73597e-01
    7.60823e-01    7.69051e-01
    7.54088e-01    7.64402e-01
    7.47530e-01    7.59655e-01
    7.41148e-01    7.54814e-01
    7.34940e-01    7.49887e-01
    7.28904e-01    7.44878e-01
    7.23040e-01    7.39792e-01
    7.17345e-01    7.34635e-01
    7.11818e-01    7.29411e-01
    7.06458e-01    7.24126e-01
    7.01262e-01    7.18785e-01
    6.96229e-01    7.13392e-01
    6.91357e-01    7.07951e-01
    6.86644e-01    7.02468e-01
    6.82088e-01    6.96946e-01
    6.77687e-01    6.91391e-01
    6.73440e-01    6.85805e-01
    6.69345e-01    6.80194e-01
    6.65399e-01    6.74561e-01
    6.61601e-01    6.68910e-01
    6.57948e-01    6.63245e-01
    6.54439e-01    6.57568e-01
    6.51073e-01    6.51884e-01
    6.47846e-01    6.46196e-01
    6.44758e-01    6.40507e-01
    6.41806e-01    6.34820e-01
    6.38989e-01    6.29139e-01
    6.36304e-01    6.23465e-01
    6.33751e-01    6.17802e-01
    6.31327e-01    6.12152e-01
    6.29030e-01    6.06519e-01
    6.26859e-01    6.00903e-01
    6.24813e-01    5.95308e-01
    6.22889e-01    5.89736e-01
    6.21086e-01    5.84189e-01
    6.19402e-01    5.78669e-01
    6.17837e-01    5.73178e-01
    6.16388e-01    5.67717e-01
    6.15054e-01    5.62289e-01
    6.13833e-01    5.56895e-01
    6.12725e-01    5.51537e-01
    6.11727e-01    5.46216e-01
    6.10840e-01    5.40933e-01
    6.10060e-01    5.35691e-01
    6.09388e-01    5.30489e-01
    6.08821e-01    5.25330e-01
    6.08359e-01    5.20215e-01
    6.08001e-01    5.15144e-01
    6.07745e-01    5.10118e-01
    6.07591e-01    5.05139e-01
    6.07536e-01    5.00208e-01
    6.07582e-01    4.95324e-01
    6.07726e-01    4.90489e-01
    6.07967e-01    4.85704e-01
    6.08305e-01    4.80969e-01
    6.08738e-01    4.76284e-01
    6.09267e-01    4.71651e-01
    6.09890e-01    4.67070e-01
    6.10606e-01    4.62541e-01
    6.11414e-01    4.58065e-01
    6.12315e-01    4.53641e-01
    6.13306e-01    4.49271e-01
    6.14389e-01    4.44955e-01
    6.15561e-01    4.40692e-01
    6.16822e-01    4.36484e-01
    6.18172e-01    4.32330e-01
    6.19611e-01    4.28230e-01
    6.21137e-01    4.24185e-01
    6.22750e-01    4.20195e-01
    6.24450e-01    4.16259e-01
    6.26236e-01    4.12379e-01
    6.28108e-01    4.08553e-01
    6.30065e-01    4.04782e-01
    6.32107e-01    4.01066e-01
    6.34234e-01    3.97404e-01
    6.36445e-01    3.93798e-01
    6.38740e-01    3.90246e-01
    6.41119e-01    3.86749e-01
    6.43581e-01    3.83306e-01
    6.46125e-01    3.79918e-01
    6.48753e-01    3.76584e-01
    6.51463e-01    3.73304e-01
    6.54255e-01    3.70078e-01
    6.57130e-01    3.66906e-01
    6.60086e-01    3.63788e-01
    6.63124e-01    3.60723e-01
    6.66243e-01    3.57712e-01
    6.69444e-01    3.54754e-01
    6.72725e-01    3.51849e-01
    6.76088e-01    3.48996e-01
    6.79531e-01    3.46196e-01
    6.83056e-01    3.43449e-01
    6.86660e-01    3.40754e-01
    6.90345e-01    3.38110e-01
    6.94111e-01    3.35519e-01
    6.97957e-01    3.32979e-01
    7.01882e-01    3.30490e-01
    7.05888e-01    3.28052e-01
    7.09974e-01    3.25666e-01
    7.14140e-01    3.23330e-01
    7.18385e-01    3.21044e-01
    7.22710e-01    3.18809e-01
    7.27115e-01    3.16624e-01
    7.31599e-01    3.14489e-01
    7.36163e-01    3.12404e-01
    7.40806e-01    3.10368e-01
    7.45528e-01    3.08381e-01
    7.50330e-01    3.06444e-01
    7.55211e-01    3.04556e-01
    7.60170e-01    3.02716e-01
    7.65208e-01    3.00926e-01
    7.70326e-01    2.99184e-01
    7.75521e-01    2.97490e-01
    7.80796e-01    2.95844e-01
    7.86148e-01    2.94247e-01
    7.91579e-01    2.92698e-01
    7.97088e-01    2.91197e-01
    8.02675e-01    2.89744e-01
    8.08339e-01    2.88338e-01
    8.14081e-01    2.86981e-01
    8.19900e-01    2.85671e-01
    8.25796e-01    2.84408e-01
    8.31769e-01    2.83193e-01
    8.37818e-01    2.82026e-01
    8.43943e-01    2.80906e-01
    8.50145e-01    2.79834e-01
    8.56422e-01    2.78810e-01
    8.62773e-01    2.77833e-01
    8.69200e-01    2.76903e-01
    8.75701e-01    2.76022e-01
    8.82276e-01    2.75188e-01
    8.88924e-01    2.74402e-01
    8.95645e-01    2.73664e-01
    9.02438e-01    2.72974e-01
    9.09303e-01    2.72332e-01
    9.16239e-01    2.71739e-01
    9.23246e-01    2.71194e-01
    9.30322e-01    2.70698e-01
    9.37467e-01    2.70251e-01
    9.44680e-01    2.69853e-01
    9.51961e-01    2.69505e-01
    9.59308e-01    2.69206e-01
    9.66721e-01    2.68957e-01
    9.74198e-01    2.68759e-01
    9.81739e-01    2.68611e-01
    9.89342e-01    2.68514e-01
    9.97006e-01    2.68468e-01
    1.00473e+00    2.68474e-01
    1.01251e+00    2.68531e-01
    1.02035e+00    2.68642e-01
    1.02825e+00    2.68805e-01
    1.03620e+00    2.69022e-01
    1.04421e+00    2.69292e-01
    1.05226e+00    2.69617e-01
    1.06037e+00    2.69997e-01
    1.06852e+00    2.70432e-01
    1.07672e+00    2.70924e-01
    1.08496e+00    2.71472e-01
    1.09325e+00    2.72077e-01
    1.10158e+00    2.72740e-01
    1.10994e+00    2.73463e-01
    1.11834e+00    2.74244e-01
    1.12677e+00    2.75085e-01
    1.13523e+00    2.75988e-01
    1.14372e+00    2.76952e-01
    1.15224e+00    2.77978e-01
    1.16078e+00    2.79068e-01
    1.16933e+00    2.80222e-01
    1.17791e+00    2.81441e-01
    1.18650e+00    2.82726e-01
    1.19509e+00    2.84078e-01
    1.20370e+00    2.85497e-01
    1.21230e+00    2.86986e-01
    1.22091e+00    2.88544e-01
    1.22951e+00    2.90173e-01
    1.23811e+00    2.91874e-01
    1.24669e+00    2.93648e-01
    1.25526e+00    2.95497e-01
    1.26380e+00    2.97420e-01
    1.27233e+00    2.99420e-01
    1.28082e+00    3.01498e-01
    1.28927e+00    3.03654e-01
    1.29769e+00    3.05890e-01
    1.30606e+00    3.08207e-01
    1.31439e+00    3.10607e-01
    1.32266e+00    3.13090e-01
    1.33087e+00    3.15658e-01
    1.33901e+00    3.18313e-01
    1.34708e+00    3.21054e-01
    1.35508e+00    3.23885e-01
    1.36299e+00    3.26805e-01
    1.37082e+00    3.29817e-01
    1.37854e+00    3.32920e-01
    1.38617e+00    3.36118e-01
    1.39369e+00    3.39411e-01
    1.40109e+00    3.42800e-01
    1.40837e+00    3.46286e-01
    1.41552e+00    3.49871e-01
    1.42253e+00    3.53555e-01
    1.42940e+00    3.57340e-01
    1.43612e+00    3.61228e-01
    1.44269e+00    3.65218e-01
    1.44908e+00    3.69312e-01
    1.45531e+00    3.73511e-01
    1.46135e+00    3.77815e-01
    1.46721e+00    3.82226e-01
    1.47287e+00    3.86744e-01
    1.47833e+00    3.91370e-01
    1.48358e+00    3.96105e-01
    1.48860e+00    4.00948e-01
    1.49340e+00    4.05900e-01
    1.49797e+00    4.10962e-01
    1.50229e+00    4.16132e-01
    1.50637e+00    4.21412e-01
    1.51018e+00    4.26802e-01
    1.51373e+00    4.32300e-01
    1.51701e+00    4.37906e-01
    1.52001e+00    4.43620e-01
    1.52272e+00    4.49440e-01
    1.52514e+00    4.55366e-01
    1.52726e+00    4.61396e-01
    1.52907e+00    4.67529e-01
    1.53057e+00    4.73763e-01
    1.53174e+00    4.80096e-01
    1.53260e+00    4.86527e-01
    1.53312e+00    4.93052e-01
    1.53330e+00    4.99669e-01
    1.53315e+00    5.06374e-01
    1.53265e+00    5.13166e-01
    1.53180e+00    5.20040e-01
    1.53060e+00    5.26993e-01
    1.52905e+00    5.34020e-01
    1.52714e+00    5.41117e-01
    1.52486e+00    5.48281e-01
    1.52223e+00    5.55504e-01
    1.51923e+00    5.62784e-01
    1.51587e+00    5.70113e-01
    1.51214e+00    5.77487e-01
    1.50806e+00    5.84899e-01
    1.50361e+00    5.92343e-01
    1.49880e+00    5.99812e-01
    1.49364e+00    6.07300e-01
    1.48812e+00    6.14799e-01
    1.48225e+00    6.22302e-01
    1.47603e+00    6.29802e-01
    1.46948e+00    6.37290e-01
    1.46259e+00    6.44759e-01
    1.45537e+00    6.52200e-01
    1.44782e+00    6.59605e-01
    1.43996e+00    6.66966e-01
    1.43180e+00    6.74274e-01
    1.42333e+00    6.81521e-01
    1.41457e+00    6.88697e-01
    1.40554e+00    6.95794e-01
    1.39623e+00    7.02803e-01
    1.38666e+00    7.09714e-01
    1.37685e+00    7.16521e-01
    1.36679e+00    7.23213e-01
    1.35651e+00    7.29781e-01
    1.34602e+00    7.36219e-01
    1.33532e+00    7.42516e-01
    1.32443e+00    7.48665e-01
    1.31337e+00    7.54658e-01
    1.30214e+00    7.60487e-01
    1.29076e+00    7.66144e-01
    1.27924e+00    7.71623e-01
    1.26760e+00    7.76915e-01
    1.25585e+00    7.82016e-01
    1.24399e+00    7.86917e-01
    1.23206e+00    7.91614e-01
    1.22005e+00    7.96100e-01
    1.20798e+00    8.00371e-01
    1.19586e+00    8.04421e-01
    1.18371e+00    8.08247e-01
    1.17154e+00    8.11844e-01
    1.15936e+00    8.15209e-01
    1.14718e+00    8.18339e-01
    1.13502e+00    8.21231e-01
    1.12288e+00    8.23882e-01
    1.11077e+00    8.26292e-01
    1.09872e+00    8.28459e-01
    1.08672e+00    8.30381e-01
    1.07479e+00    8.32059e-01
    1.06293e+00    8.33492e-01
    1.05116e+00    8.34682e-01
    1.03948e+00    8.35628e-01
    1.02790e+00    8.36332e-01
    1.01643e+00    8.36795e-01
    1.00508e+00    8.37020e-01
    9.93853e-01    8.37009e-01
    9.82755e-01    8.36764e-01
    9.71791e-01    8.36288e-01
    9.60970e-01    8.35585e-01
    9.50294e-01    8.34659e-01
    9.39769e-01    8.33512e-01
    9.29400e-01    8.32150e-01
    9.19191e-01    8.30576e-01
    9.09144e-01    8.28796e-01
    8.99264e-01    8.26813e-01
    8.89552e-01    8.24633e-01
    8.80012e-01    8.22261e-01
    8.70647e-01    8.19701e-01
    8.61457e-01    8.16961e-01
    8.52444e-01    8.14044e-01
    8.43610e-01    8.10957e-01
    8.34956e-01    8.07705e-01
    8.26482e-01    8.04293e-01
    8.18190e-01    8.00729e-01
    8.10079e-01    7.97016e-01
    8.02149e-01    7.93162e-01
    7.94401e-01    7.89172e-01
    7.86835e-01    7.85051e-01
    7.79449e-01    7.80806e-01
    7.72243e-01    7.76443e-01
    7.65216e-01    7.71966e-01
    7.58368e-01    7.67383e-01
    7.51698e-01    7.62697e-01
    7.45203e-01    7.57915e-01
    7.38884e-01    7.53043e-01
    7.32738e-01    7.48086e-01
    7.26765e-01    7.43048e-01
    7.20962e-01    7.37936e-01
    7.15328e-01    7.32754e-01
    7.09861e-01    7.27508e-01
    7.04561e-01    7.22202e-01
    6.99424e-01    7.16841e-01
    6.94449e-01    7.11430e-01
    6.89635e-01    7.05974e-01
    6.84979e-01    7.00476e-01
    6.80479e-01    6.94942e-01
    6.76135e-01    6.89375e-01
    6.71943e-01    6.83780e-01
    6.67901e-01    6.78161e-01
    6.64009e-01    6.72521e-01
    6.60264e-01    6.66864e-01
    6.56663e-01    6.61194e-01
    6.53206e-01    6.55514e-01
    6.49891e-01    6.49829e-01
    6.46714e-01    6.44140e-01
    6.43675e-01    6.38451e-01
    6.40772e-01    6.32766e-01
    6.38003e-01    6.27087e-01
    6.35366e-01    6.21417e-01
    6.32860e-01    6.15758e-01
    6.30482e-01    6.10114e-01
    6.28231e-01    6.04487e-01
    6.26105e-01    5.98878e-01
    6.24103e-01    5.93292e-01
    6.22223e-01    5.87728e-01
    6.20464e-01    5.82191e-01
    6.18823e-01    5.76681e-01
    6.17300e-01    5.71200e-01
    6.15892e-01    5.65751e-01
    6.14599e-01    5.60336e-01
    6.13420e-01    5.54954e-01
    6.12352e-01    5.49609e-01
    6.11394e-01    5.44302e-01
    6.10545e-01    5.39034e-01
    6.09805e-01    5.33806e-01
    6.09171e-01    5.28620e-01
    6.08642e-01    5.23476e-01
    6.08218e-01    5.18377e-01
    6.07897e-01    5.13322e-01
    6.07677e-01    5.08313e-01
    6.07559e-01    5.03351e-01
    6.07541e-01    4.98437e-01
    6.07622e-01    4.93571e-01
    6.07802e-01    4.88754e-01
    6.08078e-01    4.83987e-01
    6.08450e-01    4.79270e-01
    6.08918e-01    4.74604e-01
    6.09481e-01    4.69989e-01
    6.10138e-01    4.65427e-01
    6.10887e-01    4.60917e-01
    6.11729e-01    4.56460e-01
    6.12663e-01    4.52056e-01
    6.13687e-01    4.47705e-01
    6.14802e-01    4.43408e-01
    6.16006e-01    4.39165e-01
    6.17300e-01    4.34976e-01
    6.18682e-01    4.30842e-01
    6.20152e-01    4.26762e-01
    6.21710e-01    4.22737e-01
    6.23354e-01    4.18766e-01
    6.25086e-01    4.14850e-01
    6.26903e-01    4.10989e-01
    6.28806e-01    4.07183e-01
    6.30794e-01    4.03432e-01
    6.32866e-01    3.99736e-01
    6.35024e-01    3.96094e-01
    6.37265e-01    3.92508e-01
    6.39590e-01    3.88975e-01
    6.41999e-01    3.85498e-01
    6.44491e-01    3.82075e-01
    6.47066e-01    3.78706e-01
    6.49723e-01    3.75392e-01
    6.52463e-01    3.72132e-01
    6.55285e-01    3.68926e-01
    6.58189e-01    3.65773e-01
    6.61175e-01    3.62674e-01
    6.64242e-01    3.59629e-01
    6.67391e-01    3.56637e-01
    6.70621e-01    3.53698e-01
    6.73932e-01    3.50812e-01
    6.77323e-01    3.47978e-01
    6.80796e-01    3.45197e-01
    6.84349e-01    3.42469e-01
    6.87983e-01    3.39792e-01
    6.91697e-01    3.37168e-01
    6.95492e-01    3.34595e-01
    6.99366e-01    3.32073e-01
    7.03321e-01    3.29603e-01
    7.07356e-01    3.27184e-01
    7.11471e-01    3.24815e-01
    7.15665e-01    3.22498e-01
    7.19939e-01    3.20231e-01
    7.24293e-01    3.18014e-01
    7.28727e-01    3.15847e-01
    7.33240e-01    3.13729e-01
    7.37832e-01    3.11662e-01
    7.42504e-01    3.09644e-01
    7.47255e-01    3.07675e-01
    7.52085e-01    3.05756e-01
    7.56994e-01    3.03885e-01
    7.61982e-01    3.02063e-01
    7.67049e-01    3.00290e-01
    7.72195e-01    2.98566e-01
    7.77419e-01    2.96890e-01
    7.82721e-01    2.95262e-01
    7.88102e-01    2.93682e-01
    7.93561e-01    2.92150e-01
    7.99098e-01    2.90666e-01
    8.04713e-01    2.89230e-01
    8.10405e-01    2.87842e-01
    8.16175e-01    2.86502e-01
    8.22022e-01    2.85209e-01
    8.27946e-01    2.83963e-01
    8.33946e-01    2.82766e-01
    8.40023e-01    2.81616e-01
    8.46176e-01    2.80513e-01
    8.52405e-01    2.79458e-01
    8.58709e-01    2.78451e-01
    8.65088e-01    2.77491e-01
    8.71541e-01    2.76579e-01
    8.78069e-01    2.75715e-01
    8.84670e-01    2.74898e-01
    8.91345e-01    2.74130e-01
    8.98092e-01    2.73409e-01
    9.04911e-01    2.72737e-01
    9.11802e-01    2.72112e-01
    9.18764e-01    2.71537e-01
    9.25795e-01    2.71009e-01
    9.32897e-01    2.70531e-01
    9.40067e-01    2.70102e-01
    9.47304e-01    2.69722e-01
    9.54609e-01    2.69391e-01
    9.61980e-01    2.69111e-01
    9.69416e-01    2.68880e-01
    9.76917e-01    2.68699e-01
    9.84480e-01    2.68570e-01
    9.92105e-01    2.68491e-01
    9.99792e-01    2.68464e-01
    1.00754e+00    2.68489e-01
    1.01534e+00    2.68565e-01
    1.02320e+00    2.68695e-01
    1.03112e+00    2.68877e-01
    1.03909e+00    2.69113e-01
    1.04711e+00    2.69403e-01
    1.05519e+00    2.69748e-01
    1.06331e+00    2.70148e-01
    1.07148e+00    2.70603e-01
    1.07970e+00    2.71115e-01
    1.08795e+00    2.71684e-01
    1.09625e+00    2.72310e-01
    1.10459e+00    2.72995e-01
    1.11297e+00    2.73738e-01
    1.12138e+00    2.74541e-01
    1.12982e+00    2.75405e-01
    1.13830e+00    2.76329e-01
    1.14680e+00    2.77316e-01
    1.15532e+00    2.78365e-01
    1.16387e+00    2.79478e-01
    1.17243e+00    2.80655e-01
    1.18101e+00    2.81898e-01
    1.18960e+00    2.83207e-01
    1.19820e+00    2.84583e-01
    1.20681e+00    2.86027e-01
    1.21542e+00    2.87541e-01
    1.22402e+00    2.89125e-01
    1.23262e+00    2.90780e-01
    1.24121e+00    2.92507e-01
    1.24979e+00    2.94308e-01
    1.25835e+00    2.96183e-01
    1.26689e+00    2.98134e-01
    1.27540e+00    3.00162e-01
    1.28388e+00    3.02268e-01
    1.29232e+00    3.04453e-01
    1.30072e+00    3.06718e-01
    1.30908e+00    3.09065e-01
    1.31738e+00    3.11495e-01
    1.32563e+00    3.14009e-01
    1.33382e+00    3.16608e-01
    1.34194e+00    3.19293e-01
    1.34998e+00    3.22067e-01
    1.35795e+00    3.24930e-01
    1.36583e+00    3.27883e-01
    1.37362e+00    3.30928e-01
    1.38131e+00    3.34065e-01
    1.38890e+00    3.37297e-01
    1.39637e+00    3.40625e-01
    1.40373e+00    3.44048e-01
    1.41097e+00    3.47570e-01
    1.41807e+00    3.51191e-01
    1.42503e+00    3.54912e-01
    1.43185e+00    3.58734e-01
    1.43851e+00    3.62658e-01
    1.44502e+00    3.66686e-01
    1.45136e+00    3.70817e-01
    1.45752e+00    3.75054e-01
    1.46349e+00    3.79397e-01
    1.46928e+00    3.83847e-01
    1.47487e+00    3.88404e-01
    1.48025e+00    3.93069e-01
    1.48542e+00    3.97843e-01
    1.49036e+00    4.02725e-01
    1.49508e+00    4.07717e-01
    1.49956e+00    4.12818e-01
    1.50379e+00    4.18028e-01
    1.50777e+00    4.23348e-01
    1.51150e+00    4.28776e-01
    1.51495e+00    4.34314e-01
    1.51813e+00    4.39959e-01
    1.52102e+00    4.45711e-01
    1.52363e+00    4.51570e-01
    1.52594e+00    4.57533e-01
    1.52795e+00    4.63601e-01
    1.52965e+00    4.69771e-01
    1.53103e+00    4.76041e-01
    1.53209e+00    4.82410e-01
    1.53282e+00    4.88874e-01
    1.53322e+00    4.95433e-01
    1.53329e+00    5.02082e-01
    1.53301e+00    5.08820e-01
    1.53239e+00    5.15641e-01
    1.53141e+00    5.22544e-01
    1.53008e+00    5.29524e-01
    1.52840e+00    5.36578e-01
    1.52636e+00    5.43699e-01
    1.52395e+00    5.50885e-01
    1.52119e+00    5.58129e-01
    1.51806e+00    5.65428e-01
    1.51456e+00    5.72774e-01
    1.51071e+00    5.80162e-01
    1.50649e+00    5.87586e-01
    1.50191e+00    5.95040e-01
    1.49698e+00    6.02517e-01
    1.49168e+00    6.10010e-01
    1.48604e+00    6.17511e-01
    1.48004e+00    6.25014e-01
    1.47370e+00    6.32510e-01
    1.46703e+00    6.39992e-01
    1.46001e+00    6.47452e-01
    1.45268e+00    6.54881e-01
    1.44502e+00    6.62272e-01
    1.43705e+00    6.69614e-01
    1.42877e+00    6.76901e-01
    1.42020e+00    6.84123e-01
    1.41134e+00    6.91272e-01
    1.40221e+00    6.98338e-01
    1.39280e+00    7.05313e-01
    1.38314e+00    7.12187e-01
    1.37324e+00    7.18953e-01
    1.36310e+00    7.25602e-01
    1.35274e+00    7.32124e-01
    1.34217e+00    7.38511e-01
    1.33141e+00    7.44756e-01
    1.32045e+00    7.50850e-01
    1.30933e+00    7.56784e-01
    1.29804e+00    7.62552e-01
    1.28661e+00    7.68145e-01
    1.27505e+00    7.73557e-01
    1.26336e+00    7.78781e-01
    1.25157e+00    7.83810e-01
    1.23969e+00    7.88639e-01
    1.22772e+00    7.93260e-01
    1.21569e+00    7.97669e-01
    1.20360e+00    8.01861e-01
    1.19147e+00    8.05831e-01
    1.17931e+00    8.09574e-01
    1.16714e+00    8.13088e-01
    1.15496e+00    8.16368e-01
    1.14278e+00    8.19412e-01
    1.13063e+00    8.22217e-01
    1.11850e+00    8.24781e-01
    1.10641e+00    8.27103e-01
    1.09437e+00    8.29182e-01
    1.08240e+00    8.31016e-01
    1.07049e+00    8.32605e-01
    1.05866e+00    8.33950e-01
    1.04692e+00    8.35052e-01
    1.03528e+00    8.35910e-01
    1.02374e+00    8.36527e-01
    1.01232e+00    8.36904e-01
    1.00101e+00    8.37043e-01
    9.89826e-01    8.36947e-01
    9.78776e-01    8.36618e-01
    9.67863e-01    8.36060e-01
    9.57094e-01    8.35276e-01
    9.46472e-01    8.34269e-01
    9.36003e-01    8.33045e-01
    9.25691e-01    8.31605e-01
    9.15540e-01    8.29956e-01
    9.05553e-01    8.28102e-01
    8.95734e-01    8.26047e-01
    8.86084e-01    8.23797e-01
    8.76607e-01    8.21357e-01
    8.67304e-01    8.18732e-01
    8.58178e-01    8.15927e-01
    8.49230e-01    8.12948e-01
    8.40461e-01    8.09800e-01
    8.31872e-01    8.06490e-01
    8.23464e-01    8.03022e-01
    8.15237e-01    7.99404e-01
    8.07192e-01    7.95639e-01
    7.99328e-01    7.91735e-01
    7.91645e-01    7.87697e-01
    7.84144e-01    7.83531e-01
    7.76823e-01    7.79243e-01
    7.69682e-01    7.74838e-01
    7.62721e-01    7.70322e-01
    7.55937e-01    7.65700e-01
    7.49330e-01    7.60979e-01
    7.42899e-01    7.56164e-01
    7.36643e-01    7.51261e-01
    7.30559e-01    7.46274e-01
    7.24648e-01    7.41209e-01
    7.18906e-01    7.36071e-01
    7.13333e-01    7.30865e-01
    7.07926e-01    7.25597e-01
    7.02685e-01    7.20270e-01
    6.97607e-01    7.14891e-01
    6.92691e-01    7.09463e-01
    6.87934e-01    7.03991e-01
    6.83334e-01    6.98480e-01
    6.78891e-01    6.92933e-01
    6.74602e-01    6.87356e-01
    6.70464e-01    6.81751e-01
    6.66477e-01    6.76124e-01
    6.62638e-01    6.70478e-01
    6.58946e-01    6.64816e-01
    6.55397e-01    6.59142e-01
    6.51992e-01    6.53460e-01
    6.48726e-01    6.47772e-01
    6.45600e-01    6.42083e-01
    6.42611e-01    6.36396e-01
    6.39756e-01    6.30712e-01
    6.37035e-01    6.25036e-01
    6.34445e-01    6.19370e-01
    6.31986e-01    6.13716e-01
    6.29654e-01    6.08078e-01
    6.27448e-01    6.02457e-01
    6.25367e-01    5.96856e-01
    6.23410e-01    5.91278e-01
    6.21573e-01    5.85724e-01
    6.19857e-01    5.80196e-01
    6.18259e-01    5.74696e-01
    6.16778e-01    5.69227e-01
    6.15412e-01    5.63790e-01
    6.14160e-01    5.58386e-01
    6.13021e-01    5.53018e-01
    6.11993e-01    5.47687e-01
    6.11075e-01    5.42393e-01
    6.10265e-01    5.37139e-01
    6.09563e-01    5.31927e-01
    6.08968e-01    5.26756e-01
    6.08477e-01    5.21628e-01
    6.08090e-01    5.16545e-01
    6.07806e-01    5.11506e-01
    6.07623e-01    5.06514e-01
    6.07541e-01    5.01569e-01
    6.07559e-01    4.96672e-01
    6.07676e-01    4.91824e-01
    6.07890e-01    4.87025e-01
    6.08201e-01    4.82276e-01
    6.08609e-01    4.77577e-01
    6.09111e-01    4.72930e-01
    6.09708e-01    4.68334e-01
    6.10398e-01    4.63791e-01
    6.11181e-01    4.59300e-01
    6.12056e-01    4.54862e-01
    6.13022e-01    4.50477e-01
    6.14080e-01    4.46146e-01
    6.15227e-01    4.41868e-01
    6.16464e-01    4.37645e-01
    6.17789e-01    4.33475e-01
    6.19203e-01    4.29361e-01
    6.20705e-01    4.25301e-01
    6.22294e-01    4.21295e-01
    6.23970e-01    4.17344e-01
    6.25732e-01    4.13448e-01
    6.27581e-01    4.09607e-01
    6.29514e-01    4.05821e-01
    6.31533e-01    4.02090e-01
    6.33636e-01    3.98413e-01
    6.35824e-01    3.94792e-01
    6.38096e-01    3.91225e-01
    6.40451e-01    3.87712e-01
    6.42890e-01    3.84254e-01
    6.45412e-01    3.80851e-01
    6.48017e-01    3.77502e-01
    6.50704e-01    3.74207e-01
    6.53474e-01    3.70967e-01
    6.56325e-01    3.67780e-01
    6.59259e-01    3.64647e-01
    6.62274e-01    3.61567e-01
    6.65371e-01    3.58541e-01
    6.68549e-01    3.55568e-01
    6.71808e-01    3.52648e-01
    6.75148e-01    3.49781e-01
    6.78569e-01    3.46967e-01
    6.82071e-01    3.44205e-01
    6.85653e-01    3.41495e-01
    6.89316e-01    3.38838e-01
    6.93060e-01    3.36232e-01
    6.96883e-01    3.33677e-01
    7.00787e-01    3.31174e-01
    7.04770e-01    3.28723e-01
    7.08834e-01    3.26322e-01
    7.12978e-01    3.23972e-01
    7.17201e-01    3.21672e-01
    7.21504e-01    3.19423e-01
    7.25887e-01    3.17225e-01
    7.30349e-01    3.15076e-01
    7.34891e-01    3.12976e-01
    7.39512e-01    3.10927e-01
    7.44212e-01    3.08927e-01
    7.48992e-01    3.06976e-01
    7.53850e-01    3.05074e-01
    7.58788e-01    3.03221e-01
    7.63804e-01    3.01417e-01
    7.68900e-01    2.99661e-01
    7.74074e-01    2.97954e-01
    7.79326e-01    2.96296e-01
    7.84657e-01    2.94685e-01
    7.90066e-01    2.93123e-01
    7.95554e-01    2.91608e-01
    8.01119e-01    2.90142e-01
    8.06762e-01    2.88723e-01
    8.12482e-01    2.87352e-01
    8.18280e-01    2.86029e-01
    8.24155e-01    2.84753e-01
    8.30106e-01    2.83525e-01
    8.36134e-01    2.82345e-01
    8.42239e-01    2.81212e-01
    8.48419e-01    2.80126e-01
    8.54675e-01    2.79089e-01
    8.61006e-01    2.78099e-01
    8.67412e-01    2.77156e-01
    8.73892e-01    2.76261e-01
    8.80447e-01    2.75414e-01
    8.87075e-01    2.74615e-01
    8.93775e-01    2.73864e-01
    9.00549e-01    2.73160e-01
    9.07394e-01    2.72505e-01
    9.14310e-01    2.71899e-01
    9.21297e-01    2.71340e-01
    9.28354e-01    2.70831e-01
    9.35480e-01    2.70370e-01
    9.42675e-01    2.69959e-01
    9.49937e-01    2.69597e-01
    9.57266e-01    2.69284e-01
    9.64661e-01    2.69021e-01
    9.72120e-01    2.68809e-01
    9.79643e-01    2.68647e-01
    9.87229e-01    2.68535e-01
    9.94877e-01    2.68475e-01
    1.00258e+00    2.68467e-01
    1.01035e+00    2.68510e-01
    1.01818e+00    2.68606e-01
    1.02606e+00    2.68754e-01
    1.03399e+00    2.68956e-01
    1.04198e+00    2.69212e-01
    1.05003e+00    2.69522e-01
    1.05812e+00    2.69886e-01
    1.06626e+00    2.70306e-01
    1.07444e+00    2.70782e-01
    1.08268e+00    2.71314e-01
    1.09095e+00    2.71904e-01
    1.09926e+00    2.72551e-01
    1.10762e+00    2.73257e-01
    1.11601e+00    2.74021e-01
    1.12443e+00    2.74846e-01
    1.13288e+00    2.75732e-01
    1.14137e+00    2.76678e-01
    1.14988e+00    2.77688e-01
    1.15841e+00    2.78760e-01
    1.16696e+00    2.79896e-01
    1.17553e+00    2.81097e-01
    1.18411e+00    2.82363e-01
    1.19271e+00    2.83696e-01
    1.20131e+00    2.85097e-01
    1.20992e+00    2.86566e-01
    1.21853e+00    2.88105e-01
    1.22713e+00    2.89715e-01
    1.23573e+00    2.91396e-01
    1.24432e+00    2.93149e-01
    1.25289e+00    2.94977e-01
    1.26144e+00    2.96880e-01
    1.26997e+00    2.98858e-01
    1.27847e+00    3.00914e-01
    1.28693e+00    3.03048e-01
    1.29536e+00    3.05262e-01
    1.30375e+00    3.07557e-01
    1.31209e+00    3.09934e-01
    1.32037e+00    3.12394e-01
    1.32860e+00    3.14938e-01
    1.33676e+00    3.17568e-01
    1.34486e+00    3.20286e-01
    1.35287e+00    3.23091e-01
    1.36081e+00    3.25987e-01
    1.36866e+00    3.28973e-01
    1.37641e+00    3.32051e-01
    1.38407e+00    3.35223e-01
    1.39161e+00    3.38489e-01
    1.39905e+00    3.41851e-01
    1.40636e+00    3.45310e-01
    1.41355e+00    3.48867e-01
    1.42060e+00    3.52524e-01
    1.42751e+00    3.56281e-01
    1.43428e+00    3.60140e-01
    1.44088e+00    3.64102e-01
    1.44733e+00    3.68167e-01
    1.45360e+00    3.72337e-01
    1.45970e+00    3.76612e-01
    1.46561e+00    3.80993e-01
    1.47132e+00    3.85482e-01
    1.47684e+00    3.90078e-01
    1.48214e+00    3.94782e-01
    1.48723e+00    3.99595e-01
    1.49210e+00    4.04517e-01
    1.49673e+00    4.09548e-01
    1.50112e+00    4.14689e-01
    1.50526e+00    4.19939e-01
    1.50915e+00    4.25298e-01
    1.51278e+00    4.30765e-01
    1.51613e+00    4.36342e-01
    1.51921e+00    4.42026e-01
    1.52200e+00    4.47816e-01
    1.52450e+00    4.53713e-01
    1.52670e+00    4.59715e-01
    1.52860e+00    4.65819e-01
    1.53018e+00    4.72026e-01
    1.53145e+00    4.78332e-01
    1.53239e+00    4.84735e-01
    1.53301e+00    4.91234e-01
    1.53329e+00    4.97826e-01
    1.53323e+00    5.04508e-01
    1.53283e+00    5.11276e-01
    1.53207e+00    5.18127e-01
    1.53097e+00    5.25059e-01
    1.52952e+00    5.32066e-01
    1.52770e+00    5.39144e-01
    1.52553e+00    5.46289e-01
    1.52299e+00    5.53497e-01
    1.52010e+00    5.60761e-01
    1.51684e+00    5.68078e-01
    1.51321e+00    5.75440e-01
    1.50923e+00    5.82842e-01
    1.50488e+00    5.90277e-01
    1.50017e+00    5.97740e-01
    1.49510e+00    6.05224e-01
    1.48968e+00    6.12720e-01
    1.48391e+00    6.20223e-01
    1.47779e+00    6.27724e-01
    1.47133e+00    6.35217e-01
    1.46453e+00    6.42692e-01
    1.45740e+00    6.50141e-01
    1.44994e+00    6.57557e-01
    1.44217e+00    6.64932e-01
    1.43409e+00    6.72255e-01
    1.42571e+00    6.79520e-01
    1.41703e+00    6.86716e-01
    1.40807e+00    6.93836e-01
    1.39884e+00    7.00870e-01
    1.38934e+00    7.07810e-01
    1.37959e+00    7.14646e-01
    1.36960e+00    7.21370e-01
    1.35938e+00    7.27974e-01
    1.34895e+00    7.34449e-01
    1.33830e+00    7.40785e-01
    1.32747e+00    7.46976e-01
    1.31645e+00    7.53013e-01
    1.30527e+00    7.58888e-01
    1.29393e+00    7.64594e-01
    1.28245e+00    7.70123e-01
    1.27084e+00    7.75468e-01
    1.25911e+00    7.80622e-01
    1.24729e+00    7.85579e-01
    1.23537e+00    7.90333e-01
    1.22338e+00    7.94878e-01
    1.21133e+00    7.99209e-01
    1.19922e+00    8.03321e-01
    1.18708e+00    8.07210e-01
    1.17491e+00    8.10871e-01
    1.16273e+00    8.14300e-01
    1.15055e+00    8.17496e-01
    1.13838e+00    8.20453e-01
    1.12624e+00    8.23172e-01
    1.11412e+00    8.25649e-01
    1.10205e+00    8.27883e-01
    1.09004e+00    8.29873e-01
    1.07809e+00    8.31619e-01
    1.06621e+00    8.33120e-01
    1.05441e+00    8.34377e-01
    1.04270e+00    8.35390e-01
    1.03110e+00    8.36161e-01
    1.01960e+00    8.36691e-01
    1.00821e+00    8.36981e-01
    9.96952e-01    8.37035e-01
    9.85817e-01    8.36855e-01
    9.74815e-01    8.36443e-01
    9.63954e-01    8.35803e-01
    9.53237e-01    8.34938e-01
    9.42670e-01    8.33852e-01
    9.32258e-01    8.32549e-01
    9.22004e-01    8.31033e-01
    9.11911e-01    8.29309e-01
    9.01984e-01    8.27382e-01
    8.92226e-01    8.25256e-01
    8.82639e-01    8.22937e-01
    8.73224e-01    8.20429e-01
    8.63985e-01    8.17738e-01
    8.54923e-01    8.14870e-01
    8.46040e-01    8.11829e-01
    8.37336e-01    8.08622e-01
    8.28812e-01    8.05254e-01
    8.20469e-01    8.01731e-01
    8.12308e-01    7.98059e-01
    8.04328e-01    7.94244e-01
    7.96530e-01    7.90291e-01
    7.88913e-01    7.86206e-01
    7.81477e-01    7.81995e-01
    7.74221e-01    7.77664e-01
    7.67145e-01    7.73218e-01
    7.60248e-01    7.68663e-01
    7.53528e-01    7.64005e-01
    7.46985e-01    7.59250e-01
    7.40617e-01    7.54402e-01
    7.34424e-01    7.49468e-01
    7.28403e-01    7.44452e-01
    7.22553e-01    7.39360e-01
    7.16872e-01    7.34197e-01
    7.11359e-01    7.28968e-01
    7.06013e-01    7.23678e-01
    7.00831e-01    7.18332e-01
    6.95811e-01    7.12934e-01
    6.90953e-01    7.07490e-01
    6.86253e-01    7.02003e-01
    6.81711e-01    6.96479e-01
    6.77323e-01    6.90921e-01
    6.73089e-01    6.85333e-01
    6.69006e-01    6.79720e-01
    6.65073e-01    6.74085e-01
    6.61287e-01    6.68433e-01
    6.57647e-01    6.62766e-01
    6.54150e-01    6.57089e-01
    6.50795e-01    6.51404e-01
    6.47580e-01    6.45716e-01
    6.44504e-01    6.40027e-01
    6.41563e-01    6.34341e-01
    6.38757e-01    6.28660e-01
    6.36084e-01    6.22987e-01
    6.33541e-01    6.17325e-01
    6.31128e-01    6.11676e-01
    6.28842e-01    6.06044e-01
    6.26682e-01    6.00430e-01
    6.24646e-01    5.94837e-01
    6.22732e-01    5.89267e-01
    6.20939e-01    5.83722e-01
    6.19266e-01    5.78205e-01
    6.17710e-01    5.72716e-01
    6.16271e-01    5.67258e-01
    6.14946e-01    5.61833e-01
    6.13735e-01    5.56442e-01
    6.12636e-01    5.51087e-01
    6.11648e-01    5.45769e-01
    6.10770e-01    5.40490e-01
    6.09999e-01    5.35250e-01
    6.09336e-01    5.30053e-01
    6.08778e-01    5.24897e-01
    6.08325e-01    5.19785e-01
    6.07975e-01    5.14718e-01
    6.07728e-01    5.09697e-01
    6.07582e-01    5.04721e-01
    6.07536e-01    4.99794e-01
    6.07590e-01    4.94914e-01
    6.07742e-01    4.90084e-01
    6.07992e-01    4.85302e-01
    6.08338e-01    4.80572e-01
    6.08779e-01    4.75892e-01
    6.09316e-01    4.71263e-01
    6.09946e-01    4.66686e-01
    6.10670e-01    4.62161e-01
    6.11487e-01    4.57689e-01
    6.12395e-01    4.53271e-01
    6.13394e-01    4.48905e-01
    6.14484e-01    4.44593e-01
    6.15664e-01    4.40335e-01
    6.16933e-01    4.36131e-01
    6.18290e-01    4.31982e-01
    6.19736e-01    4.27887e-01
    6.21270e-01    4.23846e-01
    6.22890e-01    4.19861e-01
    6.24597e-01    4.15930e-01
    6.26391e-01    4.12054e-01
    6.28270e-01    4.08232e-01
    6.30234e-01    4.04466e-01
    6.32284e-01    4.00755e-01
    6.34417e-01    3.97098e-01
    6.36636e-01    3.93496e-01
    6.38938e-01    3.89949e-01
    6.41323e-01    3.86456e-01
    6.43792e-01    3.83018e-01
    6.46344e-01    3.79634e-01
    6.48979e-01    3.76305e-01
    6.51696e-01    3.73030e-01
    6.54495e-01    3.69809e-01
    6.57376e-01    3.66641e-01
    6.60339e-01    3.63527e-01
    6.63384e-01    3.60467e-01
    6.66510e-01    3.57460e-01
    6.69717e-01    3.54507e-01
    6.73006e-01    3.51606e-01
    6.76375e-01    3.48758e-01
    6.79826e-01    3.45963e-01
    6.83357e-01    3.43220e-01
    6.86968e-01    3.40529e-01
    6.90660e-01    3.37890e-01
    6.94432e-01    3.35302e-01
    6.98285e-01    3.32767e-01
    7.02217e-01    3.30282e-01
    7.06230e-01    3.27849e-01
    7.10323e-01    3.25467e-01
    7.14495e-01    3.23135e-01
    7.18747e-01    3.20854e-01
    7.23079e-01    3.18623e-01
    7.27490e-01    3.16442e-01
    7.31981e-01    3.14311e-01
    7.36552e-01    3.12230e-01
    7.41202e-01    3.10198e-01
    7.45931e-01    3.08216e-01
    7.50739e-01    3.06283e-01
    7.55626e-01    3.04399e-01
    7.60592e-01    3.02563e-01
    7.65637e-01    3.00777e-01
    7.70761e-01    2.99039e-01
    7.75963e-01    2.97349e-01
    7.81244e-01    2.95708e-01
    7.86603e-01    2.94115e-01
    7.92041e-01    2.92570e-01
    7.97556e-01    2.91073e-01
    8.03149e-01    2.89623e-01
    8.08820e-01    2.88222e-01
    8.14569e-01    2.86868e-01
    8.20394e-01    2.85562e-01
    8.26297e-01    2.84304e-01
    8.32276e-01    2.83093e-01
    8.38332e-01    2.81930e-01
    8.44464e-01    2.80814e-01
    8.50671e-01    2.79746e-01
    8.56955e-01    2.78725e-01
    8.63313e-01    2.77752e-01
    8.69746e-01    2.76827e-01
    8.76253e-01    2.75949e-01
    8.82834e-01    2.75120e-01
    8.89488e-01    2.74338e-01
    8.96215e-01    2.73604e-01
    9.03015e-01    2.72918e-01
    9.09886e-01    2.72280e-01
    9.16828e-01    2.71691e-01
    9.23840e-01    2.71151e-01
    9.30922e-01    2.70659e-01
    9.38073e-01    2.70216e-01
    9.45292e-01    2.69822e-01
    9.52578e-01    2.69478e-01
    9.59931e-01    2.69183e-01
    9.67349e-01    2.68939e-01
    9.74832e-01    2.68744e-01
    9.82378e-01    2.68601e-01
    9.89986e-01    2.68508e-01
    9.97656e-01    2.68466e-01
    1.00539e+00    2.68476e-01
    1.01317e+00    2.68539e-01
    1.02102e+00    2.68654e-01
    1.02892e+00    2.68821e-01
    1.03688e+00    2.69042e-01
    1.04488e+00    2.69317e-01
    1.05294e+00    2.69647e-01
    1.06105e+00    2.70031e-01
    1.06921e+00    2.70471e-01
    1.07741e+00    2.70968e-01
    1.08566e+00    2.71521e-01
    1.09395e+00    2.72131e-01
    1.10228e+00    2.72799e-01
    1.11065e+00    2.73526e-01
    1.11905e+00    2.74313e-01
    1.12748e+00    2.75159e-01
    1.13595e+00    2.76067e-01
    1.14444e+00    2.77036e-01
    1.15296e+00    2.78068e-01
    1.16150e+00    2.79163e-01
    1.17006e+00    2.80322e-01
    1.17863e+00    2.81547e-01
    1.18722e+00    2.82837e-01
    1.19582e+00    2.84195e-01
    1.20442e+00    2.85620e-01
    1.21303e+00    2.87114e-01
    1.22164e+00    2.88679e-01
    1.23024e+00    2.90314e-01
    1.23883e+00    2.92021e-01
    1.24742e+00    2.93801e-01
    1.25598e+00    2.95656e-01
    1.26452e+00    2.97586e-01
    1.27304e+00    2.99592e-01
    1.28153e+00    3.01676e-01
    1.28998e+00    3.03839e-01
    1.29840e+00    3.06082e-01
    1.30677e+00    3.08406e-01
    1.31509e+00    3.10813e-01
    1.32335e+00    3.13304e-01
    1.33156e+00    3.15879e-01
    1.33970e+00    3.18541e-01
    1.34776e+00    3.21290e-01
    1.35575e+00    3.24128e-01
    1.36366e+00    3.27056e-01
    1.37147e+00    3.30075e-01
    1.37919e+00    3.33187e-01
    1.38681e+00    3.36392e-01
    1.39431e+00    3.39693e-01
    1.40171e+00    3.43090e-01
    1.40898e+00    3.46584e-01
    1.41611e+00    3.50178e-01
    1.42312e+00    3.53871e-01
    1.42998e+00    3.57664e-01
    1.43668e+00    3.61560e-01
    1.44323e+00    3.65559e-01
    1.44962e+00    3.69662e-01
    1.45583e+00    3.73870e-01
    1.46186e+00    3.78183e-01
    1.46770e+00    3.82603e-01
    1.47334e+00    3.87131e-01
    1.47878e+00    3.91766e-01
    1.48401e+00    3.96509e-01
    1.48902e+00    4.01361e-01
    1.49380e+00    4.06323e-01
    1.49834e+00    4.11394e-01
    1.50265e+00    4.16574e-01
    1.50670e+00    4.21863e-01
    1.51049e+00    4.27261e-01
    1.51402e+00    4.32768e-01
    1.51727e+00    4.38384e-01
    1.52025e+00    4.44106e-01
    1.52294e+00    4.49936e-01
    1.52533e+00    4.55870e-01
    1.52742e+00    4.61909e-01
    1.52921e+00    4.68051e-01
    1.53068e+00    4.74294e-01
    1.53183e+00    4.80635e-01
    1.53265e+00    4.87074e-01
    1.53315e+00    4.93606e-01
    1.53331e+00    5.00231e-01
    1.53312e+00    5.06944e-01
    1.53259e+00    5.13743e-01
    1.53172e+00    5.20624e-01
    1.53049e+00    5.27583e-01
    1.52890e+00    5.34616e-01
    1.52696e+00    5.41719e-01
    1.52465e+00    5.48888e-01
    1.52199e+00    5.56116e-01
    1.51896e+00    5.63400e-01
    1.51557e+00    5.70734e-01
    1.51181e+00    5.78111e-01
    1.50770e+00    5.85526e-01
    1.50322e+00    5.92972e-01
    1.49838e+00    6.00443e-01
    1.49318e+00    6.07932e-01
    1.48764e+00    6.15432e-01
    1.48174e+00    6.22935e-01
    1.47549e+00    6.30434e-01
    1.46891e+00    6.37921e-01
    1.46199e+00    6.45388e-01
    1.45474e+00    6.52826e-01
    1.44717e+00    6.60228e-01
    1.43929e+00    6.67585e-01
    1.43109e+00    6.74888e-01
    1.42260e+00    6.82129e-01
    1.41382e+00    6.89299e-01
    1.40476e+00    6.96389e-01
    1.39543e+00    7.03390e-01
    1.38585e+00    7.10293e-01
    1.37601e+00    7.17090e-01
    1.36594e+00    7.23772e-01
    1.35564e+00    7.30330e-01
    1.34512e+00    7.36755e-01
    1.33441e+00    7.43041e-01
    1.32351e+00    7.49177e-01
    1.31243e+00    7.55156e-01
    1.30119e+00    7.60971e-01
    1.28979e+00    7.66613e-01
    1.27827e+00    7.72076e-01
    1.26661e+00    7.77353e-01
    1.25485e+00    7.82437e-01
    1.24299e+00    7.87321e-01
    1.23104e+00    7.92000e-01
    1.21903e+00    7.96469e-01
    1.20696e+00    8.00721e-01
    1.19484e+00    8.04753e-01
    1.18268e+00    8.08560e-01
    1.17051e+00    8.12137e-01
    1.15833e+00    8.15483e-01
    1.14615e+00    8.18592e-01
    1.13399e+00    8.21464e-01
    1.12185e+00    8.24095e-01
    1.10976e+00    8.26484e-01
    1.09770e+00    8.28630e-01
    1.08571e+00    8.30532e-01
    1.07378e+00    8.32189e-01
    1.06193e+00    8.33602e-01
    1.05017e+00    8.34771e-01
    1.03850e+00    8.35696e-01
    1.02693e+00    8.36380e-01
    1.01547e+00    8.36823e-01
    1.00413e+00    8.37028e-01
    9.92912e-01    8.36997e-01
    9.81824e-01    8.36732e-01
    9.70873e-01    8.36238e-01
    9.60063e-01    8.35516e-01
    9.49400e-01    8.34570e-01
    9.38889e-01    8.33406e-01
    9.28533e-01    8.32025e-01
    9.18337e-01    8.30434e-01
    9.08304e-01    8.28636e-01
    8.98438e-01    8.26636e-01
    8.88741e-01    8.24440e-01
    8.79216e-01    8.22052e-01
    8.69864e-01    8.19477e-01
    8.60689e-01    8.16721e-01
    8.51692e-01    8.13790e-01
    8.42873e-01    8.10689e-01
    8.34234e-01    8.07423e-01
    8.25776e-01    8.03998e-01
    8.17498e-01    8.00421e-01
    8.09403e-01    7.96697e-01
    8.01489e-01    7.92831e-01
    7.93756e-01    7.88829e-01
    7.86205e-01    7.84698e-01
    7.78834e-01    7.80443e-01
    7.71643e-01    7.76070e-01
    7.64632e-01    7.71584e-01
    7.57799e-01    7.66991e-01
    7.51143e-01    7.62297e-01
    7.44663e-01    7.57508e-01
    7.38359e-01    7.52628e-01
    7.32228e-01    7.47664e-01
    7.26268e-01    7.42620e-01
    7.20480e-01    7.37501e-01
    7.14860e-01    7.32314e-01
    7.09408e-01    7.27062e-01
    7.04121e-01    7.21752e-01
    6.98998e-01    7.16387e-01
    6.94037e-01    7.10972e-01
    6.89236e-01    7.05511e-01
    6.84593e-01    7.00011e-01
    6.80107e-01    6.94473e-01
    6.75775e-01    6.88904e-01
    6.71596e-01    6.83307e-01
    6.67567e-01    6.77685e-01
    6.63687e-01    6.72044e-01
    6.59954e-01    6.66386e-01
    6.56366e-01    6.60715e-01
    6.52921e-01    6.55035e-01
    6.49617e-01    6.49349e-01
    6.46453e-01    6.43660e-01
    6.43425e-01    6.37971e-01
    6.40534e-01    6.32287e-01
    6.37776e-01    6.26608e-01
    6.35150e-01    6.20939e-01
    6.32654e-01    6.15282e-01
    6.30287e-01    6.09639e-01
    6.28047e-01    6.04013e-01
    6.25932e-01    5.98406e-01
    6.23940e-01    5.92821e-01
    6.22070e-01    5.87260e-01
    6.20321e-01    5.81725e-01
    6.18690e-01    5.76217e-01
    6.17176e-01    5.70740e-01
    6.15779e-01    5.65293e-01
    6.14496e-01    5.59880e-01
    6.13325e-01    5.54502e-01
    6.12267e-01    5.49160e-01
    6.11318e-01    5.43856e-01
    6.10479e-01    5.38591e-01
    6.09747e-01    5.33367e-01
    6.09122e-01    5.28184e-01
    6.08602e-01    5.23044e-01
    6.08187e-01    5.17949e-01
    6.07874e-01    5.12898e-01
    6.07664e-01    5.07893e-01
    6.07554e-01    5.02935e-01
    6.07544e-01    4.98024e-01
    6.07634e-01    4.93162e-01
    6.07821e-01    4.88350e-01
    6.08106e-01    4.83587e-01
    6.08486e-01    4.78874e-01
    6.08962e-01    4.74213e-01
    6.09533e-01    4.69603e-01
    6.10197e-01    4.65044e-01
    6.10955e-01    4.60539e-01
    6.11804e-01    4.56086e-01
    6.12745e-01    4.51686e-01
    6.13778e-01    4.47340e-01
    6.14900e-01    4.43048e-01
    6.16112e-01    4.38809e-01
    6.17413e-01    4.34625e-01
    6.18803e-01    4.30495e-01
    6.20280e-01    4.26420e-01
    6.21845e-01    4.22399e-01
    6.23497e-01    4.18434e-01
    6.25236e-01    4.14522e-01
    6.27060e-01    4.10666e-01
    6.28970e-01    4.06865e-01
    6.30965e-01    4.03118e-01
    6.33045e-01    3.99426e-01
    6.35210e-01    3.95790e-01
    6.37458e-01    3.92207e-01
    6.39790e-01    3.88680e-01
    6.42206e-01    3.85207e-01
    6.44705e-01    3.81789e-01
    6.47287e-01    3.78425e-01
    6.49951e-01    3.75115e-01
    6.52698e-01    3.71859e-01
    6.55527e-01    3.68657e-01
    6.58438e-01    3.65510e-01
    6.61430e-01    3.62415e-01
    6.64505e-01    3.59374e-01
    6.67660e-01    3.56387e-01
    6.70897e-01    3.53452e-01
    6.74215e-01    3.50571e-01
    6.77613e-01    3.47742e-01
    6.81093e-01    3.44965e-01
    6.84653e-01    3.42241e-01
    6.88293e-01    3.39569e-01
    6.92014e-01    3.36949e-01
    6.95816e-01    3.34380e-01
    6.99697e-01    3.31863e-01
    7.03659e-01    3.29397e-01
    7.07700e-01    3.26982e-01
    7.11821e-01    3.24618e-01
    7.16023e-01    3.22305e-01
    7.20304e-01    3.20042e-01
    7.24664e-01    3.17829e-01
    7.29105e-01    3.15666e-01
    7.33624e-01    3.13553e-01
    7.38223e-01    3.11490e-01
    7.42902e-01    3.09476e-01
    7.47659e-01    3.07511e-01
    7.52496e-01    3.05596e-01
    7.57412e-01    3.03730e-01
    7.62407e-01    3.01912e-01
    7.67480e-01    3.00143e-01
    7.72632e-01    2.98422e-01
    7.77863e-01    2.96750e-01
    7.83172e-01    2.95126e-01
    7.88560e-01    2.93551e-01
    7.94025e-01    2.92023e-01
    7.99569e-01    2.90543e-01
    8.05190e-01    2.89111e-01
    8.10889e-01    2.87727e-01
    8.16666e-01    2.86391e-01
    8.22519e-01    2.85102e-01
    8.28449e-01    2.83861e-01
    8.34456e-01    2.82667e-01
    8.40540e-01    2.81521e-01
    8.46699e-01    2.80422e-01
    8.52934e-01    2.79371e-01
    8.59244e-01    2.78368e-01
    8.65629e-01    2.77412e-01
    8.72089e-01    2.76504e-01
    8.78623e-01    2.75644e-01
    8.85231e-01    2.74832e-01
    8.91911e-01    2.74067e-01
    8.98665e-01    2.73350e-01
    9.05490e-01    2.72682e-01
    9.12387e-01    2.72062e-01
    9.19354e-01    2.71490e-01
    9.26392e-01    2.70967e-01
    9.33499e-01    2.70493e-01
    9.40675e-01    2.70068e-01
    9.47918e-01    2.69692e-01
    9.55229e-01    2.69366e-01
    9.62605e-01    2.69089e-01
    9.70047e-01    2.68863e-01
    9.77552e-01    2.68687e-01
    9.85121e-01    2.68561e-01
    9.92752e-01    2.68487e-01
    1.00044e+00    2.68464e-01
    1.00819e+00    2.68493e-01
    1.01600e+00    2.68574e-01
    1.02387e+00    2.68708e-01
    1.03179e+00    2.68895e-01
    1.03976e+00    2.69136e-01
    1.04779e+00    2.69430e-01
    1.05587e+00    2.69780e-01
    1.06400e+00    2.70184e-01
    1.07217e+00    2.70644e-01
    1.08039e+00    2.71161e-01
    1.08865e+00    2.71734e-01
    1.09696e+00    2.72366e-01
    1.10530e+00    2.73055e-01
    1.11368e+00    2.73803e-01
    1.12209e+00    2.74612e-01
    1.13054e+00    2.75480e-01
    1.13901e+00    2.76410e-01
    1.14752e+00    2.77402e-01
    1.15604e+00    2.78456e-01
    1.16459e+00    2.79574e-01
    1.17315e+00    2.80757e-01
    1.18173e+00    2.82005e-01
    1.19033e+00    2.83320e-01
    1.19893e+00    2.84702e-01
    1.20753e+00    2.86152e-01
    1.21614e+00    2.87672e-01
    1.22475e+00    2.89261e-01
    1.23335e+00    2.90923e-01
    1.24194e+00    2.92656e-01
    1.25051e+00    2.94463e-01
    1.25907e+00    2.96345e-01
    1.26761e+00    2.98302e-01
    1.27611e+00    3.00337e-01
    1.28459e+00    3.02449e-01
    1.29303e+00    3.04641e-01
    1.30143e+00    3.06913e-01
    1.30978e+00    3.09267e-01
    1.31808e+00    3.11704e-01
    1.32633e+00    3.14225e-01
    1.33451e+00    3.16831e-01
    1.34262e+00    3.19524e-01
    1.35066e+00    3.22305e-01
    1.35862e+00    3.25175e-01
    1.36649e+00    3.28136e-01
    1.37427e+00    3.31189e-01
    1.38196e+00    3.34334e-01
    1.38953e+00    3.37574e-01
    1.39700e+00    3.40910e-01
    1.40435e+00    3.44342e-01
    1.41157e+00    3.47872e-01
    1.41866e+00    3.51501e-01
    1.42561e+00    3.55230e-01
    1.43242e+00    3.59061e-01
    1.43907e+00    3.62994e-01
    1.44556e+00    3.67030e-01
    1.45188e+00    3.71171e-01
    1.45803e+00    3.75417e-01
    1.46399e+00    3.79769e-01
    1.46976e+00    3.84227e-01
    1.47533e+00    3.88793e-01
    1.48069e+00    3.93468e-01
    1.48584e+00    3.98251e-01
    1.49077e+00    4.03142e-01
    1.49547e+00    4.08143e-01
    1.49993e+00    4.13253e-01
    1.50414e+00    4.18473e-01
    1.50810e+00    4.23802e-01
    1.51180e+00    4.29239e-01
    1.51523e+00    4.34786e-01
    1.51838e+00    4.40440e-01
    1.52125e+00    4.46201e-01
    1.52384e+00    4.52069e-01
    1.52612e+00    4.58041e-01
    1.52810e+00    4.64118e-01
    1.52978e+00    4.70296e-01
    1.53113e+00    4.76574e-01
    1.53216e+00    4.82951e-01
    1.53287e+00    4.89424e-01
    1.53324e+00    4.95990e-01
    1.53328e+00    5.02647e-01
    1.53297e+00    5.09392e-01
    1.53232e+00    5.16221e-01
    1.53131e+00    5.23130e-01
    1.52996e+00    5.30117e-01
    1.52824e+00    5.37176e-01
    1.52617e+00    5.44303e-01
    1.52373e+00    5.51494e-01
    1.52094e+00    5.58743e-01
    1.51778e+00    5.66046e-01
    1.51425e+00    5.73395e-01
    1.51037e+00    5.80787e-01
    1.50612e+00    5.88214e-01
    1.50151e+00    5.95670e-01
    1.49654e+00    6.03149e-01
    1.49122e+00    6.10642e-01
    1.48554e+00    6.18144e-01
    1.47952e+00    6.25647e-01
    1.47315e+00    6.33142e-01
    1.46645e+00    6.40623e-01
    1.45941e+00    6.48080e-01
    1.45204e+00    6.55506e-01
    1.44436e+00    6.62893e-01
    1.43636e+00    6.70232e-01
    1.42806e+00    6.77513e-01
    1.41946e+00    6.84729e-01
    1.41058e+00    6.91871e-01
    1.40142e+00    6.98930e-01
    1.39200e+00    7.05897e-01
    1.38232e+00    7.12762e-01
    1.37239e+00    7.19519e-01
    1.36224e+00    7.26157e-01
    1.35186e+00    7.32668e-01
    1.34127e+00    7.39044e-01
    1.33049e+00    7.45276e-01
    1.31952e+00    7.51356e-01
    1.30838e+00    7.57277e-01
    1.29708e+00    7.63031e-01
    1.28564e+00    7.68609e-01
    1.27407e+00    7.74006e-01
    1.26237e+00    7.79213e-01
    1.25057e+00    7.84226e-01
    1.23868e+00    7.89037e-01
    1.22671e+00    7.93640e-01
    1.21467e+00    7.98031e-01
    1.20258e+00    8.02204e-01
    1.19045e+00    8.06155e-01
    1.17829e+00    8.09879e-01
    1.16611e+00    8.13373e-01
    1.15393e+00    8.16634e-01
    1.14176e+00    8.19658e-01
    1.12960e+00    8.22443e-01
    1.11748e+00    8.24987e-01
    1.10539e+00    8.27288e-01
    1.09336e+00    8.29346e-01
    1.08139e+00    8.31159e-01
    1.06949e+00    8.32728e-01
    1.05767e+00    8.34053e-01
    1.04594e+00    8.35134e-01
    1.03430e+00    8.35971e-01
    1.02277e+00    8.36568e-01
    1.01136e+00    8.36925e-01
    1.00006e+00    8.37044e-01
    9.88889e-01    8.36928e-01
    9.77850e-01    8.36580e-01
    9.66949e-01    8.36003e-01
    9.56192e-01    8.35200e-01
    9.45583e-01    8.34175e-01
    9.35127e-01    8.32931e-01
    9.24829e-01    8.31474e-01
    9.14691e-01    8.29808e-01
    9.04718e-01    8.27936e-01
    8.94913e-01    8.25865e-01
    8.85278e-01    8.23599e-01
    8.75815e-01    8.21142e-01
    8.66528e-01    8.18502e-01
    8.57417e-01    8.15682e-01
    8.48483e-01    8.12688e-01
    8.39729e-01    8.09527e-01
    8.31156e-01    8.06203e-01
    8.22763e-01    8.02723e-01
    8.14551e-01    7.99091e-01
    8.06521e-01    7.95315e-01
    7.98673e-01    7.91400e-01
    7.91006e-01    7.87351e-01
    7.83519e-01    7.83174e-01
    7.76214e-01    7.78875e-01
    7.69088e-01    7.74461e-01
    7.62141e-01    7.69936e-01
    7.55372e-01    7.65306e-01
    7.48781e-01    7.60577e-01
    7.42364e-01    7.55754e-01
    7.36123e-01    7.50843e-01
    7.30054e-01    7.45849e-01
    7.24157e-01    7.40778e-01
    7.18429e-01    7.35634e-01
    7.12870e-01    7.30423e-01
    7.07478e-01    7.25149e-01
    7.02250e-01    7.19818e-01
    6.97186e-01    7.14435e-01
    6.92283e-01    7.09003e-01
    6.87540e-01    7.03528e-01
    6.82954e-01    6.98013e-01
    6.78523e-01    6.92464e-01
    6.74247e-01    6.86884e-01
    6.70122e-01    6.81278e-01
    6.66148e-01    6.75648e-01
    6.62321e-01    6.70000e-01
    6.58641e-01    6.64337e-01
    6.55105e-01    6.58663e-01
    6.51711e-01    6.52980e-01
    6.48457e-01    6.47293e-01
    6.45343e-01    6.41603e-01
    6.42365e-01    6.35916e-01
    6.39521e-01    6.30233e-01
    6.36812e-01    6.24558e-01
    6.34233e-01    6.18892e-01
    6.31784e-01    6.13240e-01
    6.29463e-01    6.07603e-01
    6.27268e-01    6.01984e-01
    6.25197e-01    5.96385e-01
    6.23250e-01    5.90808e-01
    6.21424e-01    5.85256e-01
    6.19717e-01    5.79731e-01
    6.18129e-01    5.74234e-01
    6.16658e-01    5.68767e-01
    6.15302e-01    5.63333e-01
    6.14060e-01    5.57932e-01
    6.12930e-01    5.52567e-01
    6.11911e-01    5.47238e-01
    6.11002e-01    5.41948e-01
    6.10202e-01    5.36698e-01
    6.09509e-01    5.31489e-01
    6.08922e-01    5.26321e-01
    6.08440e-01    5.21197e-01
    6.08062e-01    5.16118e-01
    6.07786e-01    5.11083e-01
    6.07612e-01    5.06095e-01
    6.07539e-01    5.01154e-01
    6.07565e-01    4.96261e-01
    6.07690e-01    4.91417e-01
    6.07913e-01    4.86622e-01
    6.08232e-01    4.81877e-01
    6.08647e-01    4.77183e-01
    6.09158e-01    4.72540e-01
    6.09762e-01    4.67949e-01
    6.10460e-01    4.63410e-01
    6.11251e-01    4.58923e-01
    6.12134e-01    4.54490e-01
    6.13108e-01    4.50109e-01
    6.14173e-01    4.45783e-01
    6.15328e-01    4.41510e-01
    6.16572e-01    4.37291e-01
    6.17905e-01    4.33126e-01
    6.19327e-01    4.29016e-01
    6.20836e-01    4.24961e-01
    6.22432e-01    4.20960e-01
    6.24116e-01    4.17014e-01
    6.25885e-01    4.13122e-01
    6.27740e-01    4.09286e-01
    6.29681e-01    4.05504e-01
    6.31707e-01    4.01777e-01
    6.33818e-01    3.98106e-01
    6.36013e-01    3.94488e-01
    6.38291e-01    3.90926e-01
    6.40654e-01    3.87418e-01
    6.43100e-01    3.83965e-01
    6.45629e-01    3.80566e-01
    6.48240e-01    3.77222e-01
    6.50934e-01    3.73932e-01
    6.53711e-01    3.70696e-01
    6.56570e-01    3.67513e-01
    6.59510e-01    3.64385e-01
    6.62532e-01    3.61310e-01
    6.65636e-01    3.58288e-01
    6.68821e-01    3.55320e-01
    6.72087e-01    3.52404e-01
    6.75434e-01    3.49542e-01
    6.78862e-01    3.46732e-01
    6.82370e-01    3.43974e-01
    6.85959e-01    3.41269e-01
    6.89629e-01    3.38616e-01
    6.93379e-01    3.36014e-01
    6.97209e-01    3.33464e-01
    7.01120e-01    3.30966e-01
    7.05110e-01    3.28518e-01
    7.09181e-01    3.26122e-01
    7.13331e-01    3.23776e-01
    7.17561e-01    3.21481e-01
    7.21871e-01    3.19236e-01
    7.26260e-01    3.17041e-01
    7.30729e-01    3.14897e-01
    7.35277e-01    3.12802e-01
    7.39905e-01    3.10756e-01
    7.44612e-01    3.08760e-01
    7.49398e-01    3.06813e-01
    7.54264e-01    3.04916e-01
    7.59208e-01    3.03067e-01
    7.64231e-01    3.01267e-01
    7.69333e-01    2.99515e-01
    7.74514e-01    2.97812e-01
    7.79773e-01    2.96158e-01
    7.85111e-01    2.94551e-01
    7.90526e-01    2.92993e-01
    7.96020e-01    2.91483e-01
    8.01592e-01    2.90020e-01
    8.07241e-01    2.88605e-01
    8.12968e-01    2.87239e-01
    8.18772e-01    2.85919e-01
    8.24654e-01    2.84648e-01
    8.30612e-01    2.83424e-01
    8.36646e-01    2.82247e-01
    8.42757e-01    2.81118e-01
    8.48944e-01    2.80037e-01
    8.55206e-01    2.79003e-01
    8.61544e-01    2.78017e-01
    8.67956e-01    2.77079e-01
    8.74442e-01    2.76188e-01
    8.81003e-01    2.75345e-01
    8.87637e-01    2.74550e-01
    8.94344e-01    2.73802e-01
    9.01123e-01    2.73103e-01
    9.07975e-01    2.72452e-01
    9.14897e-01    2.71850e-01
    9.21890e-01    2.71296e-01
    9.28953e-01    2.70790e-01
    9.36085e-01    2.70334e-01
    9.43285e-01    2.69926e-01
    9.50553e-01    2.69568e-01
    9.57887e-01    2.69260e-01
    9.65287e-01    2.69001e-01
    9.72752e-01    2.68793e-01
    9.80281e-01    2.68635e-01
    9.87872e-01    2.68528e-01
    9.95525e-01    2.68473e-01
    1.00324e+00    2.68468e-01
    1.01101e+00    2.68516e-01
    1.01884e+00    2.68616e-01
    1.02673e+00    2.68769e-01
    1.03467e+00    2.68976e-01
    1.04266e+00    2.69236e-01
    1.05071e+00    2.69550e-01
    1.05880e+00    2.69919e-01
    1.06695e+00    2.70344e-01
    1.07514e+00    2.70825e-01
    1.08337e+00    2.71362e-01
    1.09165e+00    2.71956e-01
    1.09997e+00    2.72608e-01
    1.10832e+00    2.73319e-01
    1.11672e+00    2.74089e-01
    1.12514e+00    2.74919e-01
    1.13360e+00    2.75809e-01
    1.14208e+00    2.76761e-01
    1.15059e+00    2.77776e-01
    1.15913e+00    2.78853e-01
    1.16768e+00    2.79995e-01
    1.17625e+00    2.81201e-01
    1.18484e+00    2.82473e-01
    1.19344e+00    2.83812e-01
    1.20204e+00    2.85218e-01
    1.21065e+00    2.86693e-01
    1.21925e+00    2.88238e-01
    1.22786e+00    2.89854e-01
    1.23645e+00    2.91541e-01
    1.24504e+00    2.93301e-01
    1.25361e+00    2.95135e-01
    1.26216e+00    2.97044e-01
    1.27069e+00    2.99029e-01
    1.27918e+00    3.01091e-01
    1.28765e+00    3.03232e-01
    1.29607e+00    3.05453e-01
    1.30445e+00    3.07754e-01
    1.31279e+00    3.10138e-01
    1.32107e+00    3.12605e-01
    1.32929e+00    3.15157e-01
    1.33745e+00    3.17794e-01
    1.34554e+00    3.20519e-01
    1.35355e+00    3.23332e-01
    1.36147e+00    3.26235e-01
    1.36932e+00    3.29229e-01
    1.37706e+00    3.32315e-01
    1.38471e+00    3.35495e-01
    1.39225e+00    3.38769e-01
    1.39967e+00    3.42139e-01
    1.40697e+00    3.45606e-01
    1.41415e+00    3.49172e-01
    1.42119e+00    3.52837e-01
    1.42809e+00    3.56603e-01
    1.43484e+00    3.60470e-01
    1.44143e+00    3.64441e-01
    1.44787e+00    3.68515e-01
    1.45412e+00    3.72693e-01
    1.46020e+00    3.76977e-01
    1.46610e+00    3.81368e-01
    1.47180e+00    3.85865e-01
    1.47729e+00    3.90471e-01
    1.48258e+00    3.95184e-01
    1.48765e+00    4.00006e-01
    1.49250e+00    4.04937e-01
    1.49711e+00    4.09978e-01
    1.50148e+00    4.15127e-01
    1.50560e+00    4.20386e-01
    1.50947e+00    4.25755e-01
    1.51307e+00    4.31232e-01
    1.51640e+00    4.36817e-01
    1.51945e+00    4.42510e-01
    1.52222e+00    4.48310e-01
    1.52470e+00    4.54216e-01
    1.52687e+00    4.60226e-01
    1.52874e+00    4.66339e-01
    1.53030e+00    4.72554e-01
    1.53154e+00    4.78868e-01
    1.53246e+00    4.85280e-01
    1.53304e+00    4.91787e-01
    1.53330e+00    4.98386e-01
    1.53321e+00    5.05075e-01
    1.53278e+00    5.11851e-01
    1.53200e+00    5.18709e-01
    1.53086e+00    5.25647e-01
    1.52938e+00    5.32660e-01
    1.52753e+00    5.39744e-01
    1.52533e+00    5.46895e-01
    1.52276e+00    5.54108e-01
    1.51984e+00    5.61377e-01
    1.51654e+00    5.68697e-01
    1.51289e+00    5.76063e-01
    1.50887e+00    5.83468e-01
    1.50449e+00    5.90906e-01
    1.49976e+00    5.98371e-01
    1.49466e+00    6.05856e-01
    1.48921e+00    6.13353e-01
    1.48341e+00    6.20856e-01
    1.47726e+00    6.28357e-01
    1.47077e+00    6.35848e-01
    1.46394e+00    6.43321e-01
    1.45678e+00    6.50768e-01
    1.44930e+00    6.58181e-01
    1.44150e+00    6.65552e-01
    1.43339e+00    6.72871e-01
    1.42498e+00    6.80130e-01
    1.41628e+00    6.87320e-01
    1.40730e+00    6.94433e-01
    1.39805e+00    7.01459e-01
    1.38853e+00    7.08390e-01
    1.37876e+00    7.15218e-01
    1.36875e+00    7.21932e-01
    1.35851e+00    7.28525e-01
    1.34806e+00    7.34989e-01
    1.33740e+00    7.41314e-01
    1.32655e+00    7.47492e-01
    1.31551e+00    7.53515e-01
    1.30432e+00    7.59376e-01
    1.29296e+00    7.65067e-01
    1.28147e+00    7.70581e-01
    1.26985e+00    7.75910e-01
    1.25812e+00    7.81048e-01
    1.24628e+00    7.85988e-01
    1.23436e+00    7.90725e-01
    1.22237e+00    7.95252e-01
    1.21031e+00    7.99565e-01
    1.19820e+00    8.03658e-01
    1.18605e+00    8.07528e-01
    1.17389e+00    8.11169e-01
    1.16171e+00    8.14579e-01
    1.14953e+00    8.17754e-01
    1.13736e+00    8.20692e-01
    1.12521e+00    8.23390e-01
    1.11310e+00    8.25847e-01
    1.10104e+00    8.28060e-01
    1.08903e+00    8.30030e-01
    1.07708e+00    8.31755e-01
    1.06521e+00    8.33235e-01
    1.05342e+00    8.34472e-01
    1.04172e+00    8.35464e-01
    1.03012e+00    8.36215e-01
    1.01863e+00    8.36724e-01
    1.00726e+00    8.36995e-01
    9.96007e-01    8.37029e-01
    9.84883e-01    8.36829e-01
    9.73893e-01    8.36398e-01
    9.63044e-01    8.35738e-01
    9.52340e-01    8.34855e-01
    9.41786e-01    8.33750e-01
    9.31386e-01    8.32429e-01
    9.21146e-01    8.30896e-01
    9.11067e-01    8.29155e-01
    9.01155e-01    8.27210e-01
    8.91410e-01    8.25068e-01
    8.81838e-01    8.22732e-01
    8.72438e-01    8.20209e-01
    8.63214e-01    8.17503e-01
    8.54167e-01    8.14620e-01
    8.45299e-01    8.11565e-01
    8.36610e-01    8.08344e-01
    8.28101e-01    8.04963e-01
    8.19774e-01    8.01427e-01
    8.11628e-01    7.97743e-01
    8.03663e-01    7.93916e-01
    7.95880e-01    7.89951e-01
    7.88279e-01    7.85855e-01
    7.80858e-01    7.81634e-01
    7.73618e-01    7.77293e-01
    7.66557e-01    7.72838e-01
    7.59674e-01    7.68274e-01
    7.52969e-01    7.63608e-01
    7.46441e-01    7.58844e-01
    7.40088e-01    7.53989e-01
    7.33909e-01    7.49047e-01
    7.27903e-01    7.44025e-01
    7.22067e-01    7.38927e-01
    7.16401e-01    7.33758e-01
    7.10902e-01    7.28524e-01
    7.05569e-01    7.23229e-01
    7.00401e-01    7.17878e-01
    6.95395e-01    7.12477e-01
    6.90550e-01    7.07029e-01
    6.85864e-01    7.01539e-01
    6.81334e-01    6.96011e-01
    6.76960e-01    6.90450e-01
    6.72739e-01    6.84860e-01
    6.68668e-01    6.79245e-01
    6.64748e-01    6.73609e-01
    6.60974e-01    6.67955e-01
    6.57346e-01    6.62287e-01
    6.53862e-01    6.56609e-01
    6.50519e-01    6.50925e-01
    6.47316e-01    6.45236e-01
    6.44250e-01    6.39547e-01
    6.41321e-01    6.33861e-01
    6.38527e-01    6.28181e-01
    6.35864e-01    6.22509e-01
    6.33333e-01    6.16848e-01
    6.30930e-01    6.11201e-01
    6.28655e-01    6.05570e-01
    6.26505e-01    5.99958e-01
    6.24479e-01    5.94366e-01
    6.22576e-01    5.88799e-01
    6.20793e-01    5.83256e-01
    6.19130e-01    5.77740e-01
    6.17584e-01    5.72254e-01
    6.16155e-01    5.66799e-01
    6.14840e-01    5.61377e-01
    6.13638e-01    5.55989e-01
    6.12549e-01    5.50637e-01
    6.11570e-01    5.45322e-01
    6.10701e-01    5.40046e-01
    6.09939e-01    5.34810e-01
    6.09285e-01    5.29616e-01
    6.08736e-01    5.24464e-01
    6.08291e-01    5.19356e-01
    6.07951e-01    5.14293e-01
    6.07712e-01    5.09275e-01
    6.07574e-01    5.04304e-01
    6.07537e-01    4.99380e-01


==> data/pp_phase_x_1.50_y_0.75.csv <==
    1.49950e+00    7.50375e-01
    1.48681e+00    7.59684e-01
    1.47377e+00    7.68861e-01
    1.46040e+00    7.77892e-01
    1.44672e+00    7.86763e-01
    1.43274e+00    7.95461e-01
    1.41850e+00    8.03970e-01
    1.40401e+00    8.12279e-01
    1.38928e+00    8.20374e-01
    1.37434e+00    8.28243e-01
    1.35921e+00    8.35873e-01
    1.34391e+00    8.43252e-01
    1.32846e+00    8.50369e-01
    1.31289e+00    8.57214e-01
    1.29721e+00    8.63777e-01
    1.28144e+00    8.70047e-01
    1.26560e+00    8.76017e-01
    1.24972e+00    8.81678e-01
    1.23381e+00    8.87023e-01
    1.21789e+00    8.92046e-01
    1.20198e+00    8.96740e-01
    1.18610e+00    9.01100e-01
    1.17027e+00    9.05123e-01
    1.15450e+00    9.08805e-01
    1.13881e+00    9.12143e-01
    1.12322e+00    9.15136e-01
    1.10773e+00    9.17781e-01
    1.09237e+00    9.20079e-01
    1.07714e+00    9.22031e-01
    1.06207e+00    9.23636e-01
    1.04715e+00    9.24898e-01
    1.03241e+00    9.25818e-01
    1.01785e+00    9.26399e-01
    1.00348e+00    9.26646e-01
    9.89308e-01    9.26562e-01
    9.75347e-01    9.26152e-01
    9.61601e-01    9.25422e-01
    9.48076e-01    9.24377e-01
    9.34780e-01    9.23024e-01
    9.21716e-01    9.21370e-01
    9.08889e-01    9.19420e-01
    8.96303e-01    9.17184e-01
    8.83962e-01    9.14667e-01
    8.71867e-01    9.11879e-01
    8.60022e-01    9.08828e-01
    8.48428e-01    9.05521e-01
    8.37085e-01    9.01968e-01
    8.25996e-01    8.98177e-01
    8.15159e-01    8.94157e-01
    8.04576e-01    8.89916e-01
    7.94244e-01    8.85464e-01
    7.84165e-01    8.80810e-01
    7.74336e-01    8.75962e-01
    7.64756e-01    8.70929e-01
    7.55424e-01    8.65721e-01
    7.46337e-01    8.60345e-01
    7.37494e-01    8.54812e-01
    7.28892e-01    8.49129e-01
    7.20528e-01    8.43304e-01
    7.12400e-01    8.37347e-01
    7.04505e-01    8.31266e-01
    6.96841e-01    8.25068e-01
    6.89403e-01    8.18762e-01
    6.82189e-01    8.12356e-01
    6.75196e-01    8.05856e-01
    6.68421e-01    7.99271e-01
    6.61859e-01    7.92607e-01
    6.55509e-01    7.85872e-01
    6.49365e-01    7.79073e-01
    6.43426e-01    7.72216e-01
    6.37687e-01    7.65308e-01
    6.32146e-01    7.58354e-01
    6.26798e-01    7.51362e-01
    6.21641e-01    7.44336e-01
    6.16671e-01    7.37282e-01
    6.11885e-01    7.30206e-01
    6.07280e-01    7.23114e-01
    6.02851e-01    7.16009e-01
    5.98597e-01    7.08897e-01
    5.94514e-01    7.01783e-01
    5.90599e-01    6.94670e-01
    5.86848e-01    6.87564e-01
    5.83260e-01    6.80468e-01
    5.79830e-01    6.73387e-01
    5.76556e-01    6.66323e-01
    5.73436e-01    6.59280e-01
    5.70466e-01    6.52262e-01
    5.67644e-01    6.45273e-01
    5.64968e-01    6.38314e-01
    5.62434e-01    6.31389e-01
    5.60041e-01    6.24501e-01
    5.57785e-01    6.17652e-01
    5.55665e-01    6.10845e-01
    5.53678e-01    6.04082e-01
    5.51822e-01    5.97365e-01
    5.50095e-01    5.90697e-01
    5.48495e-01    5.84078e-01
    5.47020e-01    5.77511e-01
    5.45668e-01    5.70998e-01
    5.44437e-01    5.64541e-01
    5.43325e-01    5.58140e-01
    5.42330e-01    5.51797e-01
    5.41452e-01    5.45513e-01
    5.40687e-01    5.39290e-01
    5.40035e-01    5.33128e-01
    5.39494e-01    5.27029e-01
    5.39062e-01    5.20994e-01
    5.38739e-01    5.15022e-01
    5.38522e-01    5.09116e-01
    5.38411e-01    5.03275e-01
    5.38404e-01    4.97501e-01
    5.38500e-01    4.91793e-01
    5.38699e-01    4.86153e-01
    5.38997e-01    4.80580e-01
    5.39396e-01    4.75075e-01
    5.39893e-01    4.69639e-01
    5.40489e-01    4.64271e-01
    5.41180e-01    4.58972e-01
    5.41968e-01    4.53742e-01
    5.42852e-01    4.48581e-01
    5.43829e-01    4.43489e-01
    5.44900e-01    4.38466e-01
    5.46064e-01    4.33511e-01
    5.47320e-01    4.28626e-01
    5.48668e-01    4.23810e-01
    5.50107e-01    4.19062e-01
    5.51636e-01    4.14383e-01
    5.53256e-01    4.09772e-01
    5.54964e-01    4.05230e-01
    5.56762e-01    4.00755e-01
    5.58648e-01    3.96348e-01
    5.60622e-01    3.92009e-01
    5.62684e-01    3.87736e-01
    5.64833e-01    3.83530e-01
    5.67069e-01    3.79391e-01
    5.69393e-01    3.75318e-01
    5.71802e-01    3.71310e-01
    5.74298e-01    3.67368e-01
    5.76880e-01    3.63491e-01
    5.79548e-01    3.59678e-01
    5.82302e-01    3.55929e-01
    5.85141e-01    3.52244e-01
    5.88065e-01    3.48622e-01
    5.91075e-01    3.45063e-01
    5.94171e-01    3.41567e-01
    5.97351e-01    3.38132e-01
    6.00617e-01    3.34759e-01
    6.03968e-01    3.31447e-01
    6.07404e-01    3.28196e-01
    6.10925e-01    3.25005e-01
    6.14531e-01    3.21873e-01
    6.18222e-01    3.18801e-01
    6.21999e-01    3.15788e-01
    6.25861e-01    3.12833e-01
    6.29808e-01    3.09935e-01
    6.33841e-01    3.07096e-01
    6.37960e-01    3.04313e-01
    6.42164e-01    3.01587e-01
    6.46454e-01    2.98917e-01
    6.50830e-01    2.96303e-01
    6.55292e-01    2.93744e-01
    6.59841e-01    2.91240e-01
    6.64476e-01    2.88790e-01
    6.69197e-01    2.86395e-01
    6.74005e-01    2.84053e-01
    6.78900e-01    2.81765e-01
    6.83883e-01    2.79529e-01
    6.88952e-01    2.77346e-01
    6.94109e-01    2.75216e-01
    6.99354e-01    2.73137e-01
    7.04686e-01    2.71110e-01
    7.10107e-01    2.69134e-01
    7.15616e-01    2.67209e-01
    7.21213e-01    2.65334e-01
    7.26899e-01    2.63510e-01
    7.32673e-01    2.61736e-01
    7.38537e-01    2.60011e-01
    7.44489e-01    2.58336e-01
    7.50531e-01    2.56711e-01
    7.56663e-01    2.55134e-01
    7.62883e-01    2.53607e-01
    7.69194e-01    2.52128e-01
    7.75594e-01    2.50697e-01
    7.82084e-01    2.49315e-01
    7.88665e-01    2.47980e-01
    7.95335e-01    2.46694e-01
    8.02096e-01    2.45456e-01
    8.08946e-01    2.44265e-01
    8.15887e-01    2.43122e-01
    8.22919e-01    2.42027e-01
    8.30040e-01    2.40980e-01
    8.37252e-01    2.39979e-01
    8.44553e-01    2.39027e-01
    8.51945e-01    2.38122e-01
    8.59427e-01    2.37264e-01
    8.66999e-01    2.36454e-01
    8.74660e-01    2.35692e-01
    8.82411e-01    2.34977e-01
    8.90251e-01    2.34310e-01
    8.98179e-01    2.33691e-01
    9.06197e-01    2.33120e-01
    9.14302e-01    2.32598e-01
    9.22496e-01    2.32124e-01
    9.30776e-01    2.31698e-01
    9.39144e-01    2.31322e-01
    9.47598e-01    2.30995e-01
    9.56138e-01    2.30717e-01
    9.64763e-01    2.30489e-01
    9.73472e-01    2.30311e-01
    9.82265e-01    2.30183e-01
    9.91140e-01    2.30107e-01
    1.00010e+00    2.30082e-01
    1.00914e+00    2.30108e-01
    1.01825e+00    2.30187e-01
    1.02745e+00    2.30318e-01
    1.03673e+00    2.30503e-01
    1.04608e+00    2.30742e-01
    1.05550e+00    2.31035e-01
    1.06500e+00    2.31383e-01
    1.07458e+00    2.31787e-01
    1.08422e+00    2.32248e-01
    1.09393e+00    2.32766e-01
    1.10371e+00    2.33341e-01
    1.11355e+00    2.33976e-01
    1.12345e+00    2.34670e-01
    1.13342e+00    2.35425e-01
    1.14344e+00    2.36241e-01
    1.15353e+00    2.37119e-01
    1.16366e+00    2.38061e-01
    1.17384e+00    2.39068e-01
    1.18408e+00    2.40140e-01
    1.19436e+00    2.41278e-01
    1.20468e+00    2.42485e-01
    1.21504e+00    2.43760e-01
    1.22543e+00    2.45106e-01
    1.23586e+00    2.46523e-01
    1.24632e+00    2.48014e-01
    1.25680e+00    2.49578e-01
    1.26730e+00    2.51219e-01
    1.27781e+00    2.52936e-01
    1.28834e+00    2.54733e-01
    1.29888e+00    2.56609e-01
    1.30942e+00    2.58568e-01
    1.31995e+00    2.60610e-01
    1.33048e+00    2.62738e-01
    1.34099e+00    2.64952e-01
    1.35149e+00    2.67256e-01
    1.36196e+00    2.69650e-01
    1.37240e+00    2.72136e-01
    1.38281e+00    2.74718e-01
    1.39317e+00    2.77395e-01
    1.40348e+00    2.80171e-01
    1.41374e+00    2.83048e-01
    1.42393e+00    2.86028e-01
    1.43404e+00    2.89112e-01
    1.44408e+00    2.92303e-01
    1.45404e+00    2.95603e-01
    1.46390e+00    2.99014e-01
    1.47365e+00    3.02539e-01
    1.48329e+00    3.06180e-01
    1.49281e+00    3.09938e-01
    1.50220e+00    3.13818e-01
    1.51146e+00    3.17819e-01
    1.52056e+00    3.21946e-01
    1.52950e+00    3.26200e-01
    1.53828e+00    3.30583e-01
    1.54687e+00    3.35098e-01
    1.55528e+00    3.39746e-01
    1.56348e+00    3.44531e-01
    1.57148e+00    3.49454e-01
    1.57925e+00    3.54517e-01
    1.58679e+00    3.59722e-01
    1.59409e+00    3.65072e-01
    1.60113e+00    3.70567e-01
    1.60790e+00    3.76210e-01
    1.61439e+00    3.82002e-01
    1.62060e+00    3.87946e-01
    1.62650e+00    3.94041e-01
    1.63208e+00    4.00289e-01
    1.63734e+00    4.06692e-01
    1.64226e+00    4.13249e-01
    1.64684e+00    4.19963e-01
    1.65105e+00    4.26832e-01
    1.65488e+00    4.33857e-01
    1.65834e+00    4.41038e-01
    1.66140e+00    4.48375e-01
    1.66405e+00    4.55866e-01
    1.66629e+00    4.63510e-01
    1.66810e+00    4.71307e-01
    1.66948e+00    4.79253e-01
    1.67041e+00    4.87348e-01
    1.67089e+00    4.95589e-01
    1.67090e+00    5.03971e-01
    1.67044e+00    5.12493e-01
    1.66951e+00    5.21150e-01
    1.66809e+00    5.29937e-01
    1.66617e+00    5.38850e-01
    1.66377e+00    5.47884e-01
    1.66086e+00    5.57032e-01
    1.65745e+00    5.66288e-01
    1.65354e+00    5.75645e-01
    1.64911e+00    5.85095e-01
    1.64418e+00    5.94632e-01
    1.63874e+00    6.04245e-01
    1.63279e+00    6.13926e-01
    1.62634e+00    6.23666e-01
    1.61939e+00    6.33454e-01
    1.61193e+00    6.43280e-01
    1.60399e+00    6.53133e-01
    1.59556e+00    6.63000e-01
    1.58666e+00    6.72871e-01
    1.57728e+00    6.82733e-01
    1.56744e+00    6.92574e-01
    1.55716e+00    7.02379e-01
    1.54644e+00    7.12136e-01
    1.53529e+00    7.21831e-01
    1.52374e+00    7.31451e-01
    1.51179e+00    7.40981e-01
    1.49946e+00    7.50407e-01
    1.48676e+00    7.59716e-01
    1.47372e+00    7.68893e-01
    1.46035e+00    7.77923e-01
    1.44667e+00    7.86794e-01
    1.43270e+00    7.95491e-01
    1.41845e+00    8.04000e-01
    1.40396e+00    8.12308e-01
    1.38923e+00    8.20402e-01
    1.37429e+00    8.28270e-01
    1.35916e+00    8.35899e-01
    1.34386e+00    8.43277e-01
    1.32841e+00    8.50394e-01
    1.31283e+00    8.57238e-01
    1.29715e+00    8.63799e-01
    1.28138e+00    8.70068e-01
    1.26555e+00    8.76037e-01
    1.24966e+00    8.81697e-01
    1.23375e+00    8.87041e-01
    1.21783e+00    8.92063e-01
    1.20193e+00    8.96756e-01
    1.18605e+00    9.01115e-01
    1.17022e+00    9.05137e-01
    1.15445e+00    9.08817e-01
    1.13876e+00    9.12154e-01
    1.12316e+00    9.15145e-01
    1.10768e+00    9.17790e-01
    1.09232e+00    9.20087e-01
    1.07709e+00    9.22037e-01
    1.06202e+00    9.23641e-01
    1.04710e+00    9.24902e-01
    1.03236e+00    9.25820e-01
    1.01780e+00    9.26401e-01
    1.00343e+00    9.26646e-01
    9.89259e-01    9.26561e-01
    9.75299e-01    9.26150e-01
    9.61553e-01    9.25419e-01
    9.48030e-01    9.24373e-01
    9.34734e-01    9.23019e-01
    9.21671e-01    9.21363e-01
    9.08845e-01    9.19413e-01
    8.96260e-01    9.17175e-01
    8.83919e-01    9.14658e-01
    8.71826e-01    9.11869e-01
    8.59981e-01    9.08817e-01
    8.48388e-01    9.05510e-01
    8.37046e-01    9.01956e-01
    8.25958e-01    8.98164e-01
    8.15122e-01    8.94143e-01
    8.04539e-01    8.89901e-01
    7.94209e-01    8.85448e-01
    7.84130e-01    8.80793e-01
    7.74302e-01    8.75945e-01
    7.64724e-01    8.70911e-01
    7.55392e-01    8.65702e-01
    7.46306e-01    8.60326e-01
    7.37464e-01    8.54792e-01
    7.28862e-01    8.49109e-01
    7.20500e-01    8.43284e-01
    7.12372e-01    8.37326e-01
    7.04478e-01    8.31245e-01
    6.96814e-01    8.25047e-01
    6.89378e-01    8.18740e-01
    6.82165e-01    8.12333e-01
    6.75172e-01    8.05833e-01
    6.68398e-01    7.99248e-01
    6.61837e-01    7.92584e-01
    6.55487e-01    7.85849e-01
    6.49344e-01    7.79049e-01
    6.43406e-01    7.72192e-01
    6.37668e-01    7.65284e-01
    6.32127e-01    7.58330e-01
    6.26780e-01    7.51337e-01
    6.21624e-01    7.44311e-01
    6.16654e-01    7.37258e-01
    6.11869e-01    7.30182e-01
    6.07264e-01    7.23089e-01
    6.02836e-01    7.15984e-01
    5.98583e-01    7.08872e-01
    5.94500e-01    7.01758e-01
    5.90585e-01    6.94646e-01
    5.86835e-01    6.87540e-01
    5.83247e-01    6.80444e-01
    5.79818e-01    6.73362e-01
    5.76545e-01    6.66298e-01
    5.73425e-01    6.59256e-01
    5.70456e-01    6.52238e-01
    5.67635e-01    6.45249e-01
    5.64959e-01    6.38290e-01
    5.62426e-01    6.31365e-01
    5.60032e-01    6.24477e-01
    5.57777e-01    6.17629e-01
    5.55658e-01    6.10822e-01
    5.53671e-01    6.04059e-01
    5.51816e-01    5.97342e-01
    5.50090e-01    5.90673e-01
    5.48490e-01    5.84055e-01
    5.47015e-01    5.77489e-01
    5.45664e-01    5.70976e-01
    5.44433e-01    5.64518e-01
    5.43321e-01    5.58118e-01
    5.42327e-01    5.51775e-01
    5.41449e-01    5.45491e-01
    5.40685e-01    5.39268e-01
    5.40033e-01    5.33107e-01
    5.39492e-01    5.27008e-01
    5.39061e-01    5.20973e-01
    5.38738e-01    5.15002e-01
    5.38522e-01    5.09095e-01
    5.38411e-01    5.03255e-01
    5.38404e-01    4.97481e-01
    5.38501e-01    4.91773e-01
    5.38699e-01    4.86133e-01
    5.38999e-01    4.80561e-01
    5.39398e-01    4.75056e-01
    5.39895e-01    4.69620e-01
    5.40491e-01    4.64253e-01
    5.41183e-01    4.58954e-01
    5.41971e-01    4.53724e-01
    5.42855e-01    4.48563e-01
    5.43833e-01    4.43471e-01
    5.44904e-01    4.38448e-01
    5.46068e-01    4.33494e-01
    5.47325e-01    4.28609e-01
    5.48673e-01    4.23793e-01
    5.50112e-01    4.19046e-01
    5.51642e-01    4.14367e-01
    5.53261e-01    4.09757e-01
    5.54970e-01    4.05214e-01
    5.56768e-01    4.00740e-01
    5.58654e-01    3.96333e-01
    5.60629e-01    3.91994e-01
    5.62691e-01    3.87721e-01
    5.64841e-01    3.83516e-01
    5.67077e-01    3.79377e-01
    5.69401e-01    3.75304e-01
    5.71811e-01    3.71296e-01
    5.74307e-01    3.67354e-01
    5.76889e-01    3.63477e-01
    5.79557e-01    3.59665e-01
    5.82311e-01    3.55916e-01
    5.85151e-01    3.52231e-01
    5.88076e-01    3.48610e-01
    5.91086e-01    3.45051e-01
    5.94182e-01    3.41555e-01
    5.97362e-01    3.38121e-01
    6.00628e-01    3.34748e-01
    6.03979e-01    3.31436e-01
    6.07416e-01    3.28185e-01
    6.10937e-01    3.24994e-01
    6.14543e-01    3.21863e-01
    6.18235e-01    3.18791e-01
    6.22012e-01    3.15777e-01
    6.25874e-01    3.12822e-01
    6.29822e-01    3.09925e-01
    6.33855e-01    3.07086e-01
    6.37974e-01    3.04303e-01
    6.42179e-01    3.01577e-01
    6.46469e-01    2.98908e-01
    6.50845e-01    2.96294e-01
    6.55308e-01    2.93735e-01
    6.59857e-01    2.91231e-01
    6.64492e-01    2.88782e-01
    6.69213e-01    2.86387e-01
    6.74022e-01    2.84045e-01
    6.78917e-01    2.81757e-01
    6.83900e-01    2.79522e-01
    6.88970e-01    2.77339e-01
    6.94127e-01    2.75208e-01
    6.99372e-01    2.73130e-01
    7.04705e-01    2.71103e-01
    7.10126e-01    2.69127e-01
    7.15635e-01    2.67202e-01
    7.21233e-01    2.65328e-01
    7.26919e-01    2.63504e-01
    7.32694e-01    2.61730e-01
    7.38557e-01    2.60005e-01
    7.44510e-01    2.58331e-01
    7.50552e-01    2.56705e-01
    7.56684e-01    2.55129e-01
    7.62905e-01    2.53601e-01
    7.69216e-01    2.52123e-01
    7.75617e-01    2.50692e-01
    7.82107e-01    2.49310e-01
    7.88688e-01    2.47976e-01
    7.95358e-01    2.46690e-01
    8.02119e-01    2.45452e-01
    8.08970e-01    2.44261e-01
    8.15912e-01    2.43119e-01
    8.22943e-01    2.42024e-01
    8.30065e-01    2.40976e-01
    8.37277e-01    2.39976e-01
    8.44579e-01    2.39024e-01
    8.51971e-01    2.38119e-01
    8.59453e-01    2.37261e-01
    8.67025e-01    2.36451e-01
    8.74687e-01    2.35689e-01
    8.82438e-01    2.34975e-01
    8.90278e-01    2.34308e-01
    8.98207e-01    2.33689e-01
    9.06225e-01    2.33119e-01
    9.14331e-01    2.32596e-01
    9.22524e-01    2.32122e-01
    9.30805e-01    2.31697e-01
    9.39173e-01    2.31321e-01
    9.47628e-01    2.30994e-01
    9.56168e-01    2.30716e-01
    9.64793e-01    2.30488e-01
    9.73502e-01    2.30310e-01
    9.82295e-01    2.30183e-01
    9.91171e-01    2.30107e-01
    1.00013e+00    2.30082e-01
    1.00917e+00    2.30108e-01
    1.01829e+00    2.30187e-01
    1.02748e+00    2.30319e-01
    1.03676e+00    2.30504e-01
    1.04611e+00    2.30743e-01
    1.05554e+00    2.31036e-01
    1.06504e+00    2.31385e-01
    1.07461e+00    2.31789e-01
    1.08425e+00    2.32249e-01
    1.09396e+00    2.32767e-01
    1.10374e+00    2.33343e-01
    1.11358e+00    2.33978e-01
    1.12349e+00    2.34672e-01
    1.13345e+00    2.35427e-01
    1.14348e+00    2.36244e-01
    1.15356e+00    2.37122e-01
    1.16369e+00    2.38065e-01
    1.17388e+00    2.39071e-01
    1.18411e+00    2.40143e-01
    1.19439e+00    2.41282e-01
    1.20471e+00    2.42489e-01
    1.21507e+00    2.43765e-01
    1.22547e+00    2.45111e-01
    1.23590e+00    2.46528e-01
    1.24635e+00    2.48019e-01
    1.25683e+00    2.49584e-01
    1.26733e+00    2.51225e-01
    1.27785e+00    2.52942e-01
    1.28838e+00    2.54739e-01
    1.29891e+00    2.56616e-01
    1.30945e+00    2.58575e-01
    1.31999e+00    2.60617e-01
    1.33052e+00    2.62745e-01
    1.34103e+00    2.64960e-01
    1.35153e+00    2.67264e-01
    1.36200e+00    2.69658e-01
    1.37244e+00    2.72145e-01
    1.38284e+00    2.74727e-01
    1.39321e+00    2.77405e-01
    1.40352e+00    2.80181e-01
    1.41377e+00    2.83058e-01
    1.42396e+00    2.86038e-01
    1.43408e+00    2.89122e-01
    1.44412e+00    2.92314e-01
    1.45407e+00    2.95614e-01
    1.46393e+00    2.99026e-01
    1.47368e+00    3.02551e-01
    1.48332e+00    3.06193e-01
    1.49285e+00    3.09952e-01
    1.50224e+00    3.13831e-01
    1.51149e+00    3.17833e-01
    1.52059e+00    3.21960e-01
    1.52953e+00    3.26215e-01
    1.53831e+00    3.30598e-01
    1.54690e+00    3.35113e-01
    1.55531e+00    3.39763e-01
    1.56351e+00    3.44548e-01
    1.57151e+00    3.49471e-01
    1.57928e+00    3.54535e-01
    1.58682e+00    3.59741e-01
    1.59411e+00    3.65090e-01
    1.60115e+00    3.70586e-01
    1.60792e+00    3.76230e-01
    1.61442e+00    3.82023e-01
    1.62062e+00    3.87966e-01
    1.62652e+00    3.94062e-01
    1.63210e+00    4.00311e-01
    1.63736e+00    4.06714e-01
    1.64228e+00    4.13273e-01
    1.64685e+00    4.19986e-01
    1.65106e+00    4.26856e-01
    1.65490e+00    4.33882e-01
    1.65835e+00    4.41063e-01
    1.66141e+00    4.48400e-01
    1.66406e+00    4.55892e-01
    1.66630e+00    4.63537e-01
    1.66811e+00    4.71334e-01
    1.66948e+00    4.79281e-01
    1.67041e+00    4.87377e-01
    1.67089e+00    4.95618e-01
    1.67090e+00    5.04001e-01
    1.67044e+00    5.12523e-01
    1.66950e+00    5.21180e-01
    1.66808e+00    5.29968e-01
    1.66617e+00    5.38882e-01
    1.66376e+00    5.47915e-01
    1.66085e+00    5.57064e-01
    1.65744e+00    5.66320e-01
    1.65352e+00    5.75677e-01
    1.64910e+00    5.85128e-01
    1.64416e+00    5.94665e-01
    1.63872e+00    6.04278e-01
    1.63277e+00    6.13960e-01
    1.62632e+00    6.23700e-01
    1.61936e+00    6.33488e-01
    1.61191e+00    6.43314e-01
    1.60396e+00    6.53167e-01
    1.59553e+00    6.63035e-01
    1.58662e+00    6.72906e-01
    1.57725e+00    6.82768e-01
    1.56741e+00    6.92608e-01
    1.55712e+00    7.02413e-01
    1.54640e+00    7.12170e-01
    1.53525e+00    7.21865e-01
    1.52370e+00    7.31484e-01
    1.51175e+00    7.41014e-01
    1.49941e+00    7.50440e-01
    1.48672e+00    7.59748e-01
    1.47367e+00    7.68924e-01
    1.46030e+00    7.77954e-01
    1.44662e+00    7.86824e-01
    1.43265e+00    7.95520e-01
    1.41840e+00    8.04029e-01
    1.40390e+00    8.12336e-01
    1.38918e+00    8.20430e-01
    1.37424e+00    8.28297e-01
    1.35911e+00    8.35925e-01
    1.34381e+00    8.43302e-01
    1.32836e+00    8.50418e-01
    1.31278e+00    8.57261e-01
    1.29710e+00    8.63821e-01
    1.28133e+00    8.70090e-01
    1.26549e+00    8.76057e-01
    1.24961e+00    8.81716e-01
    1.23370e+00    8.87059e-01
    1.21778e+00    8.92079e-01
    1.20187e+00    8.96771e-01
    1.18599e+00    9.01130e-01
    1.17016e+00    9.05150e-01
    1.15439e+00    9.08830e-01
    1.13870e+00    9.12165e-01
    1.12311e+00    9.15155e-01
    1.10762e+00    9.17798e-01
    1.09226e+00    9.20094e-01
    1.07704e+00    9.22043e-01
    1.06196e+00    9.23646e-01
    1.04705e+00    9.24905e-01
    1.03231e+00    9.25823e-01
    1.01775e+00    9.26402e-01
    1.00338e+00    9.26646e-01
    9.89210e-01    9.26560e-01
    9.75250e-01    9.26148e-01
    9.61506e-01    9.25416e-01
    9.47983e-01    9.24369e-01
    9.34688e-01    9.23014e-01
    9.21626e-01    9.21357e-01
    9.08801e-01    9.19406e-01
    8.96217e-01    9.17167e-01
    8.83877e-01    9.14649e-01
    8.71784e-01    9.11859e-01
    8.59941e-01    9.08806e-01
    8.48348e-01    9.05498e-01
    8.37007e-01    9.01943e-01
    8.25920e-01    8.98150e-01
    8.15085e-01    8.94128e-01
    8.04503e-01    8.89886e-01
    7.94174e-01    8.85433e-01
    7.84096e-01    8.80777e-01
    7.74269e-01    8.75927e-01
    7.64691e-01    8.70894e-01
    7.55360e-01    8.65684e-01
    7.46275e-01    8.60307e-01
    7.37434e-01    8.54773e-01
    7.28833e-01    8.49089e-01
    7.20471e-01    8.43263e-01
    7.12345e-01    8.37306e-01
    7.04451e-01    8.31223e-01
    6.96788e-01    8.25025e-01
    6.89352e-01    8.18718e-01
    6.82140e-01    8.12311e-01
    6.75148e-01    8.05811e-01
    6.68374e-01    7.99225e-01
    6.61814e-01    7.92561e-01
    6.55465e-01    7.85825e-01
    6.49323e-01    7.79026e-01
    6.43386e-01    7.72168e-01
    6.37648e-01    7.65260e-01
    6.32108e-01    7.58306e-01
    6.26762e-01    7.51313e-01
    6.21606e-01    7.44287e-01
    6.16638e-01    7.37233e-01
    6.11853e-01    7.30157e-01
    6.07248e-01    7.23064e-01
    6.02821e-01    7.15960e-01
    5.98568e-01    7.08848e-01
    5.94486e-01    7.01733e-01
    5.90572e-01    6.94621e-01
    5.86823e-01    6.87515e-01
    5.83235e-01    6.80419e-01
    5.79807e-01    6.73337e-01
    5.76534e-01    6.66274e-01
    5.73415e-01    6.59231e-01
    5.70446e-01    6.52214e-01
    5.67625e-01    6.45224e-01
    5.64950e-01    6.38266e-01
    5.62417e-01    6.31341e-01
    5.60024e-01    6.24454e-01
    5.57770e-01    6.17605e-01
    5.55651e-01    6.10798e-01
    5.53665e-01    6.04035e-01
    5.51810e-01    5.97319e-01
    5.50084e-01    5.90650e-01
    5.48485e-01    5.84032e-01
    5.47010e-01    5.77466e-01
    5.45659e-01    5.70953e-01
    5.44429e-01    5.64496e-01
    5.43318e-01    5.58096e-01
    5.42324e-01    5.51753e-01
    5.41446e-01    5.45470e-01
    5.40682e-01    5.39247e-01
    5.40031e-01    5.33086e-01
    5.39490e-01    5.26987e-01
    5.39060e-01    5.20952e-01
    5.38737e-01    5.14981e-01
    5.38521e-01    5.09075e-01
    5.38411e-01    5.03235e-01
    5.38405e-01    4.97461e-01
    5.38502e-01    4.91754e-01
    5.38700e-01    4.86114e-01
    5.39000e-01    4.80542e-01
    5.39399e-01    4.75037e-01
    5.39897e-01    4.69602e-01
    5.40493e-01    4.64234e-01
    5.41186e-01    4.58936e-01
    5.41974e-01    4.53706e-01
    5.42858e-01    4.48545e-01
    5.43836e-01    4.43454e-01
    5.44908e-01    4.38431e-01
    5.46073e-01    4.33477e-01
    5.47329e-01    4.28593e-01
    5.48678e-01    4.23777e-01
    5.50117e-01    4.19029e-01
    5.51647e-01    4.14351e-01
    5.53267e-01    4.09741e-01
    5.54976e-01    4.05199e-01
    5.56774e-01    4.00724e-01
    5.58661e-01    3.96318e-01
    5.60636e-01    3.91979e-01
    5.62698e-01    3.87707e-01
    5.64848e-01    3.83501e-01
    5.67085e-01    3.79363e-01
    5.69409e-01    3.75290e-01
    5.71819e-01    3.71283e-01
    5.74316e-01    3.67341e-01
    5.76898e-01    3.63464e-01
    5.79567e-01    3.59652e-01
    5.82321e-01    3.55903e-01
    5.85161e-01    3.52219e-01
    5.88086e-01    3.48597e-01
    5.91097e-01    3.45039e-01
    5.94193e-01    3.41543e-01
    5.97374e-01    3.38109e-01
    6.00640e-01    3.34736e-01
    6.03991e-01    3.31425e-01
    6.07428e-01    3.28174e-01
    6.10949e-01    3.24983e-01
    6.14556e-01    3.21852e-01
    6.18248e-01    3.18780e-01
    6.22025e-01    3.15767e-01
    6.25888e-01    3.12812e-01
    6.29836e-01    3.09915e-01
    6.33870e-01    3.07076e-01
    6.37989e-01    3.04294e-01
    6.42193e-01    3.01568e-01
    6.46484e-01    2.98898e-01
    6.50861e-01    2.96285e-01
    6.55324e-01    2.93726e-01
    6.59873e-01    2.91222e-01
    6.64508e-01    2.88773e-01
    6.69230e-01    2.86378e-01
    6.74039e-01    2.84037e-01
    6.78935e-01    2.81749e-01
    6.83917e-01    2.79514e-01
    6.88988e-01    2.77331e-01
    6.94145e-01    2.75201e-01
    6.99391e-01    2.73123e-01
    7.04724e-01    2.71096e-01
    7.10145e-01    2.69120e-01
    7.15654e-01    2.67195e-01
    7.21252e-01    2.65321e-01
    7.26939e-01    2.63497e-01
    7.32714e-01    2.61724e-01
    7.38578e-01    2.60000e-01
    7.44531e-01    2.58325e-01
    7.50574e-01    2.56700e-01
    7.56705e-01    2.55124e-01
    7.62927e-01    2.53596e-01
    7.69238e-01    2.52117e-01
    7.75639e-01    2.50687e-01
    7.82130e-01    2.49305e-01
    7.88711e-01    2.47971e-01
    7.95382e-01    2.46685e-01
    8.02143e-01    2.45447e-01
    8.08994e-01    2.44257e-01
    8.15936e-01    2.43115e-01
    8.22968e-01    2.42020e-01
    8.30090e-01    2.40972e-01
    8.37302e-01    2.39973e-01
    8.44604e-01    2.39020e-01
    8.51997e-01    2.38115e-01
    8.59479e-01    2.37258e-01
    8.67052e-01    2.36449e-01
    8.74714e-01    2.35686e-01
    8.82465e-01    2.34972e-01
    8.90305e-01    2.34306e-01
    8.98235e-01    2.33687e-01
    9.06253e-01    2.33117e-01
    9.14359e-01    2.32594e-01
    9.22553e-01    2.32121e-01
    9.30834e-01    2.31696e-01
    9.39202e-01    2.31320e-01
    9.47657e-01    2.30993e-01
    9.56197e-01    2.30715e-01
    9.64823e-01    2.30487e-01
    9.73533e-01    2.30310e-01
    9.82326e-01    2.30183e-01
    9.91202e-01    2.30107e-01
    1.00016e+00    2.30082e-01
    1.00920e+00    2.30109e-01
    1.01832e+00    2.30188e-01
    1.02752e+00    2.30320e-01
    1.03679e+00    2.30505e-01
    1.04614e+00    2.30744e-01
    1.05557e+00    2.31037e-01
    1.06507e+00    2.31386e-01
    1.07464e+00    2.31790e-01
    1.08428e+00    2.32251e-01
    1.09400e+00    2.32769e-01
    1.10377e+00    2.33345e-01
    1.11362e+00    2.33980e-01
    1.12352e+00    2.34675e-01
    1.13349e+00    2.35430e-01
    1.14351e+00    2.36247e-01
    1.15360e+00    2.37126e-01
    1.16373e+00    2.38068e-01
    1.17392e+00    2.39075e-01
    1.18415e+00    2.40147e-01
    1.19443e+00    2.41286e-01
    1.20475e+00    2.42493e-01
    1.21511e+00    2.43769e-01
    1.22550e+00    2.45116e-01
    1.23593e+00    2.46534e-01
    1.24639e+00    2.48024e-01
    1.25687e+00    2.49589e-01
    1.26737e+00    2.51230e-01
    1.27789e+00    2.52949e-01
    1.28841e+00    2.54745e-01
    1.29895e+00    2.56623e-01
    1.30949e+00    2.58582e-01
    1.32002e+00    2.60625e-01
    1.33055e+00    2.62753e-01
    1.34107e+00    2.64968e-01
    1.35156e+00    2.67272e-01
    1.36203e+00    2.69667e-01
    1.37248e+00    2.72154e-01
    1.38288e+00    2.74736e-01
    1.39324e+00    2.77414e-01
    1.40355e+00    2.80191e-01
    1.41381e+00    2.83068e-01
    1.42400e+00    2.86049e-01
    1.43411e+00    2.89133e-01
    1.44415e+00    2.92325e-01
    1.45411e+00    2.95626e-01
    1.46396e+00    2.99038e-01
    1.47372e+00    3.02564e-01
    1.48336e+00    3.06205e-01
    1.49288e+00    3.09965e-01
    1.50227e+00    3.13845e-01
    1.51152e+00    3.17847e-01
    1.52062e+00    3.21975e-01
    1.52956e+00    3.26230e-01
    1.53834e+00    3.30614e-01
    1.54693e+00    3.35129e-01
    1.55534e+00    3.39779e-01
    1.56354e+00    3.44565e-01
    1.57153e+00    3.49488e-01
    1.57931e+00    3.54553e-01
    1.58684e+00    3.59759e-01
    1.59414e+00    3.65109e-01
    1.60118e+00    3.70606e-01
    1.60795e+00    3.76250e-01
    1.61444e+00    3.82043e-01
    1.62064e+00    3.87987e-01
    1.62654e+00    3.94084e-01
    1.63212e+00    4.00333e-01
    1.63738e+00    4.06737e-01
    1.64230e+00    4.13296e-01
    1.64687e+00    4.20010e-01
    1.65107e+00    4.26880e-01
    1.65491e+00    4.33906e-01
    1.65836e+00    4.41089e-01
    1.66142e+00    4.48426e-01
    1.66407e+00    4.55918e-01
    1.66631e+00    4.63564e-01
    1.66812e+00    4.71361e-01
    1.66949e+00    4.79309e-01
    1.67042e+00    4.87405e-01
    1.67089e+00    4.95646e-01
    1.67090e+00    5.04030e-01
    1.67044e+00    5.12553e-01
    1.66950e+00    5.21210e-01
    1.66807e+00    5.29999e-01
    1.66616e+00    5.38913e-01
    1.66375e+00    5.47947e-01
    1.66084e+00    5.57096e-01
    1.65743e+00    5.66352e-01
    1.65351e+00    5.75710e-01
    1.64908e+00    5.85161e-01
    1.64415e+00    5.94698e-01
    1.63870e+00    6.04312e-01
    1.63275e+00    6.13994e-01
    1.62629e+00    6.23734e-01
    1.61934e+00    6.33522e-01
    1.61188e+00    6.43348e-01
    1.60393e+00    6.53201e-01
    1.59550e+00    6.63069e-01
    1.58659e+00    6.72940e-01
    1.57721e+00    6.82802e-01
    1.56737e+00    6.92642e-01
    1.55709e+00    7.02447e-01
    1.54636e+00    7.12204e-01
    1.53521e+00    7.21898e-01
    1.52366e+00    7.31517e-01
    1.51170e+00    7.41047e-01
    1.49937e+00    7.50473e-01
    1.48667e+00    7.59780e-01
    1.47363e+00    7.68956e-01
    1.46026e+00    7.77986e-01
    1.44657e+00    7.86855e-01
    1.43260e+00    7.95550e-01
    1.41835e+00    8.04058e-01
    1.40385e+00    8.12365e-01
    1.38912e+00    8.20458e-01
    1.37418e+00    8.28324e-01
    1.35905e+00    8.35951e-01
    1.34375e+00    8.43327e-01
    1.32830e+00    8.50442e-01
    1.31273e+00    8.57284e-01
    1.29704e+00    8.63844e-01
    1.28127e+00    8.70111e-01
    1.26543e+00    8.76078e-01
    1.24955e+00    8.81736e-01
    1.23364e+00    8.87077e-01
    1.21772e+00    8.92096e-01
    1.20182e+00    8.96787e-01
    1.18594e+00    9.01144e-01
    1.17011e+00    9.05164e-01
    1.15434e+00    9.08842e-01
    1.13865e+00    9.12176e-01
    1.12306e+00    9.15165e-01
    1.10757e+00    9.17807e-01
    1.09221e+00    9.20101e-01
    1.07699e+00    9.22049e-01
    1.06191e+00    9.23651e-01
    1.04700e+00    9.24909e-01
    1.03226e+00    9.25825e-01
    1.01770e+00    9.26403e-01
    1.00333e+00    9.26646e-01
    9.89162e-01    9.26559e-01
    9.75202e-01    9.26146e-01
    9.61459e-01    9.25413e-01
    9.47937e-01    9.24365e-01
    9.34642e-01    9.23009e-01
    9.21581e-01    9.21351e-01
    9.08756e-01    9.19398e-01
    8.96173e-01    9.17159e-01
    8.83834e-01    9.14640e-01
    8.71743e-01    9.11849e-01
    8.59900e-01    9.08795e-01
    8.48308e-01    9.05486e-01
    8.36968e-01    9.01930e-01
    8.25881e-01    8.98136e-01
    8.15048e-01    8.94114e-01
    8.04467e-01    8.89871e-01
    7.94138e-01    8.85417e-01
    7.84061e-01    8.80760e-01
    7.74235e-01    8.75910e-01
    7.64658e-01    8.70876e-01
    7.55328e-01    8.65666e-01
    7.46244e-01    8.60289e-01
    7.37403e-01    8.54753e-01
    7.28804e-01    8.49069e-01
    7.20442e-01    8.43243e-01
    7.12317e-01    8.37285e-01
    7.04424e-01    8.31202e-01
    6.96762e-01    8.25003e-01
    6.89327e-01    8.18696e-01
    6.82115e-01    8.12288e-01
    6.75125e-01    8.05788e-01
    6.68351e-01    7.99202e-01
    6.61792e-01    7.92537e-01
    6.55443e-01    7.85802e-01
    6.49302e-01    7.79002e-01
    6.43365e-01    7.72144e-01
    6.37629e-01    7.65235e-01
    6.32089e-01    7.58282e-01
    6.26744e-01    7.51288e-01
    6.21589e-01    7.44262e-01
    6.16621e-01    7.37208e-01
    6.11836e-01    7.30133e-01
    6.07233e-01    7.23040e-01
    6.02806e-01    7.15935e-01
    5.98554e-01    7.08823e-01
    5.94472e-01    7.01709e-01
    5.90559e-01    6.94596e-01
    5.86810e-01    6.87490e-01
    5.83223e-01    6.80394e-01
    5.79795e-01    6.73313e-01
    5.76523e-01    6.66249e-01
    5.73404e-01    6.59207e-01
    5.70436e-01    6.52189e-01
    5.67616e-01    6.45200e-01
    5.64941e-01    6.38242e-01
    5.62408e-01    6.31317e-01
    5.60016e-01    6.24430e-01
    5.57762e-01    6.17581e-01
    5.55643e-01    6.10775e-01
    5.53658e-01    6.04012e-01
    5.51804e-01    5.97296e-01
    5.50078e-01    5.90627e-01
    5.48479e-01    5.84009e-01
    5.47006e-01    5.77443e-01
    5.45655e-01    5.70931e-01
    5.44425e-01    5.64474e-01
    5.43314e-01    5.58073e-01
    5.42321e-01    5.51731e-01
    5.41443e-01    5.45448e-01
    5.40680e-01    5.39225e-01
    5.40029e-01    5.33064e-01
    5.39489e-01    5.26966e-01
    5.39058e-01    5.20931e-01
    5.38736e-01    5.14960e-01
    5.38521e-01    5.09055e-01
    5.38411e-01    5.03215e-01
    5.38405e-01    4.97441e-01
    5.38502e-01    4.91734e-01
    5.38701e-01    4.86094e-01
    5.39001e-01    4.80522e-01
    5.39401e-01    4.75018e-01
    5.39899e-01    4.69583e-01
    5.40495e-01    4.64216e-01
    5.41188e-01    4.58917e-01
    5.41977e-01    4.53688e-01
    5.42861e-01    4.48527e-01
    5.43840e-01    4.43436e-01
    5.44912e-01    4.38414e-01
    5.46077e-01    4.33460e-01
    5.47334e-01    4.28576e-01
    5.48683e-01    4.23760e-01
    5.50123e-01    4.19013e-01
    5.51653e-01    4.14335e-01
    5.53273e-01    4.09725e-01
    5.54982e-01    4.05183e-01
    5.56781e-01    4.00709e-01
    5.58668e-01    3.96303e-01
    5.60643e-01    3.91964e-01
    5.62706e-01    3.87692e-01
    5.64856e-01    3.83487e-01
    5.67093e-01    3.79348e-01
    5.69417e-01    3.75276e-01
    5.71828e-01    3.71269e-01
    5.74325e-01    3.67327e-01
    5.76907e-01    3.63451e-01
    5.79576e-01    3.59638e-01
    5.82331e-01    3.55890e-01
    5.85171e-01    3.52206e-01
    5.88096e-01    3.48585e-01
    5.91107e-01    3.45027e-01
    5.94203e-01    3.41531e-01
    5.97385e-01    3.38097e-01
    6.00651e-01    3.34725e-01
    6.04003e-01    3.31413e-01
    6.07440e-01    3.28163e-01
    6.10962e-01    3.24972e-01
    6.14569e-01    3.21841e-01
    6.18261e-01    3.18769e-01
    6.22039e-01    3.15757e-01
    6.25902e-01    3.12802e-01
    6.29850e-01    3.09905e-01
    6.33884e-01    3.07066e-01
    6.38003e-01    3.04284e-01
    6.42208e-01    3.01559e-01
    6.46499e-01    2.98889e-01
    6.50876e-01    2.96276e-01
    6.55339e-01    2.93717e-01
    6.59888e-01    2.91214e-01
    6.64524e-01    2.88765e-01
    6.69247e-01    2.86370e-01
    6.74056e-01    2.84029e-01
    6.78952e-01    2.81741e-01
    6.83935e-01    2.79506e-01
    6.89005e-01    2.77324e-01
    6.94163e-01    2.75194e-01
    6.99409e-01    2.73116e-01
    7.04742e-01    2.71089e-01
    7.10164e-01    2.69113e-01
    7.15674e-01    2.67189e-01
    7.21272e-01    2.65315e-01
    7.26958e-01    2.63491e-01
    7.32734e-01    2.61718e-01
    7.38598e-01    2.59994e-01
    7.44552e-01    2.58319e-01
    7.50595e-01    2.56694e-01
    7.56727e-01    2.55118e-01
    7.62949e-01    2.53591e-01
    7.69260e-01    2.52112e-01
    7.75661e-01    2.50682e-01
    7.82152e-01    2.49300e-01
    7.88734e-01    2.47967e-01
    7.95405e-01    2.46681e-01
    8.02166e-01    2.45443e-01
    8.09018e-01    2.44253e-01
    8.15960e-01    2.43111e-01
    8.22992e-01    2.42016e-01
    8.30115e-01    2.40969e-01
    8.37327e-01    2.39969e-01
    8.44630e-01    2.39017e-01
    8.52023e-01    2.38112e-01
    8.59506e-01    2.37255e-01
    8.67078e-01    2.36446e-01
    8.74740e-01    2.35684e-01
    8.82492e-01    2.34970e-01
    8.90333e-01    2.34303e-01
    8.98262e-01    2.33685e-01
    9.06281e-01    2.33115e-01
    9.14387e-01    2.32593e-01
    9.22581e-01    2.32119e-01
    9.30863e-01    2.31694e-01
    9.39232e-01    2.31318e-01
    9.47687e-01    2.30991e-01
    9.56227e-01    2.30714e-01
    9.64853e-01    2.30487e-01
    9.73563e-01    2.30309e-01
    9.82357e-01    2.30182e-01
    9.91233e-01    2.30106e-01
    1.00019e+00    2.30082e-01
    1.00923e+00    2.30109e-01
    1.01835e+00    2.30188e-01
    1.02755e+00    2.30320e-01
    1.03682e+00    2.30505e-01
    1.04618e+00    2.30745e-01
    1.05560e+00    2.31038e-01
    1.06510e+00    2.31387e-01
    1.07468e+00    2.31792e-01
    1.08432e+00    2.32253e-01
    1.09403e+00    2.32771e-01
    1.10381e+00    2.33348e-01
    1.11365e+00    2.33983e-01
    1.12356e+00    2.34677e-01
    1.13352e+00    2.35433e-01
    1.14355e+00    2.36250e-01
    1.15363e+00    2.37129e-01
    1.16377e+00    2.38071e-01
    1.17395e+00    2.39078e-01
    1.18419e+00    2.40151e-01
    1.19446e+00    2.41290e-01
    1.20479e+00    2.42498e-01
    1.21515e+00    2.43774e-01
    1.22554e+00    2.45120e-01
    1.23597e+00    2.46539e-01
    1.24642e+00    2.48030e-01
    1.25690e+00    2.49595e-01
    1.26741e+00    2.51236e-01
    1.27792e+00    2.52955e-01
    1.28845e+00    2.54752e-01
    1.29899e+00    2.56629e-01
    1.30952e+00    2.58589e-01
    1.32006e+00    2.60632e-01
    1.33059e+00    2.62760e-01
    1.34110e+00    2.64976e-01
    1.35160e+00    2.67280e-01
    1.36207e+00    2.69675e-01
    1.37251e+00    2.72163e-01
    1.38292e+00    2.74745e-01
    1.39328e+00    2.77424e-01
    1.40359e+00    2.80201e-01
    1.41384e+00    2.83079e-01
    1.42403e+00    2.86059e-01
    1.43415e+00    2.89144e-01
    1.44419e+00    2.92336e-01
    1.45414e+00    2.95638e-01
    1.46400e+00    2.99050e-01
    1.47375e+00    3.02576e-01
    1.48339e+00    3.06218e-01
    1.49291e+00    3.09978e-01
    1.50230e+00    3.13859e-01
    1.51155e+00    3.17862e-01
    1.52065e+00    3.21989e-01
    1.52959e+00    3.26245e-01
    1.53837e+00    3.30629e-01
    1.54696e+00    3.35145e-01
    1.55536e+00    3.39795e-01
    1.56357e+00    3.44582e-01
    1.57156e+00    3.49506e-01
    1.57933e+00    3.54570e-01
    1.58687e+00    3.59777e-01
    1.59416e+00    3.65128e-01
    1.60120e+00    3.70625e-01
    1.60797e+00    3.76270e-01
    1.61446e+00    3.82064e-01
    1.62066e+00    3.88008e-01
    1.62656e+00    3.94105e-01
    1.63214e+00    4.00355e-01
    1.63739e+00    4.06759e-01
    1.64231e+00    4.13319e-01
    1.64688e+00    4.20033e-01
    1.65109e+00    4.26904e-01
    1.65492e+00    4.33931e-01
    1.65837e+00    4.41114e-01
    1.66143e+00    4.48452e-01
    1.66408e+00    4.55944e-01
    1.66631e+00    4.63590e-01
    1.66812e+00    4.71389e-01
    1.66949e+00    4.79337e-01
    1.67042e+00    4.87433e-01
    1.67089e+00    4.95675e-01
    1.67090e+00    5.04060e-01
    1.67043e+00    5.12583e-01
    1.66949e+00    5.21241e-01
    1.66807e+00    5.30029e-01
    1.66615e+00    5.38944e-01
    1.66374e+00    5.47979e-01
    1.66083e+00    5.57128e-01
    1.65741e+00    5.66385e-01
    1.65349e+00    5.75743e-01
    1.64906e+00    5.85194e-01
    1.64413e+00    5.94731e-01
    1.63868e+00    6.04345e-01
    1.63273e+00    6.14027e-01
    1.62627e+00    6.23768e-01
    1.61931e+00    6.33556e-01
    1.61185e+00    6.43383e-01
    1.60391e+00    6.53235e-01
    1.59547e+00    6.63103e-01
    1.58656e+00    6.72974e-01
    1.57718e+00    6.82836e-01
    1.56734e+00    6.92676e-01
    1.55705e+00    7.02481e-01
    1.54632e+00    7.12237e-01
    1.53518e+00    7.21932e-01
    1.52362e+00    7.31551e-01
    1.51166e+00    7.41080e-01
    1.49933e+00    7.50505e-01
    1.48663e+00    7.59812e-01
    1.47358e+00    7.68988e-01
    1.46021e+00    7.78017e-01
    1.44652e+00    7.86885e-01
    1.43255e+00    7.95580e-01
    1.41830e+00    8.04087e-01
    1.40380e+00    8.12393e-01
    1.38907e+00    8.20485e-01
    1.37413e+00    8.28351e-01
    1.35900e+00    8.35977e-01
    1.34370e+00    8.43353e-01
    1.32825e+00    8.50466e-01
    1.31267e+00    8.57307e-01
    1.29699e+00    8.63866e-01
    1.28122e+00    8.70132e-01
    1.26538e+00    8.76098e-01
    1.24950e+00    8.81755e-01
    1.23359e+00    8.87095e-01
    1.21767e+00    8.92113e-01
    1.20176e+00    8.96803e-01
    1.18588e+00    9.01159e-01
    1.17005e+00    9.05177e-01
    1.15428e+00    9.08854e-01
    1.13859e+00    9.12187e-01
    1.12300e+00    9.15175e-01
    1.10752e+00    9.17815e-01
    1.09216e+00    9.20109e-01
    1.07693e+00    9.22055e-01
    1.06186e+00    9.23656e-01
    1.04695e+00    9.24913e-01
    1.03220e+00    9.25828e-01
    1.01765e+00    9.26405e-01
    1.00328e+00    9.26647e-01
    9.89113e-01    9.26558e-01
    9.75154e-01    9.26144e-01
    9.61411e-01    9.25410e-01
    9.47890e-01    9.24361e-01
    9.34597e-01    9.23003e-01
    9.21536e-01    9.21344e-01
    9.08712e-01    9.19391e-01
    8.96130e-01    9.17151e-01
    8.83792e-01    9.14630e-01
    8.71701e-01    9.11839e-01
    8.59859e-01    9.08784e-01
    8.48268e-01    9.05474e-01
    8.36930e-01    9.01917e-01
    8.25843e-01    8.98123e-01
    8.15010e-01    8.94099e-01
    8.04430e-01    8.89856e-01
    7.94103e-01    8.85401e-01
    7.84027e-01    8.80744e-01
    7.74201e-01    8.75893e-01
    7.64625e-01    8.70858e-01
    7.55296e-01    8.65647e-01
    7.46213e-01    8.60270e-01
    7.37373e-01    8.54734e-01
    7.28774e-01    8.49049e-01
    7.20414e-01    8.43222e-01
    7.12289e-01    8.37264e-01
    7.04397e-01    8.31181e-01
    6.96736e-01    8.24981e-01
    6.89301e-01    8.18674e-01
    6.82091e-01    8.12266e-01
    6.75101e-01    8.05765e-01
    6.68328e-01    7.99179e-01
    6.61770e-01    7.92514e-01
    6.55422e-01    7.85778e-01
    6.49281e-01    7.78978e-01
    6.43345e-01    7.72121e-01
    6.37609e-01    7.65211e-01
    6.32070e-01    7.58257e-01
    6.26726e-01    7.51264e-01
    6.21571e-01    7.44238e-01
    6.16604e-01    7.37184e-01
    6.11820e-01    7.30108e-01
    6.07217e-01    7.23015e-01
    6.02791e-01    7.15910e-01
    5.98539e-01    7.08798e-01
    5.94458e-01    7.01684e-01
    5.90545e-01    6.94572e-01
    5.86797e-01    6.87466e-01
    5.83211e-01    6.80370e-01
    5.79783e-01    6.73288e-01
    5.76512e-01    6.66225e-01
    5.73394e-01    6.59183e-01
    5.70426e-01    6.52165e-01
    5.67606e-01    6.45176e-01
    5.64932e-01    6.38218e-01
    5.62400e-01    6.31293e-01
    5.60008e-01    6.24406e-01
    5.57755e-01    6.17558e-01
    5.55636e-01    6.10751e-01
    5.53651e-01    6.03989e-01
    5.51797e-01    5.97272e-01
    5.50072e-01    5.90604e-01
    5.48474e-01    5.83986e-01
    5.47001e-01    5.77421e-01
    5.45650e-01    5.70908e-01
    5.44421e-01    5.64451e-01
    5.43310e-01    5.58051e-01
    5.42317e-01    5.51709e-01
    5.41440e-01    5.45426e-01
    5.40677e-01    5.39204e-01
    5.40027e-01    5.33043e-01
    5.39487e-01    5.26945e-01
    5.39057e-01    5.20910e-01
    5.38735e-01    5.14940e-01
    5.38520e-01    5.09034e-01
    5.38410e-01    5.03195e-01
    5.38405e-01    4.97421e-01
    5.38503e-01    4.91714e-01
    5.38702e-01    4.86075e-01
    5.39002e-01    4.80503e-01
    5.39402e-01    4.74999e-01
    5.39901e-01    4.69564e-01
    5.40497e-01    4.64197e-01
    5.41191e-01    4.58899e-01
    5.41980e-01    4.53670e-01
    5.42865e-01    4.48510e-01
    5.43843e-01    4.43418e-01
    5.44916e-01    4.38396e-01
    5.46081e-01    4.33443e-01
    5.47339e-01    4.28559e-01
    5.48688e-01    4.23743e-01
    5.50128e-01    4.18997e-01
    5.51658e-01    4.14319e-01
    5.53279e-01    4.09709e-01
    5.54988e-01    4.05167e-01
    5.56787e-01    4.00694e-01
    5.58675e-01    3.96288e-01
    5.60650e-01    3.91949e-01
    5.62713e-01    3.87677e-01
    5.64863e-01    3.83472e-01
    5.67101e-01    3.79334e-01
    5.69425e-01    3.75262e-01
    5.71836e-01    3.71255e-01
    5.74333e-01    3.67314e-01
    5.76917e-01    3.63437e-01
    5.79586e-01    3.59625e-01
    5.82340e-01    3.55877e-01
    5.85181e-01    3.52193e-01
    5.88107e-01    3.48573e-01
    5.91118e-01    3.45015e-01
    5.94214e-01    3.41519e-01
    5.97396e-01    3.38085e-01
    6.00663e-01    3.34713e-01
    6.04015e-01    3.31402e-01
    6.07452e-01    3.28151e-01
    6.10974e-01    3.24961e-01
    6.14581e-01    3.21830e-01
    6.18274e-01    3.18759e-01
    6.22052e-01    3.15746e-01
    6.25915e-01    3.12792e-01
    6.29864e-01    3.09896e-01
    6.33898e-01    3.07057e-01
    6.38018e-01    3.04275e-01
    6.42223e-01    3.01549e-01
    6.46514e-01    2.98880e-01
    6.50891e-01    2.96267e-01
    6.55355e-01    2.93709e-01
    6.59904e-01    2.91205e-01
    6.64540e-01    2.88757e-01
    6.69263e-01    2.86362e-01
    6.74073e-01    2.84021e-01
    6.78969e-01    2.81733e-01
    6.83952e-01    2.79498e-01
    6.89023e-01    2.77316e-01
    6.94181e-01    2.75186e-01
    6.99427e-01    2.73108e-01
    7.04761e-01    2.71082e-01
    7.10183e-01    2.69107e-01
    7.15693e-01    2.67182e-01
    7.21291e-01    2.65308e-01
    7.26978e-01    2.63485e-01
    7.32754e-01    2.61711e-01
    7.38619e-01    2.59988e-01
    7.44573e-01    2.58314e-01
    7.50616e-01    2.56689e-01
    7.56748e-01    2.55113e-01
    7.62970e-01    2.53586e-01
    7.69282e-01    2.52107e-01
    7.75684e-01    2.50677e-01
    7.82175e-01    2.49296e-01
    7.88757e-01    2.47962e-01
    7.95428e-01    2.46677e-01
    8.02190e-01    2.45439e-01
    8.09042e-01    2.44249e-01
    8.15984e-01    2.43107e-01
    8.23017e-01    2.42012e-01
    8.30140e-01    2.40965e-01
    8.37352e-01    2.39966e-01
    8.44656e-01    2.39014e-01
    8.52049e-01    2.38109e-01
    8.59532e-01    2.37252e-01
    8.67105e-01    2.36443e-01
    8.74767e-01    2.35681e-01
    8.82519e-01    2.34967e-01
    8.90360e-01    2.34301e-01
    8.98290e-01    2.33683e-01
    9.06309e-01    2.33113e-01
    9.14415e-01    2.32591e-01
    9.22610e-01    2.32118e-01
    9.30892e-01    2.31693e-01
    9.39261e-01    2.31317e-01
    9.47716e-01    2.30990e-01
    9.56257e-01    2.30713e-01
    9.64883e-01    2.30486e-01
    9.73593e-01    2.30309e-01
    9.82387e-01    2.30182e-01
    9.91264e-01    2.30106e-01
    1.00022e+00    2.30082e-01
    1.00926e+00    2.30109e-01
    1.01838e+00    2.30188e-01
    1.02758e+00    2.30321e-01
    1.03686e+00    2.30506e-01
    1.04621e+00    2.30746e-01
    1.05564e+00    2.31039e-01
    1.06514e+00    2.31388e-01
    1.07471e+00    2.31793e-01
    1.08435e+00    2.32255e-01
    1.09406e+00    2.32773e-01
    1.10384e+00    2.33350e-01
    1.11369e+00    2.33985e-01
    1.12359e+00    2.34680e-01
    1.13356e+00    2.35435e-01
    1.14358e+00    2.36252e-01
    1.15367e+00    2.37132e-01
    1.16380e+00    2.38075e-01
    1.17399e+00    2.39082e-01
    1.18422e+00    2.40155e-01
    1.19450e+00    2.41295e-01
    1.20482e+00    2.42502e-01
    1.21518e+00    2.43778e-01
    1.22558e+00    2.45125e-01
    1.23600e+00    2.46544e-01
    1.24646e+00    2.48035e-01
    1.25694e+00    2.49601e-01
    1.26744e+00    2.51242e-01
    1.27796e+00    2.52961e-01
    1.28849e+00    2.54758e-01
    1.29902e+00    2.56636e-01
    1.30956e+00    2.58596e-01
    1.32010e+00    2.60639e-01
    1.33062e+00    2.62768e-01
    1.34114e+00    2.64984e-01
    1.35164e+00    2.67288e-01
    1.36211e+00    2.69684e-01
    1.37255e+00    2.72172e-01
    1.38295e+00    2.74754e-01
    1.39331e+00    2.77433e-01
    1.40362e+00    2.80211e-01
    1.41388e+00    2.83089e-01
    1.42407e+00    2.86070e-01
    1.43418e+00    2.89155e-01
    1.44422e+00    2.92348e-01
    1.45418e+00    2.95649e-01
    1.46403e+00    2.99062e-01
    1.47378e+00    3.02589e-01
    1.48342e+00    3.06231e-01
    1.49294e+00    3.09992e-01
    1.50233e+00    3.13872e-01
    1.51158e+00    3.17876e-01
    1.52068e+00    3.22004e-01
    1.52962e+00    3.26260e-01
    1.53840e+00    3.30645e-01
    1.54699e+00    3.35161e-01
    1.55539e+00    3.39812e-01
    1.56360e+00    3.44598e-01
    1.57159e+00    3.49523e-01
    1.57936e+00    3.54588e-01
    1.58690e+00    3.59796e-01
    1.59419e+00    3.65147e-01
    1.60122e+00    3.70644e-01
    1.60799e+00    3.76290e-01
    1.61448e+00    3.82084e-01
    1.62068e+00    3.88029e-01
    1.62658e+00    3.94126e-01
    1.63216e+00    4.00377e-01
    1.63741e+00    4.06782e-01
    1.64233e+00    4.13342e-01
    1.64690e+00    4.20057e-01
    1.65110e+00    4.26928e-01
    1.65494e+00    4.33956e-01
    1.65838e+00    4.41139e-01
    1.66144e+00    4.48477e-01
    1.66409e+00    4.55971e-01
    1.66632e+00    4.63617e-01
    1.66813e+00    4.71416e-01
    1.66950e+00    4.79365e-01
    1.67042e+00    4.87462e-01
    1.67089e+00    4.95704e-01
    1.67090e+00    5.04089e-01
    1.67043e+00    5.12613e-01
    1.66949e+00    5.21271e-01
    1.66806e+00    5.30060e-01
    1.66614e+00    5.38975e-01
    1.66373e+00    5.48010e-01
    1.66082e+00    5.57160e-01
    1.65740e+00    5.66417e-01
    1.65348e+00    5.75775e-01
    1.64905e+00    5.85227e-01
    1.64411e+00    5.94765e-01
    1.63866e+00    6.04379e-01
    1.63271e+00    6.14061e-01
    1.62625e+00    6.23802e-01
    1.61929e+00    6.33590e-01
    1.61183e+00    6.43417e-01
    1.60388e+00    6.53270e-01
    1.59544e+00    6.63138e-01
    1.58653e+00    6.73009e-01
    1.57715e+00    6.82870e-01
    1.56730e+00    6.92710e-01
    1.55701e+00    7.02515e-01
    1.54629e+00    7.12271e-01
    1.53514e+00    7.21965e-01
    1.52358e+00    7.31584e-01
    1.51162e+00    7.41113e-01
    1.49928e+00    7.50538e-01
    1.48658e+00    7.59844e-01
    1.47354e+00    7.69019e-01
    1.46016e+00    7.78048e-01
    1.44648e+00    7.86916e-01
    1.43250e+00    7.95610e-01
    1.41825e+00    8.04116e-01
    1.40375e+00    8.12422e-01
    1.38902e+00    8.20513e-01
    1.37408e+00    8.28378e-01
    1.35895e+00    8.36003e-01
    1.34365e+00    8.43378e-01
    1.32820e+00    8.50491e-01
    1.31262e+00    8.57331e-01
    1.29693e+00    8.63888e-01
    1.28116e+00    8.70153e-01
    1.26532e+00    8.76118e-01
    1.24944e+00    8.81774e-01
    1.23353e+00    8.87113e-01
    1.21761e+00    8.92130e-01
    1.20171e+00    8.96818e-01
    1.18583e+00    9.01173e-01
    1.17000e+00    9.05190e-01
    1.15423e+00    9.08866e-01
    1.13854e+00    9.12198e-01
    1.12295e+00    9.15185e-01
    1.10746e+00    9.17824e-01
    1.09210e+00    9.20116e-01
    1.07688e+00    9.22061e-01
    1.06181e+00    9.23661e-01
    1.04689e+00    9.24917e-01
    1.03215e+00    9.25831e-01
    1.01760e+00    9.26406e-01
    1.00323e+00    9.26647e-01
    9.89064e-01    9.26557e-01
    9.75106e-01    9.26142e-01
    9.61364e-01    9.25406e-01
    9.47844e-01    9.24356e-01
    9.34551e-01    9.22998e-01
    9.21491e-01    9.21338e-01
    9.08668e-01    9.19384e-01
    8.96087e-01    9.17142e-01
    8.83750e-01    9.14621e-01
    8.71659e-01    9.11829e-01
    8.59819e-01    9.08773e-01
    8.48229e-01    9.05462e-01
    8.36891e-01    9.01904e-01
    8.25805e-01    8.98109e-01
    8.14973e-01    8.94085e-01
    8.04394e-01    8.89841e-01
    7.94067e-01    8.85385e-01
    7.83992e-01    8.80727e-01
    7.74168e-01    8.75876e-01
    7.64592e-01    8.70840e-01
    7.55264e-01    8.65629e-01
    7.46182e-01    8.60251e-01
    7.37343e-01    8.54714e-01
    7.28745e-01    8.49029e-01
    7.20385e-01    8.43202e-01
    7.12261e-01    8.37243e-01
    7.04370e-01    8.31159e-01
    6.96710e-01    8.24960e-01
    6.89276e-01    8.18652e-01
    6.82066e-01    8.12244e-01
    6.75077e-01    8.05742e-01
    6.68305e-01    7.99156e-01
    6.61747e-01    7.92491e-01
    6.55400e-01    7.85755e-01
    6.49260e-01    7.78955e-01
    6.43325e-01    7.72097e-01
    6.37590e-01    7.65187e-01
    6.32052e-01    7.58233e-01
    6.26707e-01    7.51240e-01
    6.21554e-01    7.44213e-01
    6.16587e-01    7.37159e-01
    6.11804e-01    7.30083e-01
    6.07201e-01    7.22990e-01
    6.02776e-01    7.15885e-01
    5.98525e-01    7.08774e-01
    5.94445e-01    7.01659e-01
    5.90532e-01    6.94547e-01
    5.86785e-01    6.87441e-01
    5.83199e-01    6.80345e-01
    5.79772e-01    6.73264e-01
    5.76501e-01    6.66200e-01
    5.73383e-01    6.59158e-01
    5.70416e-01    6.52141e-01
    5.67597e-01    6.45152e-01
    5.64923e-01    6.38194e-01
    5.62391e-01    6.31269e-01
    5.60000e-01    6.24382e-01
    5.57747e-01    6.17534e-01
    5.55629e-01    6.10727e-01
    5.53645e-01    6.03965e-01
    5.51791e-01    5.97249e-01
    5.50067e-01    5.90581e-01
    5.48469e-01    5.83964e-01
    5.46996e-01    5.77398e-01
    5.45646e-01    5.70886e-01
    5.44417e-01    5.64429e-01
    5.43307e-01    5.58029e-01
    5.42314e-01    5.51687e-01
    5.41437e-01    5.45405e-01
    5.40675e-01    5.39182e-01
    5.40025e-01    5.33022e-01
    5.39485e-01    5.26924e-01
    5.39056e-01    5.20889e-01
    5.38734e-01    5.14919e-01
    5.38519e-01    5.09014e-01
    5.38410e-01    5.03174e-01
    5.38405e-01    4.97401e-01
    5.38503e-01    4.91695e-01
    5.38703e-01    4.86055e-01
    5.39004e-01    4.80484e-01
    5.39404e-01    4.74980e-01
    5.39903e-01    4.69545e-01
    5.40500e-01    4.64179e-01
    5.41193e-01    4.58881e-01
    5.41983e-01    4.53652e-01
    5.42868e-01    4.48492e-01
    5.43847e-01    4.43401e-01
    5.44920e-01    4.38379e-01
    5.46085e-01    4.33426e-01
    5.47343e-01    4.28542e-01
    5.48692e-01    4.23727e-01
    5.50133e-01    4.18980e-01
    5.51664e-01    4.14302e-01
    5.53284e-01    4.09693e-01
    5.54995e-01    4.05152e-01
    5.56794e-01    4.00678e-01
    5.58681e-01    3.96272e-01
    5.60657e-01    3.91934e-01
    5.62720e-01    3.87663e-01
    5.64871e-01    3.83458e-01
    5.67109e-01    3.79320e-01
    5.69434e-01    3.75248e-01
    5.71845e-01    3.71241e-01
    5.74342e-01    3.67300e-01
    5.76926e-01    3.63424e-01
    5.79595e-01    3.59612e-01
    5.82350e-01    3.55865e-01
    5.85191e-01    3.52181e-01
    5.88117e-01    3.48560e-01
    5.91128e-01    3.45002e-01
    5.94225e-01    3.41507e-01
    5.97407e-01    3.38073e-01
    6.00674e-01    3.34701e-01
    6.04027e-01    3.31390e-01
    6.07464e-01    3.28140e-01
    6.10986e-01    3.24950e-01
    6.14594e-01    3.21820e-01
    6.18287e-01    3.18748e-01
    6.22065e-01    3.15736e-01
    6.25929e-01    3.12782e-01
    6.29878e-01    3.09886e-01
    6.33912e-01    3.07047e-01
    6.38032e-01    3.04265e-01
    6.42238e-01    3.01540e-01
    6.46529e-01    2.98871e-01
    6.50907e-01    2.96258e-01
    6.55370e-01    2.93700e-01
    6.59920e-01    2.91197e-01
    6.64557e-01    2.88748e-01
    6.69280e-01    2.86354e-01
    6.74089e-01    2.84013e-01
    6.78986e-01    2.81725e-01
    6.83970e-01    2.79491e-01
    6.89041e-01    2.77309e-01
    6.94199e-01    2.75179e-01
    6.99446e-01    2.73101e-01
    7.04780e-01    2.71075e-01
    7.10202e-01    2.69100e-01
    7.15712e-01    2.67176e-01
    7.21311e-01    2.65302e-01
    7.26998e-01    2.63479e-01
    7.32774e-01    2.61705e-01
    7.38639e-01    2.59982e-01
    7.44594e-01    2.58308e-01
    7.50637e-01    2.56683e-01
    7.56770e-01    2.55107e-01
    7.62992e-01    2.53581e-01
    7.69304e-01    2.52102e-01
    7.75706e-01    2.50673e-01
    7.82198e-01    2.49291e-01
    7.88780e-01    2.47958e-01
    7.95452e-01    2.46672e-01
    8.02214e-01    2.45435e-01
    8.09066e-01    2.44245e-01
    8.16009e-01    2.43103e-01
    8.23041e-01    2.42009e-01
    8.30164e-01    2.40962e-01
    8.37378e-01    2.39962e-01
    8.44681e-01    2.39011e-01
    8.52074e-01    2.38106e-01
    8.59558e-01    2.37250e-01
    8.67131e-01    2.36440e-01
    8.74794e-01    2.35679e-01
    8.82546e-01    2.34965e-01
    8.90387e-01    2.34299e-01
    8.98318e-01    2.33681e-01
    9.06337e-01    2.33111e-01
    9.14444e-01    2.32589e-01
    9.22639e-01    2.32116e-01
    9.30921e-01    2.31691e-01
    9.39290e-01    2.31316e-01
    9.47746e-01    2.30989e-01
    9.56287e-01    2.30712e-01
    9.64913e-01    2.30485e-01
    9.73624e-01    2.30308e-01
    9.82418e-01    2.30182e-01
    9.91295e-01    2.30106e-01
    1.00025e+00    2.30082e-01
    1.00929e+00    2.30109e-01
    1.01841e+00    2.30189e-01
    1.02761e+00    2.30321e-01
    1.03689e+00    2.30507e-01
    1.04624e+00    2.30747e-01
    1.05567e+00    2.31041e-01
    1.06517e+00    2.31390e-01
    1.07474e+00    2.31795e-01
    1.08439e+00    2.32256e-01
    1.09410e+00    2.32775e-01
    1.10388e+00    2.33352e-01
    1.11372e+00    2.33987e-01
    1.12363e+00    2.34682e-01
    1.13359e+00    2.35438e-01
    1.14362e+00    2.36255e-01
    1.15370e+00    2.37135e-01
    1.16384e+00    2.38078e-01
    1.17402e+00    2.39086e-01
    1.18426e+00    2.40159e-01
    1.19454e+00    2.41299e-01
    1.20486e+00    2.42506e-01
    1.21522e+00    2.43783e-01
    1.22561e+00    2.45130e-01
    1.23604e+00    2.46549e-01
    1.24650e+00    2.48040e-01
    1.25698e+00    2.49606e-01
    1.26748e+00    2.51248e-01
    1.27800e+00    2.52967e-01
    1.28852e+00    2.54765e-01
    1.29906e+00    2.56643e-01
    1.30960e+00    2.58603e-01
    1.32013e+00    2.60646e-01
    1.33066e+00    2.62775e-01
    1.34118e+00    2.64991e-01
    1.35167e+00    2.67296e-01
    1.36214e+00    2.69692e-01
    1.37258e+00    2.72180e-01
    1.38299e+00    2.74763e-01
    1.39335e+00    2.77443e-01
    1.40366e+00    2.80221e-01
    1.41391e+00    2.83099e-01
    1.42410e+00    2.86080e-01
    1.43422e+00    2.89166e-01
    1.44426e+00    2.92359e-01
    1.45421e+00    2.95661e-01
    1.46407e+00    2.99074e-01
    1.47382e+00    3.02601e-01
    1.48346e+00    3.06244e-01
    1.49298e+00    3.10005e-01
    1.50237e+00    3.13886e-01
    1.51161e+00    3.17890e-01
    1.52071e+00    3.22019e-01
    1.52966e+00    3.26275e-01
    1.53843e+00    3.30660e-01
    1.54702e+00    3.35177e-01
    1.55542e+00    3.39828e-01
    1.56362e+00    3.44615e-01
    1.57162e+00    3.49541e-01
    1.57939e+00    3.54606e-01
    1.58692e+00    3.59814e-01
    1.59421e+00    3.65166e-01
    1.60125e+00    3.70664e-01
    1.60802e+00    3.76309e-01
    1.61450e+00    3.82104e-01
    1.62070e+00    3.88050e-01
    1.62660e+00    3.94148e-01
    1.63218e+00    4.00399e-01
    1.63743e+00    4.06804e-01
    1.64235e+00    4.13365e-01
    1.64691e+00    4.20081e-01
    1.65112e+00    4.26953e-01
    1.65495e+00    4.33980e-01
    1.65840e+00    4.41164e-01
    1.66145e+00    4.48503e-01
    1.66410e+00    4.55997e-01
    1.66633e+00    4.63644e-01
    1.66813e+00    4.71443e-01
    1.66950e+00    4.79393e-01
    1.67042e+00    4.87490e-01
    1.67089e+00    4.95733e-01
    1.67090e+00    5.04118e-01
    1.67043e+00    5.12642e-01
    1.66949e+00    5.21301e-01
    1.66806e+00    5.30091e-01
    1.66614e+00    5.39006e-01
    1.66372e+00    5.48042e-01
    1.66081e+00    5.57191e-01
    1.65739e+00    5.66449e-01
    1.65346e+00    5.75808e-01
    1.64903e+00    5.85260e-01
    1.64409e+00    5.94798e-01
    1.63864e+00    6.04412e-01
    1.63269e+00    6.14095e-01
    1.62622e+00    6.23836e-01
    1.61926e+00    6.33624e-01
    1.61180e+00    6.43451e-01
    1.60385e+00    6.53304e-01
    1.59541e+00    6.63172e-01
    1.58650e+00    6.73043e-01
    1.57711e+00    6.82905e-01
    1.56727e+00    6.92744e-01
    1.55698e+00    7.02549e-01
    1.54625e+00    7.12305e-01
    1.53510e+00    7.21999e-01
    1.52353e+00    7.31617e-01
    1.51158e+00    7.41146e-01
    1.49924e+00    7.50570e-01
    1.48654e+00    7.59877e-01
    1.47349e+00    7.69051e-01
    1.46011e+00    7.78079e-01
    1.44643e+00    7.86946e-01
    1.43245e+00    7.95640e-01
    1.41820e+00    8.04146e-01
    1.40370e+00    8.12450e-01
    1.38897e+00    8.20541e-01
    1.37403e+00    8.28404e-01
    1.35889e+00    8.36029e-01
    1.34359e+00    8.43403e-01
    1.32814e+00    8.50515e-01
    1.31256e+00    8.57354e-01
    1.29688e+00    8.63910e-01
    1.28111e+00    8.70175e-01
    1.26527e+00    8.76138e-01
    1.24939e+00    8.81793e-01
    1.23348e+00    8.87131e-01
    1.21756e+00    8.92147e-01
    1.20165e+00    8.96834e-01
    1.18577e+00    9.01188e-01
    1.16994e+00    9.05204e-01
    1.15417e+00    9.08878e-01
    1.13849e+00    9.12209e-01
    1.12289e+00    9.15194e-01
    1.10741e+00    9.17832e-01
    1.09205e+00    9.20123e-01
    1.07683e+00    9.22068e-01
    1.06175e+00    9.23666e-01
    1.04684e+00    9.24920e-01
    1.03210e+00    9.25833e-01
    1.01755e+00    9.26408e-01
    1.00318e+00    9.26647e-01
    9.89015e-01    9.26556e-01
    9.75058e-01    9.26140e-01
    9.61317e-01    9.25403e-01
    9.47797e-01    9.24352e-01
    9.34505e-01    9.22993e-01
    9.21446e-01    9.21332e-01
    9.08624e-01    9.19377e-01
    8.96043e-01    9.17134e-01
    8.83707e-01    9.14612e-01
    8.71618e-01    9.11819e-01
    8.59778e-01    9.08762e-01
    8.48189e-01    9.05450e-01
    8.36852e-01    9.01892e-01
    8.25767e-01    8.98096e-01
    8.14936e-01    8.94071e-01
    8.04358e-01    8.89826e-01
    7.94032e-01    8.85369e-01
    7.83958e-01    8.80711e-01
    7.74134e-01    8.75859e-01
    7.64560e-01    8.70822e-01
    7.55232e-01    8.65610e-01
    7.46151e-01    8.60232e-01
    7.37313e-01    8.54695e-01
    7.28715e-01    8.49009e-01
    7.20356e-01    8.43182e-01
    7.12233e-01    8.37222e-01
    7.04343e-01    8.31138e-01
    6.96683e-01    8.24938e-01
    6.89250e-01    8.18630e-01
    6.82041e-01    8.12221e-01
    6.75053e-01    8.05720e-01
    6.68282e-01    7.99133e-01
    6.61725e-01    7.92468e-01
    6.55378e-01    7.85731e-01
    6.49239e-01    7.78931e-01
    6.43304e-01    7.72073e-01
    6.37570e-01    7.65163e-01
    6.32033e-01    7.58209e-01
    6.26689e-01    7.51215e-01
    6.21536e-01    7.44189e-01
    6.16570e-01    7.37135e-01
    6.11787e-01    7.30059e-01
    6.07186e-01    7.22966e-01
    6.02761e-01    7.15861e-01
    5.98510e-01    7.08749e-01
    5.94431e-01    7.01635e-01
    5.90519e-01    6.94522e-01
    5.86772e-01    6.87416e-01
    5.83187e-01    6.80321e-01
    5.79760e-01    6.73239e-01
    5.76490e-01    6.66176e-01
    5.73373e-01    6.59134e-01
    5.70406e-01    6.52117e-01
    5.67587e-01    6.45127e-01
    5.64914e-01    6.38169e-01
    5.62383e-01    6.31245e-01
    5.59992e-01    6.24358e-01
    5.57739e-01    6.17510e-01


==> data/pp_phase_x_1.60_y_0.80.csv <==
    1.59936e+00    8.00480e-01
    1.58311e+00    8.12400e-01
    1.56640e+00    8.24159e-01
    1.54926e+00    8.35733e-01
    1.53173e+00    8.47103e-01
    1.51383e+00    8.58248e-01
    1.49559e+00    8.69146e-01
    1.47703e+00    8.79778e-01
    1.45820e+00    8.90124e-01
    1.43912e+00    9.00165e-01
    1.41982e+00    9.09882e-01
    1.40033e+00    9.19258e-01
    1.38069e+00    9.28277e-01
    1.36092e+00    9.36922e-01
    1.34106e+00    9.45180e-01
    1.32113e+00    9.53036e-01
    1.30117e+00    9.60478e-01
    1.28119e+00    9.67496e-01
    1.26124e+00    9.74078e-01
    1.24134e+00    9.80216e-01
    1.22151e+00    9.85904e-01
    1.20178e+00    9.91134e-01
    1.18217e+00    9.95902e-01
    1.16271e+00    1.00020e+00
    1.14340e+00    1.00404e+00
    1.12429e+00    1.00740e+00
    1.10538e+00    1.01030e+00
    1.08669e+00    1.01273e+00
    1.06824e+00    1.01469e+00
    1.05004e+00    1.01619e+00
    1.03211e+00    1.01723e+00
    1.01446e+00    1.01783e+00
    9.97092e-01    1.01797e+00
    9.80028e-01    1.01768e+00
    9.63272e-01    1.01696e+00
    9.46832e-01    1.01582e+00
    9.30715e-01    1.01426e+00
    9.14925e-01    1.01231e+00
    8.99468e-01    1.00996e+00
    8.84347e-01    1.00723e+00
    8.69564e-01    1.00414e+00
    8.55122e-01    1.00069e+00
    8.41021e-01    9.96894e-01
    8.27262e-01    9.92768e-01
    8.13844e-01    9.88324e-01
    8.00767e-01    9.83573e-01
    7.88028e-01    9.78530e-01
    7.75626e-01    9.73207e-01
    7.63559e-01    9.67616e-01
    7.51822e-01    9.61772e-01
    7.40413e-01    9.55686e-01
    7.29327e-01    9.49372e-01
    7.18562e-01    9.42842e-01
    7.08112e-01    9.36108e-01
    6.97973e-01    9.29184e-01
    6.88140e-01    9.22080e-01
    6.78608e-01    9.14810e-01
    6.69372e-01    9.07383e-01
    6.60427e-01    8.99813e-01
    6.51767e-01    8.92109e-01
    6.43387e-01    8.84283e-01
    6.35282e-01    8.76346e-01
    6.27446e-01    8.68306e-01
    6.19874e-01    8.60174e-01
    6.12560e-01    8.51960e-01
    6.05499e-01    8.43673e-01
    5.98686e-01    8.35322e-01
    5.92114e-01    8.26915e-01
    5.85779e-01    8.18460e-01
    5.79676e-01    8.09966e-01
    5.73799e-01    8.01440e-01
    5.68143e-01    7.92890e-01
    5.62704e-01    7.84322e-01
    5.57476e-01    7.75743e-01
    5.52454e-01    7.67159e-01
    5.47634e-01    7.58578e-01
    5.43012e-01    7.50004e-01
    5.38583e-01    7.41443e-01
    5.34342e-01    7.32900e-01
    5.30285e-01    7.24380e-01
    5.26408e-01    7.15889e-01
    5.22707e-01    7.07430e-01
    5.19178e-01    6.99007e-01
    5.15818e-01    6.90626e-01
    5.12622e-01    6.82289e-01
    5.09587e-01    6.74000e-01
    5.06709e-01    6.65763e-01
    5.03986e-01    6.57581e-01
    5.01414e-01    6.49456e-01
    4.98989e-01    6.41391e-01
    4.96709e-01    6.33389e-01
    4.94571e-01    6.25453e-01
    4.92572e-01    6.17584e-01
    4.90709e-01    6.09785e-01
    4.88980e-01    6.02057e-01
    4.87381e-01    5.94402e-01
    4.85912e-01    5.86822e-01
    4.84568e-01    5.79319e-01
    4.83348e-01    5.71893e-01
    4.82251e-01    5.64546e-01
    4.81273e-01    5.57278e-01
    4.80412e-01    5.50092e-01
    4.79668e-01    5.42988e-01
    4.79037e-01    5.35966e-01
    4.78519e-01    5.29027e-01
    4.78110e-01    5.22172e-01
    4.77811e-01    5.15401e-01
    4.77619e-01    5.08715e-01
    4.77533e-01    5.02114e-01
    4.77552e-01    4.95598e-01
    4.77673e-01    4.89168e-01
    4.77896e-01    4.82823e-01
    4.78220e-01    4.76564e-01
    4.78643e-01    4.70390e-01
    4.79164e-01    4.64302e-01
    4.79783e-01    4.58299e-01
    4.80498e-01    4.52381e-01
    4.81308e-01    4.46548e-01
    4.82213e-01    4.40800e-01
    4.83211e-01    4.35136e-01
    4.84302e-01    4.29556e-01
    4.85485e-01    4.24060e-01
    4.86760e-01    4.18647e-01
    4.88125e-01    4.13316e-01
    4.89580e-01    4.08068e-01
    4.91125e-01    4.02902e-01
    4.92759e-01    3.97817e-01
    4.94482e-01    3.92812e-01
    4.96293e-01    3.87888e-01
    4.98191e-01    3.83043e-01
    5.00177e-01    3.78277e-01
    5.02250e-01    3.73589e-01
    5.04410e-01    3.68979e-01
    5.06656e-01    3.64446e-01
    5.08988e-01    3.59989e-01
    5.11407e-01    3.55608e-01
    5.13911e-01    3.51301e-01
    5.16501e-01    3.47069e-01
    5.19177e-01    3.42911e-01
    5.21938e-01    3.38825e-01
    5.24785e-01    3.34811e-01
    5.27717e-01    3.30869e-01
    5.30735e-01    3.26998e-01
    5.33839e-01    3.23197e-01
    5.37028e-01    3.19465e-01
    5.40302e-01    3.15801e-01
    5.43662e-01    3.12206e-01
    5.47109e-01    3.08677e-01
    5.50641e-01    3.05216e-01
    5.54259e-01    3.01820e-01
    5.57964e-01    2.98489e-01
    5.61755e-01    2.95222e-01
    5.65633e-01    2.92020e-01
    5.69598e-01    2.88880e-01
    5.73650e-01    2.85803e-01
    5.77789e-01    2.82787e-01
    5.82017e-01    2.79833e-01
    5.86332e-01    2.76939e-01
    5.90736e-01    2.74104e-01
    5.95229e-01    2.71329e-01
    5.99810e-01    2.68613e-01
    6.04481e-01    2.65954e-01
    6.09242e-01    2.63353e-01
    6.14093e-01    2.60809e-01
    6.19035e-01    2.58321e-01
    6.24067e-01    2.55888e-01
    6.29191e-01    2.53511e-01
    6.34407e-01    2.51188e-01
    6.39714e-01    2.48919e-01
    6.45115e-01    2.46703e-01
    6.50608e-01    2.44541e-01
    6.56195e-01    2.42431e-01
    6.61876e-01    2.40373e-01
    6.67651e-01    2.38367e-01
    6.73522e-01    2.36412e-01
    6.79487e-01    2.34508e-01
    6.85548e-01    2.32654e-01
    6.91706e-01    2.30850e-01
    6.97960e-01    2.29095e-01
    7.04311e-01    2.27390e-01
    7.10760e-01    2.25733e-01
    7.17307e-01    2.24125e-01
    7.23953e-01    2.22565e-01
    7.30697e-01    2.21053e-01
    7.37541e-01    2.19589e-01
    7.44485e-01    2.18171e-01
    7.51529e-01    2.16801e-01
    7.58674e-01    2.15478e-01
    7.65920e-01    2.14201e-01
    7.73268e-01    2.12971e-01
    7.80717e-01    2.11787e-01
    7.88268e-01    2.10649e-01
    7.95923e-01    2.09557e-01
    8.03680e-01    2.08510e-01
    8.11540e-01    2.07510e-01
    8.19505e-01    2.06555e-01
    8.27573e-01    2.05646e-01
    8.35745e-01    2.04782e-01
    8.44021e-01    2.03964e-01
    8.52402e-01    2.03191e-01
    8.60888e-01    2.02464e-01
    8.69478e-01    2.01783e-01
    8.78174e-01    2.01148e-01
    8.86975e-01    2.00558e-01
    8.95881e-01    2.00014e-01
    9.04891e-01    1.99517e-01
    9.14007e-01    1.99066e-01
    9.23229e-01    1.98661e-01
    9.32554e-01    1.98303e-01
    9.41985e-01    1.97992e-01
    9.51520e-01    1.97729e-01
    9.61159e-01    1.97513e-01
    9.70903e-01    1.97345e-01
    9.80749e-01    1.97226e-01
    9.90699e-01    1.97156e-01
    1.00075e+00    1.97135e-01
    1.01090e+00    1.97163e-01
    1.02116e+00    1.97242e-01
    1.03152e+00    1.97372e-01
    1.04197e+00    1.97554e-01
    1.05252e+00    1.97787e-01
    1.06318e+00    1.98073e-01
    1.07392e+00    1.98413e-01
    1.08477e+00    1.98807e-01
    1.09571e+00    1.99256e-01
    1.10674e+00    1.99761e-01
    1.11786e+00    2.00322e-01
    1.12907e+00    2.00941e-01
    1.14037e+00    2.01619e-01
    1.15175e+00    2.02357e-01
    1.16322e+00    2.03155e-01
    1.17477e+00    2.04015e-01
    1.18640e+00    2.04938e-01
    1.19811e+00    2.05926e-01
    1.20989e+00    2.06978e-01
    1.22174e+00    2.08098e-01
    1.23366e+00    2.09286e-01
    1.24565e+00    2.10544e-01
    1.25770e+00    2.11873e-01
    1.26981e+00    2.13274e-01
    1.28197e+00    2.14750e-01
    1.29418e+00    2.16302e-01
    1.30645e+00    2.17933e-01
    1.31875e+00    2.19642e-01
    1.33109e+00    2.21434e-01
    1.34347e+00    2.23309e-01
    1.35587e+00    2.25269e-01
    1.36830e+00    2.27318e-01
    1.38074e+00    2.29456e-01
    1.39320e+00    2.31687e-01
    1.40566e+00    2.34012e-01
    1.41813e+00    2.36434e-01
    1.43058e+00    2.38956e-01
    1.44302e+00    2.41579e-01
    1.45544e+00    2.44308e-01
    1.46783e+00    2.47144e-01
    1.48018e+00    2.50090e-01
    1.49248e+00    2.53149e-01
    1.50474e+00    2.56324e-01
    1.51693e+00    2.59619e-01
    1.52904e+00    2.63036e-01
    1.54108e+00    2.66578e-01
    1.55302e+00    2.70249e-01
    1.56486e+00    2.74052e-01
    1.57659e+00    2.77990e-01
    1.58819e+00    2.82067e-01
    1.59966e+00    2.86287e-01
    1.61098e+00    2.90652e-01
    1.62214e+00    2.95167e-01
    1.63313e+00    2.99835e-01
    1.64393e+00    3.04660e-01
    1.65453e+00    3.09645e-01
    1.66492e+00    3.14795e-01
    1.67508e+00    3.20112e-01
    1.68500e+00    3.25601e-01
    1.69467e+00    3.31265e-01
    1.70406e+00    3.37108e-01
    1.71317e+00    3.43133e-01
    1.72197e+00    3.49345e-01
    1.73046e+00    3.55745e-01
    1.73861e+00    3.62339e-01
    1.74641e+00    3.69128e-01
    1.75384e+00    3.76116e-01
    1.76089e+00    3.83305e-01
    1.76753e+00    3.90699e-01
    1.77376e+00    3.98300e-01
    1.77955e+00    4.06109e-01
    1.78489e+00    4.14130e-01
    1.78977e+00    4.22362e-01
    1.79415e+00    4.30808e-01
    1.79804e+00    4.39469e-01
    1.80140e+00    4.48344e-01
    1.80423e+00    4.57434e-01
    1.80652e+00    4.66738e-01
    1.80824e+00    4.76255e-01
    1.80938e+00    4.85984e-01
    1.80992e+00    4.95921e-01
    1.80986e+00    5.06065e-01
    1.80919e+00    5.16412e-01
    1.80788e+00    5.26957e-01
    1.80593e+00    5.37696e-01
    1.80334e+00    5.48623e-01
    1.80009e+00    5.59730e-01
    1.79617e+00    5.71012e-01
    1.79158e+00    5.82459e-01
    1.78632e+00    5.94062e-01
    1.78038e+00    6.05811e-01
    1.77376e+00    6.17696e-01
    1.76646e+00    6.29705e-01
    1.75849e+00    6.41824e-01
    1.74984e+00    6.54041e-01
    1.74052e+00    6.66340e-01
    1.73054e+00    6.78707e-01
    1.71990e+00    6.91126e-01
    1.70863e+00    7.03579e-01
    1.69672e+00    7.16048e-01
    1.68419e+00    7.28517e-01
    1.67107e+00    7.40964e-01
    1.65736e+00    7.53372e-01
    1.64308e+00    7.65719e-01
    1.62826e+00    7.77986e-01
    1.61291e+00    7.90151e-01
    1.59706e+00    8.02193e-01
    1.58074e+00    8.14092e-01
    1.56397e+00    8.25825e-01
    1.54678e+00    8.37372e-01
    1.52919e+00    8.48711e-01
    1.51124e+00    8.59822e-01
    1.49295e+00    8.70683e-01
    1.47436e+00    8.81275e-01
    1.45549e+00    8.91579e-01
    1.43637e+00    9.01574e-01
    1.41704e+00    9.11244e-01
    1.39753e+00    9.20570e-01
    1.37787e+00    9.29536e-01
    1.35809e+00    9.38127e-01
    1.33821e+00    9.46328e-01
    1.31828e+00    9.54126e-01
    1.29831e+00    9.61508e-01
    1.27834e+00    9.68464e-01
    1.25840e+00    9.74983e-01
    1.23850e+00    9.81057e-01
    1.21868e+00    9.86680e-01
    1.19897e+00    9.91844e-01
    1.17938e+00    9.96546e-01
    1.15994e+00    1.00078e+00
    1.14066e+00    1.00455e+00
    1.12157e+00    1.00785e+00
    1.10269e+00    1.01067e+00
    1.08404e+00    1.01304e+00
    1.06562e+00    1.01493e+00
    1.04746e+00    1.01637e+00
    1.02957e+00    1.01735e+00
    1.01196e+00    1.01787e+00
    9.94634e-01    1.01796e+00
    9.77613e-01    1.01760e+00
    9.60902e-01    1.01682e+00
    9.44508e-01    1.01562e+00
    9.28437e-01    1.01401e+00
    9.12695e-01    1.01199e+00
    8.97285e-01    1.00959e+00
    8.82212e-01    1.00681e+00
    8.67478e-01    1.00367e+00
    8.53085e-01    1.00017e+00
    8.39033e-01    9.96324e-01
    8.25323e-01    9.92152e-01
    8.11954e-01    9.87663e-01
    7.98925e-01    9.82870e-01
    7.86235e-01    9.77786e-01
    7.73881e-01    9.72423e-01
    7.61860e-01    9.66796e-01
    7.50171e-01    9.60916e-01
    7.38808e-01    9.54797e-01
    7.27769e-01    9.48451e-01
    7.17049e-01    9.41891e-01
    7.06643e-01    9.35130e-01
    6.96548e-01    9.28179e-01
    6.86759e-01    9.21051e-01
    6.77269e-01    9.13757e-01
    6.68075e-01    9.06310e-01
    6.59171e-01    8.98720e-01
    6.50552e-01    8.90998e-01
    6.42212e-01    8.83155e-01
    6.34146e-01    8.75202e-01
    6.26348e-01    8.67149e-01
    6.18813e-01    8.59005e-01
    6.11536e-01    8.50780e-01
    6.04510e-01    8.42483e-01
    5.97731e-01    8.34123e-01
    5.91194e-01    8.25709e-01
    5.84893e-01    8.17248e-01
    5.78822e-01    8.08749e-01
    5.72977e-01    8.00219e-01
    5.67352e-01    7.91666e-01
    5.61943e-01    7.83096e-01
    5.56745e-01    7.74516e-01
    5.51753e-01    7.65932e-01
    5.46962e-01    7.57351e-01
    5.42367e-01    7.48779e-01
    5.37965e-01    7.40220e-01
    5.33750e-01    7.31680e-01
    5.29720e-01    7.23164e-01
    5.25868e-01    7.14677e-01
    5.22192e-01    7.06223e-01
    5.18688e-01    6.97807e-01
    5.15351e-01    6.89431e-01
    5.12178e-01    6.81101e-01
    5.09166e-01    6.72820e-01
    5.06311e-01    6.64590e-01
    5.03609e-01    6.56416e-01
    5.01058e-01    6.48299e-01
    4.98654e-01    6.40243e-01
    4.96395e-01    6.32251e-01
    4.94277e-01    6.24324e-01
    4.92297e-01    6.16465e-01
    4.90454e-01    6.08675e-01
    4.88743e-01    6.00958e-01
    4.87163e-01    5.93314e-01
    4.85712e-01    5.85745e-01
    4.84386e-01    5.78252e-01
    4.83184e-01    5.70837e-01
    4.82104e-01    5.63502e-01
    4.81142e-01    5.56246e-01
    4.80299e-01    5.49071e-01
    4.79571e-01    5.41979e-01
    4.78956e-01    5.34968e-01
    4.78453e-01    5.28042e-01
    4.78061e-01    5.21199e-01
    4.77777e-01    5.14440e-01
    4.77601e-01    5.07766e-01
    4.77530e-01    5.01177e-01
    4.77563e-01    4.94674e-01
    4.77699e-01    4.88256e-01
    4.77936e-01    4.81923e-01
    4.78274e-01    4.75676e-01
    4.78712e-01    4.69514e-01
    4.79247e-01    4.63438e-01
    4.79879e-01    4.57447e-01
    4.80608e-01    4.51542e-01
    4.81432e-01    4.45721e-01
    4.82350e-01    4.39985e-01
    4.83361e-01    4.34333e-01
    4.84466e-01    4.28765e-01
    4.85662e-01    4.23281e-01
    4.86949e-01    4.17879e-01
    4.88327e-01    4.12561e-01
    4.89796e-01    4.07324e-01
    4.91353e-01    4.02170e-01
    4.93000e-01    3.97096e-01
    4.94735e-01    3.92103e-01
    4.96559e-01    3.87190e-01
    4.98470e-01    3.82357e-01
    5.00468e-01    3.77602e-01
    5.02553e-01    3.72925e-01
    5.04725e-01    3.68326e-01
    5.06984e-01    3.63804e-01
    5.09329e-01    3.59358e-01
    5.11759e-01    3.54987e-01
    5.14276e-01    3.50692e-01
    5.16878e-01    3.46470e-01
    5.19566e-01    3.42322e-01
    5.22340e-01    3.38247e-01
    5.25199e-01    3.34243e-01
    5.28144e-01    3.30311e-01
    5.31174e-01    3.26450e-01
    5.34289e-01    3.22659e-01
    5.37490e-01    3.18937e-01
    5.40777e-01    3.15283e-01
    5.44150e-01    3.11697e-01
    5.47608e-01    3.08178e-01
    5.51153e-01    3.04726e-01
    5.54783e-01    3.01339e-01
    5.58500e-01    2.98018e-01
    5.62304e-01    2.94760e-01
    5.66194e-01    2.91567e-01
    5.70172e-01    2.88436e-01
    5.74236e-01    2.85368e-01
    5.78388e-01    2.82361e-01
    5.82628e-01    2.79415e-01
    5.86956e-01    2.76530e-01
    5.91373e-01    2.73704e-01
    5.95878e-01    2.70937e-01
    6.00473e-01    2.68229e-01
    6.05157e-01    2.65579e-01
    6.09930e-01    2.62986e-01
    6.14794e-01    2.60450e-01
    6.19749e-01    2.57969e-01
    6.24794e-01    2.55545e-01
    6.29931e-01    2.53175e-01
    6.35160e-01    2.50860e-01
    6.40481e-01    2.48599e-01
    6.45894e-01    2.46391e-01
    6.51401e-01    2.44236e-01
    6.57002e-01    2.42134e-01
    6.62696e-01    2.40083e-01
    6.68485e-01    2.38085e-01
    6.74369e-01    2.36137e-01
    6.80348e-01    2.34240e-01
    6.86423e-01    2.32393e-01
    6.92594e-01    2.30596e-01
    6.98862e-01    2.28848e-01
    7.05227e-01    2.27150e-01
    7.11690e-01    2.25500e-01
    7.18251e-01    2.23899e-01
    7.24911e-01    2.22346e-01
    7.31670e-01    2.20841e-01
    7.38528e-01    2.19383e-01
    7.45486e-01    2.17973e-01
    7.52545e-01    2.16609e-01
    7.59704e-01    2.15293e-01
    7.66964e-01    2.14023e-01
    7.74326e-01    2.12799e-01
    7.81790e-01    2.11621e-01
    7.89357e-01    2.10490e-01
    7.97025e-01    2.09404e-01
    8.04797e-01    2.08365e-01
    8.12673e-01    2.07371e-01
    8.20652e-01    2.06422e-01
    8.28734e-01    2.05520e-01
    8.36921e-01    2.04662e-01
    8.45213e-01    2.03851e-01
    8.53609e-01    2.03085e-01
    8.62110e-01    2.02364e-01
    8.70715e-01    2.01690e-01
    8.79426e-01    2.01061e-01
    8.88242e-01    2.00477e-01
    8.97162e-01    1.99940e-01
    9.06188e-01    1.99449e-01
    9.15319e-01    1.99005e-01
    9.24555e-01    1.98607e-01
    9.33896e-01    1.98256e-01
    9.43342e-01    1.97952e-01
    9.52892e-01    1.97695e-01
    9.62546e-01    1.97486e-01
    9.72304e-01    1.97325e-01
    9.82165e-01    1.97213e-01
    9.92130e-01    1.97150e-01
    1.00220e+00    1.97136e-01
    1.01236e+00    1.97171e-01
    1.02263e+00    1.97258e-01
    1.03300e+00    1.97395e-01
    1.04347e+00    1.97584e-01
    1.05404e+00    1.97825e-01
    1.06471e+00    1.98118e-01
    1.07547e+00    1.98466e-01
    1.08633e+00    1.98868e-01
    1.09728e+00    1.99324e-01
    1.10832e+00    1.99837e-01
    1.11945e+00    2.00407e-01
    1.13068e+00    2.01035e-01
    1.14199e+00    2.01721e-01
    1.15339e+00    2.02467e-01
    1.16487e+00    2.03274e-01
    1.17643e+00    2.04143e-01
    1.18807e+00    2.05075e-01
    1.19979e+00    2.06072e-01
    1.21158e+00    2.07134e-01
    1.22344e+00    2.08264e-01
    1.23537e+00    2.09462e-01
    1.24737e+00    2.10729e-01
    1.25943e+00    2.12068e-01
    1.27154e+00    2.13481e-01
    1.28371e+00    2.14967e-01
    1.29593e+00    2.16531e-01
    1.30820e+00    2.18172e-01
    1.32051e+00    2.19893e-01
    1.33286e+00    2.21697e-01
    1.34524e+00    2.23584e-01
    1.35765e+00    2.25557e-01
    1.37008e+00    2.27618e-01
    1.38253e+00    2.29769e-01
    1.39498e+00    2.32013e-01
    1.40745e+00    2.34352e-01
    1.41991e+00    2.36788e-01
    1.43236e+00    2.39325e-01
    1.44480e+00    2.41963e-01
    1.45721e+00    2.44707e-01
    1.46959e+00    2.47558e-01
    1.48194e+00    2.50520e-01
    1.49424e+00    2.53596e-01
    1.50648e+00    2.56788e-01
    1.51866e+00    2.60100e-01
    1.53077e+00    2.63534e-01
    1.54279e+00    2.67095e-01
    1.55472e+00    2.70784e-01
    1.56654e+00    2.74606e-01
    1.57826e+00    2.78564e-01
    1.58984e+00    2.82662e-01
    1.60129e+00    2.86902e-01
    1.61258e+00    2.91288e-01
    1.62372e+00    2.95825e-01
    1.63468e+00    3.00515e-01
    1.64546e+00    3.05363e-01
    1.65603e+00    3.10371e-01
    1.66639e+00    3.15544e-01
    1.67652e+00    3.20886e-01
    1.68640e+00    3.26400e-01
    1.69603e+00    3.32089e-01
    1.70538e+00    3.37958e-01
    1.71445e+00    3.44010e-01
    1.72320e+00    3.50248e-01
    1.73164e+00    3.56676e-01
    1.73975e+00    3.63297e-01
    1.74749e+00    3.70115e-01
    1.75487e+00    3.77131e-01
    1.76186e+00    3.84350e-01
    1.76845e+00    3.91773e-01
    1.77462e+00    3.99403e-01
    1.78035e+00    4.07243e-01
    1.78562e+00    4.15294e-01
    1.79042e+00    4.23557e-01
    1.79474e+00    4.32033e-01
    1.79855e+00    4.40724e-01
    1.80184e+00    4.49630e-01
    1.80460e+00    4.58751e-01
    1.80680e+00    4.68085e-01
    1.80843e+00    4.77633e-01
    1.80949e+00    4.87392e-01
    1.80995e+00    4.97359e-01
    1.80980e+00    5.07532e-01
    1.80904e+00    5.17908e-01
    1.80764e+00    5.28481e-01
    1.80560e+00    5.39247e-01
    1.80291e+00    5.50200e-01
    1.79957e+00    5.61333e-01
    1.79555e+00    5.72638e-01
    1.79087e+00    5.84108e-01
    1.78551e+00    5.95733e-01
    1.77947e+00    6.07502e-01
    1.77276e+00    6.19406e-01
    1.76536e+00    6.31431e-01
    1.75729e+00    6.43565e-01
    1.74854e+00    6.55794e-01
    1.73913e+00    6.68104e-01
    1.72906e+00    6.80480e-01
    1.71833e+00    6.92904e-01
    1.70696e+00    7.05361e-01
    1.69497e+00    7.17832e-01
    1.68235e+00    7.30298e-01
    1.66914e+00    7.42741e-01
    1.65535e+00    7.55141e-01
    1.64099e+00    7.67478e-01
    1.62609e+00    7.79732e-01
    1.61067e+00    7.91881e-01
    1.59476e+00    8.03904e-01
    1.57837e+00    8.15780e-01
    1.56154e+00    8.27488e-01
    1.54429e+00    8.39006e-01
    1.52665e+00    8.50314e-01
    1.50865e+00    8.61390e-01
    1.49031e+00    8.72214e-01
    1.47167e+00    8.82766e-01
    1.45277e+00    8.93027e-01
    1.43362e+00    9.02977e-01
    1.41426e+00    9.12598e-01
    1.39473e+00    9.21874e-01
    1.37505e+00    9.30788e-01
    1.35525e+00    9.39324e-01
    1.33536e+00    9.47468e-01
    1.31542e+00    9.55207e-01
    1.29545e+00    9.62529e-01
    1.27549e+00    9.69423e-01
    1.25555e+00    9.75879e-01
    1.23566e+00    9.81889e-01
    1.21586e+00    9.87446e-01
    1.19616e+00    9.92545e-01
    1.17659e+00    9.97180e-01
    1.15717e+00    1.00135e+00
    1.13792e+00    1.00505e+00
    1.11886e+00    1.00828e+00
    1.10001e+00    1.01104e+00
    1.08139e+00    1.01334e+00
    1.06301e+00    1.01517e+00
    1.04489e+00    1.01654e+00
    1.02703e+00    1.01745e+00
    1.00946e+00    1.01791e+00
    9.92182e-01    1.01793e+00
    9.75205e-01    1.01752e+00
    9.58539e-01    1.01667e+00
    9.42190e-01    1.01541e+00
    9.26166e-01    1.01374e+00
    9.10471e-01    1.01167e+00
    8.95110e-01    1.00922e+00
    8.80085e-01    1.00639e+00
    8.65400e-01    1.00319e+00
    8.51055e-01    9.99638e-01
    8.37052e-01    9.95747e-01
    8.23390e-01    9.91529e-01
    8.10070e-01    9.86996e-01
    7.97090e-01    9.82160e-01
    7.84448e-01    9.77036e-01
    7.72142e-01    9.71635e-01
    7.60169e-01    9.65970e-01
    7.48526e-01    9.60055e-01
    7.37210e-01    9.53903e-01
    7.26217e-01    9.47526e-01
    7.15542e-01    9.40936e-01
    7.05181e-01    9.34147e-01
    6.95130e-01    9.27170e-01
    6.85384e-01    9.20018e-01
    6.75937e-01    9.12702e-01
    6.66785e-01    9.05233e-01
    6.57922e-01    8.97623e-01
    6.49342e-01    8.89884e-01
    6.41042e-01    8.82025e-01
    6.33014e-01    8.74057e-01
    6.25255e-01    8.65990e-01
    6.17757e-01    8.57834e-01
    6.10516e-01    8.49598e-01
    6.03526e-01    8.41291e-01
    5.96782e-01    8.32923e-01
    5.90279e-01    8.24502e-01
    5.84011e-01    8.16035e-01
    5.77972e-01    8.07531e-01
    5.72159e-01    7.98997e-01
    5.66566e-01    7.90441e-01
    5.61187e-01    7.81869e-01
    5.56019e-01    7.73289e-01
    5.51056e-01    7.64705e-01
    5.46293e-01    7.56125e-01
    5.41726e-01    7.47554e-01
    5.37351e-01    7.38998e-01
    5.33163e-01    7.30461e-01
    5.29158e-01    7.21949e-01
    5.25332e-01    7.13466e-01
    5.21681e-01    7.05017e-01
    5.18200e-01    6.96606e-01
    5.14887e-01    6.88237e-01
    5.11738e-01    6.79914e-01
    5.08748e-01    6.71640e-01
    5.05915e-01    6.63418e-01
    5.03235e-01    6.55252e-01
    5.00706e-01    6.47144e-01
    4.98323e-01    6.39097e-01
    4.96084e-01    6.31113e-01
    4.93986e-01    6.23196e-01
    4.92026e-01    6.15347e-01
    4.90201e-01    6.07568e-01
    4.88509e-01    5.99860e-01
    4.86948e-01    5.92227e-01
    4.85515e-01    5.84669e-01
    4.84207e-01    5.77187e-01
    4.83022e-01    5.69784e-01
    4.81959e-01    5.62459e-01
    4.81015e-01    5.55215e-01
    4.80188e-01    5.48052e-01
    4.79476e-01    5.40971e-01
    4.78877e-01    5.33973e-01
    4.78391e-01    5.27058e-01
    4.78014e-01    5.20227e-01
    4.77746e-01    5.13481e-01
    4.77584e-01    5.06819e-01
    4.77528e-01    5.00242e-01
    4.77576e-01    4.93751e-01
    4.77726e-01    4.87345e-01
    4.77979e-01    4.81025e-01
    4.78331e-01    4.74790e-01
    4.78782e-01    4.68640e-01
    4.79331e-01    4.62576e-01
    4.79978e-01    4.56598e-01
    4.80720e-01    4.50704e-01
    4.81557e-01    4.44896e-01
    4.82489e-01    4.39172e-01
    4.83513e-01    4.33532e-01
    4.84631e-01    4.27976e-01
    4.85840e-01    4.22503e-01
    4.87141e-01    4.17114e-01
    4.88532e-01    4.11807e-01
    4.90013e-01    4.06582e-01
    4.91583e-01    4.01439e-01
    4.93243e-01    3.96377e-01
    4.94991e-01    3.91396e-01
    4.96827e-01    3.86494e-01
    4.98750e-01    3.81672e-01
    5.00761e-01    3.76928e-01
    5.02859e-01    3.72263e-01
    5.05043e-01    3.67675e-01
    5.07314e-01    3.63164e-01
    5.09671e-01    3.58728e-01
    5.12114e-01    3.54369e-01
    5.14643e-01    3.50083e-01
    5.17257e-01    3.45873e-01
    5.19958e-01    3.41735e-01
    5.22743e-01    3.37670e-01
    5.25615e-01    3.33677e-01
    5.28572e-01    3.29755e-01
    5.31614e-01    3.25904e-01
    5.34742e-01    3.22122e-01
    5.37955e-01    3.18410e-01
    5.41254e-01    3.14766e-01
    5.44639e-01    3.11190e-01
    5.48110e-01    3.07681e-01
    5.51667e-01    3.04238e-01
    5.55310e-01    3.00861e-01
    5.59039e-01    2.97548e-01
    5.62855e-01    2.94300e-01
    5.66758e-01    2.91115e-01
    5.70747e-01    2.87994e-01
    5.74825e-01    2.84934e-01
    5.78989e-01    2.81936e-01
    5.83242e-01    2.78999e-01
    5.87582e-01    2.76122e-01
    5.92012e-01    2.73305e-01
    5.96530e-01    2.70547e-01
    6.01137e-01    2.67847e-01
    6.05834e-01    2.65205e-01
    6.10620e-01    2.62620e-01
    6.15497e-01    2.60092e-01
    6.20464e-01    2.57619e-01
    6.25523e-01    2.55203e-01
    6.30673e-01    2.52841e-01
    6.35915e-01    2.50533e-01
    6.41249e-01    2.48280e-01
    6.46676e-01    2.46080e-01
    6.52196e-01    2.43932e-01
    6.57810e-01    2.41837e-01
    6.63518e-01    2.39794e-01
    6.69320e-01    2.37803e-01
    6.75218e-01    2.35863e-01
    6.81210e-01    2.33973e-01
    6.87299e-01    2.32133e-01
    6.93484e-01    2.30343e-01
    6.99766e-01    2.28603e-01
    7.06145e-01    2.26911e-01
    7.12622e-01    2.25269e-01
    7.19197e-01    2.23674e-01
    7.25871e-01    2.22128e-01
    7.32644e-01    2.20630e-01
    7.39517e-01    2.19179e-01
    7.46489e-01    2.17775e-01
    7.53562e-01    2.16418e-01
    7.60736e-01    2.15108e-01
    7.68011e-01    2.13845e-01
    7.75387e-01    2.12628e-01
    7.82866e-01    2.11457e-01
    7.90447e-01    2.10332e-01
    7.98130e-01    2.09253e-01
    8.05917e-01    2.08220e-01
    8.13807e-01    2.07232e-01
    8.21801e-01    2.06290e-01
    8.29899e-01    2.05394e-01
    8.38101e-01    2.04544e-01
    8.46407e-01    2.03738e-01
    8.54818e-01    2.02979e-01
    8.63333e-01    2.02265e-01
    8.71954e-01    2.01597e-01
    8.80680e-01    2.00974e-01
    8.89511e-01    2.00398e-01
    8.98446e-01    1.99867e-01
    9.07487e-01    1.99383e-01
    9.16633e-01    1.98945e-01
    9.25884e-01    1.98554e-01
    9.35240e-01    1.98209e-01
    9.44701e-01    1.97912e-01
    9.54266e-01    1.97662e-01
    9.63935e-01    1.97460e-01
    9.73708e-01    1.97306e-01
    9.83584e-01    1.97201e-01
    9.93563e-01    1.97145e-01
    1.00364e+00    1.97138e-01
    1.01383e+00    1.97181e-01
    1.02411e+00    1.97274e-01
    1.03449e+00    1.97419e-01
    1.04498e+00    1.97615e-01
    1.05556e+00    1.97863e-01
    1.06624e+00    1.98165e-01
    1.07702e+00    1.98520e-01
    1.08789e+00    1.98930e-01
    1.09885e+00    1.99394e-01
    1.10991e+00    1.99915e-01
    1.12105e+00    2.00493e-01
    1.13229e+00    2.01129e-01
    1.14361e+00    2.01824e-01
    1.15502e+00    2.02579e-01
    1.16651e+00    2.03395e-01
    1.17809e+00    2.04273e-01
    1.18974e+00    2.05214e-01
    1.20147e+00    2.06220e-01
    1.21327e+00    2.07292e-01
    1.22514e+00    2.08431e-01
    1.23708e+00    2.09638e-01
    1.24909e+00    2.10916e-01
    1.26116e+00    2.12266e-01
    1.27328e+00    2.13689e-01
    1.28546e+00    2.15186e-01
    1.29769e+00    2.16761e-01
    1.30996e+00    2.18413e-01
    1.32228e+00    2.20146e-01
    1.33463e+00    2.21961e-01
    1.34701e+00    2.23861e-01
    1.35942e+00    2.25846e-01
    1.37186e+00    2.27920e-01
    1.38431e+00    2.30084e-01
    1.39676e+00    2.32342e-01
    1.40923e+00    2.34695e-01
    1.42169e+00    2.37145e-01
    1.43414e+00    2.39695e-01
    1.44657e+00    2.42349e-01
    1.45898e+00    2.45108e-01
    1.47136e+00    2.47975e-01
    1.48370e+00    2.50953e-01
    1.49599e+00    2.54045e-01
    1.50823e+00    2.57254e-01
    1.52040e+00    2.60583e-01
    1.53249e+00    2.64036e-01
    1.54450e+00    2.67614e-01
    1.55642e+00    2.71322e-01
    1.56823e+00    2.75164e-01
    1.57992e+00    2.79141e-01
    1.59149e+00    2.83259e-01
    1.60291e+00    2.87520e-01
    1.61419e+00    2.91928e-01
    1.62530e+00    2.96486e-01
    1.63623e+00    3.01198e-01
    1.64698e+00    3.06069e-01
    1.65752e+00    3.11101e-01
    1.66785e+00    3.16298e-01
    1.67794e+00    3.21664e-01
    1.68779e+00    3.27202e-01
    1.69738e+00    3.32917e-01
    1.70670e+00    3.38812e-01
    1.71572e+00    3.44890e-01
    1.72443e+00    3.51156e-01
    1.73282e+00    3.57611e-01
    1.74087e+00    3.64260e-01
    1.74857e+00    3.71106e-01
    1.75589e+00    3.78151e-01
    1.76283e+00    3.85399e-01
    1.76936e+00    3.92851e-01
    1.77546e+00    4.00511e-01
    1.78113e+00    4.08381e-01
    1.78634e+00    4.16462e-01
    1.79107e+00    4.24755e-01
    1.79531e+00    4.33263e-01
    1.79905e+00    4.41985e-01
    1.80227e+00    4.50921e-01
    1.80494e+00    4.60072e-01
    1.80707e+00    4.69437e-01
    1.80862e+00    4.79015e-01
    1.80959e+00    4.88804e-01
    1.80997e+00    4.98801e-01
    1.80973e+00    5.09003e-01
    1.80888e+00    5.19407e-01
    1.80739e+00    5.30009e-01
    1.80526e+00    5.40802e-01
    1.80248e+00    5.51781e-01
    1.79903e+00    5.62939e-01
    1.79493e+00    5.74268e-01
    1.79015e+00    5.85761e-01
    1.78469e+00    5.97407e-01
    1.77856e+00    6.09196e-01
    1.77174e+00    6.21118e-01
    1.76425e+00    6.33159e-01
    1.75608e+00    6.45308e-01
    1.74724e+00    6.57550e-01
    1.73773e+00    6.69870e-01
    1.72756e+00    6.82254e-01
    1.71674e+00    6.94684e-01
    1.70529e+00    7.07143e-01
    1.69320e+00    7.19615e-01
    1.68050e+00    7.32079e-01
    1.66720e+00    7.44517e-01
    1.65333e+00    7.56909e-01
    1.63889e+00    7.69236e-01
    1.62392e+00    7.81476e-01
    1.60843e+00    7.93608e-01
    1.59245e+00    8.05611e-01
    1.57599e+00    8.17465e-01
    1.55910e+00    8.29147e-01
    1.54179e+00    8.40636e-01
    1.52410e+00    8.51912e-01
    1.50604e+00    8.62954e-01
    1.48766e+00    8.73740e-01
    1.46899e+00    8.84252e-01
    1.45004e+00    8.94469e-01
    1.43086e+00    9.04373e-01
    1.41148e+00    9.13946e-01
    1.39192e+00    9.23171e-01
    1.37222e+00    9.32032e-01
    1.35241e+00    9.40512e-01
    1.33252e+00    9.48599e-01
    1.31257e+00    9.56279e-01
    1.29260e+00    9.63541e-01
    1.27263e+00    9.70373e-01
    1.25270e+00    9.76766e-01
    1.23283e+00    9.82712e-01
    1.21304e+00    9.88204e-01
    1.19335e+00    9.93236e-01
    1.17380e+00    9.97805e-01
    1.15441e+00    1.00191e+00
    1.13518e+00    1.00554e+00
    1.11615e+00    1.00870e+00
    1.09734e+00    1.01140e+00
    1.07875e+00    1.01363e+00
    1.06040e+00    1.01539e+00
    1.04232e+00    1.01669e+00
    1.02450e+00    1.01754e+00
    1.00697e+00    1.01794e+00
    9.89736e-01    1.01790e+00
    9.72803e-01    1.01742e+00
    9.56182e-01    1.01652e+00
    9.39879e-01    1.01520e+00
    9.23902e-01    1.01347e+00
    9.08254e-01    1.01135e+00
    8.92941e-01    1.00884e+00
    8.77965e-01    1.00595e+00
    8.63328e-01    1.00270e+00
    8.49032e-01    9.99102e-01
    8.35078e-01    9.95164e-01
    8.21465e-01    9.90900e-01
    8.08194e-01    9.86323e-01
    7.95262e-01    9.81445e-01
    7.82668e-01    9.76280e-01
    7.70410e-01    9.70841e-01
    7.58484e-01    9.65140e-01
    7.46888e-01    9.59190e-01
    7.35619e-01    9.53005e-01
    7.24671e-01    9.46597e-01
    7.14041e-01    9.39978e-01
    7.03725e-01    9.33161e-01
    6.93718e-01    9.26158e-01
    6.84015e-01    9.18982e-01
    6.74610e-01    9.11643e-01
    6.65500e-01    9.04153e-01
    6.56678e-01    8.96525e-01
    6.48139e-01    8.88767e-01
    6.39878e-01    8.80892e-01
    6.31889e-01    8.72909e-01
    6.24167e-01    8.64829e-01
    6.16706e-01    8.56661e-01
    6.09501e-01    8.48414e-01
    6.02547e-01    8.40098e-01
    5.95838e-01    8.31722e-01
    5.89368e-01    8.23294e-01
    5.83133e-01    8.14821e-01
    5.77128e-01    8.06313e-01
    5.71346e-01    7.97775e-01
    5.65784e-01    7.89217e-01
    5.60436e-01    7.80643e-01
    5.55297e-01    7.72062e-01
    5.50362e-01    7.63478e-01
    5.45628e-01    7.54899e-01
    5.41089e-01    7.46330e-01
    5.36741e-01    7.37776e-01
    5.32579e-01    7.29242e-01
    5.28600e-01    7.20734e-01
    5.24799e-01    7.12256e-01
    5.21173e-01    7.03812e-01
    5.17717e-01    6.95407e-01
    5.14427e-01    6.87045e-01
    5.11301e-01    6.78728e-01
    5.08334e-01    6.70461e-01
    5.05523e-01    6.62247e-01
    5.02865e-01    6.54089e-01
    5.00356e-01    6.45989e-01
    4.97994e-01    6.37951e-01
    4.95775e-01    6.29977e-01
    4.93697e-01    6.22070e-01
    4.91756e-01    6.14230e-01
    4.89951e-01    6.06461e-01
    4.88278e-01    5.98765e-01
    4.86735e-01    5.91142e-01
    4.85320e-01    5.83594e-01
    4.84030e-01    5.76124e-01
    4.82863e-01    5.68732e-01
    4.81817e-01    5.61419e-01
    4.80889e-01    5.54186e-01
    4.80079e-01    5.47035e-01
    4.79383e-01    5.39966e-01
    4.78801e-01    5.32979e-01
    4.78330e-01    5.26076e-01
    4.77969e-01    5.19258e-01
    4.77716e-01    5.12523e-01
    4.77570e-01    5.05874e-01
    4.77528e-01    4.99309e-01
    4.77591e-01    4.92830e-01
    4.77756e-01    4.86436e-01
    4.78023e-01    4.80128e-01
    4.78389e-01    4.73905e-01
    4.78855e-01    4.67768e-01
    4.79418e-01    4.61717e-01
    4.80078e-01    4.55750e-01
    4.80834e-01    4.49869e-01
    4.81685e-01    4.44072e-01
    4.82629e-01    4.38360e-01
    4.83668e-01    4.32732e-01
    4.84798e-01    4.27188e-01
    4.86021e-01    4.21728e-01
    4.87334e-01    4.16350e-01
    4.88738e-01    4.11055e-01
    4.90232e-01    4.05842e-01
    4.91815e-01    4.00711e-01
    4.93487e-01    3.95660e-01
    4.95248e-01    3.90690e-01
    4.97096e-01    3.85800e-01
    4.99032e-01    3.80989e-01
    5.01055e-01    3.76257e-01
    5.03166e-01    3.71602e-01
    5.05362e-01    3.67025e-01
    5.07646e-01    3.62525e-01
    5.10015e-01    3.58100e-01
    5.12470e-01    3.53751e-01
    5.15011e-01    3.49477e-01
    5.17638e-01    3.45276e-01
    5.20351e-01    3.41149e-01
    5.23149e-01    3.37095e-01
    5.26032e-01    3.33112e-01
    5.29001e-01    3.29200e-01
    5.32056e-01    3.25359e-01
    5.35196e-01    3.21587e-01
    5.38422e-01    3.17885e-01
    5.41733e-01    3.14251e-01
    5.45130e-01    3.10684e-01
    5.48613e-01    3.07185e-01
    5.52182e-01    3.03751e-01
    5.55837e-01    3.00383e-01
    5.59579e-01    2.97080e-01
    5.63408e-01    2.93841e-01
    5.67323e-01    2.90665e-01
    5.71325e-01    2.87552e-01
    5.75415e-01    2.84502e-01
    5.79592e-01    2.81512e-01
    5.83857e-01    2.78584e-01
    5.88210e-01    2.75716e-01
    5.92652e-01    2.72907e-01
    5.97183e-01    2.70157e-01
    6.01803e-01    2.67465e-01
    6.06512e-01    2.64832e-01
    6.11312e-01    2.62255e-01
    6.16202e-01    2.59735e-01
    6.21182e-01    2.57270e-01
    6.26254e-01    2.54862e-01
    6.31417e-01    2.52508e-01
    6.36672e-01    2.50208e-01
    6.42019e-01    2.47962e-01
    6.47460e-01    2.45769e-01
    6.52993e-01    2.43630e-01
    6.58620e-01    2.41542e-01
    6.64342e-01    2.39507e-01
    6.70157e-01    2.37522e-01
    6.76068e-01    2.35589e-01
    6.82075e-01    2.33707e-01
    6.88177e-01    2.31874e-01
    6.94376e-01    2.30091e-01
    7.00672e-01    2.28358e-01
    7.07065e-01    2.26673e-01
    7.13556e-01    2.25038e-01
    7.20146e-01    2.23450e-01
    7.26833e-01    2.21911e-01
    7.33621e-01    2.20419e-01
    7.40507e-01    2.18975e-01
    7.47494e-01    2.17578e-01
    7.54581e-01    2.16228e-01
    7.61770e-01    2.14925e-01
    7.69059e-01    2.13668e-01
    7.76450e-01    2.12457e-01
    7.83943e-01    2.11293e-01
    7.91539e-01    2.10175e-01
    7.99237e-01    2.09102e-01
    8.07039e-01    2.08076e-01
    8.14944e-01    2.07095e-01
    8.22952e-01    2.06160e-01
    8.31065e-01    2.05270e-01
    8.39282e-01    2.04426e-01
    8.47603e-01    2.03627e-01
    8.56029e-01    2.02874e-01
    8.64560e-01    2.02167e-01
    8.73195e-01    2.01505e-01
    8.81936e-01    2.00889e-01
    8.90782e-01    2.00319e-01
    8.99733e-01    1.99795e-01
    9.08789e-01    1.99318e-01
    9.17950e-01    1.98886e-01
    9.27216e-01    1.98502e-01
    9.36586e-01    1.98164e-01
    9.46062e-01    1.97873e-01
    9.55642e-01    1.97630e-01
    9.65326e-01    1.97435e-01
    9.75113e-01    1.97288e-01
    9.85004e-01    1.97190e-01
    9.94998e-01    1.97141e-01
    1.00509e+00    1.97141e-01
    1.01529e+00    1.97191e-01
    1.02559e+00    1.97292e-01
    1.03599e+00    1.97444e-01
    1.04649e+00    1.97647e-01
    1.05708e+00    1.97903e-01
    1.06777e+00    1.98212e-01
    1.07856e+00    1.98575e-01
    1.08945e+00    1.98993e-01
    1.10043e+00    1.99465e-01
    1.11149e+00    1.99994e-01
    1.12265e+00    2.00581e-01
    1.13390e+00    2.01225e-01
    1.14524e+00    2.01928e-01
    1.15666e+00    2.02692e-01
    1.16816e+00    2.03516e-01
    1.17975e+00    2.04403e-01
    1.19141e+00    2.05354e-01
    1.20315e+00    2.06369e-01
    1.21496e+00    2.07450e-01
    1.22685e+00    2.08599e-01
    1.23880e+00    2.09817e-01
    1.25081e+00    2.11105e-01
    1.26289e+00    2.12465e-01
    1.27502e+00    2.13898e-01
    1.28720e+00    2.15407e-01
    1.29944e+00    2.16992e-01
    1.31172e+00    2.18656e-01
    1.32404e+00    2.20401e-01
    1.33640e+00    2.22228e-01
    1.34879e+00    2.24139e-01
    1.36120e+00    2.26137e-01
    1.37364e+00    2.28224e-01
    1.38609e+00    2.30401e-01
    1.39855e+00    2.32672e-01
    1.41101e+00    2.35039e-01
    1.42347e+00    2.37503e-01
    1.43592e+00    2.40068e-01
    1.44835e+00    2.42737e-01
    1.46075e+00    2.45511e-01
    1.47313e+00    2.48394e-01
    1.48546e+00    2.51388e-01
    1.49775e+00    2.54497e-01
    1.50997e+00    2.57723e-01
    1.52213e+00    2.61069e-01
    1.53421e+00    2.64539e-01
    1.54621e+00    2.68136e-01
    1.55811e+00    2.71863e-01
    1.56991e+00    2.75724e-01
    1.58158e+00    2.79721e-01
    1.59313e+00    2.83859e-01
    1.60453e+00    2.88141e-01
    1.61579e+00    2.92570e-01
    1.62687e+00    2.97150e-01
    1.63778e+00    3.01885e-01
    1.64850e+00    3.06778e-01
    1.65901e+00    3.11833e-01
    1.66931e+00    3.17055e-01
    1.67937e+00    3.22445e-01
    1.68918e+00    3.28009e-01
    1.69873e+00    3.33749e-01
    1.70800e+00    3.39670e-01
    1.71698e+00    3.45775e-01
    1.72565e+00    3.52067e-01
    1.73400e+00    3.58550e-01
    1.74200e+00    3.65226e-01
    1.74964e+00    3.72100e-01
    1.75691e+00    3.79175e-01
    1.76379e+00    3.86451e-01
    1.77026e+00    3.93934e-01
    1.77630e+00    4.01624e-01
    1.78190e+00    4.09523e-01
    1.78704e+00    4.17635e-01
    1.79171e+00    4.25959e-01
    1.79588e+00    4.34497e-01
    1.79954e+00    4.43249e-01
    1.80268e+00    4.52216e-01
    1.80528e+00    4.61398e-01
    1.80732e+00    4.70794e-01
    1.80880e+00    4.80402e-01
    1.80968e+00    4.90220e-01
    1.80997e+00    5.00247e-01
    1.80965e+00    5.10479e-01
    1.80870e+00    5.20911e-01
    1.80712e+00    5.31540e-01
    1.80490e+00    5.42360e-01
    1.80202e+00    5.53365e-01
    1.79849e+00    5.64548e-01
    1.79428e+00    5.75902e-01
    1.78941e+00    5.87417e-01
    1.78385e+00    5.99084e-01
    1.77762e+00    6.10893e-01
    1.77071e+00    6.22832e-01
    1.76312e+00    6.34890e-01
    1.75486e+00    6.47053e-01
    1.74592e+00    6.59307e-01
    1.73632e+00    6.71637e-01
    1.72606e+00    6.84028e-01
    1.71515e+00    6.96464e-01
    1.70360e+00    7.08926e-01
    1.69142e+00    7.21397e-01
    1.67864e+00    7.33859e-01
    1.66526e+00    7.46292e-01
    1.65130e+00    7.58676e-01
    1.63679e+00    7.70992e-01
    1.62174e+00    7.83217e-01
    1.60617e+00    7.95332e-01
    1.59012e+00    8.07316e-01
    1.57360e+00    8.19146e-01
    1.55665e+00    8.30802e-01
    1.53928e+00    8.42262e-01
    1.52154e+00    8.53506e-01
    1.50344e+00    8.64512e-01
    1.48501e+00    8.75260e-01
    1.46629e+00    8.85731e-01
    1.44732e+00    8.95905e-01
    1.42811e+00    9.05762e-01
    1.40869e+00    9.15287e-01
    1.38911e+00    9.24461e-01
    1.36940e+00    9.33268e-01
    1.34957e+00    9.41693e-01
    1.32967e+00    9.49723e-01
    1.30971e+00    9.57343e-01
    1.28974e+00    9.64544e-01
    1.26978e+00    9.71314e-01
    1.24985e+00    9.77643e-01
    1.22999e+00    9.83525e-01
    1.21021e+00    9.88951e-01
    1.19055e+00    9.93918e-01
    1.17102e+00    9.98420e-01
    1.15165e+00    1.00245e+00
    1.13245e+00    1.00602e+00
    1.11345e+00    1.00912e+00
    1.09466e+00    1.01174e+00
    1.07611e+00    1.01391e+00
    1.05780e+00    1.01560e+00
    1.03975e+00    1.01684e+00
    1.02198e+00    1.01763e+00
    1.00449e+00    1.01796e+00
    9.87296e-01    1.01786e+00
    9.70407e-01    1.01732e+00
    9.53831e-01    1.01636e+00
    9.37575e-01    1.01498e+00
    9.21644e-01    1.01319e+00
    9.06044e-01    1.01101e+00
    8.90779e-01    1.00845e+00
    8.75851e-01    1.00551e+00
    8.61263e-01    1.00221e+00
    8.47016e-01    9.98559e-01
    8.33111e-01    9.94574e-01
    8.19547e-01    9.90265e-01
    8.06324e-01    9.85644e-01
    7.93440e-01    9.80724e-01
    7.80895e-01    9.75519e-01
    7.68684e-01    9.70041e-01
    7.56806e-01    9.64304e-01
    7.45257e-01    9.58320e-01
    7.34034e-01    9.52102e-01
    7.23132e-01    9.45663e-01
    7.12547e-01    9.39015e-01
    7.02276e-01    9.32171e-01
    6.92312e-01    9.25143e-01
    6.82652e-01    9.17942e-01
    6.73290e-01    9.10581e-01
    6.64221e-01    9.03071e-01
    6.55440e-01    8.95423e-01
    6.46941e-01    8.87648e-01
    6.38719e-01    8.79757e-01
    6.30768e-01    8.71760e-01
    6.23084e-01    8.63666e-01
    6.15660e-01    8.55486e-01
    6.08492e-01    8.47229e-01
    6.01573e-01    8.38904e-01
    5.94898e-01    8.30520e-01
    5.88463e-01    8.22085e-01
    5.82261e-01    8.13607e-01
    5.76288e-01    8.05094e-01
    5.70538e-01    7.96553e-01
    5.65006e-01    7.87991e-01
    5.59688e-01    7.79416e-01
    5.54579e-01    7.70834e-01
    5.49673e-01    7.62251e-01
    5.44967e-01    7.53673e-01
    5.40456e-01    7.45106e-01
    5.36134e-01    7.36554e-01
    5.31999e-01    7.28024e-01
    5.28046e-01    7.19520e-01
    5.24270e-01    7.11047e-01
    5.20668e-01    7.02608e-01
    5.17236e-01    6.94209e-01
    5.13970e-01    6.85853e-01
    5.10867e-01    6.77543e-01
    5.07922e-01    6.69283e-01
    5.05133e-01    6.61077e-01
    5.02497e-01    6.52927e-01
    5.00009e-01    6.44836e-01
    4.97668e-01    6.36807e-01
    4.95469e-01    6.28843e-01
    4.93411e-01    6.20944e-01
    4.91490e-01    6.13115e-01
    4.89704e-01    6.05356e-01
    4.88050e-01    5.97670e-01
    4.86525e-01    5.90058e-01
    4.85128e-01    5.82522e-01
    4.83856e-01    5.75062e-01
    4.82706e-01    5.67681e-01
    4.81677e-01    5.60380e-01
    4.80766e-01    5.53159e-01
    4.79972e-01    5.46019e-01
    4.79293e-01    5.38962e-01
    4.78727e-01    5.31987e-01
    4.78272e-01    5.25096e-01
    4.77926e-01    5.18290e-01
    4.77689e-01    5.11567e-01
    4.77557e-01    5.04930e-01
    4.77531e-01    4.98377e-01
    4.77609e-01    4.91910e-01
    4.77788e-01    4.85529e-01
    4.78069e-01    4.79233e-01
    4.78450e-01    4.73023e-01
    4.78929e-01    4.66898e-01
    4.79506e-01    4.60858e-01
    4.80180e-01    4.54904e-01
    4.80950e-01    4.49035e-01
    4.81814e-01    4.43250e-01
    4.82772e-01    4.37550e-01
    4.83824e-01    4.31935e-01
    4.84967e-01    4.26403e-01
    4.86203e-01    4.20954e-01
    4.87529e-01    4.15588e-01
    4.88946e-01    4.10305e-01
    4.90453e-01    4.05104e-01
    4.92049e-01    3.99984e-01
    4.93734e-01    3.94945e-01
    4.95507e-01    3.89986e-01
    4.97368e-01    3.85107e-01
    4.99316e-01    3.80308e-01
    5.01352e-01    3.75586e-01
    5.03474e-01    3.70943e-01
    5.05683e-01    3.66377e-01
    5.07979e-01    3.61888e-01
    5.10361e-01    3.57474e-01
    5.12828e-01    3.53136e-01
    5.15382e-01    3.48872e-01
    5.18021e-01    3.44682e-01
    5.20746e-01    3.40565e-01
    5.23556e-01    3.36521e-01
    5.26452e-01    3.32548e-01
    5.29433e-01    3.28647e-01
    5.32500e-01    3.24816e-01
    5.35652e-01    3.21054e-01
    5.38890e-01    3.17361e-01
    5.42213e-01    3.13737e-01
    5.45623e-01    3.10180e-01
    5.49118e-01    3.06690e-01
    5.52699e-01    3.03266e-01
    5.56367e-01    2.99907e-01
    5.60121e-01    2.96613e-01
    5.63962e-01    2.93383e-01
    5.67890e-01    2.90216e-01
    5.71904e-01    2.87112e-01
    5.76006e-01    2.84071e-01
    5.80196e-01    2.81090e-01
    5.84474e-01    2.78170e-01
    5.88840e-01    2.75310e-01
    5.93294e-01    2.72510e-01
    5.97838e-01    2.69769e-01
    6.02471e-01    2.67085e-01
    6.07193e-01    2.64460e-01
    6.12005e-01    2.61891e-01
    6.16908e-01    2.59379e-01
    6.21902e-01    2.56923e-01
    6.26986e-01    2.54522e-01
    6.32162e-01    2.52175e-01
    6.37431e-01    2.49883e-01
    6.42791e-01    2.47645e-01
    6.48245e-01    2.45460e-01
    6.53792e-01    2.43328e-01
    6.59432e-01    2.41248e-01
    6.65167e-01    2.39220e-01
    6.70997e-01    2.37243e-01
    6.76921e-01    2.35317e-01
    6.82942e-01    2.33442e-01
    6.89058e-01    2.31616e-01
    6.95270e-01    2.29840e-01
    7.01580e-01    2.28114e-01
    7.07987e-01    2.26437e-01
    7.14492e-01    2.24808e-01
    7.21096e-01    2.23227e-01
    7.27798e-01    2.21695e-01
    7.34599e-01    2.20210e-01
    7.41500e-01    2.18772e-01
    7.48501e-01    2.17382e-01
    7.55603e-01    2.16039e-01
    7.62806e-01    2.14742e-01
    7.70109e-01    2.13492e-01
    7.77515e-01    2.12288e-01
    7.85023e-01    2.11130e-01
    7.92633e-01    2.10019e-01
    8.00346e-01    2.08953e-01
    8.08163e-01    2.07933e-01
    8.16082e-01    2.06958e-01
    8.24106e-01    2.06030e-01
    8.32233e-01    2.05146e-01
    8.40465e-01    2.04309e-01
    8.48801e-01    2.03517e-01
    8.57242e-01    2.02770e-01
    8.65788e-01    2.02069e-01
    8.74438e-01    2.01414e-01
    8.83194e-01    2.00805e-01
    8.92055e-01    2.00241e-01
    9.01021e-01    1.99724e-01
    9.10092e-01    1.99253e-01
    9.19268e-01    1.98828e-01
    9.28549e-01    1.98451e-01
    9.37935e-01    1.98120e-01
    9.47425e-01    1.97836e-01
    9.57020e-01    1.97600e-01
    9.66719e-01    1.97411e-01
    9.76521e-01    1.97271e-01
    9.86427e-01    1.97180e-01
    9.96435e-01    1.97138e-01
    1.00655e+00    1.97145e-01
    1.01676e+00    1.97202e-01
    1.02707e+00    1.97310e-01
    1.03748e+00    1.97470e-01
    1.04799e+00    1.97681e-01
    1.05860e+00    1.97944e-01
    1.06931e+00    1.98261e-01
    1.08011e+00    1.98631e-01
    1.09101e+00    1.99057e-01
    1.10200e+00    1.99538e-01
    1.11308e+00    2.00075e-01
    1.12426e+00    2.00669e-01
    1.13552e+00    2.01322e-01
    1.14687e+00    2.02034e-01
    1.15830e+00    2.02806e-01
    1.16982e+00    2.03639e-01
    1.18141e+00    2.04535e-01
    1.19309e+00    2.05495e-01
    1.20484e+00    2.06520e-01
    1.21666e+00    2.07610e-01
    1.22855e+00    2.08769e-01
    1.24051e+00    2.09997e-01
    1.25253e+00    2.11295e-01
    1.26462e+00    2.12665e-01
    1.27676e+00    2.14109e-01
    1.28895e+00    2.15629e-01
    1.30119e+00    2.17225e-01
    1.31348e+00    2.18900e-01
    1.32580e+00    2.20657e-01
    1.33817e+00    2.22496e-01
    1.35056e+00    2.24419e-01
    1.36298e+00    2.26430e-01
    1.37542e+00    2.28530e-01
    1.38787e+00    2.30720e-01
    1.40033e+00    2.33005e-01
    1.41279e+00    2.35385e-01
    1.42525e+00    2.37864e-01
    1.43770e+00    2.40444e-01
    1.45012e+00    2.43127e-01
    1.46253e+00    2.45916e-01
    1.47489e+00    2.48815e-01
    1.48722e+00    2.51825e-01
    1.49950e+00    2.54951e-01
    1.51172e+00    2.58194e-01
    1.52386e+00    2.61558e-01
    1.53594e+00    2.65046e-01
    1.54792e+00    2.68661e-01
    1.55981e+00    2.72407e-01
    1.57158e+00    2.76287e-01
    1.58324e+00    2.80304e-01
    1.59477e+00    2.84462e-01
    1.60615e+00    2.88765e-01
    1.61738e+00    2.93215e-01
    1.62844e+00    2.97817e-01
    1.63933e+00    3.02575e-01
    1.65002e+00    3.07491e-01
    1.66050e+00    3.12570e-01
    1.67076e+00    3.17815e-01
    1.68079e+00    3.23230e-01
    1.69056e+00    3.28818e-01
    1.70007e+00    3.34584e-01
    1.70931e+00    3.40531e-01
    1.71824e+00    3.46663e-01
    1.72686e+00    3.52982e-01
    1.73516e+00    3.59492e-01
    1.74311e+00    3.66197e-01
    1.75070e+00    3.73100e-01
    1.75792e+00    3.80202e-01
    1.76474e+00    3.87509e-01
    1.77115e+00    3.95020e-01
    1.77713e+00    4.02740e-01
    1.78266e+00    4.10670e-01
    1.78774e+00    4.18812e-01
    1.79233e+00    4.27166e-01
    1.79644e+00    4.35735e-01
    1.80003e+00    4.44518e-01
    1.80309e+00    4.53516e-01
    1.80561e+00    4.62728e-01
    1.80757e+00    4.72155e-01
    1.80896e+00    4.81793e-01
    1.80976e+00    4.91641e-01
    1.80996e+00    5.01697e-01
    1.80955e+00    5.11958e-01
    1.80852e+00    5.22419e-01
    1.80685e+00    5.33075e-01
    1.80453e+00    5.43922e-01
    1.80156e+00    5.54953e-01
    1.79793e+00    5.66161e-01
    1.79363e+00    5.77538e-01
    1.78865e+00    5.89076e-01
    1.78300e+00    6.00764e-01
    1.77668e+00    6.12592e-01
    1.76967e+00    6.24549e-01
    1.76198e+00    6.36623e-01
    1.75362e+00    6.48799e-01
    1.74459e+00    6.61065e-01
    1.73489e+00    6.73405e-01
    1.72454e+00    6.85804e-01
    1.71353e+00    6.98244e-01
    1.70189e+00    7.10709e-01
    1.68963e+00    7.23180e-01
    1.67676e+00    7.35639e-01
    1.66330e+00    7.48066e-01
    1.64926e+00    7.60442e-01
    1.63467e+00    7.72745e-01
    1.61954e+00    7.84957e-01
    1.60391e+00    7.97054e-01
    1.58779e+00    8.09017e-01
    1.57121e+00    8.20823e-01
    1.55419e+00    8.32453e-01
    1.53677e+00    8.43883e-01
    1.51897e+00    8.55094e-01
    1.50082e+00    8.66065e-01
    1.48235e+00    8.76775e-01
    1.46360e+00    8.87204e-01
    1.44458e+00    8.97334e-01
    1.42534e+00    9.07145e-01
    1.40590e+00    9.16620e-01
    1.38630e+00    9.25743e-01
    1.36657e+00    9.34496e-01
    1.34673e+00    9.42866e-01
    1.32682e+00    9.50837e-01
    1.30686e+00    9.58399e-01
    1.28689e+00    9.65539e-01
    1.26693e+00    9.72246e-01
    1.24701e+00    9.78512e-01
    1.22716e+00    9.84329e-01
    1.20740e+00    9.89690e-01
    1.18775e+00    9.94590e-01
    1.16824e+00    9.99025e-01
    1.14889e+00    1.00299e+00
    1.12972e+00    1.00649e+00
    1.11075e+00    1.00952e+00
    1.09200e+00    1.01208e+00
    1.07348e+00    1.01418e+00
    1.05520e+00    1.01581e+00
    1.03719e+00    1.01698e+00
    1.01946e+00    1.01770e+00
    1.00201e+00    1.01798e+00
    9.84863e-01    1.01781e+00
    9.68018e-01    1.01721e+00
    9.51487e-01    1.01618e+00
    9.35277e-01    1.01475e+00
    9.19394e-01    1.01290e+00
    9.03841e-01    1.01067e+00
    8.88624e-01    1.00805e+00
    8.73745e-01    1.00506e+00
    8.59205e-01    1.00171e+00
    8.45007e-01    9.98010e-01
    8.31150e-01    9.93978e-01
    8.17635e-01    9.89623e-01
    8.04461e-01    9.84958e-01
    7.91626e-01    9.79997e-01
    7.79129e-01    9.74752e-01
    7.66966e-01    9.69237e-01
    7.55135e-01    9.63463e-01
    7.43633e-01    9.57445e-01
    7.32456e-01    9.51195e-01
    7.21599e-01    9.44725e-01
    7.11060e-01    9.38048e-01
    7.00833e-01    9.31177e-01
    6.90913e-01    9.24123e-01
    6.81295e-01    9.16899e-01
    6.71976e-01    9.09516e-01
    6.62948e-01    9.01986e-01
    6.54207e-01    8.94319e-01
    6.45748e-01    8.86527e-01
    6.37566e-01    8.78620e-01
    6.29654e-01    8.70608e-01
    6.22007e-01    8.62502e-01
    6.14620e-01    8.54310e-01
    6.07487e-01    8.46043e-01
    6.00604e-01    8.37709e-01
    5.93964e-01    8.29317e-01
    5.87562e-01    8.20875e-01
    5.81393e-01    8.12392e-01
    5.75452e-01    8.03874e-01
    5.69734e-01    7.95330e-01
    5.64233e-01    7.86766e-01
    5.58945e-01    7.78190e-01
    5.53865e-01    7.69607e-01
    5.48988e-01    7.61024e-01
    5.44310e-01    7.52447e-01
    5.39826e-01    7.43882e-01
    5.35532e-01    7.35333e-01
    5.31423e-01    7.26807e-01
    5.27495e-01    7.18307e-01
    5.23745e-01    7.09838e-01
    5.20167e-01    7.01405e-01
    5.16759e-01    6.93012e-01
    5.13517e-01    6.84662e-01
    5.10436e-01    6.76359e-01
    5.07514e-01    6.68107e-01
    5.04747e-01    6.59908e-01
    5.02132e-01    6.51767e-01
    4.99666e-01    6.43684e-01
    4.97345e-01    6.35665e-01
    4.95167e-01    6.27709e-01
    4.93128e-01    6.19821e-01
    4.91227e-01    6.12001e-01
    4.89459e-01    6.04253e-01
    4.87824e-01    5.96577e-01
    4.86318e-01    5.88976e-01
    4.84938e-01    5.81450e-01
    4.83684e-01    5.74002e-01
    4.82551e-01    5.66632e-01
    4.81539e-01    5.59342e-01
    4.80646e-01    5.52133e-01
    4.79868e-01    5.45005e-01
    4.79205e-01    5.37959e-01
    4.78655e-01    5.30997e-01
    4.78216e-01    5.24118e-01
    4.77886e-01    5.17323e-01
    4.77663e-01    5.10613e-01
    4.77547e-01    5.03988e-01
    4.77536e-01    4.97448e-01
    4.77628e-01    4.90993e-01
    4.77822e-01    4.84624e-01
    4.78117e-01    4.78340e-01
    4.78512e-01    4.72142e-01
    4.79006e-01    4.66029e-01
    4.79597e-01    4.60002e-01
    4.80284e-01    4.54060e-01
    4.81067e-01    4.48203e-01
    4.81945e-01    4.42430e-01
    4.82917e-01    4.36742e-01
    4.83981e-01    4.31139e-01
    4.85138e-01    4.25618e-01
    4.86387e-01    4.20182e-01
    4.87726e-01    4.14828e-01
    4.89156e-01    4.09556e-01
    4.90676e-01    4.04367e-01
    4.92284e-01    3.99258e-01
    4.93982e-01    3.94231e-01
    4.95767e-01    3.89284e-01
    4.97641e-01    3.84416e-01
    4.99602e-01    3.79628e-01
    5.01650e-01    3.74918e-01
    5.03785e-01    3.70286e-01
    5.06006e-01    3.65730e-01
    5.08314e-01    3.61252e-01
    5.10708e-01    3.56849e-01
    5.13188e-01    3.52522e-01
    5.15754e-01    3.48268e-01
    5.18405e-01    3.44089e-01
    5.21142e-01    3.39983e-01
    5.23965e-01    3.35949e-01
    5.26873e-01    3.31986e-01
    5.29866e-01    3.28095e-01
    5.32945e-01    3.24273e-01
    5.36110e-01    3.20522e-01
    5.39360e-01    3.16839e-01
    5.42696e-01    3.13224e-01
    5.46117e-01    3.09677e-01
    5.49625e-01    3.06196e-01
    5.53219e-01    3.02781e-01
    5.56899e-01    2.99432e-01
    5.60665e-01    2.96147e-01
    5.64518e-01    2.92926e-01
    5.68458e-01    2.89769e-01
    5.72485e-01    2.86674e-01
    5.76600e-01    2.83641e-01
    5.80802e-01    2.80669e-01
    5.85093e-01    2.77758e-01
    5.89471e-01    2.74906e-01
    5.93939e-01    2.72115e-01
    5.98495e-01    2.69381e-01
    6.03140e-01    2.66706e-01
    6.07875e-01    2.64089e-01
    6.12701e-01    2.61529e-01
    6.17616e-01    2.59024e-01
    6.22623e-01    2.56576e-01
    6.27721e-01    2.54183e-01
    6.32910e-01    2.51844e-01
    6.38191e-01    2.49560e-01
    6.43565e-01    2.47330e-01
    6.49032e-01    2.45152e-01
    6.54592e-01    2.43027e-01
    6.60247e-01    2.40955e-01
    6.65995e-01    2.38934e-01
    6.71838e-01    2.36964e-01
    6.77776e-01    2.35046e-01
    6.83810e-01    2.33177e-01
    6.89940e-01    2.31359e-01
    6.96167e-01    2.29591e-01
    7.02490e-01    2.27871e-01
    7.08911e-01    2.26201e-01
    7.15430e-01    2.24579e-01
    7.22048e-01    2.23005e-01
    7.28764e-01    2.21480e-01
    7.35580e-01    2.20001e-01
    7.42495e-01    2.18571e-01
    7.49510e-01    2.17187e-01
    7.56626e-01    2.15851e-01
    7.63844e-01    2.14561e-01
    7.71162e-01    2.13317e-01
    7.78582e-01    2.12120e-01
    7.86105e-01    2.10969e-01
    7.93730e-01    2.09863e-01
    8.01457e-01    2.08804e-01
    8.09289e-01    2.07791e-01
    8.17223e-01    2.06823e-01
    8.25261e-01    2.05900e-01
    8.33404e-01    2.05024e-01
    8.41650e-01    2.04193e-01
    8.50002e-01    2.03407e-01
    8.58457e-01    2.02667e-01
    8.67018e-01    2.01973e-01
    8.75684e-01    2.01324e-01
    8.84454e-01    2.00721e-01
    8.93330e-01    2.00165e-01
    9.02311e-01    1.99654e-01
    9.11397e-01    1.99190e-01
    9.20588e-01    1.98772e-01
    9.29884e-01    1.98400e-01
    9.39285e-01    1.98076e-01
    9.48791e-01    1.97799e-01
    9.58400e-01    1.97570e-01
    9.68114e-01    1.97388e-01
    9.77931e-01    1.97255e-01
    9.87851e-01    1.97171e-01
    9.97874e-01    1.97136e-01
    1.00800e+00    1.97150e-01
    1.01823e+00    1.97215e-01
    1.02855e+00    1.97330e-01
    1.03898e+00    1.97497e-01
    1.04950e+00    1.97715e-01
    1.06013e+00    1.97986e-01
    1.07085e+00    1.98311e-01
    1.08167e+00    1.98689e-01
    1.09258e+00    1.99122e-01
    1.10358e+00    1.99611e-01
    1.11468e+00    2.00156e-01
    1.12586e+00    2.00759e-01
    1.13714e+00    2.01420e-01
    1.14850e+00    2.02140e-01
    1.15994e+00    2.02921e-01
    1.17147e+00    2.03763e-01
    1.18308e+00    2.04668e-01
    1.19476e+00    2.05637e-01
    1.20652e+00    2.06671e-01
    1.21835e+00    2.07772e-01
    1.23026e+00    2.08940e-01
    1.24223e+00    2.10178e-01
    1.25426e+00    2.11486e-01
    1.26635e+00    2.12867e-01
    1.27850e+00    2.14322e-01
    1.29070e+00    2.15852e-01
    1.30295e+00    2.17460e-01
    1.31524e+00    2.19147e-01
    1.32757e+00    2.20914e-01
    1.33994e+00    2.22765e-01
    1.35233e+00    2.24701e-01
    1.36475e+00    2.26725e-01
    1.37719e+00    2.28837e-01
    1.38965e+00    2.31041e-01
    1.40211e+00    2.33339e-01
    1.41457e+00    2.35733e-01
    1.42703e+00    2.38226e-01
    1.43947e+00    2.40821e-01
    1.45190e+00    2.43519e-01
    1.46430e+00    2.46324e-01
    1.47666e+00    2.49238e-01
    1.48898e+00    2.52265e-01
    1.50125e+00    2.55407e-01
    1.51346e+00    2.58667e-01
    1.52560e+00    2.62049e-01
    1.53765e+00    2.65555e-01
    1.54962e+00    2.69189e-01
    1.56150e+00    2.72954e-01
    1.57326e+00    2.76853e-01
    1.58490e+00    2.80890e-01
    1.59640e+00    2.85069e-01
    1.60777e+00    2.89392e-01
    1.61897e+00    2.93864e-01
    1.63001e+00    2.98488e-01
    1.64087e+00    3.03268e-01
    1.65153e+00    3.08207e-01
    1.66198e+00    3.13309e-01
    1.67221e+00    3.18578e-01
    1.68220e+00    3.24018e-01
    1.69194e+00    3.29632e-01
    1.70141e+00    3.35424e-01
    1.71060e+00    3.41397e-01
    1.71949e+00    3.47555e-01
    1.72807e+00    3.53901e-01
    1.73632e+00    3.60439e-01
    1.74422e+00    3.67172e-01
    1.75176e+00    3.74103e-01
    1.75892e+00    3.81234e-01
    1.76568e+00    3.88570e-01
    1.77203e+00    3.96111e-01
    1.77795e+00    4.03861e-01
    1.78342e+00    4.11821e-01
    1.78843e+00    4.19993e-01
    1.79295e+00    4.28378e-01
    1.79698e+00    4.36977e-01
    1.80050e+00    4.45791e-01
    1.80348e+00    4.54820e-01
    1.80592e+00    4.64063e-01
    1.80780e+00    4.73520e-01
    1.80911e+00    4.83188e-01
    1.80983e+00    4.93066e-01
    1.80994e+00    5.03152e-01
    1.80944e+00    5.13441e-01
    1.80832e+00    5.23931e-01
    1.80655e+00    5.34615e-01
    1.80415e+00    5.45488e-01
    1.80108e+00    5.56545e-01
    1.79735e+00    5.67778e-01
    1.79296e+00    5.79178e-01
    1.78789e+00    5.90738e-01
    1.78214e+00    6.02447e-01
    1.77572e+00    6.14294e-01
    1.76861e+00    6.26268e-01
    1.76083e+00    6.38358e-01
    1.75237e+00    6.50548e-01
    1.74324e+00    6.62825e-01
    1.73345e+00    6.75175e-01
    1.72300e+00    6.87580e-01
    1.71191e+00    7.00025e-01
    1.70018e+00    7.12492e-01
    1.68783e+00    7.24963e-01
    1.67487e+00    7.37418e-01
    1.66132e+00    7.49839e-01
    1.64721e+00    7.62206e-01
    1.63254e+00    7.74497e-01
    1.61734e+00    7.86694e-01
    1.60163e+00    7.98773e-01
    1.58544e+00    8.10715e-01
    1.56880e+00    8.22497e-01
    1.55172e+00    8.34100e-01
    1.53425e+00    8.45500e-01
    1.51640e+00    8.56678e-01
    1.49820e+00    8.67612e-01
    1.47969e+00    8.78283e-01
    1.46089e+00    8.88671e-01
    1.44184e+00    8.98756e-01
    1.42257e+00    9.08521e-01
    1.40311e+00    9.17946e-01
    1.38349e+00    9.27017e-01
    1.36374e+00    9.35716e-01
    1.34389e+00    9.44030e-01
    1.32397e+00    9.51944e-01
    1.30401e+00    9.59446e-01
    1.28403e+00    9.66524e-01
    1.26408e+00    9.73169e-01
    1.24417e+00    9.79371e-01
    1.22433e+00    9.85123e-01
    1.20458e+00    9.90419e-01
    1.18495e+00    9.95253e-01
    1.16546e+00    9.99621e-01
    1.14614e+00    1.00352e+00
    1.12700e+00    1.00695e+00
    1.10806e+00    1.00992e+00
    1.08933e+00    1.01241e+00
    1.07085e+00    1.01444e+00
    1.05261e+00    1.01601e+00
    1.03464e+00    1.01711e+00
    1.01695e+00    1.01777e+00
    9.99543e-01    1.01798e+00
    9.82435e-01    1.01775e+00
    9.65635e-01    1.01709e+00
    9.49150e-01    1.01600e+00
    9.32986e-01    1.01451e+00
    9.17150e-01    1.01261e+00
    9.01645e-01    1.01032e+00
    8.86476e-01    1.00764e+00
    8.71645e-01    1.00460e+00
    8.57154e-01    1.00120e+00
    8.43005e-01    9.97454e-01
    8.29197e-01    9.93374e-01
    8.15731e-01    9.88974e-01
    8.02605e-01    9.84267e-01
    7.89819e-01    9.79264e-01
    7.77369e-01    9.73980e-01
    7.65254e-01    9.68427e-01
    7.53470e-01    9.62618e-01
    7.42015e-01    9.56565e-01
    7.30884e-01    9.50283e-01
    7.20073e-01    9.43783e-01
    7.09579e-01    9.37077e-01
    6.99396e-01    9.30179e-01
    6.89519e-01    9.23101e-01
    6.79945e-01    9.15853e-01
    6.70667e-01    9.08448e-01
    6.61681e-01    9.00898e-01
    6.52981e-01    8.93212e-01
    6.44562e-01    8.85403e-01
    6.36418e-01    8.77481e-01
    6.28544e-01    8.69455e-01
    6.20935e-01    8.61336e-01
    6.13585e-01    8.53133e-01
    6.06488e-01    8.44855e-01
    5.99640e-01    8.36513e-01
    5.93034e-01    8.28113e-01
    5.86666e-01    8.19665e-01


==> data/pp_phase_x_1.75_y_0.88.csv <==
    1.74912e+00    8.75656e-01
    1.72689e+00    8.91963e-01
    1.70401e+00    9.08062e-01
    1.68055e+00    9.23916e-01
    1.65654e+00    9.39488e-01
    1.63203e+00    9.54744e-01
    1.60708e+00    9.69648e-01
    1.58173e+00    9.84165e-01
    1.55604e+00    9.98263e-01
    1.53006e+00    1.01191e+00
    1.50384e+00    1.02507e+00
    1.47743e+00    1.03772e+00
    1.45089e+00    1.04983e+00
    1.42427e+00    1.06138e+00
    1.39761e+00    1.07234e+00
    1.37096e+00    1.08269e+00
    1.34436e+00    1.09242e+00
    1.31788e+00    1.10150e+00
    1.29153e+00    1.10992e+00
    1.26537e+00    1.11767e+00
    1.23944e+00    1.12475e+00
    1.21376e+00    1.13114e+00
    1.18838e+00    1.13684e+00
    1.16332e+00    1.14185e+00
    1.13861e+00    1.14616e+00
    1.11428e+00    1.14979e+00
    1.09035e+00    1.15273e+00
    1.06684e+00    1.15500e+00
    1.04377e+00    1.15660e+00
    1.02115e+00    1.15753e+00
    9.99009e-01    1.15783e+00
    9.77345e-01    1.15748e+00
    9.56172e-01    1.15652e+00
    9.35498e-01    1.15495e+00
    9.15327e-01    1.15280e+00
    8.95664e-01    1.15008e+00
    8.76510e-01    1.14681e+00
    8.57868e-01    1.14300e+00
    8.39736e-01    1.13869e+00
    8.22112e-01    1.13389e+00
    8.04993e-01    1.12861e+00
    7.88375e-01    1.12289e+00
    7.72253e-01    1.11674e+00
    7.56621e-01    1.11018e+00
    7.41472e-01    1.10323e+00
    7.26800e-01    1.09593e+00
    7.12595e-01    1.08827e+00
    6.98850e-01    1.08029e+00
    6.85556e-01    1.07201e+00
    6.72704e-01    1.06345e+00
    6.60284e-01    1.05461e+00
    6.48287e-01    1.04554e+00
    6.36703e-01    1.03623e+00
    6.25523e-01    1.02672e+00
    6.14735e-01    1.01702e+00
    6.04331e-01    1.00714e+00
    5.94300e-01    9.97097e-01
    5.84632e-01    9.86915e-01
    5.75319e-01    9.76605e-01
    5.66349e-01    9.66182e-01
    5.57714e-01    9.55660e-01
    5.49404e-01    9.45053e-01
    5.41410e-01    9.34373e-01
    5.33723e-01    9.23632e-01
    5.26334e-01    9.12843e-01
    5.19234e-01    9.02017e-01
    5.12415e-01    8.91164e-01
    5.05869e-01    8.80294e-01
    4.99587e-01    8.69418e-01
    4.93562e-01    8.58544e-01
    4.87787e-01    8.47681e-01
    4.82254e-01    8.36837e-01
    4.76955e-01    8.26020e-01
    4.71885e-01    8.15237e-01
    4.67036e-01    8.04495e-01
    4.62402e-01    7.93801e-01
    4.57977e-01    7.83160e-01
    4.53755e-01    7.72578e-01
    4.49730e-01    7.62061e-01
    4.45896e-01    7.51612e-01
    4.42248e-01    7.41238e-01
    4.38782e-01    7.30943e-01
    4.35491e-01    7.20729e-01
    4.32372e-01    7.10601e-01
    4.29419e-01    7.00562e-01
    4.26629e-01    6.90615e-01
    4.23996e-01    6.80764e-01
    4.21518e-01    6.71010e-01
    4.19189e-01    6.61356e-01
    4.17007e-01    6.51805e-01
    4.14968e-01    6.42357e-01
    4.13068e-01    6.33015e-01
    4.11304e-01    6.23781e-01
    4.09673e-01    6.14655e-01
    4.08172e-01    6.05639e-01
    4.06797e-01    5.96733e-01
    4.05547e-01    5.87940e-01
    4.04419e-01    5.79258e-01
    4.03410e-01    5.70690e-01
    4.02517e-01    5.62235e-01
    4.01739e-01    5.53894e-01
    4.01073e-01    5.45667e-01
    4.00517e-01    5.37553e-01
    4.00070e-01    5.29554e-01
    3.99728e-01    5.21668e-01
    3.99492e-01    5.13897e-01
    3.99358e-01    5.06238e-01
    3.99325e-01    4.98693e-01
    3.99392e-01    4.91261e-01
    3.99557e-01    4.83940e-01
    3.99819e-01    4.76731e-01
    4.00177e-01    4.69634e-01
    4.00629e-01    4.62646e-01
    4.01174e-01    4.55769e-01
    4.01812e-01    4.49000e-01
    4.02540e-01    4.42339e-01
    4.03359e-01    4.35786e-01
    4.04267e-01    4.29338e-01
    4.05263e-01    4.22997e-01
    4.06347e-01    4.16759e-01
    4.07518e-01    4.10626e-01
    4.08775e-01    4.04595e-01
    4.10117e-01    3.98665e-01
    4.11545e-01    3.92836e-01
    4.13057e-01    3.87106e-01
    4.14654e-01    3.81475e-01
    4.16334e-01    3.75941e-01
    4.18097e-01    3.70504e-01
    4.19943e-01    3.65161e-01
    4.21872e-01    3.59913e-01
    4.23883e-01    3.54757e-01
    4.25976e-01    3.49693e-01
    4.28151e-01    3.44720e-01
    4.30408e-01    3.39836e-01
    4.32747e-01    3.35041e-01
    4.35167e-01    3.30333e-01
    4.37669e-01    3.25712e-01
    4.40253e-01    3.21175e-01
    4.42918e-01    3.16722e-01
    4.45665e-01    3.12353e-01
    4.48493e-01    3.08065e-01
    4.51403e-01    3.03857e-01
    4.54396e-01    2.99730e-01
    4.57470e-01    2.95680e-01
    4.60627e-01    2.91708e-01
    4.63867e-01    2.87813e-01
    4.67189e-01    2.83993e-01
    4.70594e-01    2.80247e-01
    4.74083e-01    2.76574e-01
    4.77656e-01    2.72974e-01
    4.81313e-01    2.69445e-01
    4.85054e-01    2.65986e-01
    4.88880e-01    2.62596e-01
    4.92792e-01    2.59274e-01
    4.96789e-01    2.56020e-01
    5.00872e-01    2.52832e-01
    5.05042e-01    2.49710e-01
    5.09300e-01    2.46652e-01
    5.13645e-01    2.43658e-01
    5.18078e-01    2.40727e-01
    5.22600e-01    2.37857e-01
    5.27211e-01    2.35049e-01
    5.31912e-01    2.32301e-01
    5.36704e-01    2.29612e-01
    5.41587e-01    2.26981e-01
    5.46562e-01    2.24409e-01
    5.51629e-01    2.21893e-01
    5.56789e-01    2.19434e-01
    5.62044e-01    2.17030e-01
    5.67392e-01    2.14681e-01
    5.72836e-01    2.12387e-01
    5.78376e-01    2.10145e-01
    5.84013e-01    2.07956e-01
    5.89747e-01    2.05819e-01
    5.95579e-01    2.03734e-01
    6.01511e-01    2.01700e-01
    6.07542e-01    1.99715e-01
    6.13673e-01    1.97780e-01
    6.19906e-01    1.95895e-01
    6.26241e-01    1.94057e-01
    6.32679e-01    1.92268e-01
    6.39221e-01    1.90526e-01
    6.45868e-01    1.88831e-01
    6.52620e-01    1.87182e-01
    6.59478e-01    1.85579e-01
    6.66444e-01    1.84022e-01
    6.73517e-01    1.82510e-01
    6.80700e-01    1.81043e-01
    6.87992e-01    1.79620e-01
    6.95395e-01    1.78241e-01
    7.02909e-01    1.76905e-01
    7.10535e-01    1.75613e-01
    7.18275e-01    1.74363e-01
    7.26129e-01    1.73156e-01
    7.34097e-01    1.71992e-01
    7.42182e-01    1.70870e-01
    7.50383e-01    1.69789e-01
    7.58701e-01    1.68751e-01
    7.67137e-01    1.67753e-01
    7.75693e-01    1.66797e-01
    7.84369e-01    1.65883e-01
    7.93165e-01    1.65009e-01
    8.02082e-01    1.64176e-01
    8.11122e-01    1.63384e-01
    8.20285e-01    1.62633e-01
    8.29572e-01    1.61923e-01
    8.38983e-01    1.61253e-01
    8.48519e-01    1.60625e-01
    8.58181e-01    1.60037e-01
    8.67969e-01    1.59490e-01
    8.77884e-01    1.58984e-01
    8.87927e-01    1.58519e-01
    8.98098e-01    1.58096e-01
    9.08398e-01    1.57714e-01
    9.18827e-01    1.57373e-01
    9.29386e-01    1.57075e-01
    9.40075e-01    1.56819e-01
    9.50894e-01    1.56605e-01
    9.61844e-01    1.56434e-01
    9.72925e-01    1.56307e-01
    9.84136e-01    1.56223e-01
    9.95479e-01    1.56183e-01
    1.00695e+00    1.56188e-01
    1.01856e+00    1.56238e-01
    1.03030e+00    1.56333e-01
    1.04216e+00    1.56475e-01
    1.05416e+00    1.56663e-01
    1.06629e+00    1.56899e-01
    1.07855e+00    1.57183e-01
    1.09094e+00    1.57517e-01
    1.10346e+00    1.57900e-01
    1.11611e+00    1.58334e-01
    1.12888e+00    1.58819e-01
    1.14179e+00    1.59358e-01
    1.15481e+00    1.59950e-01
    1.16797e+00    1.60596e-01
    1.18124e+00    1.61299e-01
    1.19464e+00    1.62058e-01
    1.20815e+00    1.62876e-01
    1.22179e+00    1.63754e-01
    1.23554e+00    1.64693e-01
    1.24941e+00    1.65694e-01
    1.26339e+00    1.66759e-01
    1.27747e+00    1.67891e-01
    1.29167e+00    1.69089e-01
    1.30597e+00    1.70357e-01
    1.32037e+00    1.71696e-01
    1.33487e+00    1.73108e-01
    1.34946e+00    1.74595e-01
    1.36414e+00    1.76160e-01
    1.37891e+00    1.77803e-01
    1.39376e+00    1.79529e-01
    1.40868e+00    1.81339e-01
    1.42368e+00    1.83235e-01
    1.43875e+00    1.85221e-01
    1.45387e+00    1.87299e-01
    1.46905e+00    1.89473e-01
    1.48428e+00    1.91744e-01
    1.49955e+00    1.94117e-01
    1.51486e+00    1.96594e-01
    1.53019e+00    1.99179e-01
    1.54554e+00    2.01875e-01
    1.56091e+00    2.04687e-01
    1.57627e+00    2.07617e-01
    1.59163e+00    2.10670e-01
    1.60697e+00    2.13850e-01
    1.62228e+00    2.17162e-01
    1.63755e+00    2.20609e-01
    1.65278e+00    2.24196e-01
    1.66794e+00    2.27928e-01
    1.68303e+00    2.31809e-01
    1.69803e+00    2.35846e-01
    1.71292e+00    2.40042e-01
    1.72771e+00    2.44404e-01
    1.74236e+00    2.48937e-01
    1.75686e+00    2.53646e-01
    1.77121e+00    2.58538e-01
    1.78537e+00    2.63618e-01
    1.79934e+00    2.68892e-01
    1.81309e+00    2.74366e-01
    1.82660e+00    2.80048e-01
    1.83986e+00    2.85943e-01
    1.85285e+00    2.92058e-01
    1.86554e+00    2.98399e-01
    1.87792e+00    3.04974e-01
    1.88995e+00    3.11789e-01
    1.90162e+00    3.18850e-01
    1.91291e+00    3.26165e-01
    1.92378e+00    3.33740e-01
    1.93422e+00    3.41583e-01
    1.94420e+00    3.49698e-01
    1.95370e+00    3.58094e-01
    1.96268e+00    3.66776e-01
    1.97112e+00    3.75750e-01
    1.97900e+00    3.85023e-01
    1.98628e+00    3.94599e-01
    1.99294e+00    4.04484e-01
    1.99896e+00    4.14682e-01
    2.00430e+00    4.25197e-01
    2.00895e+00    4.36034e-01
    2.01286e+00    4.47195e-01
    2.01602e+00    4.58682e-01
    2.01841e+00    4.70497e-01
    2.01999e+00    4.82640e-01
    2.02074e+00    4.95111e-01
    2.02064e+00    5.07908e-01
    2.01967e+00    5.21030e-01
    2.01780e+00    5.34471e-01
    2.01502e+00    5.48227e-01
    2.01132e+00    5.62291e-01
    2.00666e+00    5.76657e-01
    2.00106e+00    5.91313e-01
    1.99448e+00    6.06250e-01
    1.98693e+00    6.21454e-01
    1.97839e+00    6.36911e-01
    1.96887e+00    6.52605e-01
    1.95836e+00    6.68519e-01
    1.94687e+00    6.84633e-01
    1.93440e+00    7.00925e-01
    1.92096e+00    7.17372e-01
    1.90657e+00    7.33950e-01
    1.89123e+00    7.50632e-01
    1.87497e+00    7.67389e-01
    1.85782e+00    7.84194e-01
    1.83978e+00    8.01013e-01
    1.82091e+00    8.17817e-01
    1.80121e+00    8.34570e-01
    1.78074e+00    8.51238e-01
    1.75953e+00    8.67788e-01
    1.73761e+00    8.84182e-01
    1.71504e+00    9.00385e-01
    1.69185e+00    9.16360e-01
    1.66809e+00    9.32072e-01
    1.64382e+00    9.47484e-01
    1.61907e+00    9.62561e-01
    1.59391e+00    9.77267e-01
    1.56837e+00    9.91570e-01
    1.54253e+00    1.00544e+00
    1.51642e+00    1.01883e+00
    1.49009e+00    1.03173e+00
    1.46361e+00    1.04411e+00
    1.43702e+00    1.05593e+00
    1.41037e+00    1.06717e+00
    1.38371e+00    1.07782e+00
    1.35708e+00    1.08784e+00
    1.33054e+00    1.09723e+00
    1.30412e+00    1.10597e+00
    1.27787e+00    1.11405e+00
    1.25182e+00    1.12145e+00
    1.22602e+00    1.12817e+00
    1.20049e+00    1.13420e+00
    1.17527e+00    1.13953e+00
    1.15039e+00    1.14418e+00
    1.12587e+00    1.14814e+00
    1.10175e+00    1.15141e+00
    1.07804e+00    1.15400e+00
    1.05475e+00    1.15592e+00
    1.03192e+00    1.15717e+00
    1.00955e+00    1.15777e+00
    9.87653e-01    1.15772e+00
    9.66245e-01    1.15706e+00
    9.45331e-01    1.15578e+00
    9.24918e-01    1.15390e+00
    9.05011e-01    1.15145e+00
    8.85614e-01    1.14844e+00
    8.66727e-01    1.14489e+00
    8.48351e-01    1.14082e+00
    8.30484e-01    1.13625e+00
    8.13124e-01    1.13119e+00
    7.96267e-01    1.12568e+00
    7.79908e-01    1.11973e+00
    7.64042e-01    1.11337e+00
    7.48663e-01    1.10661e+00
    7.33764e-01    1.09947e+00
    7.19336e-01    1.09198e+00
    7.05372e-01    1.08415e+00
    6.91864e-01    1.07601e+00
    6.78801e-01    1.06758e+00
    6.66175e-01    1.05887e+00
    6.53977e-01    1.04991e+00
    6.42197e-01    1.04071e+00
    6.30824e-01    1.03130e+00
    6.19850e-01    1.02168e+00
    6.09263e-01    1.01189e+00
    5.99055e-01    1.00192e+00
    5.89215e-01    9.91805e-01
    5.79733e-01    9.81555e-01
    5.70600e-01    9.71184e-01
    5.61806e-01    9.60708e-01
    5.53342e-01    9.50140e-01
    5.45198e-01    9.39493e-01
    5.37365e-01    9.28780e-01
    5.29834e-01    9.18013e-01
    5.22597e-01    9.07203e-01
    5.15644e-01    8.96361e-01
    5.08968e-01    8.85498e-01
    5.02561e-01    8.74624e-01
    4.96414e-01    8.63748e-01
    4.90521e-01    8.52878e-01
    4.84872e-01    8.42024e-01
    4.79462e-01    8.31193e-01
    4.74284e-01    8.20393e-01
    4.69330e-01    8.09631e-01
    4.64594e-01    7.98913e-01
    4.60069e-01    7.88246e-01
    4.55751e-01    7.77635e-01
    4.51632e-01    7.67086e-01
    4.47707e-01    7.56604e-01
    4.43971e-01    7.46194e-01
    4.40419e-01    7.35860e-01
    4.37045e-01    7.25607e-01
    4.33844e-01    7.15437e-01
    4.30812e-01    7.05356e-01
    4.27944e-01    6.95364e-01
    4.25237e-01    6.85467e-01
    4.22685e-01    6.75666e-01
    4.20285e-01    6.65964e-01
    4.18034e-01    6.56364e-01
    4.15927e-01    6.46866e-01
    4.13960e-01    6.37473e-01
    4.12132e-01    6.28187e-01
    4.10437e-01    6.19009e-01
    4.08874e-01    6.09940e-01
    4.07440e-01    6.00982e-01
    4.06130e-01    5.92135e-01
    4.04944e-01    5.83400e-01
    4.03878e-01    5.74777e-01
    4.02930e-01    5.66268e-01
    4.02097e-01    5.57872e-01
    4.01378e-01    5.49590e-01
    4.00770e-01    5.41422e-01
    4.00270e-01    5.33368e-01
    3.99878e-01    5.25428e-01
    3.99592e-01    5.17602e-01
    3.99409e-01    5.09890e-01
    3.99328e-01    5.02290e-01
    3.99348e-01    4.94804e-01
    3.99466e-01    4.87430e-01
    3.99682e-01    4.80168e-01
    3.99994e-01    4.73017e-01
    4.00401e-01    4.65977e-01
    4.00902e-01    4.59047e-01
    4.01495e-01    4.52226e-01
    4.02180e-01    4.45514e-01
    4.02956e-01    4.38909e-01
    4.03821e-01    4.32411e-01
    4.04775e-01    4.26019e-01
    4.05817e-01    4.19732e-01
    4.06946e-01    4.13549e-01
    4.08162e-01    4.07469e-01
    4.09464e-01    4.01491e-01
    4.10851e-01    3.95614e-01
    4.12323e-01    3.89836e-01
    4.13879e-01    3.84158e-01
    4.15519e-01    3.78578e-01
    4.17243e-01    3.73094e-01
    4.19049e-01    3.67706e-01
    4.20938e-01    3.62413e-01
    4.22910e-01    3.57213e-01
    4.24964e-01    3.52105e-01
    4.27100e-01    3.47089e-01
    4.29318e-01    3.42163e-01
    4.31617e-01    3.37325e-01
    4.33999e-01    3.32576e-01
    4.36462e-01    3.27913e-01
    4.39006e-01    3.23336e-01
    4.41632e-01    3.18843e-01
    4.44340e-01    3.14434e-01
    4.47129e-01    3.10107e-01
    4.50000e-01    3.05861e-01
    4.52953e-01    3.01695e-01
    4.55988e-01    2.97609e-01
    4.59106e-01    2.93600e-01
    4.62306e-01    2.89668e-01
    4.65588e-01    2.85812e-01
    4.68954e-01    2.82031e-01
    4.72403e-01    2.78323e-01
    4.75936e-01    2.74688e-01
    4.79552e-01    2.71125e-01
    4.83253e-01    2.67632e-01
    4.87038e-01    2.64210e-01
    4.90909e-01    2.60856e-01
    4.94865e-01    2.57569e-01
    4.98907e-01    2.54350e-01
    5.03036e-01    2.51196e-01
    5.07251e-01    2.48108e-01
    5.11554e-01    2.45083e-01
    5.15945e-01    2.42122e-01
    5.20424e-01    2.39223e-01
    5.24993e-01    2.36386e-01
    5.29651e-01    2.33609e-01
    5.34399e-01    2.30891e-01
    5.39238e-01    2.28233e-01
    5.44169e-01    2.25633e-01
    5.49192e-01    2.23090e-01
    5.54308e-01    2.20604e-01
    5.59517e-01    2.18174e-01
    5.64820e-01    2.15799e-01
    5.70219e-01    2.13478e-01
    5.75713e-01    2.11211e-01
    5.81303e-01    2.08997e-01
    5.86990e-01    2.06836e-01
    5.92776e-01    2.04726e-01
    5.98659e-01    2.02667e-01
    6.04643e-01    2.00659e-01
    6.10726e-01    1.98700e-01
    6.16910e-01    1.96791e-01
    6.23196e-01    1.94931e-01
    6.29585e-01    1.93118e-01
    6.36077e-01    1.91354e-01
    6.42674e-01    1.89636e-01
    6.49375e-01    1.87966e-01
    6.56182e-01    1.86341e-01
    6.63096e-01    1.84762e-01
    6.70118e-01    1.83228e-01
    6.77248e-01    1.81740e-01
    6.84488e-01    1.80295e-01
    6.91838e-01    1.78895e-01
    6.99298e-01    1.77539e-01
    7.06871e-01    1.76226e-01
    7.14556e-01    1.74956e-01
    7.22355e-01    1.73729e-01
    7.30269e-01    1.72544e-01
    7.38298e-01    1.71402e-01
    7.46443e-01    1.70301e-01
    7.54705e-01    1.69243e-01
    7.63085e-01    1.68225e-01
    7.71583e-01    1.67250e-01
    7.80201e-01    1.66315e-01
    7.88940e-01    1.65422e-01
    7.97799e-01    1.64570e-01
    8.06780e-01    1.63758e-01
    8.15884e-01    1.62987e-01
    8.25111e-01    1.62258e-01
    8.34463e-01    1.61569e-01
    8.43939e-01    1.60920e-01
    8.53540e-01    1.60313e-01
    8.63268e-01    1.59746e-01
    8.73123e-01    1.59221e-01
    8.83104e-01    1.58736e-01
    8.93214e-01    1.58293e-01
    9.03452e-01    1.57891e-01
    9.13820e-01    1.57531e-01
    9.24316e-01    1.57213e-01
    9.34943e-01    1.56936e-01
    9.45699e-01    1.56702e-01
    9.56587e-01    1.56511e-01
    9.67605e-01    1.56363e-01
    9.78754e-01    1.56258e-01
    9.90034e-01    1.56197e-01
    1.00145e+00    1.56180e-01
    1.01299e+00    1.56208e-01
    1.02466e+00    1.56282e-01
    1.03647e+00    1.56401e-01
    1.04840e+00    1.56567e-01
    1.06047e+00    1.56780e-01
    1.07267e+00    1.57041e-01
    1.08500e+00    1.57351e-01
    1.09745e+00    1.57710e-01
    1.11004e+00    1.58120e-01
    1.12275e+00    1.58581e-01
    1.13559e+00    1.59093e-01
    1.14856e+00    1.59660e-01
    1.16165e+00    1.60280e-01
    1.17487e+00    1.60955e-01
    1.18821e+00    1.61688e-01
    1.20167e+00    1.62477e-01
    1.21525e+00    1.63326e-01
    1.22894e+00    1.64236e-01
    1.24276e+00    1.65207e-01
    1.25668e+00    1.66241e-01
    1.27072e+00    1.67341e-01
    1.28486e+00    1.68507e-01
    1.29911e+00    1.69742e-01
    1.31346e+00    1.71046e-01
    1.32792e+00    1.72423e-01
    1.34246e+00    1.73874e-01
    1.35710e+00    1.75401e-01
    1.37183e+00    1.77007e-01
    1.38664e+00    1.78693e-01
    1.40153e+00    1.80462e-01
    1.41649e+00    1.82317e-01
    1.43153e+00    1.84259e-01
    1.44662e+00    1.86293e-01
    1.46178e+00    1.88421e-01
    1.47699e+00    1.90645e-01
    1.49224e+00    1.92968e-01
    1.50753e+00    1.95395e-01
    1.52285e+00    1.97928e-01
    1.53819e+00    2.00570e-01
    1.55355e+00    2.03326e-01
    1.56892e+00    2.06199e-01
    1.58428e+00    2.09193e-01
    1.59963e+00    2.12312e-01
    1.61495e+00    2.15560e-01
    1.63025e+00    2.18942e-01
    1.64550e+00    2.22461e-01
    1.66069e+00    2.26123e-01
    1.67581e+00    2.29932e-01
    1.69086e+00    2.33894e-01
    1.70581e+00    2.38014e-01
    1.72065e+00    2.42296e-01
    1.73536e+00    2.46746e-01
    1.74994e+00    2.51370e-01
    1.76436e+00    2.56173e-01
    1.77861e+00    2.61162e-01
    1.79268e+00    2.66343e-01
    1.80653e+00    2.71721e-01
    1.82016e+00    2.77302e-01
    1.83355e+00    2.83094e-01
    1.84667e+00    2.89103e-01
    1.85951e+00    2.95335e-01
    1.87204e+00    3.01798e-01
    1.88424e+00    3.08497e-01
    1.89608e+00    3.15439e-01
    1.90756e+00    3.22632e-01
    1.91863e+00    3.30082e-01
    1.92928e+00    3.37795e-01
    1.93949e+00    3.45779e-01
    1.94922e+00    3.54040e-01
    1.95844e+00    3.62584e-01
    1.96715e+00    3.71418e-01
    1.97530e+00    3.80547e-01
    1.98287e+00    3.89977e-01
    1.98983e+00    3.99714e-01
    1.99616e+00    4.09761e-01
    2.00183e+00    4.20124e-01
    2.00681e+00    4.30807e-01
    2.01108e+00    4.41813e-01
    2.01461e+00    4.53143e-01
    2.01737e+00    4.64801e-01
    2.01933e+00    4.76787e-01
    2.02048e+00    4.89101e-01
    2.02079e+00    5.01743e-01
    2.02024e+00    5.14709e-01
    2.01881e+00    5.27998e-01
    2.01647e+00    5.41604e-01
    2.01321e+00    5.55522e-01
    2.00901e+00    5.69744e-01
    2.00386e+00    5.84262e-01
    1.99775e+00    5.99066e-01
    1.99066e+00    6.14144e-01
    1.98260e+00    6.29482e-01
    1.97355e+00    6.45065e-01
    1.96351e+00    6.60876e-01
    1.95249e+00    6.76897e-01
    1.94049e+00    6.93106e-01
    1.92751e+00    7.09482e-01
    1.91357e+00    7.26000e-01
    1.89869e+00    7.42636e-01
    1.88287e+00    7.59361e-01
    1.86614e+00    7.76147e-01
    1.84852e+00    7.92963e-01
    1.83004e+00    8.09778e-01
    1.81074e+00    8.26560e-01
    1.79064e+00    8.43273e-01
    1.76977e+00    8.59884e-01
    1.74819e+00    8.76357e-01
    1.72592e+00    8.92656e-01
    1.70302e+00    9.08745e-01
    1.67953e+00    9.24587e-01
    1.65550e+00    9.40147e-01
    1.63097e+00    9.55389e-01
    1.60600e+00    9.70277e-01
    1.58064e+00    9.84777e-01
    1.55493e+00    9.98856e-01
    1.52894e+00    1.01248e+00
    1.50271e+00    1.02562e+00
    1.47630e+00    1.03825e+00
    1.44976e+00    1.05034e+00
    1.42313e+00    1.06186e+00
    1.39647e+00    1.07280e+00
    1.36982e+00    1.08312e+00
    1.34323e+00    1.09282e+00
    1.31675e+00    1.10187e+00
    1.29041e+00    1.11027e+00
    1.26426e+00    1.11799e+00
    1.23833e+00    1.12504e+00
    1.21267e+00    1.13140e+00
    1.18730e+00    1.13707e+00
    1.16225e+00    1.14204e+00
    1.13756e+00    1.14633e+00
    1.11325e+00    1.14993e+00
    1.08933e+00    1.15284e+00
    1.06584e+00    1.15508e+00
    1.04279e+00    1.15665e+00
    1.02020e+00    1.15756e+00
    9.98073e-01    1.15782e+00
    9.76430e-01    1.15745e+00
    9.55278e-01    1.15646e+00
    9.34625e-01    1.15487e+00
    9.14476e-01    1.15270e+00
    8.94835e-01    1.14995e+00
    8.75703e-01    1.14665e+00
    8.57083e-01    1.14283e+00
    8.38972e-01    1.13850e+00
    8.21370e-01    1.13367e+00
    8.04273e-01    1.12838e+00
    7.87676e-01    1.12263e+00
    7.71575e-01    1.11647e+00
    7.55964e-01    1.10989e+00
    7.40836e-01    1.10293e+00
    7.26183e-01    1.09561e+00
    7.11998e-01    1.08794e+00
    6.98273e-01    1.07995e+00
    6.84998e-01    1.07165e+00
    6.72165e-01    1.06307e+00
    6.59763e-01    1.05423e+00
    6.47784e-01    1.04515e+00
    6.36217e-01    1.03583e+00
    6.25054e-01    1.02631e+00
    6.14283e-01    1.01660e+00
    6.03894e-01    1.00671e+00
    5.93879e-01    9.96664e-01
    5.84227e-01    9.86477e-01
    5.74929e-01    9.76162e-01
    5.65973e-01    9.65735e-01
    5.57352e-01    9.55209e-01
    5.49056e-01    9.44598e-01
    5.41075e-01    9.33915e-01
    5.33401e-01    9.23172e-01
    5.26025e-01    9.12381e-01
    5.18937e-01    9.01553e-01
    5.12130e-01    8.90699e-01
    5.05595e-01    8.79829e-01
    4.99324e-01    8.68953e-01
    4.93311e-01    8.58079e-01
    4.87546e-01    8.47217e-01
    4.82023e-01    8.36374e-01
    4.76734e-01    8.25558e-01
    4.71673e-01    8.14777e-01
    4.66834e-01    8.04037e-01
    4.62209e-01    7.93345e-01
    4.57793e-01    7.82706e-01
    4.53579e-01    7.72127e-01
    4.49562e-01    7.61613e-01
    4.45736e-01    7.51168e-01
    4.42097e-01    7.40797e-01
    4.38638e-01    7.30504e-01
    4.35354e-01    7.20294e-01
    4.32242e-01    7.10170e-01
    4.29297e-01    7.00135e-01
    4.26513e-01    6.90192e-01
    4.23887e-01    6.80345e-01
    4.21415e-01    6.70595e-01
    4.19093e-01    6.60946e-01
    4.16917e-01    6.51399e-01
    4.14884e-01    6.41956e-01
    4.12990e-01    6.32618e-01
    4.11232e-01    6.23388e-01
    4.09606e-01    6.14267e-01
    4.08110e-01    6.05256e-01
    4.06741e-01    5.96355e-01
    4.05497e-01    5.87566e-01
    4.04373e-01    5.78890e-01
    4.03369e-01    5.70326e-01
    4.02481e-01    5.61876e-01
    4.01708e-01    5.53540e-01
    4.01047e-01    5.45318e-01
    4.00496e-01    5.37209e-01
    4.00053e-01    5.29215e-01
    3.99716e-01    5.21334e-01
    3.99484e-01    5.13567e-01
    3.99354e-01    5.05914e-01
    3.99326e-01    4.98373e-01
    3.99397e-01    4.90945e-01
    3.99566e-01    4.83630e-01
    3.99833e-01    4.76426e-01
    4.00194e-01    4.69333e-01
    4.00650e-01    4.62350e-01
    4.01200e-01    4.55477e-01
    4.01841e-01    4.48713e-01
    4.02573e-01    4.42057e-01
    4.03396e-01    4.35508e-01
    4.04307e-01    4.29065e-01
    4.05307e-01    4.22728e-01
    4.06395e-01    4.16495e-01
    4.07570e-01    4.10366e-01
    4.08830e-01    4.04339e-01
    4.10177e-01    3.98414e-01
    4.11608e-01    3.92589e-01
    4.13124e-01    3.86864e-01
    4.14724e-01    3.81237e-01
    4.16407e-01    3.75707e-01
    4.18174e-01    3.70273e-01
    4.20024e-01    3.64935e-01
    4.21956e-01    3.59690e-01
    4.23971e-01    3.54539e-01
    4.26067e-01    3.49479e-01
    4.28246e-01    3.44509e-01
    4.30507e-01    3.39630e-01
    4.32849e-01    3.34838e-01
    4.35273e-01    3.30134e-01
    4.37778e-01    3.25516e-01
    4.40365e-01    3.20983e-01
    4.43033e-01    3.16534e-01
    4.45784e-01    3.12168e-01
    4.48616e-01    3.07883e-01
    4.51530e-01    3.03679e-01
    4.54525e-01    2.99555e-01
    4.57603e-01    2.95509e-01
    4.60764e-01    2.91540e-01
    4.64007e-01    2.87648e-01
    4.67333e-01    2.83831e-01
    4.70742e-01    2.80088e-01
    4.74234e-01    2.76419e-01
    4.77811e-01    2.72822e-01
    4.81471e-01    2.69295e-01
    4.85216e-01    2.65839e-01
    4.89046e-01    2.62453e-01
    4.92961e-01    2.59134e-01
    4.96962e-01    2.55883e-01
    5.01049e-01    2.52698e-01
    5.05223e-01    2.49578e-01
    5.09484e-01    2.46523e-01
    5.13832e-01    2.43532e-01
    5.18269e-01    2.40603e-01
    5.22795e-01    2.37736e-01
    5.27410e-01    2.34930e-01
    5.32115e-01    2.32185e-01
    5.36911e-01    2.29498e-01
    5.41798e-01    2.26870e-01
    5.46776e-01    2.24300e-01
    5.51848e-01    2.21787e-01
    5.57012e-01    2.19330e-01
    5.62270e-01    2.16929e-01
    5.67623e-01    2.14582e-01
    5.73071e-01    2.12290e-01
    5.78615e-01    2.10050e-01
    5.84256e-01    2.07864e-01
    5.89994e-01    2.05729e-01
    5.95831e-01    2.03646e-01
    6.01766e-01    2.01614e-01
    6.07802e-01    1.99631e-01
    6.13938e-01    1.97699e-01
    6.20175e-01    1.95815e-01
    6.26514e-01    1.93980e-01
    6.32957e-01    1.92192e-01
    6.39503e-01    1.90452e-01
    6.46154e-01    1.88759e-01
    6.52911e-01    1.87113e-01
    6.59774e-01    1.85512e-01
    6.66744e-01    1.83957e-01
    6.73822e-01    1.82447e-01
    6.81009e-01    1.80981e-01
    6.88306e-01    1.79560e-01
    6.95713e-01    1.78183e-01
    7.03232e-01    1.76849e-01
    7.10864e-01    1.75558e-01
    7.18608e-01    1.74311e-01
    7.26467e-01    1.73106e-01
    7.34440e-01    1.71943e-01
    7.42530e-01    1.70823e-01
    7.50736e-01    1.69744e-01
    7.59059e-01    1.68707e-01
    7.67501e-01    1.67712e-01
    7.76061e-01    1.66757e-01
    7.84742e-01    1.65844e-01
    7.93543e-01    1.64972e-01
    8.02466e-01    1.64141e-01
    8.11511e-01    1.63351e-01
    8.20679e-01    1.62602e-01
    8.29971e-01    1.61893e-01
    8.39388e-01    1.61226e-01
    8.48929e-01    1.60599e-01
    8.58596e-01    1.60012e-01
    8.68390e-01    1.59467e-01
    8.78311e-01    1.58963e-01
    8.88359e-01    1.58500e-01
    8.98536e-01    1.58078e-01
    9.08841e-01    1.57698e-01
    9.19276e-01    1.57360e-01
    9.29840e-01    1.57063e-01
    9.40535e-01    1.56809e-01
    9.51359e-01    1.56597e-01
    9.62315e-01    1.56428e-01
    9.73401e-01    1.56302e-01
    9.84618e-01    1.56220e-01
    9.95967e-01    1.56182e-01
    1.00745e+00    1.56189e-01
    1.01906e+00    1.56241e-01
    1.03080e+00    1.56338e-01
    1.04267e+00    1.56482e-01
    1.05468e+00    1.56672e-01
    1.06681e+00    1.56910e-01
    1.07908e+00    1.57197e-01
    1.09148e+00    1.57532e-01
    1.10400e+00    1.57917e-01
    1.11665e+00    1.58354e-01
    1.12943e+00    1.58841e-01
    1.14234e+00    1.59382e-01
    1.15537e+00    1.59976e-01
    1.16853e+00    1.60625e-01
    1.18181e+00    1.61330e-01
    1.19521e+00    1.62092e-01
    1.20873e+00    1.62913e-01
    1.22237e+00    1.63793e-01
    1.23613e+00    1.64734e-01
    1.25000e+00    1.65738e-01
    1.26399e+00    1.66806e-01
    1.27808e+00    1.67941e-01
    1.29228e+00    1.69142e-01
    1.30658e+00    1.70413e-01
    1.32099e+00    1.71755e-01
    1.33549e+00    1.73170e-01
    1.35008e+00    1.74661e-01
    1.36477e+00    1.76228e-01
    1.37954e+00    1.77875e-01
    1.39439e+00    1.79605e-01
    1.40932e+00    1.81418e-01
    1.42432e+00    1.83318e-01
    1.43939e+00    1.85308e-01
    1.45452e+00    1.87390e-01
    1.46970e+00    1.89568e-01
    1.48493e+00    1.91843e-01
    1.50021e+00    1.94220e-01
    1.51551e+00    1.96702e-01
    1.53085e+00    1.99292e-01
    1.54620e+00    2.01993e-01
    1.56156e+00    2.04809e-01
    1.57693e+00    2.07745e-01
    1.59228e+00    2.10803e-01
    1.60762e+00    2.13989e-01
    1.62293e+00    2.17306e-01
    1.63821e+00    2.20759e-01
    1.65343e+00    2.24352e-01
    1.66859e+00    2.28090e-01
    1.68367e+00    2.31979e-01
    1.69866e+00    2.36022e-01
    1.71356e+00    2.40225e-01
    1.72834e+00    2.44595e-01
    1.74298e+00    2.49135e-01
    1.75748e+00    2.53852e-01
    1.77182e+00    2.58751e-01
    1.78597e+00    2.63839e-01
    1.79993e+00    2.69122e-01
    1.81367e+00    2.74605e-01
    1.82718e+00    2.80296e-01
    1.84043e+00    2.86200e-01
    1.85340e+00    2.92324e-01
    1.86608e+00    2.98676e-01
    1.87844e+00    3.05260e-01
    1.89046e+00    3.12085e-01
    1.90211e+00    3.19158e-01
    1.91338e+00    3.26483e-01
    1.92424e+00    3.34070e-01
    1.93466e+00    3.41924e-01
    1.94462e+00    3.50051e-01
    1.95409e+00    3.58459e-01
    1.96305e+00    3.67153e-01
    1.97147e+00    3.76140e-01
    1.97932e+00    3.85426e-01
    1.98658e+00    3.95015e-01
    1.99321e+00    4.04913e-01
    1.99920e+00    4.15125e-01
    2.00452e+00    4.25654e-01
    2.00913e+00    4.36505e-01
    2.01301e+00    4.47679e-01
    2.01614e+00    4.59180e-01
    2.01849e+00    4.71009e-01
    2.02004e+00    4.83166e-01
    2.02075e+00    4.95651e-01
    2.02061e+00    5.08463e-01
    2.01960e+00    5.21597e-01
    2.01770e+00    5.35052e-01
    2.01488e+00    5.48822e-01
    2.01114e+00    5.62899e-01
    2.00644e+00    5.77277e-01
    2.00080e+00    5.91946e-01
    1.99418e+00    6.06894e-01
    1.98658e+00    6.22109e-01
    1.97800e+00    6.37577e-01
    1.96844e+00    6.53281e-01
    1.95789e+00    6.69204e-01
    1.94636e+00    6.85326e-01
    1.93384e+00    7.01625e-01
    1.92037e+00    7.18078e-01
    1.90593e+00    7.34661e-01
    1.89055e+00    7.51346e-01
    1.87426e+00    7.68107e-01
    1.85706e+00    7.84912e-01
    1.83899e+00    8.01732e-01
    1.82008e+00    8.18534e-01
    1.80035e+00    8.35284e-01
    1.77985e+00    8.51948e-01
    1.75861e+00    8.68492e-01
    1.73666e+00    8.84879e-01
    1.71406e+00    9.01073e-01
    1.69085e+00    9.17038e-01
    1.66707e+00    9.32737e-01
    1.64277e+00    9.48135e-01
    1.61800e+00    9.63197e-01
    1.59282e+00    9.77887e-01
    1.56728e+00    9.92172e-01
    1.54142e+00    1.00602e+00
    1.51529e+00    1.01940e+00
    1.48896e+00    1.03227e+00
    1.46248e+00    1.04462e+00
    1.43588e+00    1.05642e+00
    1.40923e+00    1.06764e+00
    1.38257e+00    1.07826e+00
    1.35595e+00    1.08826e+00
    1.32941e+00    1.09762e+00
    1.30299e+00    1.10633e+00
    1.27675e+00    1.11438e+00
    1.25071e+00    1.12175e+00
    1.22492e+00    1.12844e+00
    1.19940e+00    1.13444e+00
    1.17420e+00    1.13975e+00
    1.14933e+00    1.14437e+00
    1.12484e+00    1.14829e+00
    1.10073e+00    1.15153e+00
    1.07703e+00    1.15409e+00
    1.05377e+00    1.15598e+00
    1.03095e+00    1.15721e+00
    1.00860e+00    1.15778e+00
    9.86728e-01    1.15771e+00
    9.65341e-01    1.15701e+00
    9.44448e-01    1.15571e+00
    9.24057e-01    1.15381e+00
    9.04172e-01    1.15133e+00
    8.84796e-01    1.14830e+00
    8.65931e-01    1.14473e+00
    8.47577e-01    1.14063e+00
    8.29732e-01    1.13604e+00
    8.12393e-01    1.13097e+00
    7.95557e-01    1.12544e+00
    7.79220e-01    1.11947e+00
    7.63375e-01    1.11309e+00
    7.48017e-01    1.10631e+00
    7.33137e-01    1.09916e+00
    7.18730e-01    1.09165e+00
    7.04786e-01    1.08381e+00
    6.91296e-01    1.07566e+00
    6.78253e-01    1.06721e+00
    6.65645e-01    1.05850e+00
    6.53465e-01    1.04952e+00
    6.41703e-01    1.04032e+00
    6.30347e-01    1.03089e+00
    6.19389e-01    1.02127e+00
    6.08819e-01    1.01146e+00
    5.98627e-01    1.00149e+00
    5.88802e-01    9.91370e-01
    5.79336e-01    9.81114e-01
    5.70217e-01    9.70739e-01
    5.61438e-01    9.60258e-01
    5.52987e-01    9.49686e-01
    5.44857e-01    9.39036e-01
    5.37037e-01    9.28321e-01
    5.29519e-01    9.17551e-01
    5.22294e-01    9.06740e-01
    5.15353e-01    8.95897e-01
    5.08689e-01    8.85034e-01
    5.02293e-01    8.74159e-01
    4.96157e-01    8.63283e-01
    4.90274e-01    8.52414e-01
    4.84636e-01    8.41561e-01
    4.79236e-01    8.30731e-01
    4.74068e-01    8.19932e-01
    4.69123e-01    8.09172e-01
    4.64396e-01    7.98456e-01
    4.59881e-01    7.87791e-01
    4.55571e-01    7.77183e-01
    4.51460e-01    7.66637e-01
    4.47544e-01    7.56158e-01
    4.43816e-01    7.45751e-01
    4.40271e-01    7.35421e-01
    4.36904e-01    7.25171e-01
    4.33711e-01    7.15005e-01
    4.30686e-01    7.04927e-01
    4.27825e-01    6.94940e-01
    4.25125e-01    6.85046e-01
    4.22580e-01    6.75250e-01
    4.20186e-01    6.65552e-01
    4.17941e-01    6.55955e-01
    4.15840e-01    6.46462e-01
    4.13879e-01    6.37074e-01
    4.12056e-01    6.27793e-01
    4.10368e-01    6.18619e-01
    4.08810e-01    6.09555e-01
    4.07381e-01    6.00601e-01
    4.06077e-01    5.91759e-01
    4.04896e-01    5.83029e-01
    4.03835e-01    5.74411e-01
    4.02892e-01    5.65907e-01
    4.02064e-01    5.57516e-01
    4.01350e-01    5.49239e-01
    4.00746e-01    5.41076e-01
    4.00251e-01    5.33027e-01
    3.99864e-01    5.25092e-01
    3.99582e-01    5.17270e-01
    3.99403e-01    5.09563e-01
    3.99327e-01    5.01968e-01
    3.99351e-01    4.94487e-01
    3.99473e-01    4.87117e-01
    3.99693e-01    4.79860e-01
    4.00009e-01    4.72714e-01
    4.00420e-01    4.65679e-01
    4.00925e-01    4.58753e-01
    4.01523e-01    4.51937e-01
    4.02211e-01    4.45229e-01
    4.02991e-01    4.38629e-01
    4.03860e-01    4.32136e-01
    4.04818e-01    4.25748e-01
    4.05864e-01    4.19465e-01
    4.06997e-01    4.13287e-01
    4.08216e-01    4.07211e-01
    4.09522e-01    4.01237e-01
    4.10912e-01    3.95365e-01
    4.12388e-01    3.89592e-01
    4.13948e-01    3.83918e-01
    4.15591e-01    3.78342e-01
    4.17318e-01    3.72862e-01
    4.19128e-01    3.67478e-01
    4.21021e-01    3.62189e-01
    4.22996e-01    3.56993e-01
    4.25054e-01    3.51889e-01
    4.27193e-01    3.46877e-01
    4.29414e-01    3.41954e-01
    4.31718e-01    3.37121e-01
    4.34102e-01    3.32375e-01
    4.36569e-01    3.27716e-01
    4.39117e-01    3.23142e-01
    4.41746e-01    3.18653e-01
    4.44457e-01    3.14247e-01
    4.47250e-01    3.09924e-01
    4.50125e-01    3.05681e-01
    4.53081e-01    3.01519e-01
    4.56120e-01    2.97436e-01
    4.59241e-01    2.93430e-01
    4.62444e-01    2.89502e-01
    4.65731e-01    2.85649e-01
    4.69100e-01    2.81871e-01
    4.72552e-01    2.78166e-01
    4.76088e-01    2.74534e-01
    4.79708e-01    2.70974e-01
    4.83413e-01    2.67485e-01
    4.87202e-01    2.64065e-01
    4.91076e-01    2.60714e-01
    4.95036e-01    2.57430e-01
    4.99082e-01    2.54214e-01
    5.03214e-01    2.51063e-01
    5.07433e-01    2.47977e-01
    5.11740e-01    2.44956e-01
    5.16134e-01    2.41997e-01
    5.20618e-01    2.39101e-01
    5.25190e-01    2.36266e-01
    5.29852e-01    2.33491e-01
    5.34604e-01    2.30777e-01
    5.39447e-01    2.28121e-01
    5.44382e-01    2.25523e-01
    5.49409e-01    2.22983e-01
    5.54529e-01    2.20499e-01
    5.59742e-01    2.18071e-01
    5.65049e-01    2.15699e-01
    5.70452e-01    2.13380e-01
    5.75950e-01    2.11116e-01
    5.81544e-01    2.08904e-01
    5.87236e-01    2.06744e-01
    5.93025e-01    2.04637e-01
    5.98913e-01    2.02580e-01
    6.04901e-01    2.00574e-01
    6.10988e-01    1.98618e-01
    6.17177e-01    1.96711e-01
    6.23467e-01    1.94852e-01
    6.29860e-01    1.93042e-01
    6.36357e-01    1.91279e-01
    6.42958e-01    1.89564e-01
    6.49664e-01    1.87895e-01
    6.56476e-01    1.86272e-01
    6.63394e-01    1.84696e-01
    6.70421e-01    1.83164e-01
    6.77556e-01    1.81677e-01
    6.84800e-01    1.80235e-01
    6.92154e-01    1.78836e-01
    6.99620e-01    1.77482e-01
    7.07197e-01    1.76171e-01
    7.14887e-01    1.74903e-01
    7.22691e-01    1.73677e-01
    7.30610e-01    1.72494e-01
    7.38643e-01    1.71354e-01
    7.46793e-01    1.70255e-01
    7.55060e-01    1.69198e-01
    7.63445e-01    1.68183e-01
    7.71949e-01    1.67209e-01
    7.80572e-01    1.66276e-01
    7.89316e-01    1.65385e-01
    7.98180e-01    1.64534e-01
    8.07167e-01    1.63724e-01
    8.16276e-01    1.62955e-01
    8.25508e-01    1.62227e-01
    8.34865e-01    1.61540e-01
    8.44347e-01    1.60894e-01
    8.53954e-01    1.60288e-01
    8.63687e-01    1.59723e-01
    8.73547e-01    1.59199e-01
    8.83534e-01    1.58717e-01
    8.93649e-01    1.58275e-01
    9.03893e-01    1.57875e-01
    9.14266e-01    1.57516e-01
    9.24768e-01    1.57200e-01
    9.35400e-01    1.56925e-01
    9.46162e-01    1.56693e-01
    9.57055e-01    1.56504e-01
    9.68078e-01    1.56357e-01
    9.79233e-01    1.56254e-01
    9.90519e-01    1.56195e-01
    1.00194e+00    1.56180e-01
    1.01348e+00    1.56210e-01
    1.02516e+00    1.56286e-01
    1.03698e+00    1.56407e-01
    1.04892e+00    1.56575e-01
    1.06099e+00    1.56790e-01
    1.07319e+00    1.57054e-01
    1.08553e+00    1.57365e-01
    1.09799e+00    1.57727e-01
    1.11058e+00    1.58138e-01
    1.12330e+00    1.58601e-01
    1.13615e+00    1.59117e-01
    1.14912e+00    1.59685e-01
    1.16222e+00    1.60308e-01
    1.17544e+00    1.60986e-01
    1.18878e+00    1.61720e-01
    1.20225e+00    1.62512e-01
    1.21583e+00    1.63364e-01
    1.22953e+00    1.64276e-01
    1.24335e+00    1.65250e-01
    1.25728e+00    1.66287e-01
    1.27132e+00    1.67389e-01
    1.28547e+00    1.68558e-01
    1.29972e+00    1.69796e-01
    1.31408e+00    1.71104e-01
    1.32854e+00    1.72484e-01
    1.34309e+00    1.73938e-01
    1.35773e+00    1.75468e-01
    1.37246e+00    1.77077e-01
    1.38727e+00    1.78767e-01
    1.40217e+00    1.80539e-01
    1.41714e+00    1.82398e-01
    1.43217e+00    1.84344e-01
    1.44727e+00    1.86382e-01
    1.46243e+00    1.88514e-01
    1.47764e+00    1.90742e-01
    1.49289e+00    1.93070e-01
    1.50818e+00    1.95501e-01
    1.52350e+00    1.98039e-01
    1.53885e+00    2.00686e-01
    1.55421e+00    2.03447e-01
    1.56957e+00    2.06325e-01
    1.58494e+00    2.09324e-01
    1.60028e+00    2.12448e-01
    1.61561e+00    2.15702e-01
    1.63090e+00    2.19089e-01
    1.64615e+00    2.22615e-01
    1.66134e+00    2.26283e-01
    1.67646e+00    2.30099e-01
    1.69150e+00    2.34067e-01
    1.70644e+00    2.38193e-01
    1.72128e+00    2.42482e-01
    1.73599e+00    2.46940e-01
    1.75056e+00    2.51571e-01
    1.76498e+00    2.56383e-01
    1.77922e+00    2.61380e-01
    1.79327e+00    2.66568e-01
    1.80712e+00    2.71955e-01
    1.82074e+00    2.77546e-01
    1.83412e+00    2.83347e-01
    1.84723e+00    2.89365e-01
    1.86005e+00    2.95607e-01
    1.87256e+00    3.02079e-01
    1.88475e+00    3.08788e-01
    1.89658e+00    3.15741e-01
    1.90804e+00    3.22945e-01
    1.91910e+00    3.30406e-01
    1.92973e+00    3.38131e-01
    1.93991e+00    3.46127e-01
    1.94962e+00    3.54399e-01
    1.95883e+00    3.62956e-01
    1.96751e+00    3.71802e-01
    1.97563e+00    3.80944e-01
    1.98318e+00    3.90387e-01
    1.99012e+00    4.00137e-01
    1.99642e+00    4.10198e-01
    2.00206e+00    4.20574e-01
    2.00701e+00    4.31271e-01
    2.01125e+00    4.42290e-01
    2.01474e+00    4.53635e-01
    2.01747e+00    4.65307e-01
    2.01940e+00    4.77307e-01
    2.02051e+00    4.89635e-01
    2.02079e+00    5.02290e-01
    2.02020e+00    5.15271e-01
    2.01872e+00    5.28573e-01
    2.01635e+00    5.42192e-01
    2.01305e+00    5.56123e-01
    2.00881e+00    5.70359e-01
    2.00362e+00    5.84889e-01
    1.99747e+00    5.99705e-01
    1.99034e+00    6.14794e-01
    1.98223e+00    6.30143e-01
    1.97314e+00    6.45736e-01
    1.96306e+00    6.61557e-01
    1.95200e+00    6.77586e-01
    1.93995e+00    6.93803e-01
    1.92694e+00    7.10185e-01
    1.91296e+00    7.26709e-01
    1.89803e+00    7.43349e-01
    1.88217e+00    7.60077e-01
    1.86540e+00    7.76865e-01
    1.84775e+00    7.93682e-01
    1.82924e+00    8.10496e-01
    1.80989e+00    8.27275e-01
    1.78976e+00    8.43985e-01
    1.76886e+00    8.60591e-01
    1.74725e+00    8.77057e-01
    1.72496e+00    8.93348e-01
    1.70203e+00    9.09427e-01
    1.67852e+00    9.25258e-01
    1.65446e+00    9.40805e-01
    1.62991e+00    9.56032e-01
    1.60492e+00    9.70904e-01
    1.57955e+00    9.85387e-01
    1.55383e+00    9.99447e-01
    1.52783e+00    1.01305e+00
    1.50159e+00    1.02617e+00
    1.47517e+00    1.03878e+00
    1.44862e+00    1.05084e+00
    1.42199e+00    1.06234e+00
    1.39533e+00    1.07325e+00
    1.36868e+00    1.08355e+00
    1.34210e+00    1.09322e+00
    1.31562e+00    1.10224e+00
    1.28929e+00    1.11061e+00
    1.26315e+00    1.11831e+00
    1.23723e+00    1.12532e+00
    1.21158e+00    1.13165e+00
    1.18622e+00    1.13729e+00
    1.16119e+00    1.14224e+00
    1.13651e+00    1.14650e+00
    1.11222e+00    1.15007e+00
    1.08832e+00    1.15295e+00
    1.06485e+00    1.15516e+00
    1.04182e+00    1.15670e+00
    1.01924e+00    1.15758e+00
    9.97138e-01    1.15782e+00
    9.75516e-01    1.15742e+00
    9.54386e-01    1.15641e+00
    9.33754e-01    1.15479e+00
    9.13626e-01    1.15259e+00
    8.94007e-01    1.14982e+00
    8.74897e-01    1.14650e+00
    8.56298e-01    1.14266e+00
    8.38210e-01    1.13830e+00
    8.20629e-01    1.13345e+00
    8.03553e-01    1.12814e+00
    7.86978e-01    1.12238e+00
    7.70898e-01    1.11619e+00
    7.55307e-01    1.10960e+00
    7.40200e-01    1.10262e+00
    7.25567e-01    1.09528e+00
    7.11402e-01    1.08760e+00
    6.97696e-01    1.07960e+00
    6.84441e-01    1.07129e+00
    6.71626e-01    1.06270e+00
    6.59242e-01    1.05385e+00
    6.47281e-01    1.04475e+00
    6.35732e-01    1.03543e+00
    6.24585e-01    1.02590e+00
    6.13831e-01    1.01618e+00
    6.03459e-01    1.00628e+00
    5.93459e-01    9.96232e-01
    5.83823e-01    9.86038e-01
    5.74539e-01    9.75718e-01
    5.65598e-01    9.65287e-01
    5.56991e-01    9.54757e-01
    5.48709e-01    9.44143e-01
    5.40741e-01    9.33457e-01
    5.33080e-01    9.22712e-01
    5.25716e-01    9.11919e-01
    5.18640e-01    9.01090e-01
    5.11845e-01    8.90235e-01
    5.05322e-01    8.79365e-01
    4.99062e-01    8.68488e-01
    4.93059e-01    8.57615e-01
    4.87305e-01    8.46753e-01
    4.81792e-01    8.35911e-01
    4.76513e-01    8.25097e-01
    4.71462e-01    8.14317e-01
    4.66632e-01    8.03579e-01
    4.62016e-01    7.92889e-01
    4.57608e-01    7.82253e-01
    4.53403e-01    7.71676e-01
    4.49395e-01    7.61165e-01
    4.45577e-01    7.50723e-01
    4.41945e-01    7.40355e-01
    4.38494e-01    7.30066e-01
    4.35218e-01    7.19860e-01
    4.32113e-01    7.09739e-01
    4.29174e-01    6.99708e-01
    4.26398e-01    6.89770e-01
    4.23779e-01    6.79926e-01
    4.21313e-01    6.70181e-01
    4.18997e-01    6.60536e-01
    4.16828e-01    6.50993e-01
    4.14800e-01    6.41554e-01
    4.12912e-01    6.32222e-01
    4.11159e-01    6.22996e-01
    4.09540e-01    6.13880e-01
    4.08049e-01    6.04873e-01
    4.06686e-01    5.95977e-01
    4.05446e-01    5.87193e-01
    4.04328e-01    5.78522e-01
    4.03329e-01    5.69963e-01
    4.02446e-01    5.61518e-01
    4.01678e-01    5.53186e-01
    4.01021e-01    5.44969e-01
    4.00475e-01    5.36865e-01
    4.00036e-01    5.28875e-01
    3.99704e-01    5.21000e-01
    3.99476e-01    5.13238e-01
    3.99351e-01    5.05589e-01
    3.99327e-01    4.98053e-01
    3.99402e-01    4.90630e-01
    3.99576e-01    4.83320e-01
    3.99846e-01    4.76120e-01
    4.00212e-01    4.69032e-01
    4.00672e-01    4.62054e-01
    4.01225e-01    4.55186e-01
    4.01870e-01    4.48426e-01
    4.02607e-01    4.41775e-01
    4.03433e-01    4.35230e-01
    4.04348e-01    4.28792e-01
    4.05352e-01    4.22459e-01
    4.06443e-01    4.16231e-01
    4.07622e-01    4.10106e-01
    4.08886e-01    4.04084e-01
    4.10236e-01    3.98163e-01
    4.11671e-01    3.92342e-01
    4.13191e-01    3.86621e-01
    4.14794e-01    3.80998e-01
    4.16481e-01    3.75473e-01
    4.18251e-01    3.70043e-01
    4.20105e-01    3.64709e-01
    4.22040e-01    3.59468e-01
    4.24059e-01    3.54321e-01
    4.26159e-01    3.49265e-01
    4.28341e-01    3.44299e-01
    4.30605e-01    3.39423e-01
    4.32951e-01    3.34635e-01
    4.35378e-01    3.29935e-01
    4.37887e-01    3.25321e-01
    4.40477e-01    3.20791e-01
    4.43149e-01    3.16346e-01
    4.45903e-01    3.11983e-01
    4.48739e-01    3.07702e-01
    4.51656e-01    3.03501e-01
    4.54655e-01    2.99380e-01
    4.57737e-01    2.95338e-01
    4.60901e-01    2.91373e-01
    4.64147e-01    2.87483e-01
    4.67477e-01    2.83670e-01
    4.70889e-01    2.79930e-01
    4.74385e-01    2.76264e-01
    4.77965e-01    2.72669e-01
    4.81629e-01    2.69146e-01
    4.85378e-01    2.65693e-01
    4.89211e-01    2.62309e-01
    4.93130e-01    2.58994e-01
    4.97135e-01    2.55745e-01
    5.01225e-01    2.52563e-01
    5.05403e-01    2.49446e-01
    5.09668e-01    2.46394e-01
    5.14020e-01    2.43405e-01
    5.18461e-01    2.40479e-01
    5.22990e-01    2.37615e-01
    5.27609e-01    2.34812e-01
    5.32318e-01    2.32069e-01
    5.37118e-01    2.29385e-01
    5.42009e-01    2.26759e-01
    5.46991e-01    2.24192e-01
    5.52066e-01    2.21681e-01
    5.57235e-01    2.19227e-01
    5.62497e-01    2.16828e-01
    5.67854e-01    2.14483e-01
    5.73306e-01    2.12193e-01
    5.78854e-01    2.09956e-01
    5.84499e-01    2.07772e-01
    5.90242e-01    2.05639e-01
    5.96082e-01    2.03558e-01
    6.02022e-01    2.01528e-01
    6.08062e-01    1.99548e-01
    6.14202e-01    1.97617e-01
    6.20444e-01    1.95736e-01
    6.26788e-01    1.93902e-01
    6.33235e-01    1.92117e-01
    6.39785e-01    1.90379e-01
    6.46441e-01    1.88688e-01
    6.53202e-01    1.87043e-01
    6.60069e-01    1.85445e-01
    6.67044e-01    1.83891e-01
    6.74127e-01    1.82383e-01
    6.81319e-01    1.80920e-01
    6.88620e-01    1.79500e-01
    6.96033e-01    1.78125e-01
    7.03556e-01    1.76793e-01
    7.11192e-01    1.75504e-01
    7.18942e-01    1.74258e-01
    7.26805e-01    1.73055e-01
    7.34784e-01    1.71894e-01
    7.42878e-01    1.70776e-01
    7.51089e-01    1.69699e-01
    7.59417e-01    1.68664e-01
    7.67864e-01    1.67670e-01
    7.76430e-01    1.66718e-01
    7.85116e-01    1.65806e-01
    7.93922e-01    1.64936e-01
    8.02850e-01    1.64107e-01
    8.11901e-01    1.63318e-01
    8.21074e-01    1.62571e-01
    8.30371e-01    1.61864e-01
    8.39793e-01    1.61198e-01
    8.49340e-01    1.60573e-01
    8.59012e-01    1.59988e-01
    8.68811e-01    1.59445e-01
    8.78738e-01    1.58942e-01
    8.88792e-01    1.58481e-01
    8.98974e-01    1.58061e-01
    9.09285e-01    1.57683e-01
    9.19725e-01    1.57346e-01
    9.30295e-01    1.57051e-01
    9.40995e-01    1.56799e-01
    9.51825e-01    1.56589e-01
    9.62786e-01    1.56422e-01
    9.73878e-01    1.56298e-01
    9.85101e-01    1.56218e-01
    9.96455e-01    1.56182e-01
    1.00794e+00    1.56190e-01
    1.01956e+00    1.56244e-01
    1.03131e+00    1.56343e-01
    1.04319e+00    1.56489e-01
    1.05520e+00    1.56681e-01
    1.06734e+00    1.56922e-01
    1.07961e+00    1.57210e-01
    1.09201e+00    1.57548e-01
    1.10454e+00    1.57935e-01
    1.11720e+00    1.58373e-01
    1.12998e+00    1.58863e-01
    1.14289e+00    1.59406e-01
    1.15593e+00    1.60003e-01
    1.16909e+00    1.60654e-01
    1.18238e+00    1.61361e-01
    1.19579e+00    1.62126e-01
    1.20931e+00    1.62949e-01
    1.22296e+00    1.63832e-01
    1.23672e+00    1.64776e-01
    1.25060e+00    1.65783e-01
    1.26459e+00    1.66854e-01
    1.27868e+00    1.67990e-01
    1.29289e+00    1.69195e-01
    1.30720e+00    1.70469e-01
    1.32160e+00    1.71814e-01
    1.33611e+00    1.73232e-01
    1.35071e+00    1.74726e-01
    1.36540e+00    1.76297e-01
    1.38017e+00    1.77948e-01
    1.39503e+00    1.79680e-01
    1.40996e+00    1.81497e-01
    1.42497e+00    1.83402e-01
    1.44004e+00    1.85395e-01
    1.45517e+00    1.87481e-01
    1.47035e+00    1.89663e-01
    1.48559e+00    1.91943e-01
    1.50086e+00    1.94324e-01
    1.51617e+00    1.96811e-01
    1.53150e+00    1.99405e-01
    1.54686e+00    2.02111e-01
    1.56222e+00    2.04932e-01
    1.57758e+00    2.07873e-01
    1.59294e+00    2.10937e-01
    1.60828e+00    2.14128e-01
    1.62359e+00    2.17451e-01
    1.63886e+00    2.20910e-01
    1.65408e+00    2.24509e-01
    1.66923e+00    2.28253e-01
    1.68431e+00    2.32148e-01
    1.69930e+00    2.36198e-01
    1.71419e+00    2.40409e-01
    1.72896e+00    2.44785e-01
    1.74360e+00    2.49333e-01
    1.75810e+00    2.54057e-01
    1.77243e+00    2.58965e-01
    1.78657e+00    2.64061e-01
    1.80052e+00    2.69352e-01
    1.81425e+00    2.74844e-01
    1.82775e+00    2.80543e-01
    1.84099e+00    2.86457e-01
    1.85395e+00    2.92591e-01
    1.86661e+00    2.98952e-01
    1.87896e+00    3.05547e-01
    1.89096e+00    3.12383e-01
    1.90260e+00    3.19465e-01
    1.91386e+00    3.26802e-01
    1.92469e+00    3.34400e-01
    1.93510e+00    3.42265e-01
    1.94503e+00    3.50405e-01
    1.95448e+00    3.58825e-01
    1.96342e+00    3.67532e-01
    1.97182e+00    3.76531e-01
    1.97964e+00    3.85829e-01
    1.98687e+00    3.95432e-01
    1.99348e+00    4.05343e-01
    1.99944e+00    4.15568e-01
    2.00473e+00    4.26111e-01
    2.00931e+00    4.36976e-01
    2.01316e+00    4.48164e-01
    2.01626e+00    4.59679e-01
    2.01857e+00    4.71522e-01
    2.02008e+00    4.83693e-01
    2.02076e+00    4.96192e-01
    2.02059e+00    5.09017e-01
    2.01954e+00    5.22166e-01
    2.01760e+00    5.35634e-01
    2.01474e+00    5.49417e-01
    2.01096e+00    5.63508e-01
    2.00622e+00    5.77898e-01
    2.00053e+00    5.92579e-01
    1.99387e+00    6.07539e-01
    1.98624e+00    6.22765e-01
    1.97762e+00    6.38243e-01
    1.96801e+00    6.53957e-01
    1.95742e+00    6.69889e-01
    1.94584e+00    6.86019e-01
    1.93329e+00    7.02325e-01
    1.91977e+00    7.18784e-01
    1.90529e+00    7.35372e-01
    1.88988e+00    7.52061e-01
    1.87354e+00    7.68824e-01
    1.85631e+00    7.85631e-01
    1.83820e+00    8.02451e-01
    1.81925e+00    8.19251e-01
    1.79949e+00    8.35998e-01
    1.77896e+00    8.52658e-01
    1.75768e+00    8.69196e-01
    1.73571e+00    8.85575e-01
    1.71308e+00    9.01760e-01
    1.68984e+00    9.17714e-01
    1.66604e+00    9.33402e-01
    1.64172e+00    9.48786e-01
    1.61694e+00    9.63833e-01
    1.59174e+00    9.78506e-01
    1.56618e+00    9.92773e-01
    1.54030e+00    1.00660e+00
    1.51417e+00    1.01996e+00
    1.48783e+00    1.03281e+00
    1.46134e+00    1.04514e+00
    1.43474e+00    1.05691e+00
    1.40809e+00    1.06811e+00
    1.38143e+00    1.07870e+00
    1.35481e+00    1.08867e+00
    1.32827e+00    1.09801e+00
    1.30187e+00    1.10669e+00
    1.27563e+00    1.11471e+00
    1.24961e+00    1.12205e+00
    1.22382e+00    1.12871e+00
    1.19832e+00    1.13468e+00
    1.17313e+00    1.13996e+00
    1.14828e+00    1.14455e+00
    1.12380e+00    1.14845e+00
    1.09971e+00    1.15166e+00
    1.07603e+00    1.15419e+00
    1.05278e+00    1.15605e+00
    1.02999e+00    1.15724e+00
    1.00766e+00    1.15779e+00
    9.85804e-01    1.15769e+00
    9.64437e-01    1.15697e+00
    9.43566e-01    1.15564e+00
    9.23197e-01    1.15372e+00
    9.03334e-01    1.15122e+00
    8.83980e-01    1.14816e+00
    8.65137e-01    1.14456e+00
    8.46804e-01    1.14045e+00
    8.28980e-01    1.13583e+00
    8.11663e-01    1.13074e+00
    7.94849e-01    1.12519e+00
    7.78533e-01    1.11921e+00
    7.62709e-01    1.11280e+00
    7.47371e-01    1.10601e+00
    7.32512e-01    1.09884e+00
    7.18124e-01    1.09132e+00
    7.04200e-01    1.08347e+00
    6.90730e-01    1.07530e+00
    6.77705e-01    1.06685e+00
    6.65116e-01    1.05812e+00
    6.52954e-01    1.04913e+00
    6.41209e-01    1.03992e+00
    6.29871e-01    1.03049e+00
    6.18930e-01    1.02085e+00
    6.08376e-01    1.01104e+00
    5.98200e-01    1.00106e+00
    5.88390e-01    9.90934e-01
    5.78939e-01    9.80673e-01
    5.69835e-01    9.70293e-01
    5.61070e-01    9.59808e-01
    5.52633e-01    9.49233e-01
    5.44516e-01    9.38580e-01
    5.36709e-01    9.27861e-01
    5.29204e-01    9.17090e-01
    5.21991e-01    9.06277e-01
    5.15063e-01    8.95433e-01
    5.08410e-01    8.84569e-01
    5.02026e-01    8.73694e-01
    4.95901e-01    8.62818e-01
    4.90028e-01    8.51950e-01
    4.84401e-01    8.41097e-01
    4.79011e-01    8.30269e-01
    4.73852e-01    8.19472e-01
    4.68916e-01    8.08713e-01
    4.64199e-01    7.97999e-01
    4.59692e-01    7.87336e-01
    4.55391e-01    7.76731e-01
    4.51289e-01    7.66187e-01
    4.47381e-01    7.55712e-01
    4.43661e-01    7.45308e-01
    4.40123e-01    7.34981e-01
    4.36764e-01    7.24734e-01
    4.33578e-01    7.14572e-01
    4.30560e-01    7.04498e-01
    4.27707e-01    6.94515e-01
    4.25013e-01    6.84626e-01
    4.22474e-01    6.74833e-01
    4.20087e-01    6.65140e-01
    4.17848e-01    6.55548e-01
    4.15753e-01    6.46059e-01
    4.13799e-01    6.36675e-01
    4.11982e-01    6.27398e-01
    4.10299e-01    6.18230e-01
    4.08747e-01    6.09170e-01
    4.07323e-01    6.00221e-01
    4.06024e-01    5.91384e-01
    4.04848e-01    5.82658e-01
    4.03792e-01    5.74045e-01
    4.02854e-01    5.65546e-01
    4.02031e-01    5.57160e-01
    4.01321e-01    5.48888e-01
    4.00723e-01    5.40729e-01
    4.00233e-01    5.32685e-01
    3.99850e-01    5.24755e-01
    3.99572e-01    5.16939e-01
    3.99398e-01    5.09236e-01
    3.99326e-01    5.01646e-01
    3.99354e-01    4.94169e-01
    3.99481e-01    4.86805e-01
    3.99705e-01    4.79552e-01
    4.00025e-01    4.72411e-01
    4.00440e-01    4.65380e-01
    4.00949e-01    4.58460e-01
    4.01550e-01    4.51648e-01
    4.02243e-01    4.44945e-01
    4.03026e-01    4.38349e-01
    4.03899e-01    4.31860e-01
    4.04861e-01    4.25477e-01
    4.05910e-01    4.19199e-01
    4.07047e-01    4.13025e-01
    4.08270e-01    4.06954e-01
    4.09579e-01    4.00984e-01
    4.10974e-01    3.95116e-01
    4.12453e-01    3.89347e-01
    4.14016e-01    3.83678e-01
    4.15663e-01    3.78105e-01
    4.17394e-01    3.72630e-01
    4.19207e-01    3.67250e-01
    4.21104e-01    3.61965e-01
    4.23082e-01    3.56773e-01
    4.25143e-01    3.51673e-01
    4.27286e-01    3.46664e-01
    4.29511e-01    3.41746e-01
    4.31818e-01    3.36916e-01
    4.34206e-01    3.32174e-01
    4.36676e-01    3.27518e-01
    4.39227e-01    3.22949e-01
    4.41860e-01    3.18463e-01
    4.44575e-01    3.14061e-01
    4.47371e-01    3.09741e-01
    4.50249e-01    3.05502e-01
    4.53209e-01    3.01343e-01
    4.56252e-01    2.97263e-01
    4.59376e-01    2.93261e-01
    4.62583e-01    2.89335e-01
    4.65873e-01    2.85486e-01
    4.69246e-01    2.81711e-01
    4.72702e-01    2.78009e-01
    4.76241e-01    2.74381e-01
    4.79865e-01    2.70824e-01
    4.83573e-01    2.67337e-01
    4.87366e-01    2.63920e-01
    4.91244e-01    2.60572e-01
    4.95207e-01    2.57292e-01
    4.99257e-01    2.54078e-01
    5.03393e-01    2.50930e-01
    5.07615e-01    2.47847e-01
    5.11926e-01    2.44828e-01
    5.16324e-01    2.41872e-01
    5.20811e-01    2.38978e-01
    5.25387e-01    2.36146e-01
    5.30053e-01    2.33374e-01
    5.34809e-01    2.30662e-01
    5.39656e-01    2.28009e-01
    5.44595e-01    2.25414e-01
    5.49626e-01    2.22876e-01
    5.54749e-01    2.20394e-01
    5.59967e-01    2.17969e-01
    5.65278e-01    2.15598e-01
    5.70685e-01    2.13282e-01
    5.76187e-01    2.11020e-01
    5.81785e-01    2.08811e-01
    5.87481e-01    2.06653e-01
    5.93275e-01    2.04548e-01
    5.99167e-01    2.02493e-01
    6.05159e-01    2.00489e-01
    6.11251e-01    1.98535e-01
    6.17444e-01    1.96630e-01
    6.23738e-01    1.94774e-01
    6.30136e-01    1.92966e-01
    6.36637e-01    1.91205e-01
    6.43242e-01    1.89492e-01
    6.49953e-01    1.87825e-01
    6.56769e-01    1.86204e-01
    6.63692e-01    1.84629e-01
    6.70723e-01    1.83099e-01
    6.77863e-01    1.81614e-01
    6.85112e-01    1.80174e-01
    6.92471e-01    1.78778e-01
    6.99941e-01    1.77425e-01
    7.07523e-01    1.76116e-01
    7.15219e-01    1.74849e-01
    7.23027e-01    1.73626e-01
    7.30951e-01    1.72445e-01
    7.38989e-01    1.71306e-01
    7.47144e-01    1.70209e-01
    7.55416e-01    1.69154e-01
    7.63806e-01    1.68140e-01
    7.72315e-01    1.67168e-01
    7.80943e-01    1.66237e-01
    7.89692e-01    1.65347e-01
    7.98562e-01    1.64499e-01
    8.07554e-01    1.63691e-01
    8.16668e-01    1.62923e-01
    8.25906e-01    1.62197e-01
    8.35268e-01    1.61512e-01
    8.44755e-01    1.60867e-01
    8.54367e-01    1.60263e-01
    8.64105e-01    1.59700e-01
    8.73971e-01    1.59178e-01
    8.83964e-01    1.58697e-01
    8.94084e-01    1.58257e-01
    9.04334e-01    1.57859e-01
    9.14712e-01    1.57502e-01
    9.25219e-01    1.57187e-01
    9.35857e-01    1.56914e-01
    9.46625e-01    1.56684e-01
    9.57523e-01    1.56496e-01
    9.68552e-01    1.56352e-01
    9.79713e-01    1.56251e-01
    9.91004e-01    1.56194e-01
    1.00243e+00    1.56181e-01
    1.01398e+00    1.56213e-01
    1.02567e+00    1.56290e-01
    1.03748e+00    1.56413e-01
    1.04943e+00    1.56583e-01
    1.06151e+00    1.56801e-01
    1.07372e+00    1.57066e-01
    1.08606e+00    1.57380e-01
    1.09852e+00    1.57743e-01
    1.11112e+00    1.58157e-01
    1.12385e+00    1.58622e-01
    1.13670e+00    1.59140e-01
    1.14968e+00    1.59710e-01
    1.16278e+00    1.60335e-01
    1.17601e+00    1.61016e-01
    1.18936e+00    1.61753e-01
    1.20283e+00    1.62548e-01
    1.21641e+00    1.63402e-01
    1.23012e+00    1.64316e-01
    1.24394e+00    1.65293e-01
    1.25788e+00    1.66333e-01
    1.27192e+00    1.67438e-01
    1.28608e+00    1.68610e-01
    1.30033e+00    1.69850e-01
    1.31470e+00    1.71161e-01
    1.32916e+00    1.72544e-01
    1.34371e+00    1.74002e-01
    1.35836e+00    1.75535e-01
    1.37309e+00    1.77147e-01
    1.38791e+00    1.78841e-01
    1.40281e+00    1.80617e-01
    1.41778e+00    1.82479e-01
    1.43282e+00    1.84430e-01
    1.44792e+00    1.86471e-01
    1.46308e+00    1.88607e-01
    1.47829e+00    1.90839e-01
    1.49354e+00    1.93172e-01
    1.50884e+00    1.95607e-01
    1.52416e+00    1.98149e-01
    1.53951e+00    2.00802e-01
    1.55487e+00    2.03567e-01
    1.57023e+00    2.06450e-01
    1.58559e+00    2.09455e-01
    1.60094e+00    2.12585e-01
    1.61626e+00    2.15844e-01
    1.63155e+00    2.19237e-01
    1.64680e+00    2.22768e-01
    1.66199e+00    2.26443e-01
    1.67710e+00    2.30265e-01
    1.69214e+00    2.34240e-01
    1.70708e+00    2.38373e-01
    1.72191e+00    2.42669e-01
    1.73661e+00    2.47134e-01
    1.75118e+00    2.51773e-01
    1.76559e+00    2.56593e-01
    1.77982e+00    2.61598e-01
    1.79387e+00    2.66795e-01
    1.80771e+00    2.72190e-01
    1.82132e+00    2.77789e-01
    1.83468e+00    2.83600e-01
    1.84778e+00    2.89627e-01
    1.86059e+00    2.95879e-01
    1.87309e+00    3.02361e-01
    1.88526e+00    3.09080e-01
    1.89708e+00    3.16044e-01
    1.90852e+00    3.23258e-01
    1.91956e+00    3.30731e-01
    1.93017e+00    3.38467e-01
    1.94034e+00    3.46474e-01
    1.95002e+00    3.54759e-01
    1.95921e+00    3.63328e-01
    1.96787e+00    3.72187e-01
    1.97597e+00    3.81341e-01
    1.98349e+00    3.90797e-01
    1.99040e+00    4.00560e-01
    1.99667e+00    4.10635e-01
    2.00229e+00    4.21025e-01
    2.00721e+00    4.31735e-01
    2.01141e+00    4.42768e-01
    2.01487e+00    4.54127e-01
    2.01757e+00    4.65813e-01
    2.01946e+00    4.77827e-01
    2.02054e+00    4.90169e-01
    2.02078e+00    5.02838e-01
    2.02015e+00    5.15832e-01
    2.01864e+00    5.29148e-01
    2.01622e+00    5.42781e-01
    2.01288e+00    5.56726e-01
    2.00861e+00    5.70974e-01
    2.00338e+00    5.85517e-01
    1.99718e+00    6.00345e-01
    1.99001e+00    6.15445e-01
    1.98186e+00    6.30805e-01
    1.97273e+00    6.46408e-01
    1.96261e+00    6.62238e-01
    1.95150e+00    6.78275e-01
    1.93942e+00    6.94500e-01
    1.92636e+00    7.10889e-01
    1.91234e+00    7.27418e-01
    1.89737e+00    7.44062e-01
    1.88147e+00    7.60794e-01
    1.86467e+00    7.77583e-01
    1.84698e+00    7.94401e-01
    1.82843e+00    8.11214e-01
    1.80905e+00    8.27991e-01
    1.78888e+00    8.44697e-01
    1.76795e+00    8.61298e-01
    1.74631e+00    8.77757e-01
    1.72399e+00    8.94040e-01
    1.70104e+00    9.10109e-01
    1.67750e+00    9.25929e-01
    1.65342e+00    9.41463e-01
    1.62885e+00    9.56675e-01
    1.60385e+00    9.71532e-01
    1.57845e+00    9.85997e-01
    1.55272e+00    1.00004e+00
    1.52671e+00    1.01362e+00
    1.50046e+00    1.02672e+00
    1.47404e+00    1.03931e+00
    1.44748e+00    1.05135e+00
    1.42085e+00    1.06282e+00
    1.39419e+00    1.07370e+00
    1.36754e+00    1.08398e+00
    1.34096e+00    1.09362e+00
    1.31449e+00    1.10262e+00
    1.28817e+00    1.11095e+00
    1.26203e+00    1.11862e+00
    1.23613e+00    1.12561e+00
    1.21049e+00    1.13191e+00
    1.18515e+00    1.13752e+00
    1.16013e+00    1.14244e+00
    1.13547e+00    1.14667e+00
    1.11119e+00    1.15021e+00
    1.08731e+00    1.15306e+00
    1.06385e+00    1.15524e+00
    1.04084e+00    1.15675e+00


==> data/pp_phase_x_1.80_y_0.90.csv <==
    1.79904e+00    9.00720e-01
    1.77464e+00    9.18615e-01
    1.74953e+00    9.36285e-01
    1.72377e+00    9.53689e-01
    1.69741e+00    9.70784e-01
    1.67052e+00    9.87527e-01
    1.64314e+00    1.00388e+00
    1.61534e+00    1.01980e+00
    1.58718e+00    1.03524e+00
    1.55872e+00    1.05018e+00
    1.53003e+00    1.06457e+00
    1.50116e+00    1.07838e+00
    1.47217e+00    1.09158e+00
    1.44312e+00    1.10414e+00
    1.41406e+00    1.11603e+00
    1.38506e+00    1.12724e+00
    1.35616e+00    1.13773e+00
    1.32742e+00    1.14749e+00
    1.29888e+00    1.15651e+00
    1.27059e+00    1.16477e+00
    1.24258e+00    1.17227e+00
    1.21491e+00    1.17899e+00
    1.18760e+00    1.18494e+00
    1.16069e+00    1.19010e+00
    1.13421e+00    1.19450e+00
    1.10818e+00    1.19812e+00
    1.08264e+00    1.20098e+00
    1.05760e+00    1.20309e+00
    1.03307e+00    1.20445e+00
    1.00909e+00    1.20508e+00
    9.85645e-01    1.20500e+00
    9.62763e-01    1.20423e+00
    9.40447e-01    1.20277e+00
    9.18704e-01    1.20065e+00
    8.97535e-01    1.19789e+00
    8.76945e-01    1.19452e+00
    8.56931e-01    1.19055e+00
    8.37494e-01    1.18601e+00
    8.18628e-01    1.18092e+00
    8.00330e-01    1.17531e+00
    7.82594e-01    1.16920e+00
    7.65414e-01    1.16261e+00
    7.48780e-01    1.15557e+00
    7.32686e-01    1.14810e+00
    7.17120e-01    1.14023e+00
    7.02074e-01    1.13198e+00
    6.87537e-01    1.12338e+00
    6.73497e-01    1.11444e+00
    6.59945e-01    1.10519e+00
    6.46867e-01    1.09566e+00
    6.34253e-01    1.08585e+00
    6.22091e-01    1.07581e+00
    6.10369e-01    1.06553e+00
    5.99075e-01    1.05505e+00
    5.88197e-01    1.04439e+00
    5.77724e-01    1.03356e+00
    5.67644e-01    1.02257e+00
    5.57945e-01    1.01146e+00
    5.48616e-01    1.00022e+00
    5.39646e-01    9.88886e-01
    5.31024e-01    9.77464e-01
    5.22739e-01    9.65970e-01
    5.14782e-01    9.54418e-01
    5.07141e-01    9.42819e-01
    4.99807e-01    9.31188e-01
    4.92770e-01    9.19535e-01
    4.86022e-01    9.07871e-01
    4.79552e-01    8.96207e-01
    4.73352e-01    8.84552e-01
    4.67414e-01    8.72917e-01
    4.61729e-01    8.61310e-01
    4.56289e-01    8.49739e-01
    4.51087e-01    8.38212e-01
    4.46116e-01    8.26736e-01
    4.41368e-01    8.15318e-01
    4.36836e-01    8.03965e-01
    4.32513e-01    7.92682e-01
    4.28394e-01    7.81475e-01
    4.24472e-01    7.70349e-01
    4.20742e-01    7.59309e-01
    4.17197e-01    7.48359e-01
    4.13833e-01    7.37503e-01
    4.10643e-01    7.26745e-01
    4.07623e-01    7.16088e-01
    4.04769e-01    7.05536e-01
    4.02076e-01    6.95091e-01
    3.99538e-01    6.84756e-01
    3.97153e-01    6.74533e-01
    3.94916e-01    6.64425e-01
    3.92823e-01    6.54432e-01
    3.90870e-01    6.44558e-01
    3.89055e-01    6.34802e-01
    3.87373e-01    6.25166e-01
    3.85821e-01    6.15652e-01
    3.84397e-01    6.06261e-01
    3.83097e-01    5.96992e-01
    3.81919e-01    5.87847e-01
    3.80860e-01    5.78825e-01
    3.79917e-01    5.69928e-01
    3.79088e-01    5.61155e-01
    3.78371e-01    5.52507e-01
    3.77763e-01    5.43982e-01
    3.77262e-01    5.35582e-01
    3.76867e-01    5.27306e-01
    3.76576e-01    5.19153e-01
    3.76386e-01    5.11123e-01
    3.76296e-01    5.03216e-01
    3.76305e-01    4.95430e-01
    3.76410e-01    4.87765e-01
    3.76611e-01    4.80221e-01
    3.76906e-01    4.72797e-01
    3.77294e-01    4.65491e-01
    3.77774e-01    4.58303e-01
    3.78344e-01    4.51233e-01
    3.79004e-01    4.44278e-01
    3.79752e-01    4.37437e-01
    3.80587e-01    4.30711e-01
    3.81509e-01    4.24098e-01
    3.82517e-01    4.17596e-01
    3.83611e-01    4.11204e-01
    3.84788e-01    4.04922e-01
    3.86049e-01    3.98748e-01
    3.87394e-01    3.92681e-01
    3.88821e-01    3.86720e-01
    3.90330e-01    3.80863e-01
    3.91921e-01    3.75110e-01
    3.93593e-01    3.69458e-01
    3.95346e-01    3.63907e-01
    3.97180e-01    3.58456e-01
    3.99094e-01    3.53102e-01
    4.01088e-01    3.47846e-01
    4.03162e-01    3.42685e-01
    4.05316e-01    3.37619e-01
    4.07550e-01    3.32646e-01
    4.09863e-01    3.27765e-01
    4.12256e-01    3.22975e-01
    4.14729e-01    3.18273e-01
    4.17281e-01    3.13660e-01
    4.19912e-01    3.09134e-01
    4.22624e-01    3.04694e-01
    4.25415e-01    3.00338e-01
    4.28287e-01    2.96065e-01
    4.31238e-01    2.91874e-01
    4.34270e-01    2.87764e-01
    4.37383e-01    2.83734e-01
    4.40576e-01    2.79782e-01
    4.43851e-01    2.75908e-01
    4.47207e-01    2.72109e-01
    4.50645e-01    2.68386e-01
    4.54166e-01    2.64737e-01
    4.57769e-01    2.61161e-01
    4.61455e-01    2.57656e-01
    4.65224e-01    2.54222e-01
    4.69078e-01    2.50858e-01
    4.73016e-01    2.47563e-01
    4.77038e-01    2.44335e-01
    4.81147e-01    2.41173e-01
    4.85341e-01    2.38078e-01
    4.89622e-01    2.35047e-01
    4.93989e-01    2.32079e-01
    4.98445e-01    2.29175e-01
    5.02989e-01    2.26332e-01
    5.07622e-01    2.23550e-01
    5.12345e-01    2.20828e-01
    5.17158e-01    2.18165e-01
    5.22062e-01    2.15561e-01
    5.27058e-01    2.13014e-01
    5.32146e-01    2.10523e-01
    5.37328e-01    2.08089e-01
    5.42603e-01    2.05709e-01
    5.47973e-01    2.03384e-01
    5.53439e-01    2.01112e-01
    5.59001e-01    1.98893e-01
    5.64661e-01    1.96726e-01
    5.70418e-01    1.94611e-01
    5.76274e-01    1.92546e-01
    5.82230e-01    1.90531e-01
    5.88287e-01    1.88566e-01
    5.94445e-01    1.86649e-01
    6.00705e-01    1.84781e-01
    6.07069e-01    1.82960e-01
    6.13536e-01    1.81186e-01
    6.20109e-01    1.79459e-01
    6.26788e-01    1.77777e-01
    6.33574e-01    1.76141e-01
    6.40468e-01    1.74550e-01
    6.47470e-01    1.73003e-01
    6.54583e-01    1.71500e-01
    6.61806e-01    1.70041e-01
    6.69141e-01    1.68625e-01
    6.76589e-01    1.67251e-01
    6.84150e-01    1.65920e-01
    6.91826e-01    1.64631e-01
    6.99618e-01    1.63383e-01
    7.07527e-01    1.62177e-01
    7.15553e-01    1.61012e-01
    7.23698e-01    1.59887e-01
    7.31963e-01    1.58803e-01
    7.40348e-01    1.57759e-01
    7.48855e-01    1.56755e-01
    7.57484e-01    1.55790e-01
    7.66238e-01    1.54865e-01
    7.75115e-01    1.53980e-01
    7.84118e-01    1.53134e-01
    7.93248e-01    1.52327e-01
    8.02505e-01    1.51559e-01
    8.11890e-01    1.50830e-01
    8.21404e-01    1.50141e-01
    8.31048e-01    1.49490e-01
    8.40824e-01    1.48878e-01
    8.50731e-01    1.48305e-01
    8.60770e-01    1.47771e-01
    8.70944e-01    1.47276e-01
    8.81251e-01    1.46821e-01
    8.91693e-01    1.46404e-01
    9.02271e-01    1.46028e-01
    9.12985e-01    1.45691e-01
    9.23837e-01    1.45394e-01
    9.34825e-01    1.45137e-01
    9.45952e-01    1.44921e-01
    9.57218e-01    1.44746e-01
    9.68623e-01    1.44612e-01
    9.80167e-01    1.44519e-01
    9.91852e-01    1.44469e-01
    1.00368e+00    1.44460e-01
    1.01564e+00    1.44495e-01
    1.02775e+00    1.44574e-01
    1.03999e+00    1.44696e-01
    1.05238e+00    1.44863e-01
    1.06491e+00    1.45076e-01
    1.07758e+00    1.45334e-01
    1.09039e+00    1.45640e-01
    1.10334e+00    1.45993e-01
    1.11643e+00    1.46394e-01
    1.12966e+00    1.46845e-01
    1.14302e+00    1.47347e-01
    1.15653e+00    1.47899e-01
    1.17017e+00    1.48505e-01
    1.18395e+00    1.49163e-01
    1.19786e+00    1.49877e-01
    1.21191e+00    1.50646e-01
    1.22609e+00    1.51473e-01
    1.24040e+00    1.52359e-01
    1.25483e+00    1.53305e-01
    1.26940e+00    1.54313e-01
    1.28409e+00    1.55384e-01
    1.29890e+00    1.56521e-01
    1.31383e+00    1.57724e-01
    1.32888e+00    1.58996e-01
    1.34404e+00    1.60339e-01
    1.35931e+00    1.61755e-01
    1.37469e+00    1.63246e-01
    1.39017e+00    1.64814e-01
    1.40575e+00    1.66462e-01
    1.42143e+00    1.68192e-01
    1.43719e+00    1.70007e-01
    1.45304e+00    1.71910e-01
    1.46897e+00    1.73902e-01
    1.48498e+00    1.75988e-01
    1.50105e+00    1.78171e-01
    1.51718e+00    1.80453e-01
    1.53337e+00    1.82838e-01
    1.54960e+00    1.85330e-01
    1.56587e+00    1.87933e-01
    1.58217e+00    1.90649e-01
    1.59850e+00    1.93484e-01
    1.61484e+00    1.96440e-01
    1.63117e+00    1.99524e-01
    1.64751e+00    2.02739e-01
    1.66382e+00    2.06089e-01
    1.68010e+00    2.09581e-01
    1.69635e+00    2.13218e-01
    1.71253e+00    2.17006e-01
    1.72865e+00    2.20951e-01
    1.74469e+00    2.25058e-01
    1.76062e+00    2.29333e-01
    1.77645e+00    2.33782e-01
    1.79215e+00    2.38411e-01
    1.80770e+00    2.43227e-01
    1.82309e+00    2.48236e-01
    1.83829e+00    2.53445e-01
    1.85329e+00    2.58861e-01
    1.86808e+00    2.64491e-01
    1.88262e+00    2.70343e-01
    1.89689e+00    2.76424e-01
    1.91088e+00    2.82742e-01
    1.92456e+00    2.89304e-01
    1.93791e+00    2.96119e-01
    1.95089e+00    3.03194e-01
    1.96350e+00    3.10537e-01
    1.97569e+00    3.18156e-01
    1.98744e+00    3.26061e-01
    1.99872e+00    3.34257e-01
    2.00951e+00    3.42755e-01
    2.01978e+00    3.51561e-01
    2.02949e+00    3.60683e-01
    2.03862e+00    3.70129e-01
    2.04713e+00    3.79906e-01
    2.05500e+00    3.90022e-01
    2.06219e+00    4.00482e-01
    2.06867e+00    4.11293e-01
    2.07441e+00    4.22461e-01
    2.07938e+00    4.33990e-01
    2.08355e+00    4.45884e-01
    2.08689e+00    4.58148e-01
    2.08936e+00    4.70783e-01
    2.09095e+00    4.83791e-01
    2.09161e+00    4.97172e-01
    2.09133e+00    5.10926e-01
    2.09008e+00    5.25051e-01
    2.08784e+00    5.39542e-01
    2.08457e+00    5.54395e-01
    2.08027e+00    5.69604e-01
    2.07491e+00    5.85158e-01
    2.06849e+00    6.01050e-01
    2.06098e+00    6.17265e-01
    2.05237e+00    6.33790e-01
    2.04267e+00    6.50608e-01
    2.03186e+00    6.67702e-01
    2.01995e+00    6.85050e-01
    2.00694e+00    7.02630e-01
    1.99284e+00    7.20416e-01
    1.97766e+00    7.38383e-01
    1.96142e+00    7.56501e-01
    1.94413e+00    7.74738e-01
    1.92582e+00    7.93062e-01
    1.90652e+00    8.11438e-01
    1.88625e+00    8.29829e-01
    1.86505e+00    8.48197e-01
    1.84297e+00    8.66502e-01
    1.82004e+00    8.84705e-01
    1.79630e+00    9.02763e-01
    1.77182e+00    9.20634e-01
    1.74664e+00    9.38277e-01
    1.72081e+00    9.55648e-01
    1.69438e+00    9.72704e-01
    1.66743e+00    9.89405e-01
    1.64000e+00    1.00571e+00
    1.61216e+00    1.02157e+00
    1.58396e+00    1.03696e+00
    1.55548e+00    1.05184e+00
    1.52676e+00    1.06617e+00
    1.49787e+00    1.07991e+00
    1.46887e+00    1.09304e+00
    1.43982e+00    1.10553e+00
    1.41076e+00    1.11734e+00
    1.38177e+00    1.12847e+00
    1.35289e+00    1.13888e+00
    1.32417e+00    1.14856e+00
    1.29565e+00    1.15749e+00
    1.26739e+00    1.16566e+00
    1.23942e+00    1.17307e+00
    1.21179e+00    1.17970e+00
    1.18452e+00    1.18556e+00
    1.15766e+00    1.19064e+00
    1.13123e+00    1.19495e+00
    1.10526e+00    1.19848e+00
    1.07977e+00    1.20126e+00
    1.05478e+00    1.20328e+00
    1.03032e+00    1.20456e+00
    1.00639e+00    1.20511e+00
    9.83017e-01    1.20495e+00
    9.60199e-01    1.20409e+00
    9.37948e-01    1.20256e+00
    9.16270e-01    1.20037e+00
    8.95167e-01    1.19754e+00
    8.74642e-01    1.19410e+00
    8.54694e-01    1.19006e+00
    8.35322e-01    1.18546e+00
    8.16521e-01    1.18031e+00
    7.98287e-01    1.17464e+00
    7.80615e-01    1.16847e+00
    7.63497e-01    1.16183e+00
    7.46925e-01    1.15474e+00
    7.30891e-01    1.14723e+00
    7.15385e-01    1.13931e+00
    7.00397e-01    1.13102e+00
    6.85917e-01    1.12238e+00
    6.71933e-01    1.11340e+00
    6.58435e-01    1.10412e+00
    6.45411e-01    1.09456e+00
    6.32849e-01    1.08472e+00
    6.20738e-01    1.07465e+00
    6.09065e-01    1.06435e+00
    5.97819e-01    1.05385e+00
    5.86987e-01    1.04317e+00
    5.76559e-01    1.03231e+00
    5.66523e-01    1.02132e+00
    5.56866e-01    1.01018e+00
    5.47579e-01    9.98938e-01
    5.38649e-01    9.87593e-01
    5.30066e-01    9.76162e-01
    5.21819e-01    9.64661e-01
    5.13898e-01    9.53102e-01
    5.06292e-01    9.41499e-01
    4.98993e-01    9.29865e-01
    4.91989e-01    9.18210e-01
    4.85273e-01    9.06545e-01
    4.78834e-01    8.94882e-01
    4.72664e-01    8.83229e-01
    4.66755e-01    8.71597e-01
    4.61099e-01    8.59994e-01
    4.55686e-01    8.48427e-01
    4.50511e-01    8.36905e-01
    4.45565e-01    8.25436e-01
    4.40842e-01    8.14025e-01
    4.36334e-01    8.02680e-01
    4.32035e-01    7.91405e-01
    4.27939e-01    7.80207e-01
    4.24039e-01    7.69090e-01
    4.20330e-01    7.58060e-01
    4.16806e-01    7.47120e-01
    4.13461e-01    7.36275e-01
    4.10291e-01    7.25529e-01
    4.07291e-01    7.14884e-01
    4.04455e-01    7.04344e-01
    4.01780e-01    6.93911e-01
    3.99260e-01    6.83589e-01
    3.96892e-01    6.73379e-01
    3.94671e-01    6.63284e-01
    3.92594e-01    6.53305e-01
    3.90657e-01    6.43443e-01
    3.88857e-01    6.33701e-01
    3.87190e-01    6.24079e-01
    3.85653e-01    6.14579e-01
    3.84243e-01    6.05202e-01
    3.82958e-01    5.95947e-01
    3.81793e-01    5.86815e-01
    3.80747e-01    5.77808e-01
    3.79817e-01    5.68925e-01
    3.79001e-01    5.60166e-01
    3.78296e-01    5.51532e-01
    3.77701e-01    5.43022e-01
    3.77212e-01    5.34636e-01
    3.76829e-01    5.26373e-01
    3.76549e-01    5.18235e-01
    3.76371e-01    5.10219e-01
    3.76292e-01    5.02325e-01
    3.76312e-01    4.94553e-01
    3.76428e-01    4.86902e-01
    3.76640e-01    4.79372e-01
    3.76946e-01    4.71961e-01
    3.77344e-01    4.64669e-01
    3.77834e-01    4.57494e-01
    3.78415e-01    4.50437e-01
    3.79084e-01    4.43495e-01
    3.79842e-01    4.36668e-01
    3.80688e-01    4.29954e-01
    3.81620e-01    4.23353e-01
    3.82637e-01    4.16864e-01
    3.83740e-01    4.10485e-01
    3.84927e-01    4.04215e-01
    3.86198e-01    3.98054e-01
    3.87552e-01    3.91999e-01
    3.88988e-01    3.86049e-01
    3.90507e-01    3.80204e-01
    3.92107e-01    3.74462e-01
    3.93788e-01    3.68822e-01
    3.95550e-01    3.63283e-01
    3.97393e-01    3.57843e-01
    3.99316e-01    3.52500e-01
    4.01320e-01    3.47255e-01
    4.03403e-01    3.42105e-01
    4.05566e-01    3.37050e-01
    4.07809e-01    3.32087e-01
    4.10131e-01    3.27216e-01
    4.12533e-01    3.22436e-01
    4.15015e-01    3.17745e-01
    4.17576e-01    3.13142e-01
    4.20216e-01    3.08625e-01
    4.22937e-01    3.04195e-01
    4.25737e-01    2.99848e-01
    4.28618e-01    2.95585e-01
    4.31579e-01    2.91403e-01
    4.34620e-01    2.87302e-01
    4.37741e-01    2.83281e-01
    4.40944e-01    2.79338e-01
    4.44228e-01    2.75472e-01
    4.47594e-01    2.71683e-01
    4.51041e-01    2.67968e-01
    4.54571e-01    2.64327e-01
    4.58183e-01    2.60759e-01
    4.61879e-01    2.57263e-01
    4.65658e-01    2.53837e-01
    4.69521e-01    2.50480e-01
    4.73468e-01    2.47193e-01
    4.77501e-01    2.43972e-01
    4.81619e-01    2.40819e-01
    4.85823e-01    2.37730e-01
    4.90113e-01    2.34706e-01
    4.94491e-01    2.31746e-01
    4.98957e-01    2.28849e-01
    5.03511e-01    2.26013e-01
    5.08154e-01    2.23238e-01
    5.12887e-01    2.20523e-01
    5.17710e-01    2.17866e-01
    5.22625e-01    2.15269e-01
    5.27631e-01    2.12728e-01
    5.32730e-01    2.10244e-01
    5.37922e-01    2.07816e-01
    5.43208e-01    2.05442e-01
    5.48590e-01    2.03123e-01
    5.54066e-01    2.00857e-01
    5.59639e-01    1.98644e-01
    5.65310e-01    1.96483e-01
    5.71078e-01    1.94374e-01
    5.76946e-01    1.92315e-01
    5.82913e-01    1.90306e-01
    5.88981e-01    1.88346e-01
    5.95151e-01    1.86435e-01
    6.01423e-01    1.84572e-01
    6.07798e-01    1.82756e-01
    6.14278e-01    1.80988e-01
    6.20863e-01    1.79265e-01
    6.27554e-01    1.77589e-01
    6.34352e-01    1.75958e-01
    6.41258e-01    1.74372e-01
    6.48273e-01    1.72830e-01
    6.55398e-01    1.71332e-01
    6.62634e-01    1.69878e-01
    6.69981e-01    1.68467e-01
    6.77442e-01    1.67098e-01
    6.85016e-01    1.65772e-01
    6.92706e-01    1.64487e-01
    7.00511e-01    1.63244e-01
    7.08433e-01    1.62043e-01
    7.16473e-01    1.60882e-01
    7.24631e-01    1.59762e-01
    7.32909e-01    1.58682e-01
    7.41308e-01    1.57643e-01
    7.49829e-01    1.56643e-01
    7.58473e-01    1.55683e-01
    7.67240e-01    1.54763e-01
    7.76132e-01    1.53882e-01
    7.85149e-01    1.53040e-01
    7.94293e-01    1.52238e-01
    8.03564e-01    1.51475e-01
    8.12964e-01    1.50750e-01
    8.22493e-01    1.50065e-01
    8.32152e-01    1.49418e-01
    8.41943e-01    1.48811e-01
    8.51865e-01    1.48242e-01
    8.61919e-01    1.47713e-01
    8.72108e-01    1.47222e-01
    8.82430e-01    1.46771e-01
    8.92888e-01    1.46360e-01
    9.03481e-01    1.45988e-01
    9.14211e-01    1.45655e-01
    9.25078e-01    1.45363e-01
    9.36082e-01    1.45111e-01
    9.47225e-01    1.44899e-01
    9.58507e-01    1.44729e-01
    9.69927e-01    1.44599e-01
    9.81488e-01    1.44511e-01
    9.93188e-01    1.44465e-01
    1.00503e+00    1.44462e-01
    1.01701e+00    1.44502e-01
    1.02913e+00    1.44585e-01
    1.04139e+00    1.44713e-01
    1.05380e+00    1.44885e-01
    1.06634e+00    1.45103e-01
    1.07903e+00    1.45367e-01
    1.09185e+00    1.45677e-01
    1.10482e+00    1.46036e-01
    1.11792e+00    1.46443e-01
    1.13117e+00    1.46900e-01
    1.14455e+00    1.47407e-01
    1.15807e+00    1.47965e-01
    1.17173e+00    1.48577e-01
    1.18552e+00    1.49242e-01
    1.19945e+00    1.49961e-01
    1.21351e+00    1.50738e-01
    1.22771e+00    1.51571e-01
    1.24203e+00    1.52464e-01
    1.25648e+00    1.53417e-01
    1.27106e+00    1.54432e-01
    1.28576e+00    1.55510e-01
    1.30059e+00    1.56654e-01
    1.31553e+00    1.57865e-01
    1.33059e+00    1.59145e-01
    1.34577e+00    1.60497e-01
    1.36105e+00    1.61921e-01
    1.37644e+00    1.63420e-01
    1.39194e+00    1.64998e-01
    1.40753e+00    1.66655e-01
    1.42321e+00    1.68394e-01
    1.43899e+00    1.70219e-01
    1.45485e+00    1.72131e-01
    1.47079e+00    1.74135e-01
    1.48680e+00    1.76231e-01
    1.50288e+00    1.78425e-01
    1.51902e+00    1.80719e-01
    1.53521e+00    1.83116e-01
    1.55145e+00    1.85620e-01
    1.56772e+00    1.88235e-01
    1.58403e+00    1.90965e-01
    1.60035e+00    1.93813e-01
    1.61669e+00    1.96784e-01
    1.63303e+00    1.99882e-01
    1.64936e+00    2.03112e-01
    1.66567e+00    2.06479e-01
    1.68195e+00    2.09986e-01
    1.69819e+00    2.13640e-01
    1.71437e+00    2.17446e-01
    1.73048e+00    2.21409e-01
    1.74650e+00    2.25535e-01
    1.76243e+00    2.29829e-01
    1.77824e+00    2.34298e-01
    1.79392e+00    2.38948e-01
    1.80945e+00    2.43786e-01
    1.82482e+00    2.48817e-01
    1.84001e+00    2.54050e-01
    1.85499e+00    2.59490e-01
    1.86974e+00    2.65145e-01
    1.88425e+00    2.71023e-01
    1.89850e+00    2.77130e-01
    1.91245e+00    2.83475e-01
    1.92610e+00    2.90066e-01
    1.93940e+00    2.96909e-01
    1.95235e+00    3.04014e-01
    1.96490e+00    3.11388e-01
    1.97704e+00    3.19040e-01
    1.98874e+00    3.26977e-01
    1.99997e+00    3.35207e-01
    2.01071e+00    3.43739e-01
    2.02091e+00    3.52581e-01
    2.03056e+00    3.61740e-01
    2.03962e+00    3.71223e-01
    2.04806e+00    3.81039e-01
    2.05585e+00    3.91193e-01
    2.06296e+00    4.01693e-01
    2.06936e+00    4.12544e-01
    2.07501e+00    4.23752e-01
    2.07990e+00    4.35322e-01
    2.08397e+00    4.47259e-01
    2.08721e+00    4.59564e-01
    2.08959e+00    4.72242e-01
    2.09107e+00    4.85292e-01
    2.09163e+00    4.98716e-01
    2.09124e+00    5.12512e-01
    2.08988e+00    5.26679e-01
    2.08752e+00    5.41211e-01
    2.08414e+00    5.56105e-01
    2.07972e+00    5.71353e-01
    2.07424e+00    5.86947e-01
    2.06769e+00    6.02876e-01
    2.06005e+00    6.19127e-01
    2.05132e+00    6.35686e-01
    2.04150e+00    6.52536e-01
    2.03056e+00    6.69660e-01
    2.01853e+00    6.87036e-01
    2.00540e+00    7.04640e-01
    1.99117e+00    7.22449e-01
    1.97587e+00    7.40434e-01
    1.95951e+00    7.58567e-01
    1.94210e+00    7.76816e-01
    1.92368e+00    7.95148e-01
    1.90426e+00    8.13527e-01
    1.88389e+00    8.31917e-01
    1.86259e+00    8.50280e-01
    1.84040e+00    8.68576e-01
    1.81738e+00    8.86764e-01
    1.79356e+00    9.04803e-01
    1.76899e+00    9.22651e-01
    1.74373e+00    9.40265e-01
    1.71783e+00    9.57602e-01
    1.69135e+00    9.74620e-01
    1.66434e+00    9.91278e-01
    1.63686e+00    1.00753e+00
    1.60897e+00    1.02335e+00
    1.58074e+00    1.03868e+00
    1.55222e+00    1.05350e+00
    1.52348e+00    1.06776e+00
    1.49458e+00    1.08143e+00
    1.46557e+00    1.09449e+00
    1.43651e+00    1.10690e+00
    1.40747e+00    1.11864e+00
    1.37848e+00    1.12968e+00
    1.34962e+00    1.14001e+00
    1.32092e+00    1.14961e+00
    1.29243e+00    1.15846e+00
    1.26420e+00    1.16654e+00
    1.23626e+00    1.17386e+00
    1.20867e+00    1.18041e+00
    1.18145e+00    1.18618e+00
    1.15463e+00    1.19117e+00
    1.12826e+00    1.19539e+00
    1.10234e+00    1.19884e+00
    1.07691e+00    1.20153e+00
    1.05198e+00    1.20346e+00
    1.02758e+00    1.20466e+00
    1.00371e+00    1.20513e+00
    9.80397e-01    1.20489e+00
    9.57643e-01    1.20395e+00
    9.35456e-01    1.20234e+00
    9.13843e-01    1.20008e+00
    8.92806e-01    1.19718e+00
    8.72347e-01    1.19367e+00
    8.52464e-01    1.18957e+00
    8.33157e-01    1.18490e+00
    8.14421e-01    1.17969e+00
    7.96251e-01    1.17396e+00
    7.78642e-01    1.16774e+00
    7.61587e-01    1.16105e+00
    7.45077e-01    1.15391e+00
    7.29103e-01    1.14635e+00
    7.13656e-01    1.13839e+00
    6.98727e-01    1.13006e+00
    6.84303e-01    1.12138e+00
    6.70376e-01    1.11236e+00
    6.56932e-01    1.10305e+00
    6.43961e-01    1.09345e+00
    6.31451e-01    1.08359e+00
    6.19390e-01    1.07349e+00
    6.07766e-01    1.06317e+00
    5.96567e-01    1.05265e+00
    5.85783e-01    1.04194e+00
    5.75400e-01    1.03107e+00
    5.65407e-01    1.02006e+00
    5.55793e-01    1.00891e+00
    5.46546e-01    9.97654e-01
    5.37656e-01    9.86298e-01
    5.29112e-01    9.74859e-01
    5.20903e-01    9.63350e-01
    5.13018e-01    9.51786e-01
    5.05448e-01    9.40179e-01
    4.98182e-01    9.28542e-01
    4.91212e-01    9.16885e-01
    4.84527e-01    9.05220e-01
    4.78120e-01    8.93557e-01
    4.71980e-01    8.81907e-01
    4.66100e-01    8.70277e-01
    4.60472e-01    8.58678e-01
    4.55087e-01    8.47116e-01
    4.49938e-01    8.35600e-01
    4.45018e-01    8.24137e-01
    4.40319e-01    8.12733e-01
    4.35835e-01    8.01395e-01
    4.31560e-01    7.90129e-01
    4.27486e-01    7.78940e-01
    4.23608e-01    7.67833e-01
    4.19920e-01    7.56813e-01
    4.16417e-01    7.45884e-01
    4.13093e-01    7.35050e-01
    4.09942e-01    7.24314e-01
    4.06961e-01    7.13681e-01
    4.04143e-01    7.03153e-01
    4.01486e-01    6.92733e-01
    3.98983e-01    6.82424e-01
    3.96632e-01    6.72227e-01
    3.94428e-01    6.62144e-01
    3.92367e-01    6.52178e-01
    3.90446e-01    6.42330e-01
    3.88661e-01    6.32602e-01
    3.87009e-01    6.22994e-01
    3.85487e-01    6.13508e-01
    3.84091e-01    6.04144e-01
    3.82819e-01    5.94903e-01
    3.81668e-01    5.85786e-01
    3.80636e-01    5.76793e-01
    3.79719e-01    5.67924e-01
    3.78915e-01    5.59179e-01
    3.78223e-01    5.50559e-01
    3.77640e-01    5.42063e-01
    3.77163e-01    5.33691e-01
    3.76792e-01    5.25443e-01
    3.76524e-01    5.17318e-01
    3.76357e-01    5.09316e-01
    3.76289e-01    5.01436e-01
    3.76320e-01    4.93678e-01
    3.76448e-01    4.86041e-01
    3.76670e-01    4.78524e-01
    3.76986e-01    4.71127e-01
    3.77395e-01    4.63848e-01
    3.77896e-01    4.56687e-01
    3.78486e-01    4.49642e-01
    3.79166e-01    4.42713e-01
    3.79934e-01    4.35899e-01
    3.80789e-01    4.29199e-01
    3.81731e-01    4.22611e-01
    3.82758e-01    4.16134e-01
    3.83871e-01    4.09767e-01
    3.85067e-01    4.03510e-01
    3.86348e-01    3.97360e-01
    3.87711e-01    3.91318e-01
    3.89157e-01    3.85380e-01
    3.90684e-01    3.79547e-01
    3.92294e-01    3.73817e-01
    3.93984e-01    3.68188e-01
    3.95756e-01    3.62660e-01
    3.97608e-01    3.57231e-01
    3.99540e-01    3.51900e-01
    4.01552e-01    3.46665e-01
    4.03645e-01    3.41526e-01
    4.05817e-01    3.36481e-01
    4.08069e-01    3.31529e-01
    4.10400e-01    3.26669e-01
    4.12811e-01    3.21899e-01
    4.15302e-01    3.17218e-01
    4.17872e-01    3.12624e-01
    4.20522e-01    3.08118e-01
    4.23251e-01    3.03697e-01
    4.26061e-01    2.99359e-01
    4.28950e-01    2.95105e-01
    4.31920e-01    2.90933e-01
    4.34970e-01    2.86841e-01
    4.38101e-01    2.82829e-01
    4.41313e-01    2.78895e-01
    4.44606e-01    2.75038e-01
    4.47981e-01    2.71257e-01
    4.51438e-01    2.67551e-01
    4.54977e-01    2.63918e-01
    4.58599e-01    2.60358e-01
    4.62304e-01    2.56870e-01
    4.66092e-01    2.53452e-01
    4.69965e-01    2.50103e-01
    4.73922e-01    2.46823e-01
    4.77964e-01    2.43611e-01
    4.82092e-01    2.40464e-01
    4.86306e-01    2.37383e-01
    4.90606e-01    2.34367e-01
    4.94994e-01    2.31414e-01
    4.99470e-01    2.28523e-01
    5.04034e-01    2.25694e-01
    5.08687e-01    2.22926e-01
    5.13430e-01    2.20218e-01
    5.18264e-01    2.17568e-01
    5.23189e-01    2.14977e-01
    5.28206e-01    2.12443e-01
    5.33315e-01    2.09965e-01
    5.38518e-01    2.07543e-01
    5.43815e-01    2.05176e-01
    5.49207e-01    2.02863e-01
    5.54695e-01    2.00603e-01
    5.60279e-01    1.98396e-01
    5.65960e-01    1.96241e-01
    5.71740e-01    1.94137e-01
    5.77619e-01    1.92084e-01
    5.83598e-01    1.90080e-01
    5.89677e-01    1.88126e-01
    5.95858e-01    1.86221e-01
    6.02142e-01    1.84363e-01
    6.08529e-01    1.82553e-01
    6.15021e-01    1.80790e-01
    6.21617e-01    1.79073e-01
    6.28320e-01    1.77402e-01
    6.35131e-01    1.75776e-01
    6.42049e-01    1.74195e-01
    6.49077e-01    1.72658e-01
    6.56214e-01    1.71165e-01
    6.63463e-01    1.69716e-01
    6.70823e-01    1.68309e-01
    6.78297e-01    1.66945e-01
    6.85884e-01    1.65624e-01
    6.93587e-01    1.64344e-01
    7.01405e-01    1.63106e-01
    7.09340e-01    1.61909e-01
    7.17393e-01    1.60753e-01
    7.25565e-01    1.59637e-01
    7.33857e-01    1.58562e-01
    7.42270e-01    1.57527e-01
    7.50805e-01    1.56532e-01
    7.59462e-01    1.55577e-01
    7.68244e-01    1.54661e-01
    7.77150e-01    1.53784e-01
    7.86181e-01    1.52947e-01
    7.95340e-01    1.52149e-01
    8.04626e-01    1.51390e-01
    8.14040e-01    1.50670e-01
    8.23584e-01    1.49989e-01
    8.33258e-01    1.49347e-01
    8.43063e-01    1.48744e-01
    8.53000e-01    1.48180e-01
    8.63070e-01    1.47655e-01
    8.73274e-01    1.47169e-01
    8.83612e-01    1.46723e-01
    8.94085e-01    1.46315e-01
    9.04693e-01    1.45948e-01
    9.15439e-01    1.45620e-01
    9.26321e-01    1.45332e-01
    9.37341e-01    1.45085e-01
    9.48500e-01    1.44878e-01
    9.59797e-01    1.44712e-01
    9.71234e-01    1.44587e-01
    9.82810e-01    1.44504e-01
    9.94526e-01    1.44463e-01
    1.00638e+00    1.44465e-01
    1.01838e+00    1.44509e-01
    1.03052e+00    1.44598e-01
    1.04280e+00    1.44730e-01
    1.05522e+00    1.44907e-01
    1.06778e+00    1.45130e-01
    1.08048e+00    1.45400e-01
    1.09332e+00    1.45716e-01
    1.10630e+00    1.46080e-01
    1.11942e+00    1.46492e-01
    1.13268e+00    1.46955e-01
    1.14608e+00    1.47468e-01
    1.15962e+00    1.48032e-01
    1.17329e+00    1.48649e-01
    1.18710e+00    1.49321e-01
    1.20104e+00    1.50047e-01
    1.21512e+00    1.50829e-01
    1.22933e+00    1.51670e-01
    1.24367e+00    1.52569e-01
    1.25813e+00    1.53529e-01
    1.27273e+00    1.54551e-01
    1.28744e+00    1.55637e-01
    1.30228e+00    1.56788e-01
    1.31724e+00    1.58007e-01
    1.33231e+00    1.59295e-01
    1.34750e+00    1.60655e-01
    1.36280e+00    1.62087e-01
    1.37820e+00    1.63596e-01
    1.39370e+00    1.65182e-01
    1.40931e+00    1.66848e-01
    1.42500e+00    1.68597e-01
    1.44079e+00    1.70432e-01
    1.45666e+00    1.72354e-01
    1.47260e+00    1.74368e-01
    1.48862e+00    1.76476e-01
    1.50471e+00    1.78681e-01
    1.52085e+00    1.80986e-01
    1.53705e+00    1.83395e-01
    1.55329e+00    1.85912e-01
    1.56957e+00    1.88540e-01
    1.58588e+00    1.91282e-01
    1.60221e+00    1.94144e-01
    1.61855e+00    1.97130e-01
    1.63489e+00    2.00243e-01
    1.65122e+00    2.03488e-01
    1.66752e+00    2.06870e-01
    1.68380e+00    2.10394e-01
    1.70003e+00    2.14065e-01
    1.71620e+00    2.17888e-01
    1.73230e+00    2.21870e-01
    1.74832e+00    2.26014e-01
    1.76423e+00    2.30328e-01
    1.78003e+00    2.34817e-01
    1.79569e+00    2.39488e-01
    1.81121e+00    2.44347e-01
    1.82656e+00    2.49401e-01
    1.84172e+00    2.54657e-01
    1.85667e+00    2.60121e-01
    1.87140e+00    2.65801e-01
    1.88589e+00    2.71705e-01
    1.90010e+00    2.77839e-01
    1.91402e+00    2.84211e-01
    1.92762e+00    2.90830e-01
    1.94089e+00    2.97703e-01
    1.95379e+00    3.04838e-01
    1.96630e+00    3.12243e-01
    1.97840e+00    3.19927e-01
    1.99004e+00    3.27897e-01
    2.00122e+00    3.36161e-01
    2.01189e+00    3.44728e-01
    2.02204e+00    3.53605e-01
    2.03162e+00    3.62801e-01
    2.04061e+00    3.72321e-01
    2.04898e+00    3.82175e-01
    2.05669e+00    3.92368e-01
    2.06372e+00    4.02908e-01
    2.07004e+00    4.13799e-01
    2.07561e+00    4.25048e-01
    2.08040e+00    4.36660e-01
    2.08438e+00    4.48638e-01
    2.08753e+00    4.60986e-01
    2.08980e+00    4.73705e-01
    2.09118e+00    4.86798e-01
    2.09163e+00    5.00264e-01
    2.09114e+00    5.14103e-01
    2.08966e+00    5.28311e-01
    2.08718e+00    5.42885e-01
    2.08369e+00    5.57820e-01
    2.07915e+00    5.73108e-01
    2.07355e+00    5.88740e-01
    2.06687e+00    6.04706e-01
    2.05912e+00    6.20993e-01
    2.05026e+00    6.37586e-01
    2.04031e+00    6.54468e-01
    2.02925e+00    6.71622e-01
    2.01709e+00    6.89024e-01
    2.00384e+00    7.06654e-01
    1.98949e+00    7.24484e-01
    1.97407e+00    7.42488e-01
    1.95758e+00    7.60635e-01
    1.94006e+00    7.78895e-01
    1.92152e+00    7.97234e-01
    1.90199e+00    8.15617e-01
    1.88151e+00    8.34006e-01
    1.86011e+00    8.52363e-01
    1.83783e+00    8.70649e-01
    1.81471e+00    8.88822e-01
    1.79081e+00    9.06841e-01
    1.76616e+00    9.24664e-01
    1.74082e+00    9.42249e-01
    1.71485e+00    9.59552e-01
    1.68830e+00    9.76532e-01
    1.66124e+00    9.93146e-01
    1.63371e+00    1.00935e+00
    1.60578e+00    1.02511e+00
    1.57751e+00    1.04039e+00
    1.54897e+00    1.05514e+00
    1.52021e+00    1.06934e+00
    1.49129e+00    1.08295e+00
    1.46227e+00    1.09593e+00
    1.43321e+00    1.10827e+00
    1.40417e+00    1.11993e+00
    1.37520e+00    1.13089e+00
    1.34635e+00    1.14114e+00
    1.31767e+00    1.15065e+00
    1.28921e+00    1.15941e+00
    1.26101e+00    1.16741e+00
    1.23311e+00    1.17465e+00
    1.20556e+00    1.18110e+00
    1.17838e+00    1.18678e+00
    1.15162e+00    1.19169e+00
    1.12529e+00    1.19582e+00
    1.09942e+00    1.19918e+00
    1.07405e+00    1.20178e+00
    1.04918e+00    1.20364e+00
    1.02484e+00    1.20475e+00
    1.00103e+00    1.20514e+00
    9.77783e-01    1.20482e+00
    9.55094e-01    1.20380e+00
    9.32972e-01    1.20212e+00
    9.11424e-01    1.19978e+00
    8.90453e-01    1.19681e+00
    8.70059e-01    1.19323e+00
    8.50242e-01    1.18907e+00
    8.31000e-01    1.18434e+00
    8.12328e-01    1.17907e+00
    7.94223e-01    1.17328e+00
    7.76677e-01    1.16700e+00
    7.59684e-01    1.16026e+00
    7.43235e-01    1.15307e+00
    7.27322e-01    1.14546e+00
    7.11934e-01    1.13746e+00
    6.97063e-01    1.12909e+00
    6.82696e-01    1.12037e+00
    6.68824e-01    1.11132e+00
    6.55435e-01    1.10197e+00
    6.42517e-01    1.09234e+00
    6.30058e-01    1.08246e+00
    6.18047e-01    1.07233e+00
    6.06473e-01    1.06198e+00
    5.95322e-01    1.05144e+00
    5.84583e-01    1.04071e+00
    5.74245e-01    1.02983e+00
    5.64296e-01    1.01880e+00
    5.54724e-01    1.00764e+00
    5.45519e-01    9.96369e-01
    5.36669e-01    9.85002e-01
    5.28163e-01    9.73554e-01
    5.19991e-01    9.62039e-01
    5.12142e-01    9.50469e-01
    5.04607e-01    9.38858e-01
    4.97376e-01    9.27218e-01
    4.90438e-01    9.15560e-01
    4.83786e-01    9.03895e-01
    4.77409e-01    8.92233e-01
    4.71299e-01    8.80584e-01
    4.65448e-01    8.68958e-01
    4.59848e-01    8.57362e-01
    4.54490e-01    8.45805e-01
    4.49368e-01    8.34295e-01
    4.44473e-01    8.22838e-01
    4.39799e-01    8.11441e-01
    4.35339e-01    8.00111e-01
    4.31087e-01    7.88854e-01
    4.27036e-01    7.77674e-01
    4.23180e-01    7.66576e-01
    4.19513e-01    7.55566e-01
    4.16030e-01    7.44648e-01
    4.12726e-01    7.33825e-01
    4.09595e-01    7.23101e-01
    4.06632e-01    7.12480e-01
    4.03833e-01    7.01964e-01
    4.01194e-01    6.91556e-01
    3.98709e-01    6.81259e-01
    3.96374e-01    6.71075e-01
    3.94187e-01    6.61006e-01
    3.92142e-01    6.51054e-01
    3.90237e-01    6.41219e-01
    3.88467e-01    6.31504e-01
    3.86830e-01    6.21910e-01
    3.85322e-01    6.12438e-01
    3.83940e-01    6.03088e-01
    3.82682e-01    5.93861e-01
    3.81545e-01    5.84758e-01
    3.80526e-01    5.75779e-01
    3.79622e-01    5.66924e-01
    3.78831e-01    5.58194e-01
    3.78151e-01    5.49587e-01
    3.77580e-01    5.41105e-01
    3.77116e-01    5.32748e-01
    3.76756e-01    5.24513e-01
    3.76500e-01    5.16402e-01
    3.76344e-01    5.08414e-01
    3.76288e-01    5.00548e-01
    3.76330e-01    4.92804e-01
    3.76468e-01    4.85181e-01
    3.76701e-01    4.77678e-01
    3.77028e-01    4.70294e-01
    3.77448e-01    4.63028e-01
    3.77958e-01    4.55880e-01
    3.78559e-01    4.48849e-01
    3.79249e-01    4.41933e-01
    3.80027e-01    4.35132e-01
    3.80892e-01    4.28445e-01
    3.81843e-01    4.21869e-01
    3.82881e-01    4.15405e-01
    3.84002e-01    4.09051e-01
    3.85209e-01    4.02806e-01
    3.86498e-01    3.96669e-01
    3.87871e-01    3.90638e-01
    3.89326e-01    3.84712e-01
    3.90863e-01    3.78891e-01
    3.92482e-01    3.73172e-01
    3.94181e-01    3.67555e-01
    3.95962e-01    3.62038e-01
    3.97823e-01    3.56620e-01
    3.99765e-01    3.51300e-01
    4.01786e-01    3.46077e-01
    4.03888e-01    3.40948e-01
    4.06069e-01    3.35914e-01
    4.08330e-01    3.30972e-01
    4.10670e-01    3.26122e-01
    4.13090e-01    3.21362e-01
    4.15590e-01    3.16691e-01
    4.18169e-01    3.12108e-01
    4.20828e-01    3.07611e-01
    4.23566e-01    3.03200e-01
    4.26385e-01    2.98872e-01
    4.29284e-01    2.94627e-01
    4.32262e-01    2.90464e-01
    4.35322e-01    2.86382e-01
    4.38462e-01    2.82378e-01
    4.41683e-01    2.78453e-01
    4.44986e-01    2.74605e-01
    4.48370e-01    2.70832e-01
    4.51836e-01    2.67134e-01
    4.55384e-01    2.63510e-01
    4.59016e-01    2.59958e-01
    4.62730e-01    2.56478e-01
    4.66528e-01    2.53068e-01
    4.70410e-01    2.49727e-01
    4.74377e-01    2.46455e-01
    4.78429e-01    2.43250e-01
    4.82566e-01    2.40111e-01
    4.86790e-01    2.37038e-01
    4.91100e-01    2.34028e-01
    4.95498e-01    2.31082e-01
    4.99984e-01    2.28199e-01
    5.04558e-01    2.25377e-01
    5.09222e-01    2.22616e-01
    5.13975e-01    2.19914e-01
    5.18819e-01    2.17271e-01
    5.23754e-01    2.14686e-01
    5.28782e-01    2.12159e-01
    5.33902e-01    2.09687e-01
    5.39115e-01    2.07272e-01
    5.44423e-01    2.04911e-01
    5.49825e-01    2.02604e-01
    5.55324e-01    2.00350e-01
    5.60919e-01    1.98149e-01
    5.66612e-01    1.96000e-01
    5.72403e-01    1.93902e-01
    5.78293e-01    1.91854e-01
    5.84283e-01    1.89856e-01
    5.90374e-01    1.87907e-01
    5.96567e-01    1.86007e-01
    6.02862e-01    1.84155e-01
    6.09261e-01    1.82350e-01
    6.15765e-01    1.80592e-01
    6.22374e-01    1.78881e-01
    6.29089e-01    1.77215e-01
    6.35911e-01    1.75594e-01
    6.42842e-01    1.74018e-01
    6.49882e-01    1.72486e-01
    6.57032e-01    1.70998e-01
    6.64293e-01    1.69554e-01
    6.71666e-01    1.68152e-01
    6.79153e-01    1.66793e-01
    6.86753e-01    1.65476e-01
    6.94469e-01    1.64201e-01
    7.02300e-01    1.62968e-01
    7.10249e-01    1.61775e-01
    7.18316e-01    1.60624e-01
    7.26501e-01    1.59513e-01
    7.34807e-01    1.58442e-01
    7.43234e-01    1.57412e-01
    7.51782e-01    1.56421e-01
    7.60454e-01    1.55471e-01
    7.69249e-01    1.54559e-01
    7.78169e-01    1.53687e-01
    7.87215e-01    1.52855e-01
    7.96388e-01    1.52061e-01
    8.05689e-01    1.51306e-01
    8.15118e-01    1.50591e-01
    8.24676e-01    1.49914e-01
    8.34365e-01    1.49277e-01
    8.44185e-01    1.48678e-01
    8.54138e-01    1.48119e-01
    8.64223e-01    1.47598e-01
    8.74441e-01    1.47117e-01
    8.84795e-01    1.46674e-01
    8.95283e-01    1.46272e-01
    9.05907e-01    1.45909e-01
    9.16668e-01    1.45585e-01
    9.27566e-01    1.45302e-01
    9.38602e-01    1.45059e-01
    9.49776e-01    1.44857e-01
    9.61089e-01    1.44696e-01
    9.72542e-01    1.44575e-01
    9.84134e-01    1.44497e-01
    9.95866e-01    1.44461e-01
    1.00774e+00    1.44467e-01
    1.01975e+00    1.44517e-01
    1.03191e+00    1.44610e-01
    1.04420e+00    1.44748e-01
    1.05664e+00    1.44931e-01
    1.06921e+00    1.45159e-01
    1.08193e+00    1.45433e-01
    1.09479e+00    1.45755e-01
    1.10778e+00    1.46124e-01
    1.12092e+00    1.46542e-01
    1.13420e+00    1.47010e-01
    1.14761e+00    1.47529e-01
    1.16116e+00    1.48100e-01
    1.17485e+00    1.48723e-01
    1.18868e+00    1.49400e-01
    1.20263e+00    1.50133e-01
    1.21673e+00    1.50922e-01
    1.23095e+00    1.51769e-01
    1.24530e+00    1.52675e-01
    1.25978e+00    1.53642e-01
    1.27439e+00    1.54671e-01
    1.28912e+00    1.55764e-01
    1.30397e+00    1.56923e-01
    1.31895e+00    1.58150e-01
    1.33403e+00    1.59446e-01
    1.34923e+00    1.60814e-01
    1.36454e+00    1.62255e-01
    1.37995e+00    1.63772e-01
    1.39547e+00    1.65367e-01
    1.41108e+00    1.67043e-01
    1.42679e+00    1.68801e-01
    1.44259e+00    1.70646e-01
    1.45846e+00    1.72579e-01
    1.47442e+00    1.74603e-01
    1.49045e+00    1.76721e-01
    1.50654e+00    1.78937e-01
    1.52269e+00    1.81254e-01
    1.53889e+00    1.83676e-01
    1.55514e+00    1.86205e-01
    1.57142e+00    1.88845e-01
    1.58774e+00    1.91602e-01
    1.60407e+00    1.94477e-01
    1.62040e+00    1.97477e-01
    1.63674e+00    2.00605e-01
    1.65307e+00    2.03865e-01
    1.66937e+00    2.07263e-01
    1.68564e+00    2.10804e-01
    1.70187e+00    2.14492e-01
    1.71803e+00    2.18333e-01
    1.73412e+00    2.22332e-01
    1.75013e+00    2.26496e-01
    1.76603e+00    2.30829e-01
    1.78181e+00    2.35339e-01
    1.79746e+00    2.40031e-01
    1.81296e+00    2.44912e-01
    1.82829e+00    2.49988e-01
    1.84343e+00    2.55267e-01
    1.85836e+00    2.60756e-01
    1.87306e+00    2.66461e-01
    1.88751e+00    2.72390e-01
    1.90169e+00    2.78551e-01
    1.91558e+00    2.84951e-01
    1.92915e+00    2.91598e-01
    1.94238e+00    2.98500e-01
    1.95523e+00    3.05666e-01
    1.96770e+00    3.13102e-01
    1.97974e+00    3.20818e-01
    1.99134e+00    3.28821e-01
    2.00246e+00    3.37119e-01
    2.01307e+00    3.45721e-01
    2.02315e+00    3.54634e-01
    2.03267e+00    3.63866e-01
    2.04159e+00    3.73424e-01
    2.04989e+00    3.83316e-01
    2.05753e+00    3.93548e-01
    2.06448e+00    4.04127e-01
    2.07071e+00    4.15059e-01
    2.07619e+00    4.26349e-01
    2.08089e+00    4.38002e-01
    2.08478e+00    4.50022e-01
    2.08783e+00    4.62412e-01
    2.09001e+00    4.75174e-01
    2.09128e+00    4.88309e-01
    2.09163e+00    5.01818e-01
    2.09102e+00    5.15698e-01
    2.08943e+00    5.29949e-01
    2.08684e+00    5.44564e-01
    2.08322e+00    5.59539e-01
    2.07856e+00    5.74867e-01
    2.07284e+00    5.90537e-01
    2.06605e+00    6.06540e-01
    2.05817e+00    6.22863e-01
    2.04919e+00    6.39490e-01
    2.03911e+00    6.56404e-01
    2.02793e+00    6.73587e-01
    2.01564e+00    6.91016e-01
    2.00226e+00    7.08670e-01
    1.98779e+00    7.26521e-01
    1.97225e+00    7.44543e-01
    1.95564e+00    7.62705e-01
    1.93800e+00    7.80975e-01
    1.91935e+00    7.99321e-01
    1.89971e+00    8.17706e-01
    1.87913e+00    8.36093e-01
    1.85762e+00    8.54445e-01
    1.83524e+00    8.72720e-01
    1.81204e+00    8.90877e-01
    1.78804e+00    9.08877e-01
    1.76331e+00    9.26675e-01
    1.73790e+00    9.44230e-01
    1.71186e+00    9.61498e-01
    1.68525e+00    9.78438e-01
    1.65813e+00    9.95008e-01
    1.63055e+00    1.01117e+00
    1.60259e+00    1.02688e+00
    1.57428e+00    1.04209e+00
    1.54571e+00    1.05679e+00
    1.51693e+00    1.07092e+00
    1.48800e+00    1.08445e+00
    1.45897e+00    1.09737e+00
    1.42991e+00    1.10963e+00
    1.40087e+00    1.12121e+00
    1.37191e+00    1.13210e+00
    1.34308e+00    1.14226e+00
    1.31442e+00    1.15168e+00
    1.28599e+00    1.16036e+00
    1.25782e+00    1.16827e+00
    1.22996e+00    1.17542e+00
    1.20245e+00    1.18179e+00
    1.17532e+00    1.18738e+00
    1.14860e+00    1.19220e+00
    1.12233e+00    1.19624e+00
    1.09652e+00    1.19952e+00
    1.07120e+00    1.20203e+00
    1.04639e+00    1.20380e+00
    1.02211e+00    1.20483e+00
    9.98365e-01    1.20514e+00
    9.75177e-01    1.20474e+00
    9.52552e-01    1.20365e+00
    9.30495e-01    1.20189e+00
    9.09013e-01    1.19948e+00
    8.88107e-01    1.19644e+00
    8.67779e-01    1.19279e+00
    8.48027e-01    1.18856e+00
    8.28850e-01    1.18377e+00
    8.10243e-01    1.17844e+00
    7.92201e-01    1.17259e+00
    7.74719e-01    1.16626e+00
    7.57788e-01    1.15946e+00
    7.41400e-01    1.15223e+00
    7.25547e-01    1.14457e+00
    7.10219e-01    1.13653e+00
    6.95405e-01    1.12812e+00
    6.81096e-01    1.11936e+00
    6.67279e-01    1.11027e+00
    6.53944e-01    1.10089e+00
    6.41078e-01    1.09123e+00
    6.28671e-01    1.08132e+00
    6.16711e-01    1.07116e+00
    6.05185e-01    1.06079e+00
    5.94081e-01    1.05023e+00
    5.83389e-01    1.03949e+00
    5.73095e-01    1.02858e+00
    5.63190e-01    1.01754e+00
    5.53660e-01    1.00636e+00
    5.44496e-01    9.95082e-01
    5.35685e-01    9.83706e-01
    5.27218e-01    9.72249e-01
    5.19083e-01    9.60727e-01
    5.11271e-01    9.49152e-01
    5.03771e-01    9.37537e-01
    4.96573e-01    9.25894e-01
    4.89668e-01    9.14235e-01
    4.83047e-01    9.02570e-01
    4.76701e-01    8.90909e-01
    4.70621e-01    8.79262e-01
    4.64799e-01    8.67639e-01
    4.59227e-01    8.56047e-01
    4.53896e-01    8.44495e-01
    4.48800e-01    8.32990e-01
    4.43931e-01    8.21540e-01
    4.39282e-01    8.10151e-01
    4.34846e-01    7.98829e-01
    4.30617e-01    7.87580e-01
    4.26588e-01    7.76409e-01
    4.22754e-01    7.65321e-01
    4.19108e-01    7.54321e-01
    4.15646e-01    7.43413e-01
    4.12362e-01    7.32602e-01
    4.09250e-01    7.21889e-01
    4.06306e-01    7.11280e-01
    4.03526e-01    7.00776e-01
    4.00904e-01    6.90381e-01
    3.98436e-01    6.80097e-01
    3.96118e-01    6.69926e-01
    3.93947e-01    6.59870e-01
    3.91919e-01    6.49930e-01
    3.90029e-01    6.40109e-01
    3.88274e-01    6.30408e-01
    3.86652e-01    6.20828e-01
    3.85159e-01    6.11369e-01
    3.83791e-01    6.02033e-01
    3.82547e-01    5.92821e-01
    3.81423e-01    5.83732e-01
    3.80417e-01    5.74767e-01
    3.79526e-01    5.65926e-01
    3.78748e-01    5.57210e-01
    3.78081e-01    5.48618e-01
    3.77522e-01    5.40150e-01
    3.77070e-01    5.31806e-01
    3.76722e-01    5.23586e-01
    3.76477e-01    5.15489e-01
    3.76333e-01    5.07515e-01
    3.76288e-01    4.99663e-01
    3.76341e-01    4.91932e-01
    3.76490e-01    4.84322e-01
    3.76734e-01    4.76833e-01
    3.77071e-01    4.69462e-01
    3.77501e-01    4.62210e-01
    3.78022e-01    4.55076e-01
    3.78633e-01    4.48058e-01
    3.79333e-01    4.41155e-01
    3.80121e-01    4.34367e-01
    3.80996e-01    4.27692e-01
    3.81957e-01    4.21129e-01
    3.83004e-01    4.14678e-01
    3.84135e-01    4.08336e-01
    3.85351e-01    4.02103e-01
    3.86650e-01    3.95978e-01
    3.88032e-01    3.89959e-01
    3.89496e-01    3.84046e-01
    3.91043e-01    3.78236e-01
    3.92671e-01    3.72529e-01
    3.94380e-01    3.66923e-01
    3.96169e-01    3.61418e-01
    3.98040e-01    3.56011e-01
    3.99990e-01    3.50702e-01
    4.02021e-01    3.45489e-01
    4.04131e-01    3.40372e-01
    4.06322e-01    3.35348e-01
    4.08591e-01    3.30417e-01
    4.10941e-01    3.25577e-01
    4.13370e-01    3.20827e-01
    4.15879e-01    3.16166e-01
    4.18467e-01    3.11593e-01
    4.21135e-01    3.07106e-01
    4.23882e-01    3.02704e-01
    4.26710e-01    2.98386e-01
    4.29618e-01    2.94150e-01
    4.32606e-01    2.89996e-01
    4.35675e-01    2.85923e-01
    4.38824e-01    2.81928e-01
    4.42054e-01    2.78012e-01
    4.45366e-01    2.74172e-01
    4.48760e-01    2.70408e-01
    4.52235e-01    2.66719e-01
    4.55793e-01    2.63103e-01
    4.59434e-01    2.59559e-01
    4.63157e-01    2.56087e-01
    4.66965e-01    2.52685e-01
    4.70857e-01    2.49352e-01
    4.74833e-01    2.46088e-01
    4.78895e-01    2.42890e-01
    4.83042e-01    2.39759e-01
    4.87275e-01    2.36692e-01
    4.91596e-01    2.33690e-01
    4.96003e-01    2.30752e-01
    5.00499e-01    2.27875e-01
    5.05083e-01    2.25060e-01
    5.09757e-01    2.22306e-01
    5.14521e-01    2.19611e-01
    5.19375e-01    2.16975e-01
    5.24321e-01    2.14396e-01
    5.29358e-01    2.11875e-01
    5.34489e-01    2.09410e-01
    5.39713e-01    2.07001e-01
    5.45032e-01    2.04646e-01
    5.50445e-01    2.02345e-01
    5.55955e-01    2.00097e-01
    5.61561e-01    1.97902e-01
    5.67265e-01    1.95759e-01
    5.73067e-01    1.93666e-01
    5.78968e-01    1.91624e-01
    5.84970e-01    1.89632e-01
    5.91072e-01    1.87689e-01
    5.97277e-01    1.85794e-01
    6.03584e-01    1.83948e-01
    6.09995e-01    1.82148e-01
    6.16510e-01    1.80396e-01
    6.23131e-01    1.78689e-01
    6.29858e-01    1.77028e-01
    6.36693e-01    1.75413e-01
    6.43636e-01    1.73842e-01
    6.50689e-01    1.72315e-01
    6.57851e-01    1.70832e-01
    6.65125e-01    1.69392e-01
    6.72511e-01    1.67996e-01
    6.80011e-01    1.66641e-01
    6.87624e-01    1.65329e-01
    6.95353e-01    1.64059e-01
    7.03198e-01    1.62830e-01
    7.11160e-01    1.61642e-01
    7.19240e-01    1.60496e-01
    7.27439e-01    1.59389e-01
    7.35758e-01    1.58323e-01
    7.44199e-01    1.57297e-01
    7.52761e-01    1.56311e-01
    7.61447e-01    1.55365e-01
    7.70256e-01    1.54458e-01
    7.79191e-01    1.53591e-01
    7.88251e-01    1.52762e-01
    7.97438e-01    1.51973e-01
    8.06753e-01    1.51223e-01
    8.16197e-01    1.50512e-01
    8.25770e-01    1.49840e-01
    8.35474e-01    1.49207e-01
    8.45309e-01    1.48613e-01
    8.55277e-01    1.48057e-01
    8.65377e-01    1.47541e-01
    8.75611e-01    1.47064e-01
    8.85979e-01    1.46627e-01
    8.96483e-01    1.46228e-01
    9.07123e-01    1.45870e-01
    9.17899e-01    1.45551e-01
    9.28813e-01    1.45272e-01
    9.39865e-01    1.45034e-01
    9.51054e-01    1.44836e-01
    9.62383e-01    1.44680e-01
    9.73852e-01    1.44564e-01
    9.85460e-01    1.44491e-01
    9.97208e-01    1.44460e-01
    1.00910e+00    1.44471e-01
    1.02113e+00    1.44525e-01
    1.03330e+00    1.44624e-01
    1.04561e+00    1.44766e-01
    1.05806e+00    1.44954e-01
    1.07065e+00    1.45187e-01
    1.08338e+00    1.45467e-01
    1.09626e+00    1.45794e-01
    1.10927e+00    1.46169e-01
    1.12242e+00    1.46593e-01
    1.13571e+00    1.47067e-01
    1.14914e+00    1.47591e-01
    1.16271e+00    1.48168e-01
    1.17642e+00    1.48797e-01
    1.19026e+00    1.49481e-01
    1.20423e+00    1.50220e-01
    1.21834e+00    1.51015e-01
    1.23257e+00    1.51869e-01
    1.24694e+00    1.52782e-01
    1.26144e+00    1.53756e-01
    1.27606e+00    1.54792e-01
    1.29080e+00    1.55893e-01
    1.30567e+00    1.57059e-01
    1.32065e+00    1.58294e-01
    1.33575e+00    1.59598e-01
    1.35097e+00    1.60974e-01
    1.36629e+00    1.62423e-01
    1.38171e+00    1.63949e-01
    1.39724e+00    1.65553e-01
    1.41286e+00    1.67238e-01
    1.42858e+00    1.69006e-01
    1.44439e+00    1.70861e-01
    1.46027e+00    1.72804e-01
    1.47624e+00    1.74839e-01
    1.49227e+00    1.76968e-01
    1.50837e+00    1.79196e-01
    1.52453e+00    1.81524e-01
    1.54074e+00    1.83957e-01
    1.55699e+00    1.86499e-01
    1.57328e+00    1.89153e-01
    1.58959e+00    1.91922e-01
    1.60592e+00    1.94812e-01
    1.62226e+00    1.97826e-01
    1.63860e+00    2.00968e-01
    1.65492e+00    2.04244e-01
    1.67122e+00    2.07658e-01
    1.68749e+00    2.11215e-01
    1.70371e+00    2.14920e-01
    1.71987e+00    2.18779e-01
    1.73595e+00    2.22797e-01
    1.75194e+00    2.26979e-01
    1.76783e+00    2.31332e-01
    1.78360e+00    2.35862e-01
    1.79923e+00    2.40576e-01
    1.81471e+00    2.45478e-01
    1.83002e+00    2.50578e-01
    1.84513e+00    2.55880e-01
    1.86004e+00    2.61393e-01
    1.87472e+00    2.67123e-01
    1.88914e+00    2.73078e-01
    1.90329e+00    2.79266e-01
    1.91714e+00    2.85693e-01
    1.93067e+00    2.92369e-01
    1.94386e+00    2.99301e-01
    1.95667e+00    3.06497e-01
    1.96909e+00    3.13965e-01
    1.98108e+00    3.21712e-01
    1.99263e+00    3.29749e-01
    2.00369e+00    3.38081e-01
    2.01424e+00    3.46718e-01
    2.02426e+00    3.55666e-01
    2.03371e+00    3.64935e-01
    2.04256e+00    3.74531e-01
    2.05079e+00    3.84461e-01
    2.05835e+00    3.94732e-01
    2.06522e+00    4.05351e-01
    2.07137e+00    4.16324e-01
    2.07677e+00    4.27655e-01
    2.08138e+00    4.39349e-01
    2.08517e+00    4.51411e-01
    2.08812e+00    4.63843e-01
    2.09020e+00    4.76647e-01
    2.09137e+00    4.89825e-01
    2.09161e+00    5.03376e-01
    2.09089e+00    5.17299e-01
    2.08919e+00    5.31591e-01
    2.08648e+00    5.46247e-01
    2.08275e+00    5.61263e-01
    2.07797e+00    5.76630e-01
    2.07213e+00    5.92339e-01
    2.06521e+00    6.08379e-01
    2.05720e+00    6.24737e-01
    2.04810e+00    6.41397e-01
    2.03789e+00    6.58343e-01
    2.02659e+00    6.75555e-01
    2.01418e+00    6.93011e-01
    2.00067e+00    7.10688e-01
    1.98608e+00    7.28560e-01
    1.97041e+00    7.46599e-01
    1.95369e+00    7.64775e-01
    1.93594e+00    7.83056e-01
    1.91717e+00    8.01408e-01
    1.89742e+00    8.19796e-01
    1.87673e+00    8.38181e-01
    1.85512e+00    8.56525e-01
    1.83265e+00    8.74789e-01
    1.80935e+00    8.92931e-01
    1.78527e+00    9.10910e-01
    1.76046e+00    9.28682e-01
    1.73497e+00    9.46207e-01
    1.70887e+00    9.63440e-01
    1.68220e+00    9.80340e-01
    1.65502e+00    9.96866e-01
    1.62740e+00    1.01298e+00
    1.59939e+00    1.02863e+00
    1.57105e+00    1.04379e+00
    1.54245e+00    1.05842e+00
    1.51365e+00    1.07249e+00
    1.48470e+00    1.08595e+00
    1.45567e+00    1.09879e+00
    1.42661e+00    1.11098e+00
    1.39758e+00    1.12248e+00
    1.36863e+00    1.13329e+00
    1.33981e+00    1.14337e+00
    1.31118e+00    1.15271e+00
    1.28277e+00    1.16130e+00
    1.25464e+00    1.16912e+00
    1.22682e+00    1.17618e+00
    1.19935e+00    1.18246e+00
    1.17226e+00    1.18797e+00
    1.14559e+00    1.19269e+00
    1.11937e+00    1.19665e+00
    1.09361e+00    1.19984e+00
    1.06835e+00    1.20227e+00
    1.04360e+00    1.20395e+00
    1.01938e+00    1.20490e+00
    9.95703e-01    1.20512e+00
    9.72578e-01    1.20465e+00
    9.50017e-01    1.20348e+00
    9.28026e-01    1.20164e+00
    9.06609e-01    1.19916e+00
    8.85769e-01    1.19605e+00
    8.65506e-01    1.19234e+00
    8.45820e-01    1.18804e+00
    8.26707e-01    1.18319e+00
    8.08165e-01    1.17780e+00
    7.90187e-01    1.17190e+00
    7.72768e-01    1.16551e+00
    7.55899e-01    1.15866e+00
    7.39573e-01    1.15138e+00
    7.23780e-01    1.14368e+00
    7.08510e-01    1.13559e+00
    6.93755e-01    1.12714e+00
    6.79502e-01    1.11834e+00
    6.65740e-01    1.10922e+00
    6.52459e-01    1.09981e+00
    6.39646e-01    1.09012e+00
    6.27290e-01    1.08017e+00
    6.15380e-01    1.07000e+00
    6.03902e-01    1.05960e+00
    5.92846e-01    1.04902e+00
    5.82199e-01    1.03825e+00
    5.71951e-01    1.02733e+00
    5.62088e-01    1.01627e+00
    5.52601e-01    1.00509e+00
    5.43477e-01    9.93794e-01
    5.34706e-01    9.82408e-01
    5.26277e-01    9.70943e-01
    5.18180e-01    9.59414e-01
    5.10403e-01    9.47834e-01
    5.02938e-01    9.36216e-01
    4.95774e-01    9.24570e-01
    4.88902e-01    9.12910e-01
    4.82313e-01    9.01245e-01
    4.75997e-01    8.89585e-01
    4.69947e-01    8.77940e-01
    4.64154e-01    8.66320e-01
    4.58609e-01    8.54732e-01
    4.53306e-01    8.43185e-01
    4.48236e-01    8.31687e-01
    4.43392e-01    8.20243e-01
    4.38767e-01    8.08861e-01
    4.34355e-01    7.97547e-01
    4.30149e-01    7.86306e-01
    4.26143e-01    7.75145e-01
    4.22330e-01    7.64067e-01
    4.18706e-01    7.53077e-01
    4.15264e-01    7.42180e-01
    4.12000e-01    7.31380e-01
    4.08907e-01    7.20679e-01
    4.05982e-01    7.10081e-01
    4.03220e-01    6.99590e-01
    4.00616e-01    6.89207e-01
    3.98165e-01    6.78935e-01
    3.95864e-01    6.68777e-01
    3.93710e-01    6.58734e-01
    3.91697e-01    6.48809e-01
    3.89823e-01    6.39001e-01
    3.88083e-01    6.29314e-01
    3.86476e-01    6.19747e-01
    3.84997e-01    6.10303e-01
    3.83644e-01    6.00981e-01
    3.82413e-01    5.91782e-01
    3.81303e-01    5.82707e-01
    3.80310e-01    5.73756e-01
    3.79432e-01    5.64929e-01
    3.78667e-01    5.56227e-01
    3.78012e-01    5.47649e-01
    3.77465e-01    5.39196e-01
    3.77025e-01    5.30866e-01
    3.76689e-01    5.22660e-01
    3.76455e-01    5.14577e-01
    3.76323e-01    5.06616e-01
    3.76289e-01    4.98778e-01
    3.76353e-01    4.91061e-01
    3.76513e-01    4.83466e-01
    3.76767e-01    4.75989e-01
    3.77115e-01    4.68633e-01
    3.77556e-01    4.61394e-01
    3.78087e-01    4.54273e-01
    3.78708e-01    4.47268e-01
    3.79418e-01    4.40378e-01
    3.80216e-01    4.33603e-01
    3.81100e-01    4.26941e-01
    3.82072e-01    4.20391e-01
    3.83128e-01    4.13952e-01
    3.84269e-01    4.07623e-01
    3.85494e-01    4.01402e-01
    3.86803e-01    3.95289e-01
    3.88194e-01    3.89282e-01
    3.89668e-01    3.83380e-01
    3.91224e-01    3.77582e-01
    3.92861e-01    3.71887e-01
    3.94579e-01    3.66293e-01
    3.96378e-01    3.60798e-01
    3.98257e-01    3.55403e-01
    4.00217e-01    3.50105e-01
    4.02257e-01    3.44903e-01
    4.04376e-01    3.39796e-01
    4.06575e-01    3.34783e-01
    4.08854e-01    3.29862e-01
    4.11213e-01    3.25033e-01
    4.13651e-01    3.20293e-01
    4.16169e-01    3.15642e-01
    4.18766e-01    3.11079e-01
    4.21443e-01    3.06601e-01
    4.24200e-01    3.02209e-01
    4.27036e-01    2.97900e-01
    4.29953e-01    2.93674e-01
    4.32951e-01    2.89530e-01
    4.36028e-01    2.85465e-01
    4.39187e-01    2.81479e-01
    4.42426e-01    2.77572e-01
    4.45747e-01    2.73741e-01
    4.49150e-01    2.69985e-01
    4.52635e-01    2.66304e-01
    4.56202e-01    2.62697e-01
    4.59852e-01    2.59161e-01
    4.63586e-01    2.55697e-01
    4.67403e-01    2.52303e-01
    4.71304e-01    2.48978e-01
    4.75290e-01    2.45721e-01
    4.79361e-01    2.42531e-01
    4.83518e-01    2.39407e-01
    4.87762e-01    2.36348e-01
    4.92092e-01    2.33353e-01
    4.96510e-01    2.30422e-01
    5.01015e-01    2.27552e-01
    5.05610e-01    2.24744e-01
    5.10294e-01    2.21996e-01
    5.15068e-01    2.19308e-01
    5.19932e-01    2.16679e-01
    5.24888e-01    2.14107e-01
    5.29937e-01    2.11592e-01
    5.35078e-01    2.09134e-01
    5.40313e-01    2.06730e-01
    5.45642e-01    2.04382e-01
    5.51066e-01    2.02087e-01
    5.56587e-01    1.99845e-01
    5.62204e-01    1.97656e-01
    5.67919e-01    1.95518e-01
    5.73732e-01    1.93432e-01
    5.79645e-01    1.91396e-01
    5.85658e-01    1.89409e-01
    5.91772e-01    1.87471e-01
    5.97988e-01    1.85582e-01
    6.04307e-01    1.83741e-01
    6.10730e-01    1.81947e-01
    6.17257e-01    1.80199e-01
    6.23890e-01    1.78498e-01
    6.30629e-01    1.76842e-01
    6.37476e-01    1.75232e-01
    6.44432e-01    1.73666e-01
    6.51497e-01    1.72144e-01
    6.58672e-01    1.70666e-01
    6.65959e-01    1.69231e-01
    6.73358e-01    1.67840e-01
    6.80870e-01    1.66490e-01
    6.88496e-01    1.65183e-01
    6.96238e-01    1.63917e-01
    7.04096e-01    1.62693e-01
    7.12072e-01    1.61510e-01
    7.20165e-01    1.60368e-01
    7.28378e-01    1.59266e-01
    7.36711e-01    1.58205e-01
    7.45165e-01    1.57183e-01
    7.53742e-01    1.56202e-01
    7.62441e-01    1.55260e-01
    7.71265e-01    1.54358e-01
    7.80214e-01    1.53495e-01
    7.89288e-01    1.52671e-01
    7.98490e-01    1.51886e-01
    8.07820e-01    1.51141e-01
    8.17278e-01    1.50434e-01
    8.26866e-01    1.49766e-01
    8.36585e-01    1.49137e-01
    8.46435e-01    1.48548e-01
    8.56417e-01    1.47997e-01
    8.66533e-01    1.47485e-01
    8.76782e-01    1.47013e-01
    8.87166e-01    1.46579e-01
    8.97685e-01    1.46186e-01
    9.08340e-01    1.45832e-01
    9.19132e-01    1.45517e-01
    9.30062e-01    1.45243e-01
    9.41129e-01    1.45010e-01
    9.52334e-01    1.44817e-01
    9.63679e-01    1.44665e-01
    9.75163e-01    1.44554e-01
    9.86787e-01    1.44485e-01
    9.98551e-01    1.44459e-01
    1.01046e+00    1.44475e-01
    1.02250e+00    1.44534e-01
    1.03469e+00    1.44638e-01
    1.04701e+00    1.44785e-01
    1.05948e+00    1.44978e-01
    1.07209e+00    1.45217e-01
    1.08484e+00    1.45502e-01
    1.09773e+00    1.45834e-01
    1.11076e+00    1.46215e-01
    1.12393e+00    1.46644e-01
    1.13723e+00    1.47124e-01
    1.15068e+00    1.47654e-01
    1.16426e+00    1.48237e-01
    1.17798e+00    1.48872e-01
    1.19184e+00    1.49562e-01
    1.20582e+00    1.50307e-01
    1.21995e+00    1.51109e-01
    1.23420e+00    1.51969e-01
    1.24858e+00    1.52889e-01
    1.26309e+00    1.53870e-01
    1.27773e+00    1.54914e-01
    1.29249e+00    1.56022e-01
    1.30737e+00    1.57196e-01
    1.32236e+00    1.58438e-01
    1.33748e+00    1.59751e-01
    1.35270e+00    1.61135e-01
    1.36803e+00    1.62593e-01
    1.38347e+00    1.64127e-01
    1.39901e+00    1.65741e-01
    1.41465e+00    1.67435e-01
    1.43037e+00    1.69213e-01
    1.44619e+00    1.71077e-01
    1.46208e+00    1.73030e-01
    1.47806e+00    1.75076e-01
    1.49410e+00    1.77216e-01
    1.51020e+00    1.79455e-01
    1.52637e+00    1.81795e-01
    1.54258e+00    1.84241e-01
    1.55884e+00    1.86795e-01
    1.57513e+00    1.89461e-01
    1.59144e+00    1.92244e-01
    1.60778e+00    1.95148e-01
    1.62412e+00    1.98176e-01
    1.64045e+00    2.01334e-01
    1.65678e+00    2.04625e-01
    1.67307e+00    2.08055e-01
    1.68934e+00    2.11628e-01
    1.70555e+00    2.15351e-01
    1.72170e+00    2.19227e-01
    1.73777e+00    2.23263e-01
    1.75375e+00    2.27465e-01
    1.76963e+00    2.31838e-01
    1.78538e+00    2.36389e-01
    1.80100e+00    2.41123e-01
    1.81646e+00    2.46048e-01
    1.83175e+00    2.51170e-01
    1.84684e+00    2.56496e-01
    1.86172e+00    2.62033e-01
    1.87637e+00    2.67788e-01
    1.89076e+00    2.73769e-01
    1.90488e+00    2.79984e-01
    1.91869e+00    2.86439e-01
    1.93219e+00    2.93144e-01
    1.94533e+00    3.00105e-01
    1.95810e+00    3.07331e-01
    1.97047e+00    3.14830e-01
    1.98242e+00    3.22611e-01
    1.99391e+00    3.30680e-01
    2.00491e+00    3.39047e-01
    2.01541e+00    3.47718e-01
    2.02537e+00    3.56703e-01
    2.03475e+00    3.66008e-01
    2.04353e+00    3.75642e-01
    2.05168e+00    3.85610e-01
    2.05917e+00    3.95921e-01
    2.06596e+00    4.06580e-01
    2.07202e+00    4.17593e-01
    2.07733e+00    4.28965e-01
    2.08185e+00    4.40701e-01
    2.08555e+00    4.52805e-01
    2.08840e+00    4.65279e-01
    2.09038e+00    4.78126e-01
    2.09144e+00    4.91346e-01
    2.09157e+00    5.04939e-01
    2.09074e+00    5.18904e-01
    2.08893e+00    5.33237e-01
    2.08611e+00    5.47935e-01
    2.08226e+00    5.62991e-01
    2.07736e+00    5.78397e-01
    2.07139e+00    5.94145e-01
    2.06435e+00    6.10221e-01
    2.05622e+00    6.26614e-01
    2.04699e+00    6.43308e-01
    2.03666e+00    6.60285e-01
    2.02523e+00    6.77526e-01
    2.01270e+00    6.95009e-01
    1.99907e+00    7.12709e-01
    1.98435e+00    7.30602e-01
    1.96857e+00    7.48658e-01
    1.95173e+00    7.66848e-01
    1.93385e+00    7.85138e-01
    1.91497e+00    8.03496e-01
    1.89512e+00    8.21885e-01
    1.87432e+00    8.40268e-01
    1.85261e+00    8.58605e-01
    1.83004e+00    8.76857e-01
    1.80665e+00    8.94983e-01
    1.78249e+00    9.12940e-01
    1.75760e+00    9.30687e-01
    1.73204e+00    9.48180e-01
    1.70587e+00    9.65378e-01
    1.67913e+00    9.82237e-01
    1.65190e+00    9.98717e-01
    1.62423e+00    1.01478e+00
    1.59618e+00    1.03038e+00
    1.56781e+00    1.04548e+00
    1.53919e+00    1.06005e+00
    1.51037e+00    1.07405e+00
    1.48141e+00    1.08744e+00
    1.45237e+00    1.10021e+00
    1.42331e+00    1.11232e+00


==> data/pp_phase_x_2.00_y_1.00.csv <==
    1.99867e+00    1.00100e+00
    1.96475e+00    1.02587e+00
    1.92982e+00    1.05046e+00
    1.89396e+00    1.07468e+00
    1.85729e+00    1.09847e+00
    1.81990e+00    1.12175e+00
    1.78189e+00    1.14443e+00
    1.74338e+00    1.16646e+00
    1.70447e+00    1.18777e+00
    1.66526e+00    1.20828e+00
    1.62587e+00    1.22794e+00
    1.58639e+00    1.24669e+00
    1.54693e+00    1.26447e+00
    1.50758e+00    1.28125e+00
    1.46844e+00    1.29698e+00
    1.42959e+00    1.31162e+00
    1.39112e+00    1.32514e+00
    1.35309e+00    1.33753e+00
    1.31559e+00    1.34875e+00
    1.27867e+00    1.35880e+00
    1.24240e+00    1.36768e+00
    1.20682e+00    1.37538e+00
    1.17198e+00    1.38191e+00
    1.13793e+00    1.38727e+00
    1.10468e+00    1.39148e+00
    1.07228e+00    1.39456e+00
    1.04074e+00    1.39653e+00
    1.01008e+00    1.39741e+00
    9.80315e-01    1.39724e+00
    9.51446e-01    1.39605e+00
    9.23479e-01    1.39387e+00
    8.96414e-01    1.39073e+00
    8.70247e-01    1.38668e+00
    8.44970e-01    1.38175e+00
    8.20573e-01    1.37598e+00
    7.97045e-01    1.36941e+00
    7.74371e-01    1.36210e+00
    7.52534e-01    1.35406e+00
    7.31517e-01    1.34535e+00
    7.11301e-01    1.33601e+00
    6.91866e-01    1.32608e+00
    6.73192e-01    1.31560e+00
    6.55256e-01    1.30460e+00
    6.38037e-01    1.29312e+00
    6.21512e-01    1.28121e+00
    6.05660e-01    1.26889e+00
    5.90459e-01    1.25620e+00
    5.75886e-01    1.24318e+00
    5.61920e-01    1.22985e+00
    5.48538e-01    1.21625e+00
    5.35720e-01    1.20240e+00
    5.23445e-01    1.18834e+00
    5.11693e-01    1.17410e+00
    5.00443e-01    1.15969e+00
    4.89677e-01    1.14514e+00
    4.79376e-01    1.13047e+00
    4.69522e-01    1.11572e+00
    4.60098e-01    1.10089e+00
    4.51086e-01    1.08600e+00
    4.42470e-01    1.07109e+00
    4.34235e-01    1.05615e+00
    4.26365e-01    1.04122e+00
    4.18846e-01    1.02629e+00
    4.11665e-01    1.01140e+00
    4.04807e-01    9.96545e-01
    3.98260e-01    9.81746e-01
    3.92012e-01    9.67011e-01
    3.86051e-01    9.52353e-01
    3.80367e-01    9.37780e-01
    3.74947e-01    9.23302e-01
    3.69782e-01    9.08927e-01
    3.64863e-01    8.94663e-01
    3.60179e-01    8.80517e-01
    3.55723e-01    8.66496e-01
    3.51485e-01    8.52606e-01
    3.47458e-01    8.38852e-01
    3.43634e-01    8.25238e-01
    3.40005e-01    8.11770e-01
    3.36564e-01    7.98451e-01
    3.33306e-01    7.85285e-01
    3.30223e-01    7.72275e-01
    3.27310e-01    7.59423e-01
    3.24561e-01    7.46733e-01
    3.21970e-01    7.34205e-01
    3.19532e-01    7.21843e-01
    3.17242e-01    7.09646e-01
    3.15096e-01    6.97617e-01
    3.13090e-01    6.85757e-01
    3.11218e-01    6.74065e-01
    3.09477e-01    6.62542e-01
    3.07863e-01    6.51190e-01
    3.06373e-01    6.40007e-01
    3.05002e-01    6.28993e-01
    3.03749e-01    6.18149e-01
    3.02609e-01    6.07474e-01
    3.01579e-01    5.96967e-01
    3.00658e-01    5.86627e-01
    2.99842e-01    5.76454e-01
    2.99129e-01    5.66446e-01
    2.98516e-01    5.56603e-01
    2.98002e-01    5.46923e-01
    2.97584e-01    5.37406e-01
    2.97259e-01    5.28049e-01
    2.97027e-01    5.18851e-01
    2.96885e-01    5.09811e-01
    2.96832e-01    5.00928e-01
    2.96866e-01    4.92199e-01
    2.96986e-01    4.83623e-01
    2.97190e-01    4.75199e-01
    2.97477e-01    4.66924e-01
    2.97846e-01    4.58797e-01
    2.98295e-01    4.50816e-01
    2.98824e-01    4.42979e-01
    2.99431e-01    4.35285e-01
    3.00115e-01    4.27731e-01
    3.00876e-01    4.20316e-01
    3.01713e-01    4.13038e-01
    3.02625e-01    4.05895e-01
    3.03612e-01    3.98884e-01
    3.04672e-01    3.92005e-01
    3.05805e-01    3.85255e-01
    3.07011e-01    3.78632e-01
    3.08289e-01    3.72135e-01
    3.09639e-01    3.65761e-01
    3.11060e-01    3.59509e-01
    3.12552e-01    3.53377e-01
    3.14115e-01    3.47362e-01
    3.15748e-01    3.41463e-01
    3.17452e-01    3.35679e-01
    3.19226e-01    3.30007e-01
    3.21070e-01    3.24445e-01
    3.22983e-01    3.18993e-01
    3.24967e-01    3.13647e-01
    3.27021e-01    3.08406e-01
    3.29144e-01    3.03269e-01
    3.31338e-01    2.98233e-01
    3.33601e-01    2.93297e-01
    3.35935e-01    2.88460e-01
    3.38339e-01    2.83719e-01
    3.40813e-01    2.79073e-01
    3.43358e-01    2.74520e-01
    3.45975e-01    2.70059e-01
    3.48662e-01    2.65688e-01
    3.51421e-01    2.61406e-01
    3.54252e-01    2.57211e-01
    3.57155e-01    2.53101e-01
    3.60131e-01    2.49075e-01
    3.63180e-01    2.45132e-01
    3.66302e-01    2.41269e-01
    3.69498e-01    2.37487e-01
    3.72769e-01    2.33782e-01
    3.76114e-01    2.30154e-01
    3.79535e-01    2.26602e-01
    3.83032e-01    2.23124e-01
    3.86605e-01    2.19719e-01
    3.90256e-01    2.16385e-01
    3.93984e-01    2.13121e-01
    3.97791e-01    2.09927e-01
    4.01677e-01    2.06800e-01
    4.05643e-01    2.03740e-01
    4.09689e-01    2.00745e-01
    4.13817e-01    1.97814e-01
    4.18026e-01    1.94947e-01
    4.22318e-01    1.92141e-01
    4.26694e-01    1.89396e-01
    4.31154e-01    1.86712e-01
    4.35699e-01    1.84086e-01
    4.40330e-01    1.81517e-01
    4.45049e-01    1.79006e-01
    4.49855e-01    1.76550e-01
    4.54749e-01    1.74149e-01
    4.59734e-01    1.71802e-01
    4.64809e-01    1.69508e-01
    4.69975e-01    1.67266e-01
    4.75234e-01    1.65075e-01
    4.80587e-01    1.62934e-01
    4.86034e-01    1.60843e-01
    4.91576e-01    1.58800e-01
    4.97216e-01    1.56806e-01
    5.02953e-01    1.54858e-01
    5.08789e-01    1.52957e-01
    5.14725e-01    1.51101e-01
    5.20762e-01    1.49290e-01
    5.26901e-01    1.47524e-01
    5.33143e-01    1.45801e-01
    5.39490e-01    1.44120e-01
    5.45943e-01    1.42482e-01
    5.52503e-01    1.40885e-01
    5.59171e-01    1.39329e-01
    5.65949e-01    1.37814e-01
    5.72837e-01    1.36338e-01
    5.79837e-01    1.34902e-01
    5.86950e-01    1.33504e-01
    5.94178e-01    1.32145e-01
    6.01522e-01    1.30823e-01
    6.08983e-01    1.29538e-01
    6.16563e-01    1.28290e-01
    6.24263e-01    1.27078e-01
    6.32084e-01    1.25902e-01
    6.40027e-01    1.24762e-01
    6.48095e-01    1.23657e-01
    6.56288e-01    1.22586e-01
    6.64608e-01    1.21550e-01
    6.73057e-01    1.20548e-01
    6.81635e-01    1.19579e-01
    6.90344e-01    1.18644e-01
    6.99187e-01    1.17742e-01
    7.08163e-01    1.16873e-01
    7.17275e-01    1.16037e-01
    7.26524e-01    1.15233e-01
    7.35911e-01    1.14461e-01
    7.45439e-01    1.13721e-01
    7.55108e-01    1.13013e-01
    7.64921e-01    1.12337e-01
    7.74878e-01    1.11693e-01
    7.84981e-01    1.11080e-01
    7.95231e-01    1.10499e-01
    8.05631e-01    1.09949e-01
    8.16181e-01    1.09430e-01
    8.26883e-01    1.08943e-01
    8.37739e-01    1.08487e-01
    8.48749e-01    1.08063e-01
    8.59916e-01    1.07670e-01
    8.71241e-01    1.07309e-01
    8.82725e-01    1.06979e-01
    8.94370e-01    1.06681e-01
    9.06177e-01    1.06416e-01
    9.18148e-01    1.06182e-01
    9.30283e-01    1.05981e-01
    9.42585e-01    1.05813e-01
    9.55054e-01    1.05678e-01
    9.67692e-01    1.05576e-01
    9.80500e-01    1.05507e-01
    9.93479e-01    1.05473e-01
    1.00663e+00    1.05473e-01
    1.01996e+00    1.05508e-01
    1.03345e+00    1.05578e-01
    1.04713e+00    1.05685e-01
    1.06098e+00    1.05828e-01
    1.07501e+00    1.06008e-01
    1.08922e+00    1.06225e-01
    1.10361e+00    1.06482e-01
    1.11817e+00    1.06777e-01
    1.13292e+00    1.07113e-01
    1.14785e+00    1.07490e-01
    1.16295e+00    1.07908e-01
    1.17824e+00    1.08369e-01
    1.19372e+00    1.08874e-01
    1.20937e+00    1.09424e-01
    1.22521e+00    1.10020e-01
    1.24122e+00    1.10663e-01
    1.25742e+00    1.11355e-01
    1.27380e+00    1.12097e-01
    1.29036e+00    1.12890e-01
    1.30710e+00    1.13736e-01
    1.32402e+00    1.14637e-01
    1.34112e+00    1.15594e-01
    1.35839e+00    1.16609e-01
    1.37584e+00    1.17685e-01
    1.39346e+00    1.18822e-01
    1.41125e+00    1.20023e-01
    1.42921e+00    1.21290e-01
    1.44733e+00    1.22627e-01
    1.46562e+00    1.24034e-01
    1.48406e+00    1.25515e-01
    1.50267e+00    1.27073e-01
    1.52142e+00    1.28710e-01
    1.54032e+00    1.30429e-01
    1.55937e+00    1.32235e-01
    1.57856e+00    1.34129e-01
    1.59787e+00    1.36116e-01
    1.61732e+00    1.38199e-01
    1.63688e+00    1.40383e-01
    1.65656e+00    1.42671e-01
    1.67634e+00    1.45068e-01
    1.69622e+00    1.47578e-01
    1.71619e+00    1.50207e-01
    1.73624e+00    1.52959e-01
    1.75635e+00    1.55839e-01
    1.77653e+00    1.58854e-01
    1.79675e+00    1.62009e-01
    1.81701e+00    1.65310e-01
    1.83729e+00    1.68765e-01
    1.85758e+00    1.72378e-01
    1.87786e+00    1.76158e-01
    1.89812e+00    1.80113e-01
    1.91833e+00    1.84249e-01
    1.93849e+00    1.88576e-01
    1.95857e+00    1.93101e-01
    1.97856e+00    1.97834e-01
    1.99842e+00    2.02784e-01
    2.01815e+00    2.07960e-01
    2.03771e+00    2.13374e-01
    2.05708e+00    2.19035e-01
    2.07623e+00    2.24954e-01
    2.09514e+00    2.31144e-01
    2.11377e+00    2.37615e-01
    2.13210e+00    2.44380e-01
    2.15009e+00    2.51452e-01
    2.16772e+00    2.58845e-01
    2.18493e+00    2.66570e-01
    2.20170e+00    2.74643e-01
    2.21800e+00    2.83077e-01
    2.23377e+00    2.91887e-01
    2.24897e+00    3.01088e-01
    2.26358e+00    3.10694e-01
    2.27753e+00    3.20722e-01
    2.29078e+00    3.31186e-01
    2.30329e+00    3.42102e-01
    2.31501e+00    3.53484e-01
    2.32589e+00    3.65348e-01
    2.33587e+00    3.77709e-01
    2.34491e+00    3.90582e-01
    2.35296e+00    4.03979e-01
    2.35996e+00    4.17914e-01
    2.36586e+00    4.32400e-01
    2.37060e+00    4.47448e-01
    2.37415e+00    4.63067e-01
    2.37643e+00    4.79266e-01
    2.37741e+00    4.96053e-01
    2.37704e+00    5.13431e-01
    2.37527e+00    5.31404e-01
    2.37205e+00    5.49972e-01
    2.36735e+00    5.69132e-01
    2.36113e+00    5.88880e-01
    2.35335e+00    6.09206e-01
    2.34399e+00    6.30099e-01
    2.33302e+00    6.51542e-01
    2.32041e+00    6.73517e-01
    2.30617e+00    6.96000e-01
    2.29028e+00    7.18962e-01
    2.27274e+00    7.42371e-01
    2.25356e+00    7.66191e-01
    2.23275e+00    7.90380e-01
    2.21035e+00    8.14893e-01
    2.18636e+00    8.39678e-01
    2.16085e+00    8.64682e-01
    2.13385e+00    8.89846e-01
    2.10541e+00    9.15108e-01
    2.07560e+00    9.40402e-01
    2.04449e+00    9.65660e-01
    2.01216e+00    9.90809e-01
    1.97868e+00    1.01578e+00
    1.94415e+00    1.04049e+00
    1.90866e+00    1.06487e+00
    1.87231e+00    1.08885e+00
    1.83520e+00    1.11234e+00
    1.79743e+00    1.13527e+00
    1.75911e+00    1.15758e+00
    1.72035e+00    1.17919e+00
    1.68125e+00    1.20003e+00
    1.64192e+00    1.22004e+00
    1.60247e+00    1.23917e+00
    1.56299e+00    1.25735e+00
    1.52358e+00    1.27455e+00
    1.48435e+00    1.29071e+00
    1.44537e+00    1.30579e+00
    1.40673e+00    1.31977e+00
    1.36851e+00    1.33262e+00
    1.33079e+00    1.34432e+00
    1.29363e+00    1.35485e+00
    1.25708e+00    1.36421e+00
    1.22122e+00    1.37239e+00
    1.18607e+00    1.37939e+00
    1.15170e+00    1.38523e+00
    1.11812e+00    1.38990e+00
    1.08537e+00    1.39344e+00
    1.05348e+00    1.39586e+00
    1.02246e+00    1.39718e+00
    9.92325e-01    1.39744e+00
    9.63090e-01    1.39666e+00
    9.34756e-01    1.39487e+00
    9.07324e-01    1.39212e+00
    8.80791e-01    1.38843e+00
    8.55153e-01    1.38386e+00
    8.30399e-01    1.37842e+00
    8.06519e-01    1.37218e+00
    7.83499e-01    1.36516e+00
    7.61323e-01    1.35742e+00
    7.39975e-01    1.34898e+00
    7.19436e-01    1.33989e+00
    6.99685e-01    1.33019e+00
    6.80704e-01    1.31993e+00
    6.62470e-01    1.30914e+00
    6.44961e-01    1.29785e+00
    6.28157e-01    1.28611e+00
    6.12034e-01    1.27395e+00
    5.96570e-01    1.26141e+00
    5.81744e-01    1.24852e+00
    5.67533e-01    1.23531e+00
    5.53916e-01    1.22181e+00
    5.40871e-01    1.20807e+00
    5.28378e-01    1.19409e+00
    5.16415e-01    1.17992e+00
    5.04963e-01    1.16557e+00
    4.94003e-01    1.15108e+00
    4.83515e-01    1.13646e+00
    4.73481e-01    1.12173e+00
    4.63884e-01    1.10693e+00
    4.54706e-01    1.09207e+00
    4.45931e-01    1.07716e+00
    4.37542e-01    1.06223e+00
    4.29526e-01    1.04730e+00
    4.21866e-01    1.03237e+00
    4.14548e-01    1.01746e+00
    4.07560e-01    1.00259e+00
    4.00889e-01    9.87763e-01
    3.94520e-01    9.73001e-01
    3.88444e-01    9.58310e-01
    3.82648e-01    9.43701e-01
    3.77122e-01    9.29184e-01
    3.71855e-01    9.14766e-01
    3.66836e-01    9.00456e-01
    3.62058e-01    8.86261e-01
    3.57510e-01    8.72189e-01
    3.53184e-01    8.58245e-01
    3.49072e-01    8.44434e-01
    3.45166e-01    8.30763e-01
    3.41459e-01    8.17235e-01
    3.37943e-01    8.03855e-01
    3.34611e-01    7.90626e-01
    3.31457e-01    7.77552e-01
    3.28476e-01    7.64636e-01
    3.25660e-01    7.51880e-01
    3.23006e-01    7.39286e-01
    3.20506e-01    7.26856e-01
    3.18157e-01    7.14591e-01
    3.15953e-01    7.02494e-01
    3.13890e-01    6.90565e-01
    3.11964e-01    6.78804e-01
    3.10170e-01    6.67213e-01
    3.08505e-01    6.55791e-01
    3.06965e-01    6.44539e-01
    3.05546e-01    6.33456e-01
    3.04245e-01    6.22543e-01
    3.03059e-01    6.11799e-01
    3.01985e-01    6.01224e-01
    3.01020e-01    5.90816e-01
    3.00162e-01    5.80575e-01
    2.99407e-01    5.70500e-01
    2.98754e-01    5.60590e-01
    2.98200e-01    5.50844e-01
    2.97742e-01    5.41261e-01
    2.97380e-01    5.31839e-01
    2.97111e-01    5.22576e-01
    2.96932e-01    5.13472e-01
    2.96843e-01    5.04525e-01
    2.96842e-01    4.95734e-01
    2.96927e-01    4.87096e-01
    2.97097e-01    4.78610e-01
    2.97350e-01    4.70275e-01
    2.97686e-01    4.62088e-01
    2.98102e-01    4.54047e-01
    2.98599e-01    4.46152e-01
    2.99174e-01    4.38400e-01
    2.99827e-01    4.30790e-01
    3.00557e-01    4.23318e-01
    3.01363e-01    4.15985e-01
    3.02245e-01    4.08787e-01
    3.03201e-01    4.01722e-01
    3.04231e-01    3.94790e-01
    3.05335e-01    3.87988e-01
    3.06511e-01    3.81313e-01
    3.07760e-01    3.74765e-01
    3.09080e-01    3.68341e-01
    3.10473e-01    3.62040e-01
    3.11936e-01    3.55859e-01
    3.13470e-01    3.49796e-01
    3.15075e-01    3.43851e-01
    3.16750e-01    3.38020e-01
    3.18495e-01    3.32303e-01
    3.20311e-01    3.26696e-01
    3.22196e-01    3.21199e-01
    3.24151e-01    3.15810e-01
    3.26176e-01    3.10527e-01
    3.28271e-01    3.05348e-01
    3.30436e-01    3.00271e-01
    3.32671e-01    2.95294e-01
    3.34976e-01    2.90417e-01
    3.37352e-01    2.85637e-01
    3.39797e-01    2.80953e-01
    3.42314e-01    2.76362e-01
    3.44901e-01    2.71864e-01
    3.47559e-01    2.67457e-01
    3.50289e-01    2.63139e-01
    3.53091e-01    2.58908e-01
    3.55965e-01    2.54764e-01
    3.58911e-01    2.50704e-01
    3.61930e-01    2.46727e-01
    3.65022e-01    2.42832e-01
    3.68188e-01    2.39017e-01
    3.71428e-01    2.35281e-01
    3.74743e-01    2.31622e-01
    3.78133e-01    2.28039e-01
    3.81599e-01    2.24531e-01
    3.85141e-01    2.21096e-01
    3.88760e-01    2.17733e-01
    3.92457e-01    2.14441e-01
    3.96232e-01    2.11219e-01
    4.00086e-01    2.08065e-01
    4.04019e-01    2.04977e-01
    4.08032e-01    2.01956e-01
    4.12126e-01    1.99000e-01
    4.16302e-01    1.96106e-01
    4.20561e-01    1.93276e-01
    4.24902e-01    1.90506e-01
    4.29328e-01    1.87797e-01
    4.33839e-01    1.85148e-01
    4.38435e-01    1.82556e-01
    4.43117e-01    1.80021e-01
    4.47888e-01    1.77543e-01
    4.52746e-01    1.75120e-01
    4.57694e-01    1.72751e-01
    4.62732e-01    1.70435e-01
    4.67861e-01    1.68172e-01
    4.73082e-01    1.65961e-01
    4.78396e-01    1.63800e-01
    4.83805e-01    1.61688e-01
    4.89308e-01    1.59626e-01
    4.94908e-01    1.57612e-01
    5.00605e-01    1.55645e-01
    5.06401e-01    1.53725e-01
    5.12296e-01    1.51851e-01
    5.18292e-01    1.50022e-01
    5.24389e-01    1.48238e-01
    5.30589e-01    1.46497e-01
    5.36894e-01    1.44799e-01
    5.43304e-01    1.43144e-01
    5.49820e-01    1.41530e-01
    5.56444e-01    1.39958e-01
    5.63176e-01    1.38426e-01
    5.70019e-01    1.36934e-01
    5.76974e-01    1.35482e-01
    5.84041e-01    1.34068e-01
    5.91222e-01    1.32693e-01
    5.98519e-01    1.31356e-01
    6.05932e-01    1.30056e-01
    6.13463e-01    1.28794e-01
    6.21114e-01    1.27567e-01
    6.28885e-01    1.26377e-01
    6.36779e-01    1.25222e-01
    6.44796e-01    1.24102e-01
    6.52938e-01    1.23018e-01
    6.61206e-01    1.21968e-01
    6.69602e-01    1.20952e-01
    6.78127e-01    1.19969e-01
    6.86783e-01    1.19021e-01
    6.95571e-01    1.18105e-01
    7.04492e-01    1.17223e-01
    7.13549e-01    1.16373e-01
    7.22742e-01    1.15556e-01
    7.32073e-01    1.14771e-01
    7.41544e-01    1.14018e-01
    7.51155e-01    1.13298e-01
    7.60909e-01    1.12609e-01
    7.70807e-01    1.11951e-01
    7.80850e-01    1.11326e-01
    7.91040e-01    1.10732e-01
    8.01379e-01    1.10169e-01
    8.11868e-01    1.09637e-01
    8.22508e-01    1.09138e-01
    8.33301e-01    1.08669e-01
    8.44248e-01    1.08232e-01
    8.55351e-01    1.07826e-01
    8.66612e-01    1.07452e-01
    8.78031e-01    1.07109e-01
    8.89610e-01    1.06799e-01
    9.01351e-01    1.06520e-01
    9.13255e-01    1.06273e-01
    9.25323e-01    1.06059e-01
    9.37557e-01    1.05878e-01
    9.49957e-01    1.05729e-01
    9.62527e-01    1.05613e-01
    9.75265e-01    1.05531e-01
    9.88174e-01    1.05483e-01
    1.00126e+00    1.05469e-01
    1.01451e+00    1.05490e-01
    1.02794e+00    1.05545e-01
    1.04154e+00    1.05637e-01
    1.05532e+00    1.05765e-01
    1.06928e+00    1.05930e-01
    1.08341e+00    1.06132e-01
    1.09773e+00    1.06373e-01
    1.11222e+00    1.06652e-01
    1.12689e+00    1.06971e-01
    1.14175e+00    1.07331e-01
    1.15678e+00    1.07732e-01
    1.17200e+00    1.08176e-01
    1.18740e+00    1.08663e-01
    1.20298e+00    1.09195e-01
    1.21874e+00    1.09772e-01
    1.23468e+00    1.10396e-01
    1.25081e+00    1.11068e-01
    1.26711e+00    1.11789e-01
    1.28360e+00    1.12561e-01
    1.30027e+00    1.13385e-01
    1.31711e+00    1.14264e-01
    1.33414e+00    1.15198e-01
    1.35134e+00    1.16189e-01
    1.36871e+00    1.17240e-01
    1.38626e+00    1.18351e-01
    1.40399e+00    1.19526e-01
    1.42188e+00    1.20766e-01
    1.43993e+00    1.22074e-01
    1.45815e+00    1.23452e-01
    1.47654e+00    1.24903e-01
    1.49508e+00    1.26429e-01
    1.51377e+00    1.28034e-01
    1.53261e+00    1.29719e-01
    1.55160e+00    1.31489e-01
    1.57073e+00    1.33347e-01
    1.58999e+00    1.35296e-01
    1.60939e+00    1.37339e-01
    1.62890e+00    1.39482e-01
    1.64853e+00    1.41727e-01
    1.66827e+00    1.44079e-01
    1.68812e+00    1.46542e-01
    1.70805e+00    1.49122e-01
    1.72807e+00    1.51823e-01
    1.74816e+00    1.54651e-01
    1.76831e+00    1.57610e-01
    1.78852e+00    1.60708e-01
    1.80876e+00    1.63949e-01
    1.82904e+00    1.67340e-01
    1.84932e+00    1.70887e-01
    1.86961e+00    1.74599e-01
    1.88987e+00    1.78481e-01
    1.91011e+00    1.82543e-01
    1.93029e+00    1.86791e-01
    1.95041e+00    1.91234e-01
    1.97043e+00    1.95881e-01
    1.99035e+00    2.00742e-01
    2.01014e+00    2.05825e-01
    2.02976e+00    2.11141e-01
    2.04921e+00    2.16700e-01
    2.06846e+00    2.22513e-01
    2.08747e+00    2.28591e-01
    2.10622e+00    2.34946e-01
    2.12468e+00    2.41590e-01
    2.14281e+00    2.48536e-01
    2.16059e+00    2.55796e-01
    2.17797e+00    2.63384e-01
    2.19493e+00    2.71313e-01
    2.21142e+00    2.79599e-01
    2.22741e+00    2.88254e-01
    2.24285e+00    2.97294e-01
    2.25771e+00    3.06734e-01
    2.27193e+00    3.16588e-01
    2.28547e+00    3.26873e-01
    2.29829e+00    3.37602e-01
    2.31034e+00    3.48793e-01
    2.32156e+00    3.60459e-01
    2.33192e+00    3.72616e-01
    2.34135e+00    3.85279e-01
    2.34981e+00    3.98461e-01
    2.35724e+00    4.12175e-01
    2.36359e+00    4.26436e-01
    2.36881e+00    4.41253e-01
    2.37285e+00    4.56639e-01
    2.37566e+00    4.72601e-01
    2.37717e+00    4.89148e-01
    2.37736e+00    5.06285e-01
    2.37616e+00    5.24015e-01
    2.37354e+00    5.42341e-01
    2.36945e+00    5.61261e-01
    2.36385e+00    5.80770e-01
    2.35671e+00    6.00862e-01
    2.34799e+00    6.21526e-01
    2.33768e+00    6.42748e-01
    2.32574e+00    6.64509e-01
    2.31217e+00    6.86788e-01
    2.29695e+00    7.09558e-01
    2.28008e+00    7.32790e-01
    2.26157e+00    7.56447e-01
    2.24142e+00    7.80491e-01
    2.21966e+00    8.04878e-01
    2.19631e+00    8.29558e-01
    2.17142e+00    8.54480e-01
    2.14502e+00    8.79587e-01
    2.11716e+00    9.04816e-01
    2.08790e+00    9.30106e-01
    2.05731e+00    9.55386e-01
    2.02547e+00    9.80589e-01
    1.99244e+00    1.00564e+00
    1.95833e+00    1.03047e+00
    1.92322e+00    1.05499e+00
    1.88721e+00    1.07914e+00
    1.85039e+00    1.10284e+00
    1.81288e+00    1.12601e+00
    1.77477e+00    1.14858e+00
    1.73617e+00    1.17048e+00
    1.69720e+00    1.19164e+00
    1.65795e+00    1.21200e+00
    1.61854e+00    1.23149e+00
    1.57906e+00    1.25007e+00
    1.53961e+00    1.26767e+00
    1.50029e+00    1.28425e+00
    1.46120e+00    1.29978e+00
    1.42241e+00    1.31422e+00
    1.38401e+00    1.32753e+00
    1.34608e+00    1.33970e+00
    1.30868e+00    1.35071e+00
    1.27188e+00    1.36054e+00
    1.23573e+00    1.36920e+00
    1.20029e+00    1.37668e+00
    1.16560e+00    1.38299e+00
    1.13169e+00    1.38814e+00
    1.09860e+00    1.39214e+00
    1.06636e+00    1.39501e+00
    1.03498e+00    1.39677e+00
    1.00448e+00    1.39746e+00
    9.74883e-01    1.39710e+00
    9.46181e-01    1.39572e+00
    9.18382e-01    1.39335e+00
    8.91484e-01    1.39004e+00
    8.65483e-01    1.38582e+00
    8.40370e-01    1.38074e+00
    8.16136e-01    1.37482e+00
    7.92768e-01    1.36811e+00
    7.70250e-01    1.36066e+00
    7.48567e-01    1.35249e+00
    7.27701e-01    1.34367e+00
    7.07632e-01    1.33421e+00
    6.88339e-01    1.32417e+00
    6.69804e-01    1.31359e+00
    6.52002e-01    1.30250e+00
    6.34914e-01    1.29094e+00
    6.18516e-01    1.27895e+00
    6.02787e-01    1.26656e+00
    5.87704e-01    1.25380e+00
    5.73246e-01    1.24072e+00
    5.59389e-01    1.22734e+00
    5.46114e-01    1.21369e+00
    5.33399e-01    1.19981e+00
    5.21222e-01    1.18571e+00
    5.09565e-01    1.17143e+00
    4.98407e-01    1.15699e+00
    4.87729e-01    1.14242e+00
    4.77512e-01    1.12774e+00
    4.67739e-01    1.11297e+00
    4.58393e-01    1.09813e+00
    4.49455e-01    1.08323e+00
    4.40911e-01    1.06831e+00
    4.32745e-01    1.05338e+00
    4.24942e-01    1.03844e+00
    4.17487e-01    1.02352e+00
    4.10366e-01    1.00864e+00
    4.03567e-01    9.93791e-01
    3.97077e-01    9.79003e-01
    3.90883e-01    9.64281e-01
    3.84975e-01    9.49638e-01
    3.79340e-01    9.35082e-01
    3.73968e-01    9.20622e-01
    3.68850e-01    9.06268e-01
    3.63975e-01    8.92025e-01
    3.59334e-01    8.77902e-01
    3.54919e-01    8.63905e-01
    3.50721e-01    8.50040e-01
    3.46732e-01    8.36311e-01
    3.42945e-01    8.22725e-01
    3.39351e-01    8.09284e-01
    3.35945e-01    7.95993e-01
    3.32720e-01    7.82856e-01
    3.29669e-01    7.69875e-01
    3.26787e-01    7.57053e-01
    3.24067e-01    7.44393e-01
    3.21505e-01    7.31896e-01
    3.19095e-01    7.19564e-01
    3.16833e-01    7.07398e-01
    3.14713e-01    6.95401e-01
    3.12732e-01    6.83571e-01
    3.10884e-01    6.71911e-01
    3.09167e-01    6.60420e-01
    3.07577e-01    6.49099e-01
    3.06109e-01    6.37948e-01
    3.04760e-01    6.26966e-01
    3.03528e-01    6.16153e-01
    3.02409e-01    6.05509e-01
    3.01400e-01    5.95033e-01
    3.00499e-01    5.84724e-01
    2.99702e-01    5.74582e-01
    2.99008e-01    5.64605e-01
    2.98413e-01    5.54792e-01
    2.97917e-01    5.45143e-01
    2.97516e-01    5.35655e-01
    2.97209e-01    5.26328e-01
    2.96994e-01    5.17159e-01
    2.96869e-01    5.08149e-01
    2.96832e-01    4.99294e-01
    2.96882e-01    4.90594e-01
    2.97018e-01    4.82046e-01
    2.97237e-01    4.73650e-01
    2.97540e-01    4.65403e-01
    2.97923e-01    4.57303e-01
    2.98387e-01    4.49349e-01
    2.98930e-01    4.41539e-01
    2.99552e-01    4.33871e-01
    3.00251e-01    4.26343e-01
    3.01026e-01    4.18954e-01
    3.01877e-01    4.11701e-01
    3.02803e-01    4.04582e-01
    3.03803e-01    3.97596e-01
    3.04877e-01    3.90741e-01
    3.06023e-01    3.84015e-01
    3.07243e-01    3.77416e-01
    3.08534e-01    3.70941e-01
    3.09897e-01    3.64590e-01
    3.11332e-01    3.58361e-01
    3.12837e-01    3.52250e-01
    3.14413e-01    3.46257e-01
    3.16059e-01    3.40380e-01
    3.17776e-01    3.34617e-01
    3.19563e-01    3.28965e-01
    3.21420e-01    3.23424e-01
    3.23347e-01    3.17991e-01
    3.25343e-01    3.12665e-01
    3.27410e-01    3.07444e-01
    3.29546e-01    3.02325e-01
    3.31753e-01    2.97308e-01
    3.34029e-01    2.92391e-01
    3.36376e-01    2.87571e-01
    3.38793e-01    2.82848e-01
    3.41281e-01    2.78220e-01
    3.43839e-01    2.73684e-01
    3.46469e-01    2.69240e-01
    3.49169e-01    2.64886e-01
    3.51942e-01    2.60620e-01
    3.54786e-01    2.56441e-01
    3.57703e-01    2.52347e-01
    3.60692e-01    2.48336e-01
    3.63754e-01    2.44408e-01
    3.66890e-01    2.40560e-01
    3.70100e-01    2.36792e-01
    3.73385e-01    2.33102e-01
    3.76744e-01    2.29489e-01
    3.80179e-01    2.25950e-01
    3.83690e-01    2.22486e-01
    3.87278e-01    2.19094e-01
    3.90943e-01    2.15773e-01
    3.94686e-01    2.12522e-01
    3.98507e-01    2.09341e-01
    4.02408e-01    2.06226e-01
    4.06389e-01    2.03178e-01
    4.10450e-01    2.00195e-01
    4.14593e-01    1.97277e-01
    4.18817e-01    1.94421e-01
    4.23125e-01    1.91627e-01
    4.27516e-01    1.88893e-01
    4.31992e-01    1.86219e-01
    4.36553e-01    1.83604e-01
    4.41201e-01    1.81046e-01
    4.45935e-01    1.78545e-01
    4.50757e-01    1.76100e-01
    4.55669e-01    1.73709e-01
    4.60670e-01    1.71372e-01
    4.65762e-01    1.69087e-01
    4.70945e-01    1.66855e-01
    4.76222e-01    1.64673e-01
    4.81592e-01    1.62542e-01
    4.87056e-01    1.60460e-01
    4.92617e-01    1.58426e-01
    4.98274e-01    1.56440e-01
    5.04030e-01    1.54501e-01
    5.09884e-01    1.52609e-01
    5.15839e-01    1.50761e-01
    5.21895e-01    1.48959e-01
    5.28053e-01    1.47200e-01
    5.34315e-01    1.45485e-01
    5.40681e-01    1.43813e-01
    5.47154e-01    1.42182e-01
    5.53734e-01    1.40593e-01
    5.60422e-01    1.39045e-01
    5.67220e-01    1.37537e-01
    5.74129e-01    1.36068e-01
    5.81150e-01    1.34639e-01
    5.88285e-01    1.33249e-01
    5.95534e-01    1.31896e-01
    6.02900e-01    1.30581e-01
    6.10383e-01    1.29303e-01
    6.17985e-01    1.28062e-01
    6.25707e-01    1.26857e-01
    6.33550e-01    1.25688e-01
    6.41517e-01    1.24554e-01
    6.49608e-01    1.23455e-01
    6.57825e-01    1.22391e-01
    6.66168e-01    1.21361e-01
    6.74641e-01    1.20365e-01
    6.83243e-01    1.19403e-01
    6.91977e-01    1.18474e-01
    7.00844e-01    1.17578e-01
    7.09846e-01    1.16715e-01
    7.18983e-01    1.15885e-01
    7.28258e-01    1.15087e-01
    7.37671e-01    1.14321e-01
    7.47225e-01    1.13587e-01
    7.56921e-01    1.12885e-01
    7.66760e-01    1.12215e-01
    7.76744e-01    1.11577e-01
    7.86874e-01    1.10970e-01
    7.97152e-01    1.10394e-01
    8.07580e-01    1.09850e-01
    8.18158e-01    1.09337e-01
    8.28888e-01    1.08856e-01
    8.39773e-01    1.08406e-01
    8.50812e-01    1.07987e-01
    8.62008e-01    1.07600e-01
    8.73363e-01    1.07245e-01
    8.84877e-01    1.06921e-01
    8.96552e-01    1.06630e-01
    9.08389e-01    1.06370e-01
    9.20390e-01    1.06143e-01
    9.32556e-01    1.05948e-01
    9.44889e-01    1.05785e-01
    9.57389e-01    1.05656e-01
    9.70059e-01    1.05560e-01
    9.82898e-01    1.05498e-01
    9.95910e-01    1.05470e-01
    1.00909e+00    1.05477e-01
    1.02245e+00    1.05518e-01
    1.03598e+00    1.05595e-01
    1.04969e+00    1.05709e-01
    1.06358e+00    1.05858e-01
    1.07764e+00    1.06045e-01
    1.09188e+00    1.06270e-01
    1.10630e+00    1.06534e-01
    1.12090e+00    1.06837e-01
    1.13568e+00    1.07180e-01
    1.15064e+00    1.07564e-01
    1.16578e+00    1.07990e-01
    1.18111e+00    1.08460e-01
    1.19661e+00    1.08973e-01
    1.21230e+00    1.09531e-01
    1.22817e+00    1.10136e-01
    1.24422e+00    1.10788e-01
    1.26045e+00    1.11489e-01
    1.27687e+00    1.12240e-01
    1.29346e+00    1.13043e-01
    1.31023e+00    1.13900e-01
    1.32719e+00    1.14811e-01
    1.34432e+00    1.15778e-01
    1.36162e+00    1.16805e-01
    1.37910e+00    1.17891e-01
    1.39675e+00    1.19040e-01
    1.41457e+00    1.20253e-01
    1.43256e+00    1.21533e-01
    1.45072e+00    1.22883e-01
    1.46903e+00    1.24304e-01
    1.48751e+00    1.25799e-01
    1.50614e+00    1.27371e-01
    1.52492e+00    1.29023e-01
    1.54385e+00    1.30758e-01
    1.56293e+00    1.32580e-01
    1.58213e+00    1.34491e-01
    1.60148e+00    1.36496e-01
    1.62094e+00    1.38597e-01
    1.64053e+00    1.40800e-01
    1.66022e+00    1.43108e-01
    1.68003e+00    1.45526e-01
    1.69992e+00    1.48058e-01
    1.71991e+00    1.50709e-01
    1.73997e+00    1.53484e-01
    1.76010e+00    1.56389e-01
    1.78029e+00    1.59430e-01
    1.80052e+00    1.62611e-01
    1.82078e+00    1.65941e-01
    1.84106e+00    1.69424e-01
    1.86135e+00    1.73068e-01
    1.88163e+00    1.76880e-01
    1.90188e+00    1.80867e-01
    1.92208e+00    1.85038e-01
    1.94223e+00    1.89401e-01
    1.96229e+00    1.93964e-01
    1.98226e+00    1.98737e-01
    2.00210e+00    2.03728e-01
    2.02179e+00    2.08948e-01
    2.04132e+00    2.14407e-01
    2.06065e+00    2.20115e-01
    2.07976e+00    2.26084e-01
    2.09862e+00    2.32325e-01
    2.11720e+00    2.38850e-01
    2.13547e+00    2.45671e-01
    2.15340e+00    2.52801e-01
    2.17095e+00    2.60254e-01
    2.18808e+00    2.68043e-01
    2.20477e+00    2.76182e-01
    2.22097e+00    2.84685e-01
    2.23664e+00    2.93566e-01
    2.25173e+00    3.02842e-01
    2.26622e+00    3.12525e-01
    2.28004e+00    3.22633e-01
    2.29316e+00    3.33180e-01
    2.30553e+00    3.44181e-01
    2.31710e+00    3.55652e-01
    2.32781e+00    3.67607e-01
    2.33763e+00    3.80062e-01
    2.34649e+00    3.93031e-01
    2.35434e+00    4.06527e-01
    2.36114e+00    4.20564e-01
    2.36683e+00    4.35153e-01
    2.37135e+00    4.50306e-01
    2.37467e+00    4.66033e-01
    2.37671e+00    4.82341e-01
    2.37745e+00    4.99237e-01
    2.37682e+00    5.16726e-01
    2.37478e+00    5.34809e-01
    2.37129e+00    5.53487e-01
    2.36631e+00    5.72757e-01
    2.35981e+00    5.92613e-01
    2.35173e+00    6.13046e-01
    2.34207e+00    6.34042e-01
    2.33080e+00    6.55586e-01
    2.31789e+00    6.77657e-01
    2.30334e+00    7.00231e-01
    2.28714e+00    7.23279e-01
    2.26930e+00    7.46768e-01
    2.24982e+00    7.70659e-01
    2.22871e+00    7.94912e-01
    2.20601e+00    8.19479e-01
    2.18174e+00    8.44309e-01
    2.15594e+00    8.69348e-01
    2.12867e+00    8.94535e-01
    2.09997e+00    9.19808e-01
    2.06992e+00    9.45100e-01
    2.03858e+00    9.70343e-01
    2.00602e+00    9.95465e-01
    1.97234e+00    1.02039e+00
    1.93763e+00    1.04505e+00
    1.90197e+00    1.06936e+00
    1.86547e+00    1.09325e+00
    1.82823e+00    1.11664e+00
    1.79035e+00    1.13947e+00
    1.75194e+00    1.16165e+00
    1.71310e+00    1.18312e+00
    1.67396e+00    1.20381e+00
    1.63460e+00    1.22366e+00
    1.59513e+00    1.24262e+00
    1.55566e+00    1.26062e+00
    1.51628e+00    1.27763e+00
    1.47708e+00    1.29359e+00
    1.43816e+00    1.30847e+00
    1.39959e+00    1.32225e+00
    1.36146e+00    1.33488e+00
    1.32384e+00    1.34637e+00
    1.28679e+00    1.35668e+00
    1.25037e+00    1.36582e+00
    1.21463e+00    1.37378e+00
    1.17963e+00    1.38056e+00
    1.14539e+00    1.38618e+00
    1.11197e+00    1.39065e+00
    1.07938e+00    1.39397e+00
    1.04765e+00    1.39619e+00
    1.01679e+00    1.39731e+00
    9.86825e-01    1.39737e+00
    9.57757e-01    1.39640e+00
    9.29590e-01    1.39443e+00
    9.02326e-01    1.39150e+00
    8.75960e-01    1.38765e+00
    8.50487e-01    1.38291e+00
    8.25896e-01    1.37732e+00
    8.02177e-01    1.37093e+00
    7.79315e-01    1.36378e+00
    7.57295e-01    1.35590e+00
    7.36098e-01    1.34734e+00
    7.15707e-01    1.33813e+00
    6.96101e-01    1.32833e+00
    6.77260e-01    1.31796e+00
    6.59162e-01    1.30707e+00
    6.41786e-01    1.29570e+00
    6.25110e-01    1.28388e+00
    6.09111e-01    1.27165e+00
    5.93768e-01    1.25904e+00
    5.79058e-01    1.24608e+00
    5.64959e-01    1.23282e+00
    5.51450e-01    1.21928e+00
    5.38509e-01    1.20549e+00
    5.26115e-01    1.19147e+00
    5.14249e-01    1.17726e+00
    5.02890e-01    1.16289e+00
    4.92019e-01    1.14837e+00
    4.81617e-01    1.13373e+00
    4.71665e-01    1.11899e+00
    4.62147e-01    1.10417e+00
    4.53045e-01    1.08930e+00
    4.44343e-01    1.07439e+00
    4.36025e-01    1.05946e+00
    4.28076e-01    1.04452e+00
    4.20480e-01    1.02959e+00
    4.13225e-01    1.01469e+00
    4.06297e-01    9.99828e-01
    3.99683e-01    9.85015e-01
    3.93370e-01    9.70266e-01
    3.87346e-01    9.55589e-01
    3.81601e-01    9.40996e-01
    3.76124e-01    9.26497e-01
    3.70904e-01    9.12098e-01
    3.65931e-01    8.97809e-01
    3.61196e-01    8.83637e-01
    3.56690e-01    8.69588e-01
    3.52404e-01    8.55668e-01
    3.48331e-01    8.41883e-01
    3.44463e-01    8.28238e-01
    3.40791e-01    8.14738e-01
    3.37310e-01    8.01385e-01
    3.34012e-01    7.88185e-01
    3.30891e-01    7.75140e-01
    3.27940e-01    7.62253e-01
    3.25155e-01    7.49527e-01
    3.22529e-01    7.36963e-01
    3.20058e-01    7.24564e-01
    3.17736e-01    7.12331e-01
    3.15559e-01    7.00265e-01
    3.13522e-01    6.88367e-01
    3.11620e-01    6.76637e-01
    3.09851e-01    6.65077e-01
    3.08209e-01    6.53687e-01
    3.06692e-01    6.42467e-01
    3.05295e-01    6.31416e-01
    3.04016e-01    6.20534e-01
    3.02851e-01    6.09822e-01
    3.01798e-01    5.99277e-01
    3.00853e-01    5.88900e-01
    3.00014e-01    5.78691e-01
    2.99278e-01    5.68646e-01
    2.98643e-01    5.58767e-01
    2.98107e-01    5.49051e-01
    2.97668e-01    5.39498e-01
    2.97323e-01    5.30105e-01
    2.97071e-01    5.20873e-01
    2.96909e-01    5.11798e-01
    2.96836e-01    5.02880e-01
    2.96851e-01    4.94117e-01
    2.96952e-01    4.85508e-01
    2.97138e-01    4.77050e-01
    2.97407e-01    4.68742e-01
    2.97757e-01    4.60583e-01
    2.98189e-01    4.52569e-01
    2.98700e-01    4.44701e-01
    2.99290e-01    4.36975e-01
    2.99957e-01    4.29391e-01
    3.00701e-01    4.21945e-01
    3.01521e-01    4.14637e-01
    3.02417e-01    4.07464e-01
    3.03387e-01    4.00424e-01
    3.04431e-01    3.93516e-01
    3.05548e-01    3.86738e-01
    3.06738e-01    3.80087e-01
    3.08000e-01    3.73562e-01
    3.09334e-01    3.67161e-01
    3.10739e-01    3.60882e-01
    3.12216e-01    3.54723e-01
    3.13763e-01    3.48683e-01
    3.15381e-01    3.42759e-01
    3.17069e-01    3.36949e-01
    3.18827e-01    3.31253e-01
    3.20656e-01    3.25667e-01
    3.22554e-01    3.20190e-01
    3.24522e-01    3.14820e-01
    3.26560e-01    3.09557e-01
    3.28668e-01    3.04397e-01
    3.30846e-01    2.99338e-01
    3.33094e-01    2.94381e-01
    3.35412e-01    2.89522e-01
    3.37801e-01    2.84760e-01
    3.40260e-01    2.80093e-01
    3.42789e-01    2.75520e-01
    3.45390e-01    2.71039e-01
    3.48061e-01    2.66648e-01
    3.50804e-01    2.62346e-01
    3.53619e-01    2.58132e-01
    3.56506e-01    2.54003e-01
    3.59466e-01    2.49959e-01
    3.62499e-01    2.45997e-01
    3.65605e-01    2.42117e-01
    3.68784e-01    2.38317e-01
    3.72038e-01    2.34595e-01
    3.75367e-01    2.30951e-01
    3.78771e-01    2.27382e-01
    3.82251e-01    2.23887e-01
    3.85808e-01    2.20466e-01
    3.89441e-01    2.17116e-01
    3.93153e-01    2.13837e-01
    3.96942e-01    2.10628e-01
    4.00810e-01    2.07486e-01
    4.04758e-01    2.04411e-01
    4.08787e-01    2.01402e-01
    4.12896e-01    1.98457e-01
    4.17087e-01    1.95576e-01
    4.21361e-01    1.92757e-01
    4.25718e-01    1.89999e-01
    4.30160e-01    1.87301e-01
    4.34686e-01    1.84662e-01
    4.39298e-01    1.82081e-01
    4.43997e-01    1.79557e-01
    4.48784e-01    1.77089e-01
    4.53659e-01    1.74676e-01
    4.58623e-01    1.72317e-01
    4.63678e-01    1.70011e-01
    4.68824e-01    1.67757e-01
    4.74062e-01    1.65555e-01
    4.79394e-01    1.63404e-01
    4.84820e-01    1.61301e-01
    4.90342e-01    1.59248e-01
    4.95959e-01    1.57243e-01
    5.01675e-01    1.55285e-01
    5.07489e-01    1.53374e-01
    5.13402e-01    1.51508e-01
    5.19417e-01    1.49687e-01
    5.25533e-01    1.47911e-01
    5.31753e-01    1.46178e-01
    5.38077e-01    1.44488e-01
    5.44506e-01    1.42841e-01
    5.51042e-01    1.41235e-01
    5.57686e-01    1.39670e-01
    5.64439e-01    1.38146e-01
    5.71303e-01    1.36661e-01
    5.78278e-01    1.35216e-01
    5.85367e-01    1.33810e-01
    5.92569e-01    1.32442e-01
    5.99887e-01    1.31112e-01
    6.07322e-01    1.29819e-01
    6.14876e-01    1.28563e-01
    6.22549e-01    1.27343e-01
    6.30343e-01    1.26159e-01
    6.38259e-01    1.25011e-01
    6.46299e-01    1.23898e-01
    6.54464e-01    1.22820e-01
    6.62756e-01    1.21776e-01
    6.71176e-01    1.20766e-01
    6.79726e-01    1.19791e-01
    6.88406e-01    1.18848e-01
    6.97219e-01    1.17939e-01
    7.06165e-01    1.17063e-01
    7.15247e-01    1.16219e-01
    7.24465e-01    1.15408e-01
    7.33822e-01    1.14629e-01
    7.43319e-01    1.13882e-01
    7.52957e-01    1.13167e-01
    7.62737e-01    1.12484e-01
    7.72662e-01    1.11833e-01
    7.82732e-01    1.11213e-01
    7.92950e-01    1.10625e-01
    8.03317e-01    1.10068e-01
    8.13833e-01    1.09542e-01
    8.24502e-01    1.09048e-01
    8.35323e-01    1.08585e-01
    8.46299e-01    1.08154e-01
    8.57432e-01    1.07754e-01
    8.68721e-01    1.07386e-01
    8.80170e-01    1.07049e-01
    8.91779e-01    1.06745e-01
    9.03551e-01    1.06472e-01
    9.15485e-01    1.06231e-01
    9.27584e-01    1.06023e-01
    9.39848e-01    1.05847e-01
    9.52280e-01    1.05705e-01
    9.64881e-01    1.05595e-01
    9.77651e-01    1.05519e-01
    9.90592e-01    1.05478e-01
    1.00371e+00    1.05470e-01
    1.01699e+00    1.05497e-01
    1.03045e+00    1.05560e-01
    1.04409e+00    1.05658e-01
    1.05790e+00    1.05793e-01
    1.07189e+00    1.05965e-01
    1.08606e+00    1.06174e-01
    1.10041e+00    1.06422e-01
    1.11493e+00    1.06709e-01
    1.12964e+00    1.07035e-01
    1.14453e+00    1.07403e-01
    1.15960e+00    1.07812e-01
    1.17485e+00    1.08263e-01
    1.19028e+00    1.08758e-01
    1.20589e+00    1.09298e-01
    1.22169e+00    1.09884e-01
    1.23766e+00    1.10517e-01
    1.25382e+00    1.11198e-01
    1.27016e+00    1.11928e-01
    1.28668e+00    1.12710e-01
    1.30338e+00    1.13545e-01
    1.32026e+00    1.14433e-01
    1.33732e+00    1.15378e-01
    1.35455e+00    1.16380e-01
    1.37196e+00    1.17441e-01
    1.38954e+00    1.18565e-01
    1.40730e+00    1.19751e-01
    1.42522e+00    1.21004e-01
    1.44331e+00    1.22325e-01
    1.46156e+00    1.23716e-01
    1.47997e+00    1.25181e-01
    1.49854e+00    1.26721e-01
    1.51726e+00    1.28341e-01
    1.53613e+00    1.30042e-01
    1.55514e+00    1.31828e-01
    1.57430e+00    1.33702e-01
    1.59359e+00    1.35668e-01
    1.61300e+00    1.37730e-01
    1.63254e+00    1.39891e-01
    1.65219e+00    1.42155e-01
    1.67195e+00    1.44528e-01
    1.69181e+00    1.47013e-01
    1.71176e+00    1.49615e-01
    1.73179e+00    1.52339e-01
    1.75190e+00    1.55191e-01
    1.77206e+00    1.58175e-01
    1.79228e+00    1.61299e-01
    1.81253e+00    1.64567e-01
    1.83280e+00    1.67987e-01
    1.85309e+00    1.71564e-01
    1.87337e+00    1.75307e-01
    1.89364e+00    1.79222e-01
    1.91386e+00    1.83318e-01
    1.93404e+00    1.87601e-01
    1.95414e+00    1.92082e-01
    1.97414e+00    1.96768e-01
    1.99404e+00    2.01669e-01
    2.01380e+00    2.06795e-01
    2.03339e+00    2.12155e-01
    2.05281e+00    2.17760e-01
    2.07201e+00    2.23622e-01
    2.09097e+00    2.29750e-01
    2.10967e+00    2.36158e-01
    2.12807e+00    2.42857e-01
    2.14614e+00    2.49861e-01
    2.16385e+00    2.57181e-01
    2.18116e+00    2.64831e-01
    2.19803e+00    2.72826e-01
    2.21444e+00    2.81179e-01
    2.23032e+00    2.89904e-01
    2.24566e+00    2.99017e-01
    2.26040e+00    3.08533e-01
    2.27450e+00    3.18466e-01
    2.28791e+00    3.28832e-01
    2.30059e+00    3.39646e-01
    2.31249e+00    3.50924e-01
    2.32356e+00    3.62681e-01
    2.33374e+00    3.74931e-01
    2.34300e+00    3.87688e-01
    2.35127e+00    4.00968e-01
    2.35850e+00    4.14784e-01
    2.36465e+00    4.29147e-01
    2.36965e+00    4.44069e-01
    2.37347e+00    4.59561e-01
    2.37604e+00    4.75631e-01
    2.37731e+00    4.92287e-01
    2.37724e+00    5.09534e-01
    2.37579e+00    5.27376e-01
    2.37289e+00    5.45812e-01
    2.36852e+00    5.64842e-01
    2.36264e+00    5.84460e-01
    2.35521e+00    6.04659e-01
    2.34620e+00    6.25428e-01
    2.33558e+00    6.46751e-01
    2.32334e+00    6.68610e-01
    2.30946e+00    6.90983e-01
    2.29394e+00    7.13841e-01
    2.27676e+00    7.37155e-01
    2.25794e+00    7.60887e-01
    2.23750e+00    7.84998e-01
    2.21544e+00    8.09443e-01
    2.19180e+00    8.34173e-01
    2.16662e+00    8.59133e-01
    2.13995e+00    8.84267e-01
    2.11182e+00    9.09513e-01
    2.08231e+00    9.34806e-01
    2.05149e+00    9.60078e-01
    2.01942e+00    9.85257e-01
    1.98619e+00    1.01027e+00
    1.95188e+00    1.03505e+00
    1.91659e+00    1.05951e+00
    1.88042e+00    1.08358e+00
    1.84347e+00    1.10718e+00
    1.80584e+00    1.13025e+00
    1.76763e+00    1.15270e+00
    1.72896e+00    1.17447e+00
    1.68992e+00    1.19549e+00
    1.65064e+00    1.21569e+00
    1.61120e+00    1.23501e+00
    1.57172e+00    1.25341e+00
    1.53229e+00    1.27083e+00
    1.49301e+00    1.28722e+00
    1.45397e+00    1.30255e+00
    1.41525e+00    1.31678e+00
    1.37693e+00    1.32988e+00
    1.33909e+00    1.34183e+00
    1.30180e+00    1.35262e+00
    1.26511e+00    1.36224e+00
    1.22909e+00    1.37068e+00
    1.19379e+00    1.37794e+00
    1.15923e+00    1.38404e+00
    1.12548e+00    1.38897e+00
    1.09254e+00    1.39276e+00
    1.06046e+00    1.39542e+00
    1.02925e+00    1.39698e+00
    9.98916e-01    1.39747e+00
    9.69481e-01    1.39692e+00
    9.40947e-01    1.39535e+00
    9.13316e-01    1.39281e+00
    8.86585e-01    1.38933e+00
    8.60750e-01    1.38494e+00
    8.35801e-01    1.37970e+00
    8.11729e-01    1.37363e+00
    7.88520e-01    1.36678e+00
    7.66159e-01    1.35919e+00
    7.44629e-01    1.35090e+00
    7.23912e-01    1.34196e+00
    7.03989e-01    1.33239e+00
    6.84839e-01    1.32225e+00
    6.66441e-01    1.31157e+00
    6.48774e-01    1.30039e+00
    6.31816e-01    1.28874e+00
    6.15544e-01    1.27667e+00
    5.99936e-01    1.26421e+00
    5.84971e-01    1.25140e+00
    5.70626e-01    1.23826e+00
    5.56879e-01    1.22482e+00
    5.43710e-01    1.21113e+00
    5.31096e-01    1.19720e+00
    5.19018e-01    1.18307e+00
    5.07454e-01    1.16876e+00
    4.96387e-01    1.15429e+00
    4.85796e-01    1.13970e+00
    4.75663e-01    1.12500e+00
    4.65971e-01    1.11021e+00
    4.56701e-01    1.09536e+00
    4.47838e-01    1.08046e+00
    4.39366e-01    1.06554e+00
    4.31268e-01    1.05060e+00
    4.23531e-01    1.03567e+00
    4.16139e-01    1.02075e+00
    4.09079e-01    1.00587e+00
    4.02338e-01    9.91038e-01
    3.95904e-01    9.76262e-01
    3.89764e-01    9.61554e-01
    3.83907e-01    9.46926e-01
    3.78322e-01    9.32388e-01
    3.72998e-01    9.17947e-01
    3.67926e-01    9.03613e-01
    3.63095e-01    8.89392e-01
    3.58497e-01    8.75292e-01
    3.54123e-01    8.61319e-01
    3.49964e-01    8.47478e-01
    3.46013e-01    8.33776e-01
    3.42262e-01    8.20216e-01
    3.38704e-01    8.06803e-01
    3.35333e-01    7.93540e-01
    3.32140e-01    7.80432e-01
    3.29121e-01    7.67480e-01
    3.26269e-01    7.54688e-01
    3.23579e-01    7.42058e-01
    3.21046e-01    7.29592e-01
    3.18664e-01    7.17291e-01
    3.16428e-01    7.05156e-01
    3.14334e-01    6.93190e-01
    3.12378e-01    6.81392e-01
    3.10556e-01    6.69763e-01
    3.08862e-01    6.58304e-01
    3.07295e-01    6.47014e-01
    3.05849e-01    6.35894e-01
    3.04523e-01    6.24944e-01
    3.03312e-01    6.14162e-01
    3.02213e-01    6.03549e-01
    3.01225e-01    5.93105e-01
    3.00343e-01    5.82827e-01
    2.99565e-01    5.72715e-01
    2.98890e-01    5.62769e-01
    2.98314e-01    5.52987e-01
    2.97835e-01    5.43367e-01
    2.97452e-01    5.33910e-01
    2.97162e-01    5.24612e-01
    2.96964e-01    5.15473e-01
    2.96855e-01    5.06492e-01
    2.96835e-01    4.97666e-01
    2.96901e-01    4.88994e-01
    2.97052e-01    4.80475e-01
    2.97287e-01    4.72106e-01
    2.97605e-01    4.63886e-01
    2.98003e-01    4.55814e-01
    2.98482e-01    4.47887e-01
    2.99040e-01    4.40103e-01
    2.99676e-01    4.32461e-01
    3.00389e-01    4.24960e-01
    3.01178e-01    4.17596e-01
    3.02043e-01    4.10368e-01
    3.02983e-01    4.03274e-01
    3.03997e-01    3.96313e-01
    3.05084e-01    3.89482e-01
    3.06245e-01    3.82779e-01
    3.07477e-01    3.76203e-01
    3.08782e-01    3.69752e-01
    3.10158e-01    3.63424e-01
    3.11606e-01    3.57216e-01
    3.13124e-01    3.51128e-01
    3.14714e-01    3.45156e-01
    3.16373e-01    3.39301e-01
    3.18103e-01    3.33558e-01
    3.19903e-01    3.27927e-01
    3.21773e-01    3.22406e-01
    3.23712e-01    3.16994e-01
    3.25722e-01    3.11687e-01
    3.27802e-01    3.06485e-01
    3.29951e-01    3.01385e-01
    3.32171e-01    2.96387e-01
    3.34460e-01    2.91488e-01
    3.36820e-01    2.86687e-01
    3.39250e-01    2.81981e-01
    3.41751e-01    2.77370e-01
    3.44322e-01    2.72852e-01
    3.46965e-01    2.68424e-01
    3.49679e-01    2.64087e-01
    3.52465e-01    2.59837e-01
    3.55322e-01    2.55673e-01
    3.58252e-01    2.51595e-01
    3.61255e-01    2.47600e-01
    3.64331e-01    2.43687e-01
    3.67481e-01    2.39854e-01
    3.70705e-01    2.36101e-01
    3.74003e-01    2.32425e-01
    3.77377e-01    2.28825e-01
    3.80826e-01    2.25301e-01
    3.84351e-01    2.21850e-01
    3.87953e-01    2.18471e-01
    3.91632e-01    2.15164e-01
    3.95390e-01    2.11926e-01
    3.99226e-01    2.08757e-01
    4.03142e-01    2.05655e-01
    4.07137e-01    2.02619e-01
    4.11213e-01    1.99648e-01
    4.15371e-01    1.96741e-01
    4.19611e-01    1.93897e-01
    4.23935e-01    1.91114e-01
    4.28341e-01    1.88392e-01
    4.32833e-01    1.85729e-01
    4.37410e-01    1.83124e-01
    4.42074e-01    1.80577e-01
    4.46824e-01    1.78087e-01
    4.51663e-01    1.75651e-01
    4.56591e-01    1.73271e-01
    4.61609e-01    1.70943e-01
    4.66718e-01    1.68669e-01
    4.71919e-01    1.66446e-01
    4.77212e-01    1.64273e-01
    4.82600e-01    1.62151e-01
    4.88082e-01    1.60078e-01
    4.93661e-01    1.58054e-01
    4.99336e-01    1.56077e-01
    5.05110e-01    1.54146e-01
    5.10983e-01    1.52262e-01
    5.16956e-01    1.50423e-01
    5.23031e-01    1.48629e-01
    5.29209e-01    1.46878e-01
    5.35490e-01    1.45171e-01
    5.41876e-01    1.43506e-01
    5.48369e-01    1.41884e-01
    5.54968e-01    1.40302e-01
    5.61677e-01    1.38762e-01
    5.68496e-01    1.37261e-01
    5.75425e-01    1.35800e-01
    5.82467e-01    1.34378e-01
    5.89623e-01    1.32994e-01
    5.96894e-01    1.31649e-01
    6.04281e-01    1.30341e-01
    6.11786e-01    1.29070e-01
    6.19410e-01    1.27835e-01
    6.27155e-01    1.26637e-01
    6.35021e-01    1.25474e-01
    6.43011e-01    1.24347e-01
    6.51125e-01    1.23255e-01
    6.59365e-01    1.22197e-01
    6.67733e-01    1.21173e-01
    6.76229e-01    1.20184e-01
    6.84856e-01    1.19228e-01
    6.93615e-01    1.18305e-01
    7.02507e-01    1.17415e-01
    7.11533e-01    1.16558e-01
    7.20696e-01    1.15734e-01
    7.29996e-01    1.14942e-01
    7.39436e-01    1.14182e-01
    7.49016e-01    1.13454e-01
    7.58738e-01    1.12758e-01
    7.68604e-01    1.12094e-01
    7.78615e-01    1.11462e-01
    7.88773e-01    1.10860e-01
    7.99079e-01    1.10291e-01
    8.09534e-01    1.09752e-01
    8.20140e-01    1.09245e-01
    8.30899e-01    1.08770e-01
    8.41812e-01    1.08326e-01
    8.52881e-01    1.07913e-01
    8.64106e-01    1.07532e-01
    8.75490e-01    1.07183e-01
    8.87034e-01    1.06865e-01
    8.98739e-01    1.06579e-01
    9.10607e-01    1.06325e-01
    9.22638e-01    1.06104e-01
    9.34835e-01    1.05915e-01
    9.47199e-01    1.05759e-01
    9.59731e-01    1.05636e-01
    9.72432e-01    1.05546e-01
    9.85303e-01    1.05490e-01
    9.98346e-01    1.05469e-01
    1.01156e+00    1.05482e-01
    1.02495e+00    1.05530e-01
    1.03852e+00    1.05614e-01
    1.05226e+00    1.05734e-01
    1.06617e+00    1.05890e-01
    1.08027e+00    1.06084e-01
    1.09454e+00    1.06316e-01
    1.10900e+00    1.06587e-01
    1.12363e+00    1.06897e-01
    1.13844e+00    1.07248e-01
    1.15344e+00    1.07640e-01
    1.16862e+00    1.08074e-01
    1.18397e+00    1.08552e-01
    1.19951e+00    1.09073e-01
    1.21523e+00    1.09640e-01
    1.23114e+00    1.10253e-01
    1.24722e+00    1.10915e-01
    1.26349e+00    1.11625e-01
    1.27994e+00    1.12386e-01
    1.29656e+00    1.13198e-01
    1.31337e+00    1.14065e-01
    1.33036e+00    1.14986e-01
    1.34752e+00    1.15965e-01
    1.36485e+00    1.17002e-01
    1.38237e+00    1.18100e-01
    1.40005e+00    1.19260e-01
    1.41790e+00    1.20486e-01
    1.43592e+00    1.21779e-01
    1.45411e+00    1.23141e-01
    1.47245e+00    1.24576e-01
    1.49096e+00    1.26085e-01
    1.50962e+00    1.27672e-01
    1.52843e+00    1.29339e-01
    1.54739e+00    1.31090e-01
    1.56648e+00    1.32928e-01
    1.58572e+00    1.34856e-01
    1.60508e+00    1.36879e-01
    1.62457e+00    1.38999e-01
    1.64418e+00    1.41221e-01
    1.66390e+00    1.43549e-01
    1.68372e+00    1.45987e-01
    1.70363e+00    1.48541e-01
    1.72363e+00    1.51215e-01
    1.74371e+00    1.54014e-01
    1.76385e+00    1.56944e-01
    1.78404e+00    1.60010e-01
    1.80428e+00    1.63219e-01
    1.82455e+00    1.66576e-01
    1.84483e+00    1.70088e-01
    1.86512e+00    1.73763e-01
    1.88539e+00    1.77607e-01
    1.90563e+00    1.81628e-01
    1.92583e+00    1.85834e-01
    1.94596e+00    1.90234e-01
    1.96601e+00    1.94835e-01
    1.98595e+00    1.99647e-01
    2.00577e+00    2.04680e-01
    2.02544e+00    2.09944e-01
    2.04493e+00    2.15448e-01
    2.06422e+00    2.21204e-01
    2.08328e+00    2.27222e-01
    2.10209e+00    2.33515e-01
    2.12062e+00    2.40094e-01
    2.13883e+00    2.46972e-01
    2.15669e+00    2.54162e-01
    2.17416e+00    2.61676e-01
    2.19122e+00    2.69529e-01
    2.20782e+00    2.77734e-01
    2.22392e+00    2.86306e-01
    2.23949e+00    2.95260e-01
    2.25447e+00    3.04610e-01
    2.26884e+00    3.14371e-01
    2.28254e+00    3.24559e-01
    2.29552e+00    3.35189e-01
    2.30774e+00    3.46276e-01
    2.31915e+00    3.57836e-01
    2.32970e+00    3.69883e-01
    2.33935e+00    3.82433e-01
    2.34802e+00    3.95498e-01
    2.35569e+00    4.09094e-01
    2.36228e+00    4.23233e-01
    2.36776e+00    4.37926e-01
    2.37206e+00    4.53185e-01
    2.37514e+00    4.69019e-01
    2.37695e+00    4.85436e-01
    2.37744e+00    5.02442e-01
    2.37655e+00    5.20041e-01
    2.37425e+00    5.38235e-01
    2.37048e+00    5.57023e-01
    2.36522e+00    5.76403e-01
    2.35842e+00    5.96367e-01
    2.35006e+00    6.16905e-01
    2.34010e+00    6.38005e-01
    2.32852e+00    6.59648e-01
    2.31531e+00    6.81815e-01
    2.30046e+00    7.04479e-01
    2.28395e+00    7.27611e-01
    2.26580e+00    7.51178e-01
    2.24602e+00    7.75140e-01
    2.22461e+00    7.99455e-01
    2.20162e+00    8.24075e-01
    2.17706e+00    8.48948e-01
    2.15099e+00    8.74018e-01
    2.12344e+00    8.99226e-01
    2.09449e+00    9.24508e-01
    2.06419e+00    9.49797e-01
    2.03262e+00    9.75023e-01
    1.99985e+00    1.00011e+00
    1.96597e+00    1.02500e+00
    1.93107e+00    1.04959e+00
    1.89525e+00    1.07383e+00
    1.85860e+00    1.09764e+00
    1.82123e+00    1.12093e+00
    1.78325e+00    1.14364e+00
    1.74475e+00    1.16569e+00
    1.70585e+00    1.18702e+00
    1.66665e+00    1.20757e+00
    1.62727e+00    1.22726e+00
    1.58779e+00    1.24604e+00
    1.54833e+00    1.26386e+00
    1.50898e+00    1.28067e+00
    1.46983e+00    1.29644e+00
    1.43096e+00    1.31112e+00
    1.39247e+00    1.32468e+00
    1.35443e+00    1.33711e+00
    1.31691e+00    1.34837e+00
    1.27997e+00    1.35847e+00
    1.24367e+00    1.36739e+00
    1.20807e+00    1.37513e+00
    1.17321e+00    1.38170e+00
    1.13912e+00    1.38710e+00
    1.10585e+00    1.39135e+00
    1.07342e+00    1.39447e+00
    1.04185e+00    1.39648e+00
    1.01116e+00    1.39740e+00
    9.81355e-01    1.39727e+00
    9.52454e-01    1.39611e+00
    9.24456e-01    1.39396e+00
    8.97359e-01    1.39086e+00
    8.71159e-01    1.38683e+00
    8.45851e-01    1.38193e+00
    8.21423e-01    1.37620e+00
    7.97865e-01    1.36966e+00
    7.75160e-01    1.36237e+00
    7.53294e-01    1.35436e+00
    7.32249e-01    1.34567e+00
    7.12005e-01    1.33636e+00
    6.92542e-01    1.32644e+00
    6.73841e-01    1.31598e+00
    6.55879e-01    1.30500e+00
    6.38635e-01    1.29354e+00
    6.22087e-01    1.28164e+00
    6.06211e-01    1.26933e+00
    5.90987e-01    1.25666e+00
    5.76392e-01    1.24364e+00
    5.62405e-01    1.23033e+00
    5.49003e-01    1.21673e+00
    5.36165e-01    1.20290e+00
    5.23871e-01    1.18885e+00
    5.12101e-01    1.17460e+00
    5.00834e-01    1.16020e+00
    4.90051e-01    1.14566e+00
    4.79734e-01    1.13100e+00
    4.69864e-01    1.11624e+00
    4.60425e-01    1.10141e+00
    4.51398e-01    1.08653e+00
    4.42769e-01    1.07162e+00
    4.34520e-01    1.05668e+00
    4.26638e-01    1.04175e+00
    4.19107e-01    1.02682e+00
    4.11914e-01    1.01193e+00
    4.05045e-01    9.97071e-01
    3.98487e-01    9.82270e-01
    3.92229e-01    9.67533e-01
    3.86258e-01    9.52871e-01
    3.80564e-01    9.38295e-01
    3.75135e-01    9.23813e-01
    3.69961e-01    9.09435e-01
    3.65033e-01    8.95167e-01
    3.60341e-01    8.81017e-01
    3.55877e-01    8.66991e-01
    3.51632e-01    8.53096e-01
    3.47597e-01    8.39337e-01
    3.43766e-01    8.25719e-01
    3.40130e-01    8.12245e-01
    3.36683e-01    7.98921e-01
    3.33418e-01    7.85749e-01
    3.30330e-01    7.72734e-01
    3.27410e-01    7.59876e-01
    3.24655e-01    7.47180e-01
    3.22059e-01    7.34647e-01
    3.19616e-01    7.22278e-01
    3.17321e-01    7.10076e-01
    3.15170e-01    6.98041e-01
    3.13158e-01    6.86174e-01
    3.11282e-01    6.74477e-01
    3.09536e-01    6.62948e-01
    3.07918e-01    6.51589e-01
    3.06423e-01    6.40400e-01
    3.05049e-01    6.29381e-01
    3.03791e-01    6.18531e-01
    3.02647e-01    6.07850e-01
    3.01614e-01    5.97336e-01
    3.00689e-01    5.86991e-01
    2.99869e-01    5.76812e-01
    2.99153e-01    5.66798e-01
    2.98536e-01    5.56949e-01
    2.98019e-01    5.47264e-01
    2.97597e-01    5.37740e-01
    2.97269e-01    5.28378e-01
    2.97034e-01    5.19175e-01
    2.96889e-01    5.10129e-01
    2.96833e-01    5.01240e-01
    2.96864e-01    4.92506e-01
    2.96981e-01    4.83925e-01
    2.97182e-01    4.75495e-01
    2.97466e-01    4.67215e-01
    2.97831e-01    4.59083e-01
    2.98278e-01    4.51096e-01
    2.98803e-01    4.43255e-01
    2.99408e-01    4.35555e-01
    3.00089e-01    4.27997e-01
    3.00848e-01    4.20577e-01
    3.01682e-01    4.13294e-01
    3.02592e-01    4.06146e-01
    3.03575e-01    3.99131e-01
    3.04633e-01    3.92247e-01
    3.05763e-01    3.85492e-01
    3.06967e-01    3.78865e-01
    3.08242e-01    3.72363e-01
    3.09589e-01    3.65985e-01
    3.11008e-01    3.59729e-01
    3.12498e-01    3.53592e-01
    3.14058e-01    3.47573e-01
    3.15689e-01    3.41671e-01
    3.17390e-01    3.35882e-01
    3.19162e-01    3.30206e-01
    3.21003e-01    3.24641e-01
    3.22914e-01    3.19184e-01
    3.24896e-01    3.13834e-01
    3.26947e-01    3.08590e-01
    3.29068e-01    3.03449e-01
    3.31259e-01    2.98410e-01
    3.33520e-01    2.93470e-01
    3.35851e-01    2.88630e-01
    3.38252e-01    2.83885e-01
    3.40724e-01    2.79236e-01
    3.43267e-01    2.74680e-01
    3.45881e-01    2.70216e-01
    3.48566e-01    2.65842e-01
    3.51322e-01    2.61556e-01
    3.54150e-01    2.57358e-01
    3.57051e-01    2.53245e-01
    3.60024e-01    2.49216e-01
    3.63070e-01    2.45270e-01
    3.66190e-01    2.41405e-01
    3.69383e-01    2.37619e-01
    3.72651e-01    2.33912e-01
    3.75994e-01    2.30282e-01
    3.79412e-01    2.26727e-01
    3.82907e-01    2.23246e-01
    3.86477e-01    2.19838e-01
    3.90125e-01    2.16502e-01
    3.93851e-01    2.13236e-01
    3.97655e-01    2.10039e-01
    4.01538e-01    2.06910e-01
    4.05501e-01    2.03847e-01
    4.09544e-01    2.00850e-01
    4.13669e-01    1.97917e-01
    4.17875e-01    1.95047e-01
    4.22165e-01    1.92240e-01
    4.26537e-01    1.89493e-01
    4.30994e-01    1.86806e-01
    4.35537e-01    1.84178e-01
    4.40165e-01    1.81607e-01
    4.44880e-01    1.79094e-01
    4.49683e-01    1.76636e-01
    4.54574e-01    1.74233e-01
    4.59555e-01    1.71884e-01
    4.64627e-01    1.69588e-01
    4.69790e-01    1.67344e-01
    4.75046e-01    1.65152e-01
    4.80395e-01    1.63009e-01
    4.85839e-01    1.60916e-01
    4.91378e-01    1.58872e-01
    4.97014e-01    1.56876e-01
    5.02748e-01    1.54927e-01
    5.08580e-01    1.53024e-01
    5.14512e-01    1.51166e-01
    5.20546e-01    1.49354e-01
    5.26681e-01    1.47586e-01
    5.32920e-01    1.45861e-01
    5.39264e-01    1.44179e-01
    5.45713e-01    1.42539e-01
    5.52269e-01    1.40941e-01
    5.58933e-01    1.39384e-01
    5.65706e-01    1.37867e-01
    5.72591e-01    1.36390e-01
    5.79587e-01    1.34952e-01
    5.86696e-01    1.33553e-01
    5.93920e-01    1.32192e-01
    6.01260e-01    1.30869e-01
    6.08717e-01    1.29583e-01
    6.16292e-01    1.28334e-01
    6.23988e-01    1.27121e-01
    6.31804e-01    1.25943e-01
    6.39743e-01    1.24802e-01
    6.47807e-01    1.23695e-01
    6.55995e-01    1.22623e-01
    6.64311e-01    1.21586e-01
    6.72755e-01    1.20583e-01
    6.81329e-01    1.19613e-01
    6.90033e-01    1.18677e-01
    6.98871e-01    1.17774e-01
    7.07842e-01    1.16903e-01
    7.16949e-01    1.16066e-01
    7.26194e-01    1.15261e-01
    7.35576e-01    1.14488e-01
    7.45099e-01    1.13747e-01
    7.54763e-01    1.13038e-01
    7.64570e-01    1.12361e-01
    7.74522e-01    1.11715e-01
    7.84620e-01    1.11101e-01
    7.94865e-01    1.10519e-01
    8.05259e-01    1.09968e-01
    8.15804e-01    1.09448e-01
    8.26501e-01    1.08960e-01
    8.37351e-01    1.08503e-01
    8.48356e-01    1.08077e-01
    8.59517e-01    1.07683e-01
    8.70837e-01    1.07321e-01
    8.82315e-01    1.06990e-01
    8.93954e-01    1.06691e-01
    9.05756e-01    1.06425e-01
    9.17720e-01    1.06190e-01
    9.29850e-01    1.05988e-01
    9.42146e-01    1.05818e-01
    9.54609e-01    1.05682e-01
    9.67241e-01    1.05579e-01
    9.80043e-01    1.05509e-01
    9.93016e-01    1.05474e-01
    1.00616e+00    1.05472e-01
    1.01948e+00    1.05506e-01
    1.03297e+00    1.05575e-01
    1.04664e+00    1.05680e-01
    1.06049e+00    1.05822e-01
    1.07451e+00    1.06001e-01
    1.08871e+00    1.06217e-01
    1.10309e+00    1.06472e-01
    1.11765e+00    1.06766e-01
    1.13239e+00    1.07100e-01
    1.14731e+00    1.07475e-01
    1.16242e+00    1.07892e-01
    1.17770e+00    1.08352e-01
    1.19316e+00    1.08855e-01
    1.20881e+00    1.09404e-01
    1.22464e+00    1.09998e-01
    1.24065e+00    1.10640e-01
    1.25685e+00    1.11330e-01
    1.27322e+00    1.12070e-01
    1.28977e+00    1.12861e-01
    1.30651e+00    1.13706e-01
    1.32342e+00    1.14604e-01
    1.34051e+00    1.15559e-01
    1.35778e+00    1.16572e-01
    1.37522e+00    1.17645e-01
    1.39283e+00    1.18780e-01
    1.41061e+00    1.19979e-01
    1.42857e+00    1.21244e-01
    1.44669e+00    1.22578e-01
    1.46497e+00    1.23983e-01
    1.48341e+00    1.25461e-01
    1.50200e+00    1.27016e-01
    1.52075e+00    1.28650e-01
    1.53965e+00    1.30367e-01
    1.55869e+00    1.32169e-01
    1.57787e+00    1.34060e-01
    1.59718e+00    1.36044e-01
    1.61662e+00    1.38124e-01
    1.63618e+00    1.40304e-01
    1.65586e+00    1.42588e-01
    1.67564e+00    1.44981e-01
    1.69551e+00    1.47487e-01
    1.71548e+00    1.50112e-01
    1.73553e+00    1.52859e-01
    1.75564e+00    1.55735e-01
    1.77582e+00    1.58745e-01
    1.79604e+00    1.61895e-01
    1.81629e+00    1.65191e-01
    1.83657e+00    1.68639e-01
    1.85686e+00    1.72247e-01
    1.87714e+00    1.76021e-01
    1.89740e+00    1.79969e-01
    1.91762e+00    1.84099e-01
    1.93778e+00    1.88419e-01
    1.95786e+00    1.92937e-01
    1.97785e+00    1.97662e-01
    1.99772e+00    2.02604e-01
    2.01745e+00    2.07773e-01
    2.03702e+00    2.13178e-01


==> data/pp_phase_x_2.25_y_1.12.csv <==
    2.24812e+00    1.12641e+00
    2.20038e+00    1.16142e+00
    2.15116e+00    1.19607e+00
    2.10062e+00    1.23021e+00
    2.04896e+00    1.26372e+00
    1.99636e+00    1.29645e+00
    1.94302e+00    1.32826e+00
    1.88914e+00    1.35904e+00
    1.83490e+00    1.38864e+00
    1.78050e+00    1.41697e+00
    1.72612e+00    1.44391e+00
    1.67193e+00    1.46936e+00
    1.61812e+00    1.49324e+00
    1.56484e+00    1.51549e+00
    1.51223e+00    1.53603e+00
    1.46044e+00    1.55481e+00
    1.40957e+00    1.57181e+00
    1.35975e+00    1.58700e+00
    1.31106e+00    1.60035e+00
    1.26360e+00    1.61189e+00
    1.21742e+00    1.62160e+00
    1.17258e+00    1.62952e+00
    1.12914e+00    1.63568e+00
    1.08710e+00    1.64010e+00
    1.04651e+00    1.64284e+00
    1.00737e+00    1.64394e+00
    9.69688e-01    1.64346e+00
    9.33451e-01    1.64147e+00
    8.98649e-01    1.63802e+00
    8.65265e-01    1.63319e+00
    8.33273e-01    1.62704e+00
    8.02645e-01    1.61965e+00
    7.73349e-01    1.61108e+00
    7.45349e-01    1.60142e+00
    7.18607e-01    1.59072e+00
    6.93083e-01    1.57906e+00
    6.68735e-01    1.56651e+00
    6.45521e-01    1.55313e+00
    6.23399e-01    1.53900e+00
    6.02326e-01    1.52418e+00
    5.82259e-01    1.50872e+00
    5.63156e-01    1.49268e+00
    5.44976e-01    1.47613e+00
    5.27678e-01    1.45912e+00
    5.11223e-01    1.44169e+00
    4.95572e-01    1.42390e+00
    4.80687e-01    1.40579e+00
    4.66533e-01    1.38741e+00
    4.53075e-01    1.36880e+00
    4.40280e-01    1.34999e+00
    4.28116e-01    1.33103e+00
    4.16552e-01    1.31194e+00
    4.05558e-01    1.29277e+00
    3.95108e-01    1.27353e+00
    3.85175e-01    1.25426e+00
    3.75732e-01    1.23498e+00
    3.66756e-01    1.21572e+00
    3.58225e-01    1.19649e+00
    3.50116e-01    1.17733e+00
    3.42409e-01    1.15824e+00
    3.35084e-01    1.13925e+00
    3.28122e-01    1.12037e+00
    3.21507e-01    1.10162e+00
    3.15222e-01    1.08301e+00
    3.09251e-01    1.06454e+00
    3.03578e-01    1.04624e+00
    2.98191e-01    1.02812e+00
    2.93075e-01    1.01017e+00
    2.88219e-01    9.92412e-01
    2.83610e-01    9.74852e-01
    2.79237e-01    9.57495e-01
    2.75090e-01    9.40347e-01
    2.71158e-01    9.23413e-01
    2.67433e-01    9.06698e-01
    2.63904e-01    8.90204e-01
    2.60565e-01    8.73935e-01
    2.57406e-01    8.57894e-01
    2.54421e-01    8.42082e-01
    2.51602e-01    8.26502e-01
    2.48942e-01    8.11155e-01
    2.46436e-01    7.96041e-01
    2.44076e-01    7.81162e-01
    2.41859e-01    7.66516e-01
    2.39777e-01    7.52105e-01
    2.37827e-01    7.37928e-01
    2.36004e-01    7.23983e-01
    2.34302e-01    7.10271e-01
    2.32718e-01    6.96790e-01
    2.31247e-01    6.83539e-01
    2.29887e-01    6.70516e-01
    2.28633e-01    6.57720e-01
    2.27482e-01    6.45148e-01
    2.26431e-01    6.32800e-01
    2.25476e-01    6.20672e-01
    2.24616e-01    6.08763e-01
    2.23847e-01    5.97070e-01
    2.23166e-01    5.85591e-01
    2.22573e-01    5.74324e-01
    2.22063e-01    5.63266e-01
    2.21635e-01    5.52414e-01
    2.21288e-01    5.41766e-01
    2.21019e-01    5.31319e-01
    2.20826e-01    5.21070e-01
    2.20708e-01    5.11018e-01
    2.20663e-01    5.01158e-01
    2.20690e-01    4.91488e-01
    2.20788e-01    4.82006e-01
    2.20955e-01    4.72708e-01
    2.21190e-01    4.63592e-01
    2.21491e-01    4.54655e-01
    2.21859e-01    4.45893e-01
    2.22291e-01    4.37305e-01
    2.22788e-01    4.28888e-01
    2.23347e-01    4.20637e-01
    2.23969e-01    4.12552e-01
    2.24653e-01    4.04629e-01
    2.25397e-01    3.96865e-01
    2.26202e-01    3.89257e-01
    2.27067e-01    3.81804e-01
    2.27991e-01    3.74501e-01
    2.28974e-01    3.67347e-01
    2.30016e-01    3.60338e-01
    2.31116e-01    3.53473e-01
    2.32274e-01    3.46749e-01
    2.33489e-01    3.40162e-01
    2.34762e-01    3.33711e-01
    2.36091e-01    3.27393e-01
    2.37478e-01    3.21205e-01
    2.38922e-01    3.15146e-01
    2.40423e-01    3.09212e-01
    2.41980e-01    3.03401e-01
    2.43594e-01    2.97712e-01
    2.45265e-01    2.92141e-01
    2.46993e-01    2.86687e-01
    2.48778e-01    2.81346e-01
    2.50619e-01    2.76118e-01
    2.52518e-01    2.71000e-01
    2.54475e-01    2.65989e-01
    2.56488e-01    2.61084e-01
    2.58560e-01    2.56282e-01
    2.60689e-01    2.51582e-01
    2.62877e-01    2.46982e-01
    2.65124e-01    2.42479e-01
    2.67429e-01    2.38072e-01
    2.69794e-01    2.33758e-01
    2.72218e-01    2.29537e-01
    2.74702e-01    2.25405e-01
    2.77247e-01    2.21362e-01
    2.79852e-01    2.17405e-01
    2.82519e-01    2.13533e-01
    2.85248e-01    2.09744e-01
    2.88039e-01    2.06037e-01
    2.90893e-01    2.02409e-01
    2.93810e-01    1.98860e-01
    2.96792e-01    1.95387e-01
    2.99838e-01    1.91989e-01
    3.02949e-01    1.88665e-01
    3.06126e-01    1.85413e-01
    3.09369e-01    1.82232e-01
    3.12680e-01    1.79120e-01
    3.16058e-01    1.76076e-01
    3.19506e-01    1.73098e-01
    3.23022e-01    1.70186e-01
    3.26608e-01    1.67337e-01
    3.30265e-01    1.64551e-01
    3.33994e-01    1.61827e-01
    3.37796e-01    1.59162e-01
    3.41670e-01    1.56556e-01
    3.45619e-01    1.54008e-01
    3.49643e-01    1.51517e-01
    3.53742e-01    1.49081e-01
    3.57919e-01    1.46699e-01
    3.62173e-01    1.44371e-01
    3.66505e-01    1.42095e-01
    3.70918e-01    1.39870e-01
    3.75411e-01    1.37695e-01
    3.79986e-01    1.35569e-01
    3.84643e-01    1.33492e-01
    3.89384e-01    1.31462e-01
    3.94211e-01    1.29478e-01
    3.99122e-01    1.27540e-01
    4.04121e-01    1.25646e-01
    4.09208e-01    1.23796e-01
    4.14385e-01    1.21989e-01
    4.19652e-01    1.20224e-01
    4.25010e-01    1.18500e-01
    4.30461e-01    1.16817e-01
    4.36007e-01    1.15173e-01
    4.41648e-01    1.13569e-01
    4.47385e-01    1.12002e-01
    4.53220e-01    1.10474e-01
    4.59155e-01    1.08982e-01
    4.65190e-01    1.07526e-01
    4.71327e-01    1.06106e-01
    4.77567e-01    1.04721e-01
    4.83912e-01    1.03371e-01
    4.90363e-01    1.02054e-01
    4.96922e-01    1.00770e-01
    5.03590e-01    9.95187e-02
    5.10368e-01    9.82996e-02
    5.17258e-01    9.71120e-02
    5.24261e-01    9.59554e-02
    5.31380e-01    9.48294e-02
    5.38615e-01    9.37333e-02
    5.45969e-01    9.26669e-02
    5.53442e-01    9.16295e-02
    5.61037e-01    9.06208e-02
    5.68754e-01    8.96404e-02
    5.76597e-01    8.86878e-02
    5.84566e-01    8.77627e-02
    5.92663e-01    8.68647e-02
    6.00889e-01    8.59935e-02
    6.09248e-01    8.51486e-02
    6.17740e-01    8.43297e-02
    6.26367e-01    8.35367e-02
    6.35131e-01    8.27690e-02
    6.44034e-01    8.20266e-02
    6.53078e-01    8.13090e-02
    6.62264e-01    8.06161e-02
    6.71594e-01    7.99476e-02
    6.81071e-01    7.93033e-02
    6.90697e-01    7.86829e-02
    7.00472e-01    7.80864e-02
    7.10400e-01    7.75134e-02
    7.20482e-01    7.69639e-02
    7.30720e-01    7.64377e-02
    7.41116e-01    7.59347e-02
    7.51673e-01    7.54548e-02
    7.62392e-01    7.49978e-02
    7.73275e-01    7.45638e-02
    7.84324e-01    7.41525e-02
    7.95542e-01    7.37641e-02
    8.06931e-01    7.33984e-02
    8.18492e-01    7.30556e-02
    8.30228e-01    7.27354e-02
    8.42141e-01    7.24382e-02
    8.54233e-01    7.21637e-02
    8.66507e-01    7.19122e-02
    8.78963e-01    7.16838e-02
    8.91606e-01    7.14784e-02
    9.04436e-01    7.12964e-02
    9.17455e-01    7.11378e-02
    9.30667e-01    7.10029e-02
    9.44073e-01    7.08918e-02
    9.57675e-01    7.08047e-02
    9.71476e-01    7.07420e-02
    9.85477e-01    7.07039e-02
    9.99681e-01    7.06908e-02
    1.01409e+00    7.07029e-02
    1.02870e+00    7.07407e-02
    1.04353e+00    7.08046e-02
    1.05856e+00    7.08950e-02
    1.07381e+00    7.10124e-02
    1.08927e+00    7.11572e-02
    1.10495e+00    7.13302e-02
    1.12085e+00    7.15318e-02
    1.13697e+00    7.17626e-02
    1.15331e+00    7.20235e-02
    1.16988e+00    7.23150e-02
    1.18667e+00    7.26380e-02
    1.20369e+00    7.29932e-02
    1.22093e+00    7.33817e-02
    1.23841e+00    7.38042e-02
    1.25612e+00    7.42618e-02
    1.27407e+00    7.47555e-02
    1.29224e+00    7.52866e-02
    1.31065e+00    7.58561e-02
    1.32930e+00    7.64653e-02
    1.34819e+00    7.71155e-02
    1.36731e+00    7.78083e-02
    1.38667e+00    7.85450e-02
    1.40627e+00    7.93274e-02
    1.42611e+00    8.01570e-02
    1.44619e+00    8.10358e-02
    1.46650e+00    8.19656e-02
    1.48706e+00    8.29484e-02
    1.50785e+00    8.39863e-02
    1.52888e+00    8.50818e-02
    1.55014e+00    8.62371e-02
    1.57164e+00    8.74548e-02
    1.59336e+00    8.87376e-02
    1.61532e+00    9.00884e-02
    1.63751e+00    9.15103e-02
    1.65991e+00    9.30065e-02
    1.68254e+00    9.45803e-02
    1.70539e+00    9.62355e-02
    1.72845e+00    9.79758e-02
    1.75171e+00    9.98054e-02
    1.77518e+00    1.01729e-01
    1.79884e+00    1.03750e-01
    1.82270e+00    1.05874e-01
    1.84673e+00    1.08107e-01
    1.87094e+00    1.10453e-01
    1.89532e+00    1.12919e-01
    1.91985e+00    1.15510e-01
    1.94452e+00    1.18233e-01
    1.96933e+00    1.21096e-01
    1.99427e+00    1.24105e-01
    2.01931e+00    1.27268e-01
    2.04444e+00    1.30594e-01
    2.06965e+00    1.34091e-01
    2.09492e+00    1.37769e-01
    2.12023e+00    1.41637e-01
    2.14557e+00    1.45706e-01
    2.17090e+00    1.49987e-01
    2.19621e+00    1.54491e-01
    2.22148e+00    1.59231e-01
    2.24667e+00    1.64220e-01
    2.27176e+00    1.69472e-01
    2.29672e+00    1.75002e-01
    2.32151e+00    1.80824e-01
    2.34611e+00    1.86955e-01
    2.37046e+00    1.93413e-01
    2.39454e+00    2.00215e-01
    2.41831e+00    2.07380e-01
    2.44171e+00    2.14928e-01
    2.46469e+00    2.22880e-01
    2.48722e+00    2.31258e-01
    2.50924e+00    2.40084e-01
    2.53068e+00    2.49383e-01
    2.55150e+00    2.59179e-01
    2.57163e+00    2.69498e-01
    2.59099e+00    2.80365e-01
    2.60954e+00    2.91810e-01
    2.62719e+00    3.03859e-01
    2.64387e+00    3.16541e-01
    2.65950e+00    3.29886e-01
    2.67400e+00    3.43924e-01
    2.68729e+00    3.58683e-01
    2.69929e+00    3.74194e-01
    2.70990e+00    3.90486e-01
    2.71905e+00    4.07588e-01
    2.72663e+00    4.25528e-01
    2.73255e+00    4.44333e-01
    2.73674e+00    4.64027e-01
    2.73909e+00    4.84635e-01
    2.73951e+00    5.06175e-01
    2.73793e+00    5.28664e-01
    2.73425e+00    5.52117e-01
    2.72840e+00    5.76542e-01
    2.72031e+00    6.01943e-01
    2.70989e+00    6.28317e-01
    2.69711e+00    6.55657e-01
    2.68189e+00    6.83946e-01
    2.66421e+00    7.13164e-01
    2.64402e+00    7.43277e-01
    2.62132e+00    7.74247e-01
    2.59610e+00    8.06025e-01
    2.56836e+00    8.38551e-01
    2.53814e+00    8.71758e-01
    2.50547e+00    9.05567e-01
    2.47042e+00    9.39892e-01
    2.43305e+00    9.74635e-01
    2.39346e+00    1.00969e+00
    2.35176e+00    1.04494e+00
    2.30807e+00    1.08028e+00
    2.26252e+00    1.11555e+00
    2.21528e+00    1.15065e+00
    2.16649e+00    1.18543e+00
    2.11634e+00    1.21974e+00
    2.06500e+00    1.25346e+00
    2.01267e+00    1.28644e+00
    1.95954e+00    1.31856e+00
    1.90581e+00    1.34966e+00
    1.85165e+00    1.37964e+00
    1.79728e+00    1.40837e+00
    1.74288e+00    1.43575e+00
    1.68862e+00    1.46167e+00
    1.63467e+00    1.48605e+00
    1.58121e+00    1.50881e+00
    1.52838e+00    1.52988e+00
    1.47632e+00    1.54921e+00
    1.42515e+00    1.56676e+00
    1.37500e+00    1.58251e+00
    1.32596e+00    1.59643e+00
    1.27811e+00    1.60852e+00
    1.23152e+00    1.61880e+00
    1.18627e+00    1.62727e+00
    1.14239e+00    1.63397e+00
    1.09992e+00    1.63892e+00
    1.05888e+00    1.64217e+00
    1.01929e+00    1.64377e+00
    9.81157e-01    1.64377e+00
    9.44474e-01    1.64224e+00
    9.09232e-01    1.63924e+00
    8.75412e-01    1.63482e+00
    8.42994e-01    1.62907e+00
    8.11949e-01    1.62206e+00
    7.82246e-01    1.61385e+00
    7.53850e-01    1.60451e+00
    7.26724e-01    1.59412e+00
    7.00828e-01    1.58275e+00
    6.76122e-01    1.57047e+00
    6.52563e-01    1.55734e+00
    6.30109e-01    1.54344e+00
    6.08717e-01    1.52882e+00
    5.88344e-01    1.51355e+00
    5.68948e-01    1.49769e+00
    5.50488e-01    1.48129e+00
    5.32922e-01    1.46441e+00
    5.16211e-01    1.44711e+00
    5.00316e-01    1.42942e+00
    4.85199e-01    1.41141e+00
    4.70823e-01    1.39311e+00
    4.57154e-01    1.37456e+00
    4.44158e-01    1.35581e+00
    4.31802e-01    1.33689e+00
    4.20056e-01    1.31784e+00
    4.08890e-01    1.29869e+00
    3.98275e-01    1.27947e+00
    3.88185e-01    1.26020e+00
    3.78594e-01    1.24093e+00
    3.69477e-01    1.22166e+00
    3.60811e-01    1.20242e+00
    3.52573e-01    1.18323e+00
    3.44744e-01    1.16412e+00
    3.37303e-01    1.14510e+00
    3.30232e-01    1.12618e+00
    3.23512e-01    1.10739e+00
    3.17127e-01    1.08873e+00
    3.11060e-01    1.07022e+00
    3.05297e-01    1.05187e+00
    2.99823e-01    1.03369e+00
    2.94625e-01    1.01568e+00
    2.89690e-01    9.97868e-01
    2.85006e-01    9.80247e-01
    2.80561e-01    9.62827e-01
    2.76346e-01    9.45614e-01
    2.72349e-01    9.28614e-01
    2.68560e-01    9.11830e-01
    2.64972e-01    8.95268e-01
    2.61575e-01    8.78929e-01
    2.58362e-01    8.62817e-01
    2.55324e-01    8.46935e-01
    2.52454e-01    8.31283e-01
    2.49746e-01    8.15864e-01
    2.47193e-01    8.00678e-01
    2.44789e-01    7.85726e-01
    2.42528e-01    7.71009e-01
    2.40405e-01    7.56525e-01
    2.38415e-01    7.42276e-01
    2.36553e-01    7.28260e-01
    2.34814e-01    7.14476e-01
    2.33194e-01    7.00924e-01
    2.31689e-01    6.87602e-01
    2.30295e-01    6.74509e-01
    2.29009e-01    6.61643e-01
    2.27826e-01    6.49002e-01
    2.26744e-01    6.36585e-01
    2.25760e-01    6.24389e-01
    2.24871e-01    6.12413e-01
    2.24074e-01    6.00654e-01
    2.23367e-01    5.89109e-01
    2.22747e-01    5.77777e-01
    2.22211e-01    5.66654e-01
    2.21759e-01    5.55739e-01
    2.21387e-01    5.45029e-01
    2.21093e-01    5.34520e-01
    2.20877e-01    5.24211e-01
    2.20736e-01    5.14098e-01
    2.20669e-01    5.04179e-01
    2.20674e-01    4.94451e-01
    2.20750e-01    4.84911e-01
    2.20896e-01    4.75556e-01
    2.21110e-01    4.66385e-01
    2.21391e-01    4.57392e-01
    2.21738e-01    4.48577e-01
    2.22151e-01    4.39936e-01
    2.22628e-01    4.31466e-01
    2.23168e-01    4.23165e-01
    2.23771e-01    4.15029e-01
    2.24435e-01    4.07056e-01
    2.25161e-01    3.99243e-01
    2.25947e-01    3.91587e-01
    2.26794e-01    3.84086e-01
    2.27700e-01    3.76738e-01
    2.28665e-01    3.69538e-01
    2.29689e-01    3.62485e-01
    2.30770e-01    3.55576e-01
    2.31910e-01    3.48808e-01
    2.33108e-01    3.42179e-01
    2.34363e-01    3.35686e-01
    2.35675e-01    3.29328e-01
    2.37044e-01    3.23100e-01
    2.38471e-01    3.17001e-01
    2.39954e-01    3.11029e-01
    2.41494e-01    3.05181e-01
    2.43090e-01    2.99454e-01
    2.44744e-01    2.93847e-01
    2.46454e-01    2.88357e-01
    2.48221e-01    2.82982e-01
    2.50045e-01    2.77719e-01
    2.51926e-01    2.72567e-01
    2.53865e-01    2.67523e-01
    2.55861e-01    2.62586e-01
    2.57915e-01    2.57753e-01
    2.60026e-01    2.53022e-01
    2.62196e-01    2.48391e-01
    2.64425e-01    2.43858e-01
    2.66712e-01    2.39421e-01
    2.69058e-01    2.35079e-01
    2.71464e-01    2.30829e-01
    2.73929e-01    2.26670e-01
    2.76455e-01    2.22600e-01
    2.79042e-01    2.18616e-01
    2.81690e-01    2.14718e-01
    2.84400e-01    2.10904e-01
    2.87172e-01    2.07172e-01
    2.90006e-01    2.03520e-01
    2.92904e-01    1.99946e-01
    2.95865e-01    1.96450e-01
    2.98891e-01    1.93029e-01
    3.01982e-01    1.89683e-01
    3.05139e-01    1.86409e-01
    3.08362e-01    1.83206e-01
    3.11652e-01    1.80073e-01
    3.15009e-01    1.77008e-01
    3.18435e-01    1.74010e-01
    3.21930e-01    1.71077e-01
    3.25494e-01    1.68209e-01
    3.29130e-01    1.65404e-01
    3.32836e-01    1.62661e-01
    3.36615e-01    1.59978e-01
    3.40467e-01    1.57354e-01
    3.44393e-01    1.54788e-01
    3.48393e-01    1.52279e-01
    3.52469e-01    1.49826e-01
    3.56622e-01    1.47428e-01
    3.60852e-01    1.45084e-01
    3.65161e-01    1.42791e-01
    3.69548e-01    1.40551e-01
    3.74016e-01    1.38360e-01
    3.78566e-01    1.36220e-01
    3.83198e-01    1.34128e-01
    3.87913e-01    1.32083e-01
    3.92713e-01    1.30085e-01
    3.97598e-01    1.28133e-01
    4.02570e-01    1.26225e-01
    4.07630e-01    1.24362e-01
    4.12779e-01    1.22542e-01
    4.18017e-01    1.20764e-01
    4.23347e-01    1.19027e-01
    4.28770e-01    1.17332e-01
    4.34286e-01    1.15676e-01
    4.39898e-01    1.14059e-01
    4.45605e-01    1.12481e-01
    4.51410e-01    1.10941e-01
    4.57314e-01    1.09438e-01
    4.63318e-01    1.07971e-01
    4.69423e-01    1.06541e-01
    4.75631e-01    1.05145e-01
    4.81944e-01    1.03784e-01
    4.88362e-01    1.02456e-01
    4.94887e-01    1.01162e-01
    5.01521e-01    9.99012e-02
    5.08265e-01    9.86723e-02
    5.15121e-01    9.74750e-02
    5.22089e-01    9.63089e-02
    5.29172e-01    9.51735e-02
    5.36371e-01    9.40682e-02
    5.43688e-01    9.29927e-02
    5.51124e-01    9.19464e-02
    5.58681e-01    9.09289e-02
    5.66360e-01    8.99398e-02
    5.74164e-01    8.89787e-02
    5.82094e-01    8.80452e-02
    5.90151e-01    8.71389e-02
    5.98338e-01    8.62594e-02
    6.06656e-01    8.54064e-02
    6.15106e-01    8.45796e-02
    6.23691e-01    8.37786e-02
    6.32413e-01    8.30031e-02
    6.41273e-01    8.22529e-02
    6.50273e-01    8.15277e-02
    6.59415e-01    8.08272e-02
    6.68701e-01    8.01512e-02
    6.78132e-01    7.94995e-02
    6.87712e-01    7.88717e-02
    6.97441e-01    7.82679e-02
    7.07321e-01    7.76876e-02
    7.17355e-01    7.71309e-02
    7.27545e-01    7.65976e-02
    7.37892e-01    7.60874e-02
    7.48399e-01    7.56004e-02
    7.59068e-01    7.51363e-02
    7.69900e-01    7.46952e-02
    7.80898e-01    7.42769e-02
    7.92064e-01    7.38815e-02
    8.03400e-01    7.35088e-02
    8.14907e-01    7.31589e-02
    8.26589e-01    7.28318e-02
    8.38448e-01    7.25274e-02
    8.50484e-01    7.22459e-02
    8.62702e-01    7.19873e-02
    8.75101e-01    7.17518e-02
    8.87686e-01    7.15393e-02
    9.00458e-01    7.13501e-02
    9.13419e-01    7.11842e-02
    9.26571e-01    7.10420e-02
    9.39917e-01    7.09235e-02
    9.53459e-01    7.08290e-02
    9.67198e-01    7.07588e-02
    9.81137e-01    7.07130e-02
    9.95278e-01    7.06922e-02
    1.00962e+00    7.06965e-02
    1.02417e+00    7.07263e-02
    1.03893e+00    7.07821e-02
    1.05390e+00    7.08642e-02
    1.06909e+00    7.09732e-02
    1.08448e+00    7.11096e-02
    1.10009e+00    7.12738e-02
    1.11592e+00    7.14665e-02
    1.13198e+00    7.16883e-02
    1.14825e+00    7.19398e-02
    1.16474e+00    7.22217e-02
    1.18147e+00    7.25349e-02
    1.19841e+00    7.28802e-02
    1.21559e+00    7.32583e-02
    1.23300e+00    7.36702e-02
    1.25064e+00    7.41168e-02
    1.26851e+00    7.45993e-02
    1.28661e+00    7.51187e-02
    1.30495e+00    7.56762e-02
    1.32353e+00    7.62730e-02
    1.34234e+00    7.69105e-02
    1.36139e+00    7.75900e-02
    1.38068e+00    7.83130e-02
    1.40020e+00    7.90811e-02
    1.41997e+00    7.98960e-02
    1.43997e+00    8.07594e-02
    1.46021e+00    8.16732e-02
    1.48069e+00    8.26394e-02
    1.50141e+00    8.36602e-02
    1.52237e+00    8.47376e-02
    1.54356e+00    8.58742e-02
    1.56498e+00    8.70723e-02
    1.58664e+00    8.83348e-02
    1.60852e+00    8.96643e-02
    1.63064e+00    9.10640e-02
    1.65298e+00    9.25368e-02
    1.67554e+00    9.40863e-02
    1.69832e+00    9.57160e-02
    1.72131e+00    9.74297e-02
    1.74451e+00    9.92313e-02
    1.76792e+00    1.01125e-01
    1.79152e+00    1.03116e-01
    1.81532e+00    1.05208e-01
    1.83930e+00    1.07406e-01
    1.86346e+00    1.09717e-01
    1.88778e+00    1.12145e-01
    1.91227e+00    1.14697e-01
    1.93690e+00    1.17379e-01
    1.96167e+00    1.20198e-01
    1.98656e+00    1.23161e-01
    2.01157e+00    1.26276e-01
    2.03668e+00    1.29551e-01
    2.06187e+00    1.32994e-01
    2.08712e+00    1.36615e-01
    2.11242e+00    1.40423e-01
    2.13775e+00    1.44429e-01
    2.16309e+00    1.48643e-01
    2.18841e+00    1.53077e-01
    2.21369e+00    1.57743e-01
    2.23891e+00    1.62654e-01
    2.26404e+00    1.67823e-01
    2.28904e+00    1.73266e-01
    2.31389e+00    1.78996e-01
    2.33855e+00    1.85030e-01
    2.36298e+00    1.91385e-01
    2.38715e+00    1.98079e-01
    2.41101e+00    2.05130e-01
    2.43453e+00    2.12557e-01
    2.45765e+00    2.20383e-01
    2.48033e+00    2.28627e-01
    2.50250e+00    2.37312e-01
    2.52413e+00    2.46463e-01
    2.54515e+00    2.56103e-01
    2.56549e+00    2.66257e-01
    2.58510e+00    2.76953e-01
    2.60391e+00    2.88217e-01
    2.62185e+00    3.00076e-01
    2.63883e+00    3.12560e-01
    2.65479e+00    3.25698e-01
    2.66965e+00    3.39518e-01
    2.68333e+00    3.54051e-01
    2.69573e+00    3.69327e-01
    2.70678e+00    3.85375e-01
    2.71639e+00    4.02224e-01
    2.72446e+00    4.19903e-01
    2.73091e+00    4.38438e-01
    2.73564e+00    4.57856e-01
    2.73856e+00    4.78180e-01
    2.73959e+00    4.99430e-01
    2.73864e+00    5.21625e-01
    2.73562e+00    5.44780e-01
    2.73044e+00    5.68904e-01
    2.72305e+00    5.94004e-01
    2.71336e+00    6.20078e-01
    2.70131e+00    6.47121e-01
    2.68685e+00    6.75120e-01
    2.66993e+00    7.04054e-01
    2.65052e+00    7.33895e-01
    2.62859e+00    7.64606e-01
    2.60415e+00    7.96140e-01
    2.57718e+00    8.28442e-01
    2.54772e+00    8.61447e-01
    2.51581e+00    8.95079e-01
    2.48148e+00    9.29255e-01
    2.44482e+00    9.63880e-01
    2.40591e+00    9.98851e-01
    2.36484e+00    1.03406e+00
    2.32175e+00    1.06938e+00
    2.27676e+00    1.10469e+00
    2.23002e+00    1.13985e+00
    2.18169e+00    1.17474e+00
    2.13194e+00    1.20922e+00
    2.08095e+00    1.24313e+00
    2.02891e+00    1.27636e+00
    1.97601e+00    1.30875e+00
    1.92243e+00    1.34018e+00
    1.86839e+00    1.37052e+00
    1.81407e+00    1.39965e+00
    1.75965e+00    1.42746e+00
    1.70533e+00    1.45384e+00
    1.65127e+00    1.47870e+00
    1.59764e+00    1.50196e+00
    1.54460e+00    1.52356e+00
    1.49229e+00    1.54343e+00
    1.44083e+00    1.56154e+00
    1.39036e+00    1.57784e+00
    1.34096e+00    1.59233e+00
    1.29273e+00    1.60499e+00
    1.24575e+00    1.61582e+00
    1.20008e+00    1.62485e+00
    1.15577e+00    1.63209e+00
    1.11286e+00    1.63757e+00
    1.07138e+00    1.64134e+00
    1.03135e+00    1.64345e+00
    9.92765e-01    1.64394e+00
    9.55635e-01    1.64287e+00
    9.19950e-01    1.64032e+00
    8.85694e-01    1.63633e+00
    8.52846e-01    1.63099e+00
    8.21380e-01    1.62435e+00
    7.91267e-01    1.61650e+00
    7.62472e-01    1.60751e+00
    7.34958e-01    1.59744e+00
    7.08687e-01    1.58636e+00
    6.83618e-01    1.57435e+00
    6.59710e-01    1.56148e+00
    6.36920e-01    1.54781e+00
    6.15204e-01    1.53340e+00
    5.94522e-01    1.51832e+00
    5.74829e-01    1.50264e+00
    5.56085e-01    1.48640e+00
    5.38248e-01    1.46966e+00
    5.21277e-01    1.45249e+00
    5.05134e-01    1.43491e+00
    4.89781e-01    1.41700e+00
    4.75180e-01    1.39878e+00
    4.61297e-01    1.38031e+00
    4.48097e-01    1.36161e+00
    4.35547e-01    1.34274e+00
    4.23616e-01    1.32373e+00
    4.12274e-01    1.30461e+00
    4.01492e-01    1.28540e+00
    3.91243e-01    1.26615e+00
    3.81501e-01    1.24687e+00
    3.72240e-01    1.22760e+00
    3.63437e-01    1.20835e+00
    3.55070e-01    1.18914e+00
    3.47117e-01    1.17001e+00
    3.39558e-01    1.15096e+00
    3.32375e-01    1.13201e+00
    3.25548e-01    1.11317e+00
    3.19061e-01    1.09447e+00
    3.12898e-01    1.07591e+00
    3.07043e-01    1.05751e+00
    3.01481e-01    1.03928e+00
    2.96200e-01    1.02122e+00
    2.91185e-01    1.00334e+00
    2.86425e-01    9.85661e-01
    2.81907e-01    9.68178e-01
    2.77622e-01    9.50901e-01
    2.73559e-01    9.33835e-01
    2.69707e-01    9.16984e-01
    2.66058e-01    9.00353e-01
    2.62603e-01    8.83945e-01
    2.59334e-01    8.67763e-01
    2.56242e-01    8.51809e-01
    2.53322e-01    8.36086e-01
    2.50564e-01    8.20595e-01
    2.47964e-01    8.05337e-01
    2.45515e-01    7.90313e-01
    2.43210e-01    7.75523e-01
    2.41046e-01    7.60968e-01
    2.39015e-01    7.46646e-01
    2.37114e-01    7.32558e-01
    2.35337e-01    7.18703e-01
    2.33681e-01    7.05080e-01
    2.32141e-01    6.91687e-01
    2.30713e-01    6.78523e-01
    2.29394e-01    6.65587e-01
    2.28180e-01    6.52877e-01
    2.27068e-01    6.40392e-01
    2.26054e-01    6.28128e-01
    2.25136e-01    6.16084e-01
    2.24311e-01    6.04258e-01
    2.23576e-01    5.92647e-01
    2.22929e-01    5.81250e-01
    2.22367e-01    5.70063e-01
    2.21889e-01    5.59084e-01
    2.21493e-01    5.48311e-01
    2.21175e-01    5.37740e-01
    2.20936e-01    5.27369e-01
    2.20772e-01    5.17196e-01
    2.20682e-01    5.07218e-01
    2.20665e-01    4.97431e-01
    2.20719e-01    4.87834e-01
    2.20844e-01    4.78422e-01
    2.21037e-01    4.69194e-01
    2.21297e-01    4.60147e-01
    2.21624e-01    4.51278e-01
    2.22017e-01    4.42583e-01
    2.22474e-01    4.34060e-01
    2.22995e-01    4.25707e-01
    2.23578e-01    4.17521e-01
    2.24224e-01    4.09498e-01
    2.24931e-01    4.01636e-01
    2.25698e-01    3.93932e-01
    2.26526e-01    3.86384e-01
    2.27414e-01    3.78988e-01
    2.28361e-01    3.71743e-01
    2.29367e-01    3.64645e-01
    2.30431e-01    3.57692e-01
    2.31553e-01    3.50881e-01
    2.32732e-01    3.44209e-01
    2.33970e-01    3.37675e-01
    2.35264e-01    3.31275e-01
    2.36616e-01    3.25007e-01
    2.38025e-01    3.18869e-01
    2.39490e-01    3.12858e-01
    2.41013e-01    3.06971e-01
    2.42592e-01    3.01208e-01
    2.44228e-01    2.95564e-01
    2.45920e-01    2.90038e-01
    2.47670e-01    2.84627e-01
    2.49476e-01    2.79330e-01
    2.51340e-01    2.74145e-01
    2.53261e-01    2.69068e-01
    2.55239e-01    2.64098e-01
    2.57275e-01    2.59232e-01
    2.59369e-01    2.54470e-01
    2.61521e-01    2.49808e-01
    2.63731e-01    2.45245e-01
    2.66000e-01    2.40779e-01
    2.68328e-01    2.36408e-01
    2.70715e-01    2.32130e-01
    2.73162e-01    2.27943e-01
    2.75670e-01    2.23846e-01
    2.78238e-01    2.19836e-01
    2.80867e-01    2.15912e-01
    2.83557e-01    2.12072e-01
    2.86310e-01    2.08314e-01
    2.89125e-01    2.04638e-01
    2.92003e-01    2.01040e-01
    2.94945e-01    1.97520e-01
    2.97951e-01    1.94076e-01
    3.01022e-01    1.90707e-01
    3.04158e-01    1.87411e-01
    3.07361e-01    1.84186e-01
    3.10630e-01    1.81032e-01
    3.13966e-01    1.77946e-01
    3.17371e-01    1.74927e-01
    3.20844e-01    1.71975e-01
    3.24387e-01    1.69087e-01
    3.28001e-01    1.66263e-01
    3.31685e-01    1.63500e-01
    3.35442e-01    1.60799e-01
    3.39271e-01    1.58157e-01
    3.43174e-01    1.55573e-01
    3.47151e-01    1.53047e-01
    3.51204e-01    1.50577e-01
    3.55333e-01    1.48162e-01
    3.59539e-01    1.45801e-01
    3.63823e-01    1.43493e-01
    3.68186e-01    1.41236e-01
    3.72630e-01    1.39031e-01
    3.77154e-01    1.36875e-01
    3.81760e-01    1.34768e-01
    3.86450e-01    1.32709e-01
    3.91223e-01    1.30696e-01
    3.96082e-01    1.28730e-01
    4.01027e-01    1.26809e-01
    4.06060e-01    1.24932e-01
    4.11181e-01    1.23099e-01
    4.16392e-01    1.21308e-01
    4.21694e-01    1.19558e-01
    4.27087e-01    1.17850e-01
    4.32575e-01    1.16182e-01
    4.38157e-01    1.14554e-01
    4.43834e-01    1.12964e-01
    4.49609e-01    1.11412e-01
    4.55482e-01    1.09898e-01
    4.61455e-01    1.08420e-01
    4.67529e-01    1.06978e-01
    4.73705e-01    1.05572e-01
    4.79986e-01    1.04200e-01
    4.86371e-01    1.02862e-01
    4.92863e-01    1.01558e-01
    4.99463e-01    1.00287e-01
    5.06173e-01    9.90479e-02
    5.12994e-01    9.78410e-02
    5.19927e-01    9.66653e-02
    5.26975e-01    9.55205e-02
    5.34138e-01    9.44060e-02
    5.41418e-01    9.33213e-02
    5.48817e-01    9.22660e-02
    5.56337e-01    9.12397e-02
    5.63978e-01    9.02419e-02
    5.71744e-01    8.92722e-02
    5.79634e-01    8.83302e-02
    5.87652e-01    8.74155e-02
    5.95799e-01    8.65278e-02
    6.04076e-01    8.56667e-02
    6.12485e-01    8.48318e-02
    6.21029e-01    8.40229e-02
    6.29708e-01    8.32396e-02
    6.38525e-01    8.24817e-02
    6.47482e-01    8.17488e-02
    6.56580e-01    8.10407e-02
    6.65821e-01    8.03571e-02
    6.75208e-01    7.96979e-02
    6.84741e-01    7.90628e-02
    6.94424e-01    7.84516e-02
    7.04257e-01    7.78641e-02
    7.14244e-01    7.73002e-02
    7.24385e-01    7.67596e-02
    7.34684e-01    7.62423e-02
    7.45141e-01    7.57481e-02
    7.55760e-01    7.52770e-02
    7.66541e-01    7.48288e-02
    7.77488e-01    7.44035e-02
    7.88602e-01    7.40010e-02
    7.99885e-01    7.36213e-02
    8.11339e-01    7.32644e-02
    8.22967e-01    7.29302e-02
    8.34771e-01    7.26189e-02
    8.46752e-01    7.23303e-02
    8.58914e-01    7.20647e-02
    8.71257e-01    7.18220e-02
    8.83785e-01    7.16024e-02
    8.96499e-01    7.14060e-02
    9.09401e-01    7.12329e-02
    9.22494e-01    7.10833e-02
    9.35780e-01    7.09575e-02
    9.49261e-01    7.08556e-02
    9.62939e-01    7.07778e-02
    9.76816e-01    7.07245e-02
    9.90894e-01    7.06959e-02
    1.00518e+00    7.06924e-02
    1.01966e+00    7.07144e-02
    1.03436e+00    7.07621e-02
    1.04926e+00    7.08361e-02
    1.06438e+00    7.09367e-02
    1.07971e+00    7.10646e-02
    1.09526e+00    7.12201e-02
    1.11102e+00    7.14040e-02
    1.12700e+00    7.16167e-02
    1.14320e+00    7.18590e-02
    1.15963e+00    7.21315e-02
    1.17628e+00    7.24350e-02
    1.19316e+00    7.27702e-02
    1.21027e+00    7.31381e-02
    1.22760e+00    7.35394e-02
    1.24517e+00    7.39753e-02
    1.26297e+00    7.44466e-02
    1.28100e+00    7.49545e-02
    1.29927e+00    7.55001e-02
    1.31777e+00    7.60847e-02
    1.33651e+00    7.67094e-02
    1.35549e+00    7.73758e-02
    1.37470e+00    7.80852e-02
    1.39415e+00    7.88393e-02
    1.41384e+00    7.96395e-02
    1.43377e+00    8.04878e-02
    1.45394e+00    8.13859e-02
    1.47435e+00    8.23357e-02
    1.49500e+00    8.33394e-02
    1.51588e+00    8.43991e-02
    1.53700e+00    8.55171e-02
    1.55835e+00    8.66960e-02
    1.57993e+00    8.79384e-02
    1.60175e+00    8.92469e-02
    1.62379e+00    9.06246e-02
    1.64606e+00    9.20745e-02
    1.66856e+00    9.36000e-02
    1.69127e+00    9.52046e-02
    1.71420e+00    9.68919e-02
    1.73734e+00    9.86659e-02
    1.76068e+00    1.00531e-01
    1.78422e+00    1.02491e-01
    1.80796e+00    1.04551e-01
    1.83188e+00    1.06716e-01
    1.85599e+00    1.08992e-01
    1.88026e+00    1.11383e-01
    1.90470e+00    1.13896e-01
    1.92928e+00    1.16537e-01
    1.95401e+00    1.19313e-01
    1.97887e+00    1.22231e-01
    2.00385e+00    1.25298e-01
    2.02892e+00    1.28523e-01
    2.05409e+00    1.31913e-01
    2.07932e+00    1.35478e-01
    2.10461e+00    1.39228e-01
    2.12994e+00    1.43171e-01
    2.15527e+00    1.47320e-01
    2.18060e+00    1.51685e-01
    2.20590e+00    1.56278e-01
    2.23114e+00    1.61112e-01
    2.25630e+00    1.66200e-01
    2.28134e+00    1.71557e-01
    2.30624e+00    1.77197e-01
    2.33096e+00    1.83135e-01
    2.35547e+00    1.89390e-01
    2.37972e+00    1.95977e-01
    2.40369e+00    2.02916e-01
    2.42732e+00    2.10225e-01
    2.45056e+00    2.17925e-01
    2.47338e+00    2.26038e-01
    2.49572e+00    2.34585e-01
    2.51752e+00    2.43589e-01
    2.53874e+00    2.53076e-01
    2.55929e+00    2.63069e-01
    2.57914e+00    2.73595e-01
    2.59820e+00    2.84680e-01
    2.61641e+00    2.96353e-01
    2.63370e+00    3.08641e-01
    2.64998e+00    3.21574e-01
    2.66519e+00    3.35180e-01
    2.67924e+00    3.49491e-01
    2.69205e+00    3.64534e-01
    2.70352e+00    3.80341e-01
    2.71358e+00    3.96940e-01
    2.72214e+00    4.14360e-01
    2.72910e+00    4.32628e-01
    2.73437e+00    4.51771e-01
    2.73786e+00    4.71813e-01
    2.73948e+00    4.92775e-01
    2.73915e+00    5.14677e-01
    2.73677e+00    5.37535e-01
    2.73227e+00    5.61359e-01
    2.72557e+00    5.86158e-01
    2.71660e+00    6.11932e-01
    2.70528e+00    6.38677e-01
    2.69157e+00    6.66383e-01
    2.67541e+00    6.95031e-01
    2.65677e+00    7.24596e-01
    2.63562e+00    7.55043e-01
    2.61196e+00    7.86328e-01
    2.58577e+00    8.18400e-01
    2.55708e+00    8.51196e-01
    2.52591e+00    8.84643e-01
    2.49232e+00    9.18661e-01
    2.45637e+00    9.53158e-01
    2.41814e+00    9.88034e-01
    2.37773e+00    1.02318e+00
    2.33525e+00    1.05848e+00
    2.29083e+00    1.09380e+00
    2.24462e+00    1.12903e+00
    2.19676e+00    1.16402e+00
    2.14743e+00    1.19863e+00
    2.09680e+00    1.23274e+00
    2.04506e+00    1.26619e+00
    1.99240e+00    1.29886e+00
    1.93902e+00    1.33060e+00
    1.88510e+00    1.36129e+00
    1.83084e+00    1.39080e+00
    1.77643e+00    1.41903e+00
    1.72206e+00    1.44586e+00
    1.66790e+00    1.47120e+00
    1.61413e+00    1.49496e+00
    1.56089e+00    1.51708e+00
    1.50834e+00    1.53749e+00
    1.45661e+00    1.55614e+00
    1.40582e+00    1.57301e+00
    1.35608e+00    1.58806e+00
    1.30748e+00    1.60128e+00
    1.26011e+00    1.61268e+00
    1.21403e+00    1.62226e+00
    1.16929e+00    1.63004e+00
    1.12595e+00    1.63607e+00
    1.08402e+00    1.64036e+00
    1.04354e+00    1.64297e+00
    1.00451e+00    1.64396e+00
    9.66933e-01    1.64336e+00
    9.30804e-01    1.64126e+00
    8.96109e-01    1.63771e+00
    8.62829e-01    1.63278e+00
    8.30940e-01    1.62653e+00
    8.00413e-01    1.61905e+00
    7.71215e-01    1.61040e+00
    7.43310e-01    1.60065e+00
    7.16660e-01    1.58988e+00
    6.91225e-01    1.57815e+00
    6.66963e-01    1.56554e+00
    6.43833e-01    1.55211e+00
    6.21790e-01    1.53792e+00
    6.00794e-01    1.52304e+00
    5.80800e-01    1.50754e+00
    5.61768e-01    1.49146e+00
    5.43655e-01    1.47488e+00
    5.26422e-01    1.45783e+00
    5.10027e-01    1.44037e+00
    4.94435e-01    1.42256e+00
    4.79606e-01    1.40443e+00
    4.65505e-01    1.38603e+00
    4.52098e-01    1.36740e+00
    4.39351e-01    1.34858e+00
    4.27232e-01    1.32961e+00
    4.15712e-01    1.31051e+00
    4.04760e-01    1.29133e+00
    3.94349e-01    1.27209e+00
    3.84453e-01    1.25282e+00
    3.75046e-01    1.23354e+00
    3.66105e-01    1.21428e+00
    3.57605e-01    1.19506e+00
    3.49527e-01    1.17590e+00
    3.41849e-01    1.15682e+00
    3.34552e-01    1.13784e+00
    3.27617e-01    1.11897e+00
    3.21027e-01    1.10023e+00
    3.14766e-01    1.08162e+00
    3.08817e-01    1.06317e+00
    3.03166e-01    1.04488e+00
    2.97800e-01    1.02677e+00
    2.92704e-01    1.00884e+00
    2.87867e-01    9.91094e-01
    2.83276e-01    9.73549e-01
    2.78920e-01    9.56208e-01
    2.74789e-01    9.39076e-01
    2.70873e-01    9.22158e-01
    2.67163e-01    9.05459e-01
    2.63649e-01    8.88982e-01
    2.60323e-01    8.72730e-01
    2.57177e-01    8.56706e-01
    2.54205e-01    8.40911e-01
    2.51398e-01    8.25349e-01
    2.48750e-01    8.10019e-01
    2.46255e-01    7.94923e-01
    2.43906e-01    7.80060e-01
    2.41699e-01    7.65433e-01
    2.39627e-01    7.51039e-01
    2.37687e-01    7.36879e-01
    2.35872e-01    7.22952e-01
    2.34180e-01    7.09257e-01
    2.32604e-01    6.95793e-01
    2.31142e-01    6.82559e-01
    2.29790e-01    6.69553e-01
    2.28543e-01    6.56774e-01
    2.27400e-01    6.44219e-01
    2.26356e-01    6.31887e-01
    2.25409e-01    6.19776e-01
    2.24555e-01    6.07883e-01
    2.23793e-01    5.96206e-01
    2.23119e-01    5.84743e-01
    2.22532e-01    5.73491e-01
    2.22028e-01    5.62448e-01
    2.21607e-01    5.51612e-01
    2.21265e-01    5.40979e-01
    2.21002e-01    5.30547e-01
    2.20814e-01    5.20313e-01
    2.20702e-01    5.10275e-01
    2.20663e-01    5.00430e-01
    2.20695e-01    4.90774e-01
    2.20798e-01    4.81306e-01
    2.20970e-01    4.72021e-01
    2.21210e-01    4.62919e-01
    2.21516e-01    4.53995e-01
    2.21889e-01    4.45246e-01
    2.22326e-01    4.36671e-01
    2.22827e-01    4.28266e-01
    2.23391e-01    4.20028e-01
    2.24018e-01    4.11955e-01
    2.24706e-01    4.04044e-01
    2.25455e-01    3.96292e-01
    2.26265e-01    3.88696e-01
    2.27134e-01    3.81253e-01
    2.28063e-01    3.73962e-01
    2.29050e-01    3.66819e-01
    2.30096e-01    3.59821e-01
    2.31200e-01    3.52966e-01
    2.32362e-01    3.46252e-01
    2.33582e-01    3.39676e-01
    2.34859e-01    3.33235e-01
    2.36193e-01    3.26926e-01
    2.37584e-01    3.20748e-01
    2.39032e-01    3.14698e-01
    2.40537e-01    3.08774e-01
    2.42099e-01    3.02973e-01
    2.43717e-01    2.97292e-01
    2.45392e-01    2.91730e-01
    2.47124e-01    2.86284e-01
    2.48913e-01    2.80952e-01
    2.50759e-01    2.75732e-01
    2.52662e-01    2.70622e-01
    2.54623e-01    2.65619e-01
    2.56641e-01    2.60722e-01
    2.58717e-01    2.55928e-01
    2.60851e-01    2.51236e-01
    2.63043e-01    2.46643e-01
    2.65294e-01    2.42147e-01
    2.67604e-01    2.37747e-01
    2.69973e-01    2.33440e-01
    2.72401e-01    2.29225e-01
    2.74890e-01    2.25100e-01
    2.77439e-01    2.21063e-01
    2.80049e-01    2.17113e-01
    2.82721e-01    2.13247e-01
    2.85454e-01    2.09465e-01
    2.88250e-01    2.05763e-01
    2.91109e-01    2.02141e-01
    2.94031e-01    1.98598e-01
    2.97017e-01    1.95131e-01
    3.00068e-01    1.91739e-01
    3.03184e-01    1.88420e-01
    3.06366e-01    1.85173e-01
    3.09614e-01    1.81997e-01
    3.12930e-01    1.78890e-01
    3.16313e-01    1.75851e-01
    3.19766e-01    1.72879e-01
    3.23287e-01    1.69971e-01
    3.26879e-01    1.67127e-01
    3.30541e-01    1.64346e-01
    3.34276e-01    1.61626e-01
    3.38082e-01    1.58965e-01
    3.41962e-01    1.56364e-01
    3.45917e-01    1.53820e-01
    3.49946e-01    1.51333e-01
    3.54051e-01    1.48901e-01
    3.58233e-01    1.46524e-01
    3.62493e-01    1.44199e-01
    3.66832e-01    1.41927e-01
    3.71250e-01    1.39706e-01
    3.75750e-01    1.37535e-01
    3.80331e-01    1.35413e-01
    3.84994e-01    1.33339e-01
    3.89742e-01    1.31312e-01
    3.94574e-01    1.29332e-01
    3.99493e-01    1.27397e-01
    4.04498e-01    1.25506e-01
    4.09592e-01    1.23660e-01
    4.14775e-01    1.21856e-01
    4.20048e-01    1.20094e-01
    4.25414e-01    1.18373e-01
    4.30872e-01    1.16693e-01
    4.36425e-01    1.15052e-01
    4.42073e-01    1.13450e-01
    4.47817e-01    1.11887e-01
    4.53660e-01    1.10361e-01
    4.59602e-01    1.08872e-01
    4.65645e-01    1.07419e-01
    4.71789e-01    1.06002e-01
    4.78037e-01    1.04619e-01
    4.84390e-01    1.03271e-01
    4.90849e-01    1.01957e-01
    4.97416e-01    1.00675e-01
    5.04092e-01    9.94266e-02
    5.10878e-01    9.82099e-02
    5.17777e-01    9.70246e-02
    5.24789e-01    9.58703e-02
    5.31916e-01    9.47465e-02
    5.39160e-01    9.36527e-02
    5.46522e-01    9.25884e-02
    5.54005e-01    9.15532e-02
    5.61608e-01    9.05467e-02
    5.69335e-01    8.95683e-02
    5.77187e-01    8.86178e-02
    5.85165e-01    8.76948e-02
    5.93272e-01    8.67988e-02
    6.01509e-01    8.59295e-02
    6.09877e-01    8.50866e-02
    6.18379e-01    8.42697e-02
    6.27016e-01    8.34785e-02
    6.35791e-01    8.27128e-02
    6.44704e-01    8.19722e-02
    6.53758e-01    8.12565e-02
    6.62955e-01    8.05654e-02
    6.72297e-01    7.98987e-02
    6.81785e-01    7.92562e-02
    6.91421e-01    7.86376e-02
    7.01208e-01    7.80428e-02
    7.11147e-01    7.74716e-02
    7.21241e-01    7.69239e-02
    7.31490e-01    7.63994e-02
    7.41899e-01    7.58981e-02
    7.52467e-01    7.54199e-02
    7.63198e-01    7.49646e-02
    7.74094e-01    7.45323e-02
    7.85156e-01    7.41228e-02
    7.96386e-01    7.37360e-02
    8.07788e-01    7.33721e-02
    8.19362e-01    7.30309e-02
    8.31111e-01    7.27125e-02
    8.43038e-01    7.24169e-02
    8.55143e-01    7.21442e-02
    8.67430e-01    7.18944e-02
    8.79901e-01    7.16676e-02
    8.92557e-01    7.14641e-02
    9.05401e-01    7.12838e-02
    9.18435e-01    7.11269e-02
    9.31661e-01    7.09938e-02
    9.45082e-01    7.08844e-02
    9.58698e-01    7.07992e-02
    9.72514e-01    7.07383e-02
    9.86530e-01    7.07021e-02
    1.00075e+00    7.06908e-02
    1.01517e+00    7.07049e-02
    1.02980e+00    7.07446e-02
    1.04464e+00    7.08104e-02
    1.05969e+00    7.09028e-02
    1.07496e+00    7.10222e-02
    1.09044e+00    7.11692e-02
    1.10613e+00    7.13442e-02
    1.12205e+00    7.15480e-02
    1.13818e+00    7.17811e-02
    1.15454e+00    7.20442e-02
    1.17112e+00    7.23380e-02
    1.18793e+00    7.26634e-02
    1.20497e+00    7.30211e-02
    1.22223e+00    7.34120e-02
    1.23973e+00    7.38371e-02
    1.25745e+00    7.42974e-02
    1.27541e+00    7.47939e-02
    1.29361e+00    7.53277e-02
    1.31204e+00    7.59001e-02
    1.33070e+00    7.65124e-02
    1.34961e+00    7.71657e-02
    1.36875e+00    7.78617e-02
    1.38813e+00    7.86018e-02
    1.40775e+00    7.93877e-02
    1.42760e+00    8.02209e-02
    1.44770e+00    8.11034e-02
    1.46803e+00    8.20371e-02
    1.48860e+00    8.30239e-02
    1.50941e+00    8.40661e-02
    1.53046e+00    8.51659e-02
    1.55174e+00    8.63258e-02
    1.57325e+00    8.75482e-02
    1.59500e+00    8.88360e-02
    1.61697e+00    9.01921e-02
    1.63917e+00    9.16194e-02
    1.66160e+00    9.31212e-02
    1.68424e+00    9.47010e-02
    1.70710e+00    9.63624e-02
    1.73018e+00    9.81092e-02
    1.75346e+00    9.99456e-02
    1.77694e+00    1.01876e-01
    1.80062e+00    1.03905e-01
    1.82448e+00    1.06037e-01
    1.84853e+00    1.08278e-01
    1.87276e+00    1.10633e-01
    1.89714e+00    1.13108e-01
    1.92169e+00    1.15709e-01
    1.94637e+00    1.18442e-01
    1.97119e+00    1.21315e-01
    1.99613e+00    1.24336e-01
    2.02118e+00    1.27511e-01
    2.04632e+00    1.30849e-01
    2.07153e+00    1.34359e-01
    2.09681e+00    1.38051e-01
    2.12212e+00    1.41934e-01
    2.14746e+00    1.46018e-01
    2.17279e+00    1.50315e-01
    2.19810e+00    1.54836e-01
    2.22336e+00    1.59595e-01
    2.24855e+00    1.64603e-01
    2.27363e+00    1.69875e-01
    2.29858e+00    1.75426e-01
    2.32336e+00    1.81271e-01
    2.34793e+00    1.87426e-01
    2.37227e+00    1.93908e-01
    2.39633e+00    2.00737e-01
    2.42007e+00    2.07930e-01
    2.44344e+00    2.15507e-01
    2.46639e+00    2.23490e-01
    2.48888e+00    2.31901e-01
    2.51086e+00    2.40762e-01
    2.53226e+00    2.50097e-01
    2.55303e+00    2.59931e-01
    2.57310e+00    2.70289e-01
    2.59241e+00    2.81199e-01
    2.61089e+00    2.92688e-01
    2.62847e+00    3.04783e-01
    2.64507e+00    3.17514e-01
    2.66062e+00    3.30910e-01
    2.67504e+00    3.45000e-01
    2.68824e+00    3.59814e-01
    2.70013e+00    3.75382e-01
    2.71064e+00    3.91734e-01
    2.71967e+00    4.08897e-01
    2.72713e+00    4.26901e-01
    2.73293e+00    4.45772e-01
    2.73698e+00    4.65534e-01
    2.73919e+00    4.86210e-01
    2.73946e+00    5.07820e-01
    2.73773e+00    5.30382e-01
    2.73389e+00    5.53907e-01
    2.72788e+00    5.78404e-01
    2.71961e+00    6.03878e-01
    2.70902e+00    6.30324e-01
    2.69606e+00    6.57736e-01
    2.68066e+00    6.86096e-01
    2.66279e+00    7.15381e-01
    2.64241e+00    7.45560e-01
    2.61952e+00    7.76592e-01
    2.59411e+00    8.08427e-01
    2.56619e+00    8.41007e-01
    2.53579e+00    8.74261e-01
    2.50294e+00    9.08113e-01
    2.46771e+00    9.42472e-01
    2.43017e+00    9.77242e-01
    2.39042e+00    1.01232e+00
    2.34857e+00    1.04758e+00
    2.30473e+00    1.08291e+00
    2.25905e+00    1.11818e+00
    2.21168e+00    1.15326e+00
    2.16279e+00    1.18801e+00
    2.11254e+00    1.22228e+00
    2.06113e+00    1.25595e+00
    2.00873e+00    1.28887e+00
    1.95555e+00    1.32091e+00
    1.90178e+00    1.35194e+00
    1.84760e+00    1.38183e+00
    1.79322e+00    1.41046e+00
    1.73882e+00    1.43774e+00
    1.68458e+00    1.46355e+00
    1.63066e+00    1.48780e+00
    1.57724e+00    1.51044e+00
    1.52446e+00    1.53138e+00
    1.47247e+00    1.55058e+00
    1.42137e+00    1.56800e+00
    1.37130e+00    1.58361e+00
    1.32234e+00    1.59739e+00
    1.27458e+00    1.60935e+00
    1.22810e+00    1.61949e+00
    1.18294e+00    1.62783e+00
    1.13917e+00    1.63439e+00
    1.09680e+00    1.63922e+00
    1.05587e+00    1.64234e+00
    1.01639e+00    1.64382e+00
    9.78369e-01    1.64371e+00
    9.41794e-01    1.64207e+00
    9.06659e-01    1.63895e+00
    8.72945e-01    1.63444e+00
    8.40630e-01    1.62859e+00
    8.09686e-01    1.62149e+00
    7.80082e-01    1.61319e+00
    7.51782e-01    1.60377e+00
    7.24749e-01    1.59331e+00
    6.98944e-01    1.58187e+00
    6.74324e-01    1.56952e+00
    6.50849e-01    1.55633e+00
    6.28476e-01    1.54237e+00
    6.07161e-01    1.52770e+00
    5.86863e-01    1.51238e+00
    5.67539e-01    1.49648e+00
    5.49147e-01    1.48004e+00
    5.31646e-01    1.46313e+00
    5.14997e-01    1.44580e+00
    4.99161e-01    1.42809e+00
    4.84100e-01    1.41005e+00
    4.69779e-01    1.39173e+00
    4.56161e-01    1.37317e+00
    4.43214e-01    1.35440e+00
    4.30905e-01    1.33547e+00
    4.19203e-01    1.31641e+00
    4.08079e-01    1.29726e+00
    3.97505e-01    1.27803e+00
    3.87452e-01    1.25877e+00
    3.77897e-01    1.23949e+00
    3.68814e-01    1.22022e+00
    3.60181e-01    1.20098e+00
    3.51975e-01    1.18180e+00
    3.44176e-01    1.16270e+00
    3.36763e-01    1.14368e+00
    3.29718e-01    1.12478e+00
    3.23024e-01    1.10599e+00
    3.16663e-01    1.08735e+00
    3.10619e-01    1.06885e+00
    3.04878e-01    1.05051e+00
    2.99426e-01    1.03234e+00
    2.94248e-01    1.01435e+00
    2.89332e-01    9.96546e-01
    2.84666e-01    9.78940e-01
    2.80239e-01    9.61535e-01
    2.76040e-01    9.44338e-01
    2.72059e-01    9.27354e-01
    2.68286e-01    9.10586e-01
    2.64712e-01    8.94040e-01
    2.61329e-01    8.77719e-01
    2.58129e-01    8.61624e-01
    2.55104e-01    8.45758e-01
    2.52246e-01    8.30124e-01
    2.49550e-01    8.14722e-01
    2.47008e-01    7.99554e-01
    2.44615e-01    7.84620e-01
    2.42365e-01    7.69920e-01
    2.40252e-01    7.55454e-01
    2.38272e-01    7.41222e-01
    2.36419e-01    7.27223e-01
    2.34689e-01    7.13457e-01
    2.33078e-01    6.99922e-01
    2.31581e-01    6.86617e-01
    2.30195e-01    6.73541e-01
    2.28917e-01    6.60692e-01
    2.27742e-01    6.48068e-01
    2.26668e-01    6.35667e-01
    2.25691e-01    6.23488e-01
    2.24809e-01    6.11528e-01
    2.24018e-01    5.99785e-01
    2.23318e-01    5.88256e-01
    2.22704e-01    5.76939e-01
    2.22175e-01    5.65833e-01
    2.21728e-01    5.54933e-01
    2.21362e-01    5.44237e-01
    2.21075e-01    5.33744e-01
    2.20864e-01    5.23449e-01
    2.20729e-01    5.13351e-01
    2.20667e-01    5.03446e-01
    2.20678e-01    4.93732e-01
    2.20759e-01    4.84206e-01
    2.20910e-01    4.74866e-01
    2.21129e-01    4.65707e-01
    2.21415e-01    4.56728e-01
    2.21767e-01    4.47926e-01
    2.22184e-01    4.39298e-01
    2.22666e-01    4.30841e-01
    2.23211e-01    4.22552e-01
    2.23818e-01    4.14428e-01
    2.24487e-01    4.06467e-01
    2.25218e-01    3.98666e-01
    2.26009e-01    3.91022e-01
    2.26859e-01    3.83533e-01
    2.27770e-01    3.76195e-01
    2.28739e-01    3.69006e-01
    2.29767e-01    3.61964e-01
    2.30854e-01    3.55066e-01
    2.31998e-01    3.48308e-01
    2.33200e-01    3.41690e-01
    2.34459e-01    3.35207e-01
    2.35775e-01    3.28858e-01
    2.37149e-01    3.22640e-01
    2.38579e-01    3.16551e-01
    2.40067e-01    3.10588e-01
    2.41611e-01    3.04749e-01
    2.43212e-01    2.99031e-01
    2.44869e-01    2.93433e-01
    2.46584e-01    2.87952e-01
    2.48355e-01    2.82585e-01
    2.50184e-01    2.77331e-01
    2.52069e-01    2.72187e-01
    2.54012e-01    2.67151e-01
    2.56012e-01    2.62222e-01
    2.58070e-01    2.57396e-01
    2.60186e-01    2.52672e-01
    2.62361e-01    2.48049e-01
    2.64593e-01    2.43523e-01
    2.66885e-01    2.39094e-01
    2.69235e-01    2.34758e-01
    2.71646e-01    2.30515e-01
    2.74116e-01    2.26363e-01
    2.76646e-01    2.22299e-01
    2.79238e-01    2.18322e-01
    2.81890e-01    2.14431e-01
    2.84604e-01    2.10623e-01
    2.87381e-01    2.06896e-01
    2.90220e-01    2.03250e-01
    2.93123e-01    1.99683e-01
    2.96089e-01    1.96192e-01
    2.99120e-01    1.92777e-01
    3.02216e-01    1.89436e-01
    3.05377e-01    1.86167e-01
    3.08605e-01    1.82970e-01
    3.11900e-01    1.79842e-01
    3.15262e-01    1.76782e-01
    3.18693e-01    1.73789e-01
    3.22193e-01    1.70861e-01
    3.25763e-01    1.67998e-01
    3.29404e-01    1.65197e-01
    3.33116e-01    1.62458e-01
    3.36900e-01    1.59780e-01
    3.40758e-01    1.57160e-01
    3.44689e-01    1.54599e-01
    3.48695e-01    1.52094e-01
    3.52777e-01    1.49646e-01
    3.56935e-01    1.47251e-01
    3.61171e-01    1.44911e-01
    3.65485e-01    1.42622e-01
    3.69879e-01    1.40385e-01
    3.74353e-01    1.38199e-01
    3.78909e-01    1.36062e-01
    3.83547e-01    1.33973e-01
    3.88268e-01    1.31932e-01
    3.93074e-01    1.29938e-01
    3.97966e-01    1.27989e-01
    4.02945e-01    1.26085e-01
    4.08011e-01    1.24225e-01
    4.13166e-01    1.22407e-01
    4.18412e-01    1.20633e-01
    4.23749e-01    1.18899e-01
    4.29178e-01    1.17207e-01
    4.34702e-01    1.15554e-01
    4.40320e-01    1.13940e-01
    4.46035e-01    1.12365e-01
    4.51847e-01    1.10828e-01
    4.57758e-01    1.09327e-01
    4.63770e-01    1.07863e-01
    4.69883e-01    1.06435e-01
    4.76099e-01    1.05042e-01
    4.82419e-01    1.03683e-01
    4.88846e-01    1.02359e-01
    4.95379e-01    1.01067e-01
    5.02021e-01    9.98084e-02
    5.08773e-01    9.85818e-02
    5.15637e-01    9.73869e-02
    5.22614e-01    9.62231e-02
    5.29705e-01    9.50899e-02
    5.36913e-01    9.39869e-02
    5.44239e-01    9.29136e-02
    5.51684e-01    9.18695e-02
    5.59250e-01    9.08541e-02
    5.66939e-01    8.98671e-02
    5.74752e-01    8.89081e-02
    5.82691e-01    8.79766e-02
    5.90758e-01    8.70723e-02
    5.98954e-01    8.61948e-02
    6.07282e-01    8.53438e-02
    6.15742e-01    8.45189e-02
    6.24338e-01    8.37198e-02
    6.33070e-01    8.29463e-02
    6.41940e-01    8.21979e-02
    6.50950e-01    8.14746e-02
    6.60103e-01    8.07759e-02
    6.69400e-01    8.01017e-02
    6.78842e-01    7.94518e-02
    6.88433e-01    7.88258e-02
    6.98173e-01    7.82237e-02
    7.08065e-01    7.76453e-02
    7.18111e-01    7.70903e-02
    7.28312e-01    7.65587e-02
    7.38671e-01    7.60503e-02
    7.49190e-01    7.55649e-02
    7.59871e-01    7.51026e-02
    7.70715e-01    7.46632e-02
    7.81726e-01    7.42466e-02
    7.92904e-01    7.38529e-02
    8.04253e-01    7.34819e-02
    8.15773e-01    7.31337e-02
    8.27468e-01    7.28083e-02
    8.39340e-01    7.25056e-02
    8.51390e-01    7.22258e-02
    8.63621e-01    7.19690e-02
    8.76034e-01    7.17351e-02
    8.88633e-01    7.15244e-02
    9.01419e-01    7.13369e-02
    9.14394e-01    7.11728e-02
    9.27561e-01    7.10323e-02
    9.40921e-01    7.09156e-02
    9.54477e-01    7.08229e-02
    9.68231e-01    7.07545e-02
    9.82185e-01    7.07106e-02
    9.96341e-01    7.06916e-02
    1.01070e+00    7.06978e-02
    1.02527e+00    7.07296e-02
    1.04004e+00    7.07873e-02
    1.05503e+00    7.08714e-02
    1.07023e+00    7.09825e-02
    1.08564e+00    7.11209e-02
    1.10127e+00    7.12872e-02
    1.11712e+00    7.14820e-02
    1.13318e+00    7.17060e-02
    1.14947e+00    7.19598e-02
    1.16598e+00    7.22440e-02
    1.18272e+00    7.25596e-02
    1.19969e+00    7.29072e-02
    1.21688e+00    7.32878e-02
    1.23431e+00    7.37023e-02
    1.25196e+00    7.41516e-02
    1.26985e+00    7.46368e-02
    1.28797e+00    7.51590e-02
    1.30633e+00    7.57194e-02
    1.32492e+00    7.63192e-02
    1.34375e+00    7.69597e-02
    1.36282e+00    7.76424e-02
    1.38212e+00    7.83687e-02
    1.40167e+00    7.91403e-02
    1.42145e+00    7.99587e-02
    1.44147e+00    8.08258e-02
    1.46173e+00    8.17435e-02
    1.48223e+00    8.27137e-02
    1.50297e+00    8.37386e-02
    1.52394e+00    8.48204e-02
    1.54515e+00    8.59614e-02
    1.56659e+00    8.71643e-02
    1.58826e+00    8.84317e-02
    1.61017e+00    8.97663e-02
    1.63230e+00    9.11713e-02
    1.65465e+00    9.26498e-02
    1.67723e+00    9.42052e-02
    1.70003e+00    9.58410e-02
    1.72304e+00    9.75610e-02
    1.74625e+00    9.93694e-02
    1.76967e+00    1.01270e-01
    1.79329e+00    1.03268e-01
    1.81710e+00    1.05368e-01
    1.84110e+00    1.07575e-01
    1.86527e+00    1.09894e-01
    1.88960e+00    1.12331e-01
    1.91410e+00    1.14892e-01
    1.93874e+00    1.17584e-01
    1.96352e+00    1.20414e-01
    1.98843e+00    1.23388e-01
    2.01344e+00    1.26515e-01
    2.03855e+00    1.29802e-01
    2.06375e+00    1.33258e-01
    2.08901e+00    1.36892e-01
    2.11431e+00    1.40715e-01
    2.13964e+00    1.44736e-01
    2.16498e+00    1.48966e-01
    2.19030e+00    1.53417e-01
    2.21558e+00    1.58101e-01
    2.24079e+00    1.63031e-01
    2.26591e+00    1.68220e-01
    2.29090e+00    1.73683e-01
    2.31573e+00    1.79435e-01
    2.34038e+00    1.85493e-01
    2.36479e+00    1.91873e-01
    2.38894e+00    1.98592e-01
    2.41278e+00    2.05671e-01
    2.43627e+00    2.13128e-01
    2.45936e+00    2.20983e-01
    2.48200e+00    2.29260e-01
    2.50414e+00    2.37979e-01
    2.52572e+00    2.47165e-01
    2.54669e+00    2.56843e-01
    2.56698e+00    2.67037e-01
    2.58654e+00    2.77774e-01
    2.60528e+00    2.89081e-01
    2.62315e+00    3.00986e-01
    2.64006e+00    3.13518e-01
    2.65594e+00    3.26705e-01
    2.67072e+00    3.40578e-01
    2.68430e+00    3.55166e-01
    2.69661e+00    3.70498e-01
    2.70755e+00    3.86605e-01
    2.71704e+00    4.03515e-01
    2.72500e+00    4.21257e-01
    2.73132e+00    4.39857e-01
    2.73592e+00    4.59341e-01
    2.73871e+00    4.79733e-01
    2.73959e+00    5.01054e-01
    2.73848e+00    5.23320e-01
    2.73530e+00    5.46547e-01
    2.72997e+00    5.70744e-01
    2.72241e+00    5.95916e-01
    2.71254e+00    6.22063e-01
    2.70031e+00    6.49178e-01
    2.68567e+00    6.77248e-01
    2.66856e+00    7.06251e-01
    2.64897e+00    7.36158e-01
    2.62685e+00    7.66932e-01
    2.60222e+00    7.98525e-01
    2.57507e+00    8.30882e-01
    2.54543e+00    8.63936e-01
    2.51333e+00    8.97613e-01
    2.47883e+00    9.31825e-01
    2.44199e+00    9.66480e-01
    2.40291e+00    1.00147e+00
    2.36170e+00    1.03669e+00
    2.31846e+00    1.07201e+00
    2.27333e+00    1.10732e+00
    2.22647e+00    1.14247e+00
    2.17802e+00    1.17733e+00
    2.12818e+00    1.21177e+00
    2.07710e+00    1.24564e+00
    2.02499e+00    1.27881e+00
    1.97203e+00    1.31113e+00
    1.91841e+00    1.34249e+00
    1.86434e+00    1.37274e+00
    1.81001e+00    1.40177e+00
    1.75559e+00    1.42948e+00
    1.70128e+00    1.45575e+00
    1.64725e+00    1.48049e+00
    1.59366e+00    1.50363e+00
    1.54067e+00    1.52510e+00
    1.48841e+00    1.54485e+00
    1.43703e+00    1.56282e+00
    1.38663e+00    1.57899e+00
    1.33732e+00    1.59334e+00
    1.28918e+00    1.60586e+00
    1.24230e+00    1.61656e+00
    1.19673e+00    1.62545e+00
    1.15252e+00    1.63256e+00
    1.10972e+00    1.63791e+00
    1.06835e+00    1.64156e+00
    1.02842e+00    1.64354e+00
    9.89944e-01    1.64391e+00
    9.52922e-01    1.64273e+00
    9.17344e-01    1.64007e+00
    8.83193e-01    1.63598e+00
    8.50450e-01    1.63054e+00
    8.19086e-01    1.62381e+00
    7.89073e-01    1.61587e+00
    7.60374e-01    1.60679e+00
    7.32955e-01    1.59664e+00
    7.06775e-01    1.58550e+00
    6.81794e-01    1.57342e+00
    6.57971e-01    1.56049e+00
    6.35262e-01    1.54676e+00
    6.13626e-01    1.53230e+00
    5.93018e-01    1.51717e+00
    5.73398e-01    1.50144e+00
    5.54723e-01    1.48517e+00
    5.36951e-01    1.46840e+00
    5.20044e-01    1.45119e+00
    5.03961e-01    1.43359e+00
    4.88665e-01    1.41565e+00
    4.74120e-01    1.39741e+00
    4.60289e-01    1.37892e+00
    4.47138e-01    1.36021e+00
    4.34636e-01    1.34133e+00
    4.22750e-01    1.32231e+00
    4.11451e-01    1.30317e+00
    4.00709e-01    1.28397e+00
    3.90499e-01    1.26471e+00
    3.80793e-01    1.24543e+00
    3.71567e-01    1.22616e+00
    3.62798e-01    1.20691e+00
    3.54462e-01    1.18771e+00
    3.46539e-01    1.16858e+00
    3.39010e-01    1.14954e+00
    3.31853e-01    1.13060e+00
    3.25053e-01    1.11177e+00
    3.18590e-01    1.09308e+00
    3.12451e-01    1.07454e+00
    3.06618e-01    1.05615e+00
    3.01078e-01    1.03792e+00
    2.95816e-01    1.01988e+00
    2.90821e-01    1.00202e+00
    2.86079e-01    9.84349e-01
    2.81580e-01    9.66882e-01
    2.77311e-01    9.49620e-01
    2.73264e-01    9.32569e-01
    2.69428e-01    9.15735e-01
    2.65794e-01    8.99120e-01
    2.62353e-01    8.82729e-01
    2.59097e-01    8.66564e-01
    2.56019e-01    8.50628e-01
    2.53110e-01    8.34922e-01
    2.50365e-01    8.19448e-01
    2.47776e-01    8.04208e-01
    2.45338e-01    7.89201e-01
    2.43044e-01    7.74429e-01
    2.40890e-01    7.59891e-01
    2.38869e-01    7.45587e-01
    2.36977e-01    7.31516e-01
    2.35210e-01    7.17678e-01
    2.33562e-01    7.04072e-01
    2.32031e-01    6.90696e-01
    2.30611e-01    6.77550e-01
    2.29300e-01    6.64631e-01
    2.28093e-01    6.51938e-01
    2.26988e-01    6.39469e-01
    2.25982e-01    6.27221e-01
    2.25071e-01    6.15194e-01
    2.24253e-01    6.03384e-01
    2.23524e-01    5.91789e-01
    2.22884e-01    5.80408e-01
    2.22329e-01    5.69236e-01
    2.21857e-01    5.58273e-01
    2.21466e-01    5.47515e-01
    2.21155e-01    5.36959e-01
    2.20921e-01    5.26603e-01
    2.20763e-01    5.16445e-01
    2.20678e-01    5.06481e-01
    2.20667e-01    4.96708e-01
    2.20726e-01    4.87125e-01
    2.20856e-01    4.77727e-01
    2.21054e-01    4.68513e-01
    2.21319e-01    4.59479e-01
    2.21651e-01    4.50623e-01
    2.22049e-01    4.41941e-01
    2.22511e-01    4.33431e-01
    2.23036e-01    4.25091e-01
    2.23624e-01    4.16916e-01
    2.24274e-01    4.08905e-01
    2.24986e-01    4.01055e-01
    2.25758e-01    3.93363e-01
    2.26591e-01    3.85827e-01
    2.27483e-01    3.78442e-01
    2.28434e-01    3.71208e-01
    2.29444e-01    3.64121e-01
    2.30512e-01    3.57178e-01
    2.31639e-01    3.50378e-01
    2.32823e-01    3.43717e-01
    2.34064e-01    3.37192e-01
    2.35363e-01    3.30802e-01
    2.36719e-01    3.24544e-01
    2.38132e-01    3.18416e-01
    2.39602e-01    3.12414e-01
    2.41128e-01    3.06537e-01
    2.42712e-01    3.00782e-01
    2.44352e-01    2.95147e-01
    2.46049e-01    2.89630e-01
    2.47803e-01    2.84228e-01
    2.49614e-01    2.78940e-01
    2.51481e-01    2.73762e-01
    2.53407e-01    2.68693e-01
    2.55389e-01    2.63731e-01
    2.57429e-01    2.58873e-01
    2.59527e-01    2.54119e-01
    2.61684e-01    2.49464e-01
    2.63898e-01    2.44909e-01
    2.66172e-01    2.40450e-01
    2.68504e-01    2.36086e-01
    2.70896e-01    2.31814e-01
    2.73348e-01    2.27634e-01
    2.75859e-01    2.23543e-01
    2.78432e-01    2.19540e-01
    2.81065e-01    2.15622e-01
    2.83761e-01    2.11788e-01
    2.86518e-01    2.08037e-01
    2.89338e-01    2.04366e-01
    2.92221e-01    2.00775e-01
    2.95167e-01    1.97261e-01
    2.98178e-01    1.93822e-01
    3.01254e-01    1.90459e-01
    3.04395e-01    1.87168e-01
    3.07602e-01    1.83948e-01
    3.10876e-01    1.80799e-01
    3.14218e-01    1.77718e-01
    3.17628e-01    1.74705e-01
    3.21106e-01    1.71757e-01
    3.24655e-01    1.68874e-01
    3.28273e-01    1.66054e-01
    3.31963e-01    1.63297e-01
    3.35725e-01    1.60600e-01
    3.39560e-01    1.57962e-01
    3.43468e-01    1.55383e-01
    3.47451e-01    1.52861e-01
    3.51510e-01    1.50395e-01
    3.55644e-01    1.47984e-01
    3.59856e-01    1.45627e-01
    3.64146e-01    1.43323e-01
    3.68515e-01    1.41070e-01
    3.72964e-01    1.38868e-01
    3.77495e-01    1.36716e-01
    3.82107e-01    1.34612e-01
    3.86803e-01    1.32557e-01
    3.91583e-01    1.30548e-01
    3.96448e-01    1.28585e-01
    4.01400e-01    1.26667e-01
    4.06439e-01    1.24794e-01
    4.11567e-01    1.22963e-01
    4.16784e-01    1.21176e-01
    4.22093e-01    1.19430e-01
    4.27494e-01    1.17724e-01
    4.32988e-01    1.16059e-01
    4.38577e-01    1.14434e-01
    4.44262e-01    1.12847e-01
    4.50044e-01    1.11298e-01
    4.55924e-01    1.09786e-01
    4.61905e-01    1.08311e-01
    4.67986e-01    1.06872e-01
    4.74171e-01    1.05468e-01
    4.80459e-01    1.04099e-01
    4.86852e-01    1.02764e-01
    4.93352e-01    1.01462e-01
    4.99960e-01    1.00193e-01
    5.06678e-01    9.89567e-02
    5.13508e-01    9.77521e-02
    5.20449e-01    9.65788e-02
    5.27505e-01    9.54362e-02
    5.34677e-01    9.43240e-02
    5.41966e-01    9.32415e-02
    5.49374e-01    9.21884e-02
    5.56903e-01    9.11643e-02
    5.64554e-01    9.01686e-02
    5.72328e-01    8.92009e-02
    5.80228e-01    8.82610e-02
    5.88256e-01    8.73483e-02
    5.96412e-01    8.64626e-02
    6.04699e-01    8.56035e-02
    6.13118e-01    8.47706e-02
    6.21672e-01    8.39636e-02
    6.30361e-01    8.31822e-02
    6.39189e-01    8.24261e-02
    6.48156e-01    8.16951e-02
    6.57265e-01    8.09888e-02


==> data/pp_xdata_x_0.20_y_0.10.csv <==
    0.00000e+00    2.00107e-01
    2.50000e-02    2.02800e-01
    5.00000e-02    2.05543e-01
    7.50000e-02    2.08336e-01
    1.00000e-01    2.11180e-01
    1.25000e-01    2.14076e-01
    1.50000e-01    2.17025e-01
    1.75000e-01    2.20027e-01
    2.00000e-01    2.23083e-01
    2.25000e-01    2.26194e-01
    2.50000e-01    2.29361e-01
    2.75000e-01    2.32584e-01
    3.00000e-01    2.35865e-01
    3.25000e-01    2.39204e-01
    3.50000e-01    2.42603e-01
    3.75000e-01    2.46061e-01
    4.00000e-01    2.49581e-01
    4.25000e-01    2.53162e-01
    4.50000e-01    2.56806e-01
    4.75000e-01    2.60515e-01
    5.00000e-01    2.64288e-01
    5.25000e-01    2.68126e-01
    5.50000e-01    2.72032e-01
    5.75000e-01    2.76006e-01
    6.00000e-01    2.80048e-01
    6.25000e-01    2.84160e-01
    6.50000e-01    2.88344e-01
    6.75000e-01    2.92600e-01
    7.00000e-01    2.96929e-01
    7.25000e-01    3.01332e-01
    7.50000e-01    3.05811e-01
    7.75000e-01    3.10367e-01
    8.00000e-01    3.15001e-01
    8.25000e-01    3.19714e-01
    8.50000e-01    3.24507e-01
    8.75000e-01    3.29382e-01
    9.00000e-01    3.34340e-01
    9.25000e-01    3.39383e-01
    9.50000e-01    3.44511e-01
    9.75000e-01    3.49726e-01
    1.00000e+00    3.55029e-01
    1.02500e+00    3.60422e-01
    1.05000e+00    3.65907e-01
    1.07500e+00    3.71484e-01
    1.10000e+00    3.77155e-01
    1.12500e+00    3.82921e-01
    1.15000e+00    3.88785e-01
    1.17500e+00    3.94747e-01
    1.20000e+00    4.00809e-01
    1.22500e+00    4.06973e-01
    1.25000e+00    4.13240e-01
    1.27500e+00    4.19613e-01
    1.30000e+00    4.26092e-01
    1.32500e+00    4.32679e-01
    1.35000e+00    4.39376e-01
    1.37500e+00    4.46185e-01
    1.40000e+00    4.53108e-01
    1.42500e+00    4.60146e-01
    1.45000e+00    4.67301e-01
    1.47500e+00    4.74575e-01
    1.50000e+00    4.81971e-01
    1.52500e+00    4.89488e-01
    1.55000e+00    4.97131e-01
    1.57500e+00    5.04901e-01
    1.60000e+00    5.12799e-01
    1.62500e+00    5.20828e-01
    1.65000e+00    5.28989e-01
    1.67500e+00    5.37286e-01
    1.70000e+00    5.45720e-01
    1.72500e+00    5.54293e-01
    1.75000e+00    5.63007e-01
    1.77500e+00    5.71865e-01
    1.80000e+00    5.80869e-01
    1.82500e+00    5.90021e-01
    1.85000e+00    5.99324e-01
    1.87500e+00    6.08779e-01
    1.90000e+00    6.18390e-01
    1.92500e+00    6.28158e-01
    1.95000e+00    6.38087e-01
    1.97500e+00    6.48178e-01
    2.00000e+00    6.58435e-01
    2.02500e+00    6.68859e-01
    2.05000e+00    6.79454e-01
    2.07500e+00    6.90222e-01
    2.10000e+00    7.01165e-01
    2.12500e+00    7.12287e-01
    2.15000e+00    7.23590e-01
    2.17500e+00    7.35078e-01
    2.20000e+00    7.46752e-01
    2.22500e+00    7.58616e-01
    2.25000e+00    7.70672e-01
    2.27500e+00    7.82924e-01
    2.30000e+00    7.95375e-01
    2.32500e+00    8.08028e-01
    2.35000e+00    8.20885e-01
    2.37500e+00    8.33950e-01
    2.40000e+00    8.47226e-01
    2.42500e+00    8.60717e-01
    2.45000e+00    8.74425e-01
    2.47500e+00    8.88353e-01
    2.50000e+00    9.02506e-01
    2.52500e+00    9.16886e-01
    2.55000e+00    9.31496e-01
    2.57500e+00    9.46341e-01
    2.60000e+00    9.61424e-01
    2.62500e+00    9.76748e-01
    2.65000e+00    9.92317e-01
    2.67500e+00    1.00813e+00
    2.70000e+00    1.02420e+00
    2.72500e+00    1.04053e+00
    2.75000e+00    1.05711e+00
    2.77500e+00    1.07396e+00
    2.80000e+00    1.09107e+00
    2.82500e+00    1.10845e+00
    2.85000e+00    1.12611e+00
    2.87500e+00    1.14405e+00
    2.90000e+00    1.16227e+00
    2.92500e+00    1.18077e+00
    2.95000e+00    1.19957e+00
    2.97500e+00    1.21865e+00
    3.00000e+00    1.23804e+00
    3.02500e+00    1.25773e+00
    3.05000e+00    1.27772e+00
    3.07500e+00    1.29803e+00
    3.10000e+00    1.31864e+00
    3.12500e+00    1.33958e+00
    3.15000e+00    1.36083e+00
    3.17500e+00    1.38242e+00
    3.20000e+00    1.40433e+00
    3.22500e+00    1.42657e+00
    3.25000e+00    1.44916e+00
    3.27500e+00    1.47208e+00
    3.30000e+00    1.49535e+00
    3.32500e+00    1.51897e+00
    3.35000e+00    1.54294e+00
    3.37500e+00    1.56727e+00
    3.40000e+00    1.59196e+00
    3.42500e+00    1.61701e+00
    3.45000e+00    1.64244e+00
    3.47500e+00    1.66823e+00
    3.50000e+00    1.69439e+00
    3.52500e+00    1.72094e+00
    3.55000e+00    1.74786e+00
    3.57500e+00    1.77516e+00
    3.60000e+00    1.80286e+00
    3.62500e+00    1.83093e+00
    3.65000e+00    1.85940e+00
    3.67500e+00    1.88826e+00
    3.70000e+00    1.91752e+00
    3.72500e+00    1.94717e+00
    3.75000e+00    1.97721e+00
    3.77500e+00    2.00766e+00
    3.80000e+00    2.03849e+00
    3.82500e+00    2.06973e+00
    3.85000e+00    2.10136e+00
    3.87500e+00    2.13338e+00
    3.90000e+00    2.16580e+00
    3.92500e+00    2.19860e+00
    3.95000e+00    2.23179e+00
    3.97500e+00    2.26537e+00
    4.00000e+00    2.29932e+00
    4.02500e+00    2.33364e+00
    4.05000e+00    2.36832e+00
    4.07500e+00    2.40336e+00
    4.10000e+00    2.43874e+00
    4.12500e+00    2.47447e+00
    4.15000e+00    2.51051e+00
    4.17500e+00    2.54686e+00
    4.20000e+00    2.58351e+00
    4.22500e+00    2.62043e+00
    4.25000e+00    2.65760e+00
    4.27500e+00    2.69501e+00
    4.30000e+00    2.73263e+00
    4.32500e+00    2.77043e+00
    4.35000e+00    2.80838e+00
    4.37500e+00    2.84644e+00
    4.40000e+00    2.88459e+00
    4.42500e+00    2.92277e+00
    4.45000e+00    2.96095e+00
    4.47500e+00    2.99907e+00
    4.50000e+00    3.03707e+00
    4.52500e+00    3.07491e+00
    4.55000e+00    3.11250e+00
    4.57500e+00    3.14978e+00
    4.60000e+00    3.18667e+00
    4.62500e+00    3.22309e+00
    4.65000e+00    3.25893e+00
    4.67500e+00    3.29409e+00
    4.70000e+00    3.32847e+00
    4.72500e+00    3.36195e+00
    4.75000e+00    3.39438e+00
    4.77500e+00    3.42563e+00
    4.80000e+00    3.45555e+00
    4.82500e+00    3.48397e+00
    4.85000e+00    3.51072e+00
    4.87500e+00    3.53561e+00
    4.90000e+00    3.55844e+00
    4.92500e+00    3.57900e+00
    4.95000e+00    3.59706e+00
    4.97500e+00    3.61239e+00
    5.00000e+00    3.62475e+00
    5.02500e+00    3.63389e+00
    5.05000e+00    3.63954e+00
    5.07500e+00    3.64144e+00
    5.10000e+00    3.63934e+00
    5.12500e+00    3.63296e+00
    5.15000e+00    3.62205e+00
    5.17500e+00    3.60636e+00
    5.20000e+00    3.58567e+00
    5.22500e+00    3.55976e+00
    5.25000e+00    3.52846e+00
    5.27500e+00    3.49162e+00
    5.30000e+00    3.44915e+00
    5.32500e+00    3.40097e+00
    5.35000e+00    3.34711e+00
    5.37500e+00    3.28761e+00
    5.40000e+00    3.22260e+00
    5.42500e+00    3.15227e+00
    5.45000e+00    3.07688e+00
    5.47500e+00    2.99676e+00
    5.50000e+00    2.91231e+00
    5.52500e+00    2.82397e+00
    5.55000e+00    2.73226e+00
    5.57500e+00    2.63772e+00
    5.60000e+00    2.54094e+00
    5.62500e+00    2.44253e+00
    5.65000e+00    2.34308e+00
    5.67500e+00    2.24323e+00
    5.70000e+00    2.14355e+00
    5.72500e+00    2.04461e+00
    5.75000e+00    1.94694e+00
    5.77500e+00    1.85103e+00
    5.80000e+00    1.75730e+00
    5.82500e+00    1.66614e+00
    5.85000e+00    1.57784e+00
    5.87500e+00    1.49268e+00
    5.90000e+00    1.41085e+00
    5.92500e+00    1.33251e+00
    5.95000e+00    1.25774e+00
    5.97500e+00    1.18659e+00
    6.00000e+00    1.11907e+00
    6.02500e+00    1.05516e+00
    6.05000e+00    9.94795e-01
    6.07500e+00    9.37892e-01
    6.10000e+00    8.84347e-01
    6.12500e+00    8.34040e-01
    6.15000e+00    7.86840e-01
    6.17500e+00    7.42606e-01
    6.20000e+00    7.01193e-01
    6.22500e+00    6.62455e-01
    6.25000e+00    6.26243e-01
    6.27500e+00    5.92411e-01
    6.30000e+00    5.60818e-01
    6.32500e+00    5.31324e-01
    6.35000e+00    5.03795e-01
    6.37500e+00    4.78104e-01
    6.40000e+00    4.54129e-01
    6.42500e+00    4.31755e-01
    6.45000e+00    4.10872e-01
    6.47500e+00    3.91378e-01
    6.50000e+00    3.73177e-01
    6.52500e+00    3.56178e-01
    6.55000e+00    3.40296e-01
    6.57500e+00    3.25455e-01
    6.60000e+00    3.11579e-01
    6.62500e+00    2.98602e-01
    6.65000e+00    2.86460e-01
    6.67500e+00    2.75094e-01
    6.70000e+00    2.64451e-01
    6.72500e+00    2.54479e-01
    6.75000e+00    2.45133e-01
    6.77500e+00    2.36369e-01
    6.80000e+00    2.28147e-01
    6.82500e+00    2.20430e-01
    6.85000e+00    2.13185e-01
    6.87500e+00    2.06378e-01
    6.90000e+00    1.99982e-01
    6.92500e+00    1.93969e-01
    6.95000e+00    1.88314e-01
    6.97500e+00    1.82994e-01
    7.00000e+00    1.77987e-01
    7.02500e+00    1.73274e-01
    7.05000e+00    1.68835e-01
    7.07500e+00    1.64655e-01
    7.10000e+00    1.60716e-01
    7.12500e+00    1.57005e-01
    7.15000e+00    1.53508e-01
    7.17500e+00    1.50212e-01
    7.20000e+00    1.47105e-01
    7.22500e+00    1.44177e-01
    7.25000e+00    1.41417e-01
    7.27500e+00    1.38816e-01
    7.30000e+00    1.36365e-01
    7.32500e+00    1.34056e-01
    7.35000e+00    1.31881e-01
    7.37500e+00    1.29834e-01
    7.40000e+00    1.27907e-01
    7.42500e+00    1.26095e-01
    7.45000e+00    1.24392e-01
    7.47500e+00    1.22792e-01
    7.50000e+00    1.21291e-01
    7.52500e+00    1.19883e-01
    7.55000e+00    1.18565e-01
    7.57500e+00    1.17332e-01
    7.60000e+00    1.16181e-01
    7.62500e+00    1.15108e-01
    7.65000e+00    1.14109e-01
    7.67500e+00    1.13182e-01
    7.70000e+00    1.12324e-01
    7.72500e+00    1.11532e-01
    7.75000e+00    1.10802e-01
    7.77500e+00    1.10134e-01
    7.80000e+00    1.09525e-01
    7.82500e+00    1.08972e-01
    7.85000e+00    1.08475e-01
    7.87500e+00    1.08029e-01
    7.90000e+00    1.07635e-01
    7.92500e+00    1.07291e-01
    7.95000e+00    1.06995e-01
    7.97500e+00    1.06745e-01
    8.00000e+00    1.06540e-01
    8.02500e+00    1.06380e-01
    8.05000e+00    1.06262e-01
    8.07500e+00    1.06186e-01
    8.10000e+00    1.06151e-01
    8.12500e+00    1.06156e-01
    8.15000e+00    1.06200e-01
    8.17500e+00    1.06282e-01
    8.20000e+00    1.06402e-01
    8.22500e+00    1.06558e-01
    8.25000e+00    1.06751e-01
    8.27500e+00    1.06978e-01
    8.30000e+00    1.07241e-01
    8.32500e+00    1.07538e-01
    8.35000e+00    1.07869e-01
    8.37500e+00    1.08233e-01
    8.40000e+00    1.08631e-01
    8.42500e+00    1.09061e-01
    8.45000e+00    1.09524e-01
    8.47500e+00    1.10018e-01
    8.50000e+00    1.10545e-01
    8.52500e+00    1.11103e-01
    8.55000e+00    1.11692e-01
    8.57500e+00    1.12313e-01
    8.60000e+00    1.12964e-01
    8.62500e+00    1.13647e-01
    8.65000e+00    1.14360e-01
    8.67500e+00    1.15104e-01
    8.70000e+00    1.15879e-01
    8.72500e+00    1.16684e-01
    8.75000e+00    1.17520e-01
    8.77500e+00    1.18386e-01
    8.80000e+00    1.19283e-01
    8.82500e+00    1.20211e-01
    8.85000e+00    1.21169e-01
    8.87500e+00    1.22159e-01
    8.90000e+00    1.23179e-01
    8.92500e+00    1.24230e-01
    8.95000e+00    1.25312e-01
    8.97500e+00    1.26426e-01
    9.00000e+00    1.27571e-01
    9.02500e+00    1.28748e-01
    9.05000e+00    1.29956e-01
    9.07500e+00    1.31197e-01
    9.10000e+00    1.32469e-01
    9.12500e+00    1.33774e-01
    9.15000e+00    1.35112e-01
    9.17500e+00    1.36483e-01
    9.20000e+00    1.37887e-01
    9.22500e+00    1.39325e-01
    9.25000e+00    1.40797e-01
    9.27500e+00    1.42302e-01
    9.30000e+00    1.43843e-01
    9.32500e+00    1.45418e-01
    9.35000e+00    1.47028e-01
    9.37500e+00    1.48674e-01
    9.40000e+00    1.50356e-01
    9.42500e+00    1.52074e-01
    9.45000e+00    1.53829e-01
    9.47500e+00    1.55621e-01
    9.50000e+00    1.57450e-01
    9.52500e+00    1.59318e-01
    9.55000e+00    1.61224e-01
    9.57500e+00    1.63169e-01
    9.60000e+00    1.65154e-01
    9.62500e+00    1.67178e-01
    9.65000e+00    1.69243e-01
    9.67500e+00    1.71349e-01
    9.70000e+00    1.73497e-01
    9.72500e+00    1.75686e-01
    9.75000e+00    1.77918e-01
    9.77500e+00    1.80194e-01
    9.80000e+00    1.82513e-01
    9.82500e+00    1.84876e-01
    9.85000e+00    1.87284e-01
    9.87500e+00    1.89738e-01
    9.90000e+00    1.92239e-01
    9.92500e+00    1.94786e-01
    9.95000e+00    1.97380e-01
    9.97500e+00    2.00023e-01
    1.00000e+01    2.02715e-01
    1.00250e+01    2.05456e-01
    1.00500e+01    2.08247e-01
    1.00750e+01    2.11090e-01
    1.01000e+01    2.13984e-01
    1.01250e+01    2.16931e-01
    1.01500e+01    2.19932e-01
    1.01750e+01    2.22986e-01
    1.02000e+01    2.26095e-01
    1.02250e+01    2.29260e-01
    1.02500e+01    2.32482e-01
    1.02750e+01    2.35761e-01
    1.03000e+01    2.39098e-01
    1.03250e+01    2.42495e-01
    1.03500e+01    2.45952e-01
    1.03750e+01    2.49469e-01
    1.04000e+01    2.53049e-01
    1.04250e+01    2.56691e-01
    1.04500e+01    2.60397e-01
    1.04750e+01    2.64168e-01
    1.05000e+01    2.68005e-01
    1.05250e+01    2.71908e-01
    1.05500e+01    2.75880e-01
    1.05750e+01    2.79920e-01
    1.06000e+01    2.84030e-01
    1.06250e+01    2.88211e-01
    1.06500e+01    2.92465e-01
    1.06750e+01    2.96791e-01
    1.07000e+01    3.01192e-01
    1.07250e+01    3.05669e-01
    1.07500e+01    3.10222e-01
    1.07750e+01    3.14854e-01
    1.08000e+01    3.19564e-01
    1.08250e+01    3.24355e-01
    1.08500e+01    3.29228e-01
    1.08750e+01    3.34183e-01
    1.09000e+01    3.39223e-01
    1.09250e+01    3.44348e-01
    1.09500e+01    3.49561e-01
    1.09750e+01    3.54861e-01
    1.10000e+01    3.60252e-01
    1.10250e+01    3.65733e-01
    1.10500e+01    3.71307e-01
    1.10750e+01    3.76975e-01
    1.11000e+01    3.82738e-01
    1.11250e+01    3.88599e-01
    1.11500e+01    3.94558e-01
    1.11750e+01    4.00617e-01
    1.12000e+01    4.06778e-01
    1.12250e+01    4.13042e-01
    1.12500e+01    4.19411e-01
    1.12750e+01    4.25886e-01
    1.13000e+01    4.32470e-01
    1.13250e+01    4.39164e-01
    1.13500e+01    4.45970e-01
    1.13750e+01    4.52889e-01
    1.14000e+01    4.59923e-01
    1.14250e+01    4.67075e-01
    1.14500e+01    4.74345e-01
    1.14750e+01    4.81736e-01
    1.15000e+01    4.89250e-01
    1.15250e+01    4.96889e-01
    1.15500e+01    5.04654e-01
    1.15750e+01    5.12548e-01
    1.16000e+01    5.20573e-01
    1.16250e+01    5.28731e-01
    1.16500e+01    5.37023e-01
    1.16750e+01    5.45453e-01
    1.17000e+01    5.54021e-01
    1.17250e+01    5.62731e-01
    1.17500e+01    5.71584e-01
    1.17750e+01    5.80584e-01
    1.18000e+01    5.89731e-01
    1.18250e+01    5.99029e-01
    1.18500e+01    6.08480e-01
    1.18750e+01    6.18085e-01
    1.19000e+01    6.27849e-01
    1.19250e+01    6.37772e-01
    1.19500e+01    6.47859e-01
    1.19750e+01    6.58110e-01
    1.20000e+01    6.68529e-01
    1.20250e+01    6.79118e-01
    1.20500e+01    6.89880e-01
    1.20750e+01    7.00818e-01
    1.21000e+01    7.11935e-01
    1.21250e+01    7.23232e-01
    1.21500e+01    7.34714e-01
    1.21750e+01    7.46382e-01
    1.22000e+01    7.58240e-01
    1.22250e+01    7.70290e-01
    1.22500e+01    7.82536e-01
    1.22750e+01    7.94981e-01
    1.23000e+01    8.07627e-01
    1.23250e+01    8.20478e-01
    1.23500e+01    8.33536e-01
    1.23750e+01    8.46806e-01
    1.24000e+01    8.60290e-01
    1.24250e+01    8.73990e-01
    1.24500e+01    8.87912e-01
    1.24750e+01    9.02058e-01
    1.25000e+01    9.16430e-01
    1.25250e+01    9.31034e-01
    1.25500e+01    9.45871e-01
    1.25750e+01    9.60946e-01
    1.26000e+01    9.76263e-01
    1.26250e+01    9.91823e-01
    1.26500e+01    1.00763e+00
    1.26750e+01    1.02369e+00
    1.27000e+01    1.04001e+00
    1.27250e+01    1.05659e+00
    1.27500e+01    1.07342e+00
    1.27750e+01    1.09053e+00
    1.28000e+01    1.10790e+00
    1.28250e+01    1.12555e+00
    1.28500e+01    1.14348e+00
    1.28750e+01    1.16169e+00
    1.29000e+01    1.18019e+00
    1.29250e+01    1.19897e+00
    1.29500e+01    1.21805e+00
    1.29750e+01    1.23743e+00
    1.30000e+01    1.25711e+00
    1.30250e+01    1.27709e+00
    1.30500e+01    1.29738e+00
    1.30750e+01    1.31799e+00
    1.31000e+01    1.33891e+00
    1.31250e+01    1.36016e+00
    1.31500e+01    1.38173e+00
    1.31750e+01    1.40363e+00
    1.32000e+01    1.42587e+00
    1.32250e+01    1.44844e+00
    1.32500e+01    1.47135e+00
    1.32750e+01    1.49461e+00
    1.33000e+01    1.51822e+00
    1.33250e+01    1.54218e+00
    1.33500e+01    1.56650e+00
    1.33750e+01    1.59118e+00
    1.34000e+01    1.61622e+00
    1.34250e+01    1.64163e+00
    1.34500e+01    1.66741e+00
    1.34750e+01    1.69356e+00
    1.35000e+01    1.72010e+00
    1.35250e+01    1.74701e+00
    1.35500e+01    1.77430e+00
    1.35750e+01    1.80198e+00
    1.36000e+01    1.83005e+00
    1.36250e+01    1.85850e+00
    1.36500e+01    1.88735e+00
    1.36750e+01    1.91659e+00
    1.37000e+01    1.94623e+00
    1.37250e+01    1.97626e+00
    1.37500e+01    2.00669e+00
    1.37750e+01    2.03752e+00
    1.38000e+01    2.06874e+00
    1.38250e+01    2.10036e+00
    1.38500e+01    2.13237e+00
    1.38750e+01    2.16477e+00
    1.39000e+01    2.19756e+00
    1.39250e+01    2.23074e+00
    1.39500e+01    2.26430e+00
    1.39750e+01    2.29824e+00
    1.40000e+01    2.33255e+00
    1.40250e+01    2.36722e+00
    1.40500e+01    2.40225e+00
    1.40750e+01    2.43763e+00
    1.41000e+01    2.47334e+00
    1.41250e+01    2.50937e+00
    1.41500e+01    2.54571e+00
    1.41750e+01    2.58235e+00
    1.42000e+01    2.61926e+00
    1.42250e+01    2.65643e+00
    1.42500e+01    2.69383e+00
    1.42750e+01    2.73144e+00
    1.43000e+01    2.76924e+00
    1.43250e+01    2.80718e+00
    1.43500e+01    2.84524e+00
    1.43750e+01    2.88339e+00
    1.44000e+01    2.92157e+00
    1.44250e+01    2.95975e+00
    1.44500e+01    2.99787e+00
    1.44750e+01    3.03588e+00
    1.45000e+01    3.07372e+00
    1.45250e+01    3.11132e+00
    1.45500e+01    3.14862e+00
    1.45750e+01    3.18552e+00
    1.46000e+01    3.22195e+00
    1.46250e+01    3.25781e+00
    1.46500e+01    3.29300e+00
    1.46750e+01    3.32741e+00
    1.47000e+01    3.36091e+00
    1.47250e+01    3.39338e+00
    1.47500e+01    3.42467e+00
    1.47750e+01    3.45463e+00
    1.48000e+01    3.48311e+00
    1.48250e+01    3.50991e+00
    1.48500e+01    3.53486e+00
    1.48750e+01    3.55776e+00
    1.49000e+01    3.57839e+00
    1.49250e+01    3.59653e+00
    1.49500e+01    3.61195e+00
    1.49750e+01    3.62441e+00
    1.50000e+01    3.63365e+00
    1.50250e+01    3.63942e+00
    1.50500e+01    3.64144e+00
    1.50750e+01    3.63947e+00
    1.51000e+01    3.63323e+00
    1.51250e+01    3.62246e+00
    1.51500e+01    3.60693e+00
    1.51750e+01    3.58640e+00
    1.52000e+01    3.56066e+00
    1.52250e+01    3.52953e+00
    1.52500e+01    3.49287e+00
    1.52750e+01    3.45057e+00
    1.53000e+01    3.40258e+00
    1.53250e+01    3.34889e+00
    1.53500e+01    3.28956e+00
    1.53750e+01    3.22472e+00
    1.54000e+01    3.15455e+00
    1.54250e+01    3.07932e+00
    1.54500e+01    2.99935e+00
    1.54750e+01    2.91502e+00
    1.55000e+01    2.82680e+00
    1.55250e+01    2.73519e+00
    1.55500e+01    2.64073e+00
    1.55750e+01    2.54401e+00
    1.56000e+01    2.44564e+00
    1.56250e+01    2.34622e+00
    1.56500e+01    2.24637e+00
    1.56750e+01    2.14667e+00
    1.57000e+01    2.04770e+00
    1.57250e+01    1.94999e+00
    1.57500e+01    1.85402e+00
    1.57750e+01    1.76021e+00
    1.58000e+01    1.66896e+00
    1.58250e+01    1.58057e+00
    1.58500e+01    1.49531e+00
    1.58750e+01    1.41337e+00
    1.59000e+01    1.33492e+00
    1.59250e+01    1.26003e+00
    1.59500e+01    1.18877e+00
    1.59750e+01    1.12114e+00
    1.60000e+01    1.05712e+00
    1.60250e+01    9.96639e-01
    1.60500e+01    9.39629e-01
    1.60750e+01    8.85980e-01
    1.61000e+01    8.35573e-01
    1.61250e+01    7.88277e-01
    1.61500e+01    7.43952e-01
    1.61750e+01    7.02453e-01
    1.62000e+01    6.63633e-01
    1.62250e+01    6.27344e-01
    1.62500e+01    5.93440e-01
    1.62750e+01    5.61778e-01
    1.63000e+01    5.32220e-01
    1.63250e+01    5.04632e-01
    1.63500e+01    4.78885e-01
    1.63750e+01    4.54858e-01
    1.64000e+01    4.32435e-01
    1.64250e+01    4.11507e-01
    1.64500e+01    3.91971e-01
    1.64750e+01    3.73730e-01
    1.65000e+01    3.56694e-01
    1.65250e+01    3.40779e-01
    1.65500e+01    3.25906e-01
    1.65750e+01    3.12001e-01
    1.66000e+01    2.98997e-01
    1.66250e+01    2.86829e-01
    1.66500e+01    2.75440e-01
    1.66750e+01    2.64775e-01
    1.67000e+01    2.54783e-01
    1.67250e+01    2.45418e-01
    1.67500e+01    2.36636e-01
    1.67750e+01    2.28398e-01
    1.68000e+01    2.20665e-01
    1.68250e+01    2.13406e-01
    1.68500e+01    2.06586e-01
    1.68750e+01    2.00177e-01
    1.69000e+01    1.94153e-01
    1.69250e+01    1.88487e-01
    1.69500e+01    1.83156e-01
    1.69750e+01    1.78140e-01
    1.70000e+01    1.73417e-01
    1.70250e+01    1.68971e-01
    1.70500e+01    1.64782e-01
    1.70750e+01    1.60836e-01
    1.71000e+01    1.57118e-01
    1.71250e+01    1.53615e-01
    1.71500e+01    1.50312e-01
    1.71750e+01    1.47200e-01
    1.72000e+01    1.44266e-01
    1.72250e+01    1.41501e-01
    1.72500e+01    1.38895e-01
    1.72750e+01    1.36440e-01
    1.73000e+01    1.34126e-01
    1.73250e+01    1.31948e-01
    1.73500e+01    1.29896e-01
    1.73750e+01    1.27966e-01
    1.74000e+01    1.26150e-01
    1.74250e+01    1.24444e-01
    1.74500e+01    1.22841e-01
    1.74750e+01    1.21336e-01
    1.75000e+01    1.19926e-01
    1.75250e+01    1.18605e-01
    1.75500e+01    1.17370e-01
    1.75750e+01    1.16216e-01
    1.76000e+01    1.15140e-01
    1.76250e+01    1.14139e-01
    1.76500e+01    1.13210e-01
    1.76750e+01    1.12350e-01
    1.77000e+01    1.11555e-01
    1.77250e+01    1.10824e-01
    1.77500e+01    1.10155e-01
    1.77750e+01    1.09543e-01
    1.78000e+01    1.08989e-01
    1.78250e+01    1.08489e-01
    1.78500e+01    1.08043e-01
    1.78750e+01    1.07647e-01
    1.79000e+01    1.07301e-01
    1.79250e+01    1.07003e-01
    1.79500e+01    1.06752e-01
    1.79750e+01    1.06546e-01
    1.80000e+01    1.06384e-01
    1.80250e+01    1.06265e-01
    1.80500e+01    1.06188e-01
    1.80750e+01    1.06152e-01
    1.81000e+01    1.06156e-01
    1.81250e+01    1.06198e-01
    1.81500e+01    1.06279e-01
    1.81750e+01    1.06398e-01
    1.82000e+01    1.06553e-01
    1.82250e+01    1.06744e-01
    1.82500e+01    1.06971e-01
    1.82750e+01    1.07232e-01
    1.83000e+01    1.07528e-01
    1.83250e+01    1.07858e-01
    1.83500e+01    1.08221e-01
    1.83750e+01    1.08618e-01
    1.84000e+01    1.09047e-01
    1.84250e+01    1.09509e-01
    1.84500e+01    1.10002e-01
    1.84750e+01    1.10528e-01
    1.85000e+01    1.11085e-01
    1.85250e+01    1.11673e-01
    1.85500e+01    1.12293e-01
    1.85750e+01    1.12943e-01
    1.86000e+01    1.13625e-01
    1.86250e+01    1.14337e-01
    1.86500e+01    1.15080e-01
    1.86750e+01    1.15854e-01
    1.87000e+01    1.16658e-01
    1.87250e+01    1.17493e-01
    1.87500e+01    1.18358e-01
    1.87750e+01    1.19255e-01
    1.88000e+01    1.20181e-01
    1.88250e+01    1.21139e-01
    1.88500e+01    1.22127e-01
    1.88750e+01    1.23146e-01
    1.89000e+01    1.24197e-01
    1.89250e+01    1.25278e-01
    1.89500e+01    1.26390e-01
    1.89750e+01    1.27534e-01
    1.90000e+01    1.28710e-01
    1.90250e+01    1.29918e-01
    1.90500e+01    1.31157e-01
    1.90750e+01    1.32429e-01
    1.91000e+01    1.33733e-01
    1.91250e+01    1.35070e-01
    1.91500e+01    1.36440e-01
    1.91750e+01    1.37843e-01
    1.92000e+01    1.39279e-01
    1.92250e+01    1.40750e-01
    1.92500e+01    1.42255e-01
    1.92750e+01    1.43794e-01
    1.93000e+01    1.45368e-01
    1.93250e+01    1.46977e-01
    1.93500e+01    1.48622e-01
    1.93750e+01    1.50302e-01
    1.94000e+01    1.52019e-01
    1.94250e+01    1.53773e-01
    1.94500e+01    1.55564e-01
    1.94750e+01    1.57392e-01
    1.95000e+01    1.59259e-01
    1.95250e+01    1.61164e-01
    1.95500e+01    1.63108e-01
    1.95750e+01    1.65091e-01
    1.96000e+01    1.67114e-01
    1.96250e+01    1.69178e-01
    1.96500e+01    1.71283e-01
    1.96750e+01    1.73429e-01
    1.97000e+01    1.75617e-01
    1.97250e+01    1.77848e-01
    1.97500e+01    1.80122e-01
    1.97750e+01    1.82439e-01
    1.98000e+01    1.84801e-01
    1.98250e+01    1.87208e-01
    1.98500e+01    1.89661e-01
    1.98750e+01    1.92159e-01
    1.99000e+01    1.94705e-01
    1.99250e+01    1.97298e-01
    1.99500e+01    1.99939e-01
    1.99750e+01    2.02629e-01
    2.00000e+01    2.05369e-01
    2.00250e+01    2.08159e-01
    2.00500e+01    2.11000e-01
    2.00750e+01    2.13893e-01
    2.01000e+01    2.16838e-01
    2.01250e+01    2.19836e-01
    2.01500e+01    2.22889e-01
    2.01750e+01    2.25997e-01
    2.02000e+01    2.29160e-01
    2.02250e+01    2.32380e-01
    2.02500e+01    2.35657e-01
    2.02750e+01    2.38993e-01
    2.03000e+01    2.42387e-01
    2.03250e+01    2.45842e-01
    2.03500e+01    2.49358e-01
    2.03750e+01    2.52935e-01
    2.04000e+01    2.56575e-01
    2.04250e+01    2.60280e-01
    2.04500e+01    2.64048e-01
    2.04750e+01    2.67883e-01
    2.05000e+01    2.71785e-01
    2.05250e+01    2.75754e-01
    2.05500e+01    2.79792e-01
    2.05750e+01    2.83900e-01
    2.06000e+01    2.88079e-01
    2.06250e+01    2.92330e-01
    2.06500e+01    2.96654e-01
    2.06750e+01    3.01053e-01
    2.07000e+01    3.05527e-01
    2.07250e+01    3.10078e-01
    2.07500e+01    3.14707e-01
    2.07750e+01    3.19415e-01
    2.08000e+01    3.24203e-01
    2.08250e+01    3.29073e-01
    2.08500e+01    3.34026e-01
    2.08750e+01    3.39063e-01
    2.09000e+01    3.44186e-01
    2.09250e+01    3.49396e-01
    2.09500e+01    3.54693e-01
    2.09750e+01    3.60081e-01
    2.10000e+01    3.65559e-01
    2.10250e+01    3.71130e-01
    2.10500e+01    3.76795e-01
    2.10750e+01    3.82556e-01
    2.11000e+01    3.88413e-01
    2.11250e+01    3.94369e-01
    2.11500e+01    4.00425e-01
    2.11750e+01    4.06583e-01
    2.12000e+01    4.12843e-01
    2.12250e+01    4.19209e-01
    2.12500e+01    4.25681e-01
    2.12750e+01    4.32262e-01
    2.13000e+01    4.38952e-01
    2.13250e+01    4.45754e-01
    2.13500e+01    4.52670e-01
    2.13750e+01    4.59700e-01
    2.14000e+01    4.66848e-01
    2.14250e+01    4.74115e-01
    2.14500e+01    4.81502e-01
    2.14750e+01    4.89012e-01
    2.15000e+01    4.96647e-01
    2.15250e+01    5.04408e-01
    2.15500e+01    5.12298e-01
    2.15750e+01    5.20319e-01
    2.16000e+01    5.28472e-01
    2.16250e+01    5.36760e-01
    2.16500e+01    5.45186e-01
    2.16750e+01    5.53750e-01
    2.17000e+01    5.62455e-01
    2.17250e+01    5.71304e-01
    2.17500e+01    5.80299e-01
    2.17750e+01    5.89441e-01
    2.18000e+01    5.98734e-01
    2.18250e+01    6.08180e-01
    2.18500e+01    6.17781e-01
    2.18750e+01    6.27540e-01
    2.19000e+01    6.37458e-01
    2.19250e+01    6.47539e-01
    2.19500e+01    6.57785e-01
    2.19750e+01    6.68199e-01
    2.20000e+01    6.78783e-01
    2.20250e+01    6.89540e-01
    2.20500e+01    7.00472e-01
    2.20750e+01    7.11583e-01
    2.21000e+01    7.22874e-01
    2.21250e+01    7.34350e-01
    2.21500e+01    7.46012e-01
    2.21750e+01    7.57864e-01
    2.22000e+01    7.69909e-01
    2.22250e+01    7.82148e-01
    2.22500e+01    7.94587e-01
    2.22750e+01    8.07227e-01
    2.23000e+01    8.20071e-01
    2.23250e+01    8.33123e-01
    2.23500e+01    8.46386e-01
    2.23750e+01    8.59862e-01
    2.24000e+01    8.73557e-01
    2.24250e+01    8.87471e-01
    2.24500e+01    9.01609e-01
    2.24750e+01    9.15975e-01
    2.25000e+01    9.30571e-01
    2.25250e+01    9.45401e-01
    2.25500e+01    9.60469e-01
    2.25750e+01    9.75778e-01
    2.26000e+01    9.91331e-01
    2.26250e+01    1.00713e+00
    2.26500e+01    1.02318e+00
    2.26750e+01    1.03949e+00
    2.27000e+01    1.05606e+00
    2.27250e+01    1.07289e+00
    2.27500e+01    1.08999e+00
    2.27750e+01    1.10735e+00
    2.28000e+01    1.12499e+00
    2.28250e+01    1.14291e+00
    2.28500e+01    1.16111e+00
    2.28750e+01    1.17960e+00
    2.29000e+01    1.19838e+00
    2.29250e+01    1.21745e+00
    2.29500e+01    1.23681e+00
    2.29750e+01    1.25648e+00
    2.30000e+01    1.27646e+00
    2.30250e+01    1.29674e+00
    2.30500e+01    1.31734e+00
    2.30750e+01    1.33825e+00
    2.31000e+01    1.35949e+00
    2.31250e+01    1.38105e+00
    2.31500e+01    1.40294e+00
    2.31750e+01    1.42516e+00
    2.32000e+01    1.44773e+00
    2.32250e+01    1.47063e+00
    2.32500e+01    1.49388e+00
    2.32750e+01    1.51748e+00
    2.33000e+01    1.54143e+00
    2.33250e+01    1.56573e+00
    2.33500e+01    1.59040e+00
    2.33750e+01    1.61543e+00
    2.34000e+01    1.64083e+00
    2.34250e+01    1.66659e+00
    2.34500e+01    1.69274e+00
    2.34750e+01    1.71926e+00
    2.35000e+01    1.74615e+00
    2.35250e+01    1.77344e+00
    2.35500e+01    1.80110e+00
    2.35750e+01    1.82916e+00
    2.36000e+01    1.85760e+00
    2.36250e+01    1.88644e+00
    2.36500e+01    1.91567e+00
    2.36750e+01    1.94529e+00
    2.37000e+01    1.97531e+00
    2.37250e+01    2.00573e+00
    2.37500e+01    2.03654e+00
    2.37750e+01    2.06775e+00
    2.38000e+01    2.09936e+00
    2.38250e+01    2.13136e+00
    2.38500e+01    2.16375e+00
    2.38750e+01    2.19653e+00
    2.39000e+01    2.22970e+00
    2.39250e+01    2.26324e+00
    2.39500e+01    2.29717e+00
    2.39750e+01    2.33147e+00
    2.40000e+01    2.36613e+00
    2.40250e+01    2.40115e+00
    2.40500e+01    2.43651e+00
    2.40750e+01    2.47221e+00
    2.41000e+01    2.50823e+00
    2.41250e+01    2.54457e+00
    2.41500e+01    2.58119e+00
    2.41750e+01    2.61810e+00
    2.42000e+01    2.65526e+00
    2.42250e+01    2.69265e+00
    2.42500e+01    2.73026e+00
    2.42750e+01    2.76805e+00
    2.43000e+01    2.80599e+00
    2.43250e+01    2.84405e+00
    2.43500e+01    2.88219e+00
    2.43750e+01    2.92037e+00
    2.44000e+01    2.95855e+00
    2.44250e+01    2.99667e+00
    2.44500e+01    3.03469e+00
    2.44750e+01    3.07253e+00
    2.45000e+01    3.11014e+00
    2.45250e+01    3.14745e+00
    2.45500e+01    3.18437e+00
    2.45750e+01    3.22081e+00
    2.46000e+01    3.25669e+00
    2.46250e+01    3.29191e+00
    2.46500e+01    3.32634e+00
    2.46750e+01    3.35987e+00
    2.47000e+01    3.39237e+00
    2.47250e+01    3.42371e+00
    2.47500e+01    3.45371e+00
    2.47750e+01    3.48223e+00
    2.48000e+01    3.50909e+00
    2.48250e+01    3.53411e+00
    2.48500e+01    3.55707e+00
    2.48750e+01    3.57777e+00
    2.49000e+01    3.59600e+00
    2.49250e+01    3.61151e+00
    2.49500e+01    3.62406e+00
    2.49750e+01    3.63341e+00
    2.50000e+01    3.63929e+00
    2.50250e+01    3.64144e+00
    2.50500e+01    3.63959e+00
    2.50750e+01    3.63349e+00
    2.51000e+01    3.62287e+00
    2.51250e+01    3.60749e+00
    2.51500e+01    3.58712e+00
    2.51750e+01    3.56155e+00
    2.52000e+01    3.53059e+00
    2.52250e+01    3.49410e+00
    2.52500e+01    3.45198e+00
    2.52750e+01    3.40417e+00
    2.53000e+01    3.35066e+00
    2.53250e+01    3.29151e+00
    2.53500e+01    3.22684e+00
    2.53750e+01    3.15684e+00
    2.54000e+01    3.08176e+00
    2.54250e+01    3.00193e+00
    2.54500e+01    2.91774e+00
    2.54750e+01    2.82963e+00
    2.55000e+01    2.73812e+00
    2.55250e+01    2.64374e+00
    2.55500e+01    2.54708e+00
    2.55750e+01    2.44875e+00
    2.56000e+01    2.34935e+00
    2.56250e+01    2.24950e+00
    2.56500e+01    2.14980e+00
    2.56750e+01    2.05080e+00
    2.57000e+01    1.95304e+00
    2.57250e+01    1.85700e+00
    2.57500e+01    1.76312e+00
    2.57750e+01    1.67178e+00
    2.58000e+01    1.58330e+00
    2.58250e+01    1.49794e+00
    2.58500e+01    1.41590e+00
    2.58750e+01    1.33733e+00
    2.59000e+01    1.26233e+00
    2.59250e+01    1.19095e+00
    2.59500e+01    1.12321e+00
    2.59750e+01    1.05907e+00
    2.60000e+01    9.98487e-01
    2.60250e+01    9.41369e-01
    2.60500e+01    8.87616e-01
    2.60750e+01    8.37109e-01
    2.61000e+01    7.89718e-01
    2.61250e+01    7.45301e-01
    2.61500e+01    7.03716e-01
    2.61750e+01    6.64814e-01
    2.62000e+01    6.28447e-01
    2.62250e+01    5.94471e-01
    2.62500e+01    5.62741e-01
    2.62750e+01    5.33118e-01
    2.63000e+01    5.05470e-01
    2.63250e+01    4.79667e-01
    2.63500e+01    4.55588e-01
    2.63750e+01    4.33117e-01
    2.64000e+01    4.12143e-01
    2.64250e+01    3.92565e-01
    2.64500e+01    3.74285e-01
    2.64750e+01    3.57212e-01
    2.65000e+01    3.41263e-01
    2.65250e+01    3.26358e-01
    2.65500e+01    3.12424e-01
    2.65750e+01    2.99392e-01
    2.66000e+01    2.87200e-01
    2.66250e+01    2.75787e-01
    2.66500e+01    2.65100e-01
    2.66750e+01    2.55087e-01
    2.67000e+01    2.45703e-01
    2.67250e+01    2.36903e-01
    2.67500e+01    2.28649e-01
    2.67750e+01    2.20901e-01
    2.68000e+01    2.13627e-01
    2.68250e+01    2.06794e-01
    2.68500e+01    2.00373e-01
    2.68750e+01    1.94336e-01
    2.69000e+01    1.88660e-01
    2.69250e+01    1.83319e-01
    2.69500e+01    1.78293e-01
    2.69750e+01    1.73562e-01
    2.70000e+01    1.69106e-01
    2.70250e+01    1.64910e-01
    2.70500e+01    1.60957e-01
    2.70750e+01    1.57232e-01
    2.71000e+01    1.53722e-01
    2.71250e+01    1.50413e-01
    2.71500e+01    1.47295e-01
    2.71750e+01    1.44356e-01
    2.72000e+01    1.41585e-01
    2.72250e+01    1.38975e-01
    2.72500e+01    1.36515e-01
    2.72750e+01    1.34197e-01
    2.73000e+01    1.32014e-01
    2.73250e+01    1.29959e-01
    2.73500e+01    1.28025e-01
    2.73750e+01    1.26206e-01
    2.74000e+01    1.24496e-01
    2.74250e+01    1.22890e-01
    2.74500e+01    1.21382e-01
    2.74750e+01    1.19969e-01
    2.75000e+01    1.18645e-01
    2.75250e+01    1.17407e-01
    2.75500e+01    1.16251e-01
    2.75750e+01    1.15173e-01
    2.76000e+01    1.14170e-01
    2.76250e+01    1.13238e-01
    2.76500e+01    1.12376e-01
    2.76750e+01    1.11579e-01
    2.77000e+01    1.10846e-01
    2.77250e+01    1.10175e-01
    2.77500e+01    1.09562e-01
    2.77750e+01    1.09006e-01
    2.78000e+01    1.08504e-01
    2.78250e+01    1.08056e-01
    2.78500e+01    1.07659e-01
    2.78750e+01    1.07311e-01
    2.79000e+01    1.07012e-01
    2.79250e+01    1.06759e-01
    2.79500e+01    1.06552e-01
    2.79750e+01    1.06389e-01
    2.80000e+01    1.06268e-01
    2.80250e+01    1.06190e-01
    2.80500e+01    1.06152e-01
    2.80750e+01    1.06155e-01
    2.81000e+01    1.06196e-01
    2.81250e+01    1.06276e-01
    2.81500e+01    1.06393e-01
    2.81750e+01    1.06547e-01
    2.82000e+01    1.06737e-01
    2.82250e+01    1.06963e-01
    2.82500e+01    1.07223e-01
    2.82750e+01    1.07518e-01
    2.83000e+01    1.07847e-01
    2.83250e+01    1.08209e-01
    2.83500e+01    1.08605e-01
    2.83750e+01    1.09033e-01
    2.84000e+01    1.09494e-01
    2.84250e+01    1.09986e-01
    2.84500e+01    1.10511e-01
    2.84750e+01    1.11067e-01
    2.85000e+01    1.11654e-01
    2.85250e+01    1.12273e-01
    2.85500e+01    1.12922e-01
    2.85750e+01    1.13603e-01
    2.86000e+01    1.14314e-01
    2.86250e+01    1.15056e-01
    2.86500e+01    1.15829e-01
    2.86750e+01    1.16632e-01
    2.87000e+01    1.17466e-01
    2.87250e+01    1.18331e-01
    2.87500e+01    1.19226e-01
    2.87750e+01    1.20152e-01
    2.88000e+01    1.21108e-01
    2.88250e+01    1.22096e-01
    2.88500e+01    1.23114e-01
    2.88750e+01    1.24163e-01
    2.89000e+01    1.25243e-01
    2.89250e+01    1.26355e-01
    2.89500e+01    1.27498e-01
    2.89750e+01    1.28673e-01
    2.90000e+01    1.29879e-01
    2.90250e+01    1.31118e-01
    2.90500e+01    1.32388e-01
    2.90750e+01    1.33691e-01
    2.91000e+01    1.35027e-01
    2.91250e+01    1.36396e-01
    2.91500e+01    1.37798e-01
    2.91750e+01    1.39234e-01
    2.92000e+01    1.40703e-01
    2.92250e+01    1.42207e-01
    2.92500e+01    1.43745e-01
    2.92750e+01    1.45318e-01
    2.93000e+01    1.46926e-01
    2.93250e+01    1.48569e-01
    2.93500e+01    1.50249e-01
    2.93750e+01    1.51965e-01
    2.94000e+01    1.53717e-01
    2.94250e+01    1.55507e-01
    2.94500e+01    1.57334e-01
    2.94750e+01    1.59199e-01
    2.95000e+01    1.61103e-01
    2.95250e+01    1.63046e-01
    2.95500e+01    1.65028e-01
    2.95750e+01    1.67050e-01
    2.96000e+01    1.69112e-01
    2.96250e+01    1.71216e-01
    2.96500e+01    1.73361e-01
    2.96750e+01    1.75547e-01
    2.97000e+01    1.77777e-01
    2.97250e+01    1.80049e-01
    2.97500e+01    1.82366e-01
    2.97750e+01    1.84726e-01
    2.98000e+01    1.87132e-01
    2.98250e+01    1.89583e-01
    2.98500e+01    1.92080e-01
    2.98750e+01    1.94624e-01
    2.99000e+01    1.97216e-01
    2.99250e+01    1.99855e-01
    2.99500e+01    2.02544e-01
    2.99750e+01    2.05282e-01
    3.00000e+01    2.08070e-01
    3.00250e+01    2.10910e-01
    3.00500e+01    2.13801e-01
    3.00750e+01    2.16745e-01
    3.01000e+01    2.19741e-01
    3.01250e+01    2.22792e-01
    3.01500e+01    2.25898e-01
    3.01750e+01    2.29060e-01
    3.02000e+01    2.32278e-01
    3.02250e+01    2.35553e-01
    3.02500e+01    2.38887e-01
    3.02750e+01    2.42280e-01
    3.03000e+01    2.45733e-01
    3.03250e+01    2.49246e-01
    3.03500e+01    2.52822e-01
    3.03750e+01    2.56460e-01
    3.04000e+01    2.60162e-01
    3.04250e+01    2.63929e-01
    3.04500e+01    2.67762e-01
    3.04750e+01    2.71661e-01
    3.05000e+01    2.75628e-01
    3.05250e+01    2.79664e-01
    3.05500e+01    2.83770e-01
    3.05750e+01    2.87946e-01
    3.06000e+01    2.92195e-01
    3.06250e+01    2.96517e-01
    3.06500e+01    3.00914e-01
    3.06750e+01    3.05385e-01
    3.07000e+01    3.09934e-01
    3.07250e+01    3.14560e-01
    3.07500e+01    3.19266e-01
    3.07750e+01    3.24052e-01
    3.08000e+01    3.28919e-01
    3.08250e+01    3.33869e-01
    3.08500e+01    3.38904e-01
    3.08750e+01    3.44024e-01
    3.09000e+01    3.49230e-01
    3.09250e+01    3.54525e-01
    3.09500e+01    3.59910e-01
    3.09750e+01    3.65386e-01
    3.10000e+01    3.70954e-01
    3.10250e+01    3.76616e-01
    3.10500e+01    3.82373e-01
    3.10750e+01    3.88228e-01
    3.11000e+01    3.94180e-01
    3.11250e+01    4.00233e-01
    3.11500e+01    4.06388e-01
    3.11750e+01    4.12645e-01
    3.12000e+01    4.19007e-01
    3.12250e+01    4.25476e-01
    3.12500e+01    4.32053e-01
    3.12750e+01    4.38740e-01
    3.13000e+01    4.45539e-01
    3.13250e+01    4.52450e-01
    3.13500e+01    4.59478e-01
    3.13750e+01    4.66622e-01
    3.14000e+01    4.73884e-01
    3.14250e+01    4.81268e-01
    3.14500e+01    4.88774e-01
    3.14750e+01    4.96405e-01
    3.15000e+01    5.04163e-01
    3.15250e+01    5.12048e-01
    3.15500e+01    5.20065e-01
    3.15750e+01    5.28214e-01
    3.16000e+01    5.36498e-01
    3.16250e+01    5.44919e-01
    3.16500e+01    5.53478e-01
    3.16750e+01    5.62179e-01
    3.17000e+01    5.71024e-01
    3.17250e+01    5.80014e-01
    3.17500e+01    5.89152e-01
    3.17750e+01    5.98440e-01
    3.18000e+01    6.07881e-01
    3.18250e+01    6.17477e-01
    3.18500e+01    6.27230e-01
    3.18750e+01    6.37144e-01
    3.19000e+01    6.47220e-01
    3.19250e+01    6.57461e-01
    3.19500e+01    6.67869e-01
    3.19750e+01    6.78447e-01
    3.20000e+01    6.89199e-01
    3.20250e+01    7.00126e-01
    3.20500e+01    7.11231e-01
    3.20750e+01    7.22517e-01
    3.21000e+01    7.33987e-01
    3.21250e+01    7.45643e-01
    3.21500e+01    7.57489e-01
    3.21750e+01    7.69527e-01
    3.22000e+01    7.81761e-01
    3.22250e+01    7.94193e-01
    3.22500e+01    8.06826e-01
    3.22750e+01    8.19664e-01
    3.23000e+01    8.32709e-01
    3.23250e+01    8.45966e-01
    3.23500e+01    8.59436e-01
    3.23750e+01    8.73123e-01
    3.24000e+01    8.87030e-01
    3.24250e+01    9.01162e-01
    3.24500e+01    9.15520e-01
    3.24750e+01    9.30109e-01
    3.25000e+01    9.44932e-01
    3.25250e+01    9.59992e-01
    3.25500e+01    9.75293e-01
    3.25750e+01    9.90838e-01
    3.26000e+01    1.00663e+00
    3.26250e+01    1.02268e+00
    3.26500e+01    1.03898e+00
    3.26750e+01    1.05554e+00
    3.27000e+01    1.07236e+00
    3.27250e+01    1.08945e+00
    3.27500e+01    1.10680e+00
    3.27750e+01    1.12444e+00
    3.28000e+01    1.14235e+00
    3.28250e+01    1.16054e+00
    3.28500e+01    1.17902e+00
    3.28750e+01    1.19778e+00
    3.29000e+01    1.21684e+00
    3.29250e+01    1.23620e+00
    3.29500e+01    1.25586e+00
    3.29750e+01    1.27582e+00
    3.30000e+01    1.29610e+00
    3.30250e+01    1.31668e+00
    3.30500e+01    1.33759e+00
    3.30750e+01    1.35882e+00
    3.31000e+01    1.38037e+00
    3.31250e+01    1.40225e+00
    3.31500e+01    1.42446e+00
    3.31750e+01    1.44701e+00
    3.32000e+01    1.46990e+00
    3.32250e+01    1.49314e+00
    3.32500e+01    1.51673e+00
    3.32750e+01    1.54067e+00
    3.33000e+01    1.56496e+00
    3.33250e+01    1.58962e+00
    3.33500e+01    1.61464e+00
    3.33750e+01    1.64002e+00
    3.34000e+01    1.66578e+00
    3.34250e+01    1.69191e+00
    3.34500e+01    1.71842e+00
    3.34750e+01    1.74530e+00
    3.35000e+01    1.77257e+00
    3.35250e+01    1.80023e+00
    3.35500e+01    1.82827e+00
    3.35750e+01    1.85670e+00
    3.36000e+01    1.88553e+00
    3.36250e+01    1.91474e+00
    3.36500e+01    1.94436e+00
    3.36750e+01    1.97436e+00
    3.37000e+01    2.00477e+00
    3.37250e+01    2.03557e+00
    3.37500e+01    2.06677e+00
    3.37750e+01    2.09836e+00
    3.38000e+01    2.13035e+00
    3.38250e+01    2.16272e+00
    3.38500e+01    2.19549e+00
    3.38750e+01    2.22865e+00
    3.39000e+01    2.26218e+00
    3.39250e+01    2.29610e+00
    3.39500e+01    2.33038e+00
    3.39750e+01    2.36503e+00
    3.40000e+01    2.40004e+00
    3.40250e+01    2.43539e+00
    3.40500e+01    2.47108e+00
    3.40750e+01    2.50710e+00
    3.41000e+01    2.54342e+00
    3.41250e+01    2.58004e+00
    3.41500e+01    2.61693e+00
    3.41750e+01    2.65409e+00
    3.42000e+01    2.69147e+00
    3.42250e+01    2.72907e+00
    3.42500e+01    2.76686e+00
    3.42750e+01    2.80479e+00
    3.43000e+01    2.84285e+00
    3.43250e+01    2.88099e+00
    3.43500e+01    2.91917e+00
    3.43750e+01    2.95735e+00
    3.44000e+01    2.99548e+00
    3.44250e+01    3.03350e+00
    3.44500e+01    3.07135e+00
    3.44750e+01    3.10897e+00
    3.45000e+01    3.14628e+00
    3.45250e+01    3.18321e+00
    3.45500e+01    3.21968e+00
    3.45750e+01    3.25558e+00
    3.46000e+01    3.29081e+00
    3.46250e+01    3.32527e+00
    3.46500e+01    3.35883e+00
    3.46750e+01    3.39137e+00
    3.47000e+01    3.42274e+00
    3.47250e+01    3.45279e+00
    3.47500e+01    3.48136e+00
    3.47750e+01    3.50828e+00
    3.48000e+01    3.53335e+00
    3.48250e+01    3.55638e+00
    3.48500e+01    3.57716e+00
    3.48750e+01    3.59547e+00
    3.49000e+01    3.61107e+00
    3.49250e+01    3.62372e+00
    3.49500e+01    3.63317e+00
    3.49750e+01    3.63916e+00
    3.50000e+01    3.64143e+00
    3.50250e+01    3.63971e+00
    3.50500e+01    3.63375e+00
    3.50750e+01    3.62328e+00
    3.51000e+01    3.60805e+00
    3.51250e+01    3.58784e+00
    3.51500e+01    3.56243e+00
    3.51750e+01    3.53165e+00
    3.52000e+01    3.49534e+00
    3.52250e+01    3.45339e+00
    3.52500e+01    3.40576e+00
    3.52750e+01    3.35243e+00
    3.53000e+01    3.29345e+00
    3.53250e+01    3.22896e+00
    3.53500e+01    3.15912e+00
    3.53750e+01    3.08419e+00
    3.54000e+01    3.00451e+00
    3.54250e+01    2.92045e+00
    3.54500e+01    2.83245e+00
    3.54750e+01    2.74104e+00
    3.55000e+01    2.64674e+00
    3.55250e+01    2.55015e+00
    3.55500e+01    2.45186e+00
    3.55750e+01    2.35249e+00
    3.56000e+01    2.25264e+00
    3.56250e+01    2.15292e+00
    3.56500e+01    2.05389e+00
    3.56750e+01    1.95609e+00
    3.57000e+01    1.85999e+00
    3.57250e+01    1.76604e+00
    3.57500e+01    1.67461e+00
    3.57750e+01    1.58604e+00
    3.58000e+01    1.50057e+00
    3.58250e+01    1.41842e+00
    3.58500e+01    1.33974e+00
    3.58750e+01    1.26463e+00
    3.59000e+01    1.19314e+00
    3.59250e+01    1.12528e+00
    3.59500e+01    1.06103e+00
    3.59750e+01    1.00034e+00
    3.60000e+01    9.43112e-01
    3.60250e+01    8.89255e-01
    3.60500e+01    8.38649e-01
    3.60750e+01    7.91161e-01
    3.61000e+01    7.46653e-01
    3.61250e+01    7.04981e-01
    3.61500e+01    6.65997e-01
    3.61750e+01    6.29553e-01
    3.62000e+01    5.95503e-01
    3.62250e+01    5.63705e-01
    3.62500e+01    5.34019e-01
    3.62750e+01    5.06310e-01
    3.63000e+01    4.80451e-01
    3.63250e+01    4.56320e-01
    3.63500e+01    4.33799e-01
    3.63750e+01    4.12780e-01
    3.64000e+01    3.93160e-01
    3.64250e+01    3.74840e-01
    3.64500e+01    3.57731e-01
    3.64750e+01    3.41748e-01
    3.65000e+01    3.26812e-01
    3.65250e+01    3.12848e-01
    3.65500e+01    2.99789e-01
    3.65750e+01    2.87571e-01
    3.66000e+01    2.76134e-01
    3.66250e+01    2.65425e-01
    3.66500e+01    2.55392e-01
    3.66750e+01    2.45989e-01
    3.67000e+01    2.37172e-01
    3.67250e+01    2.28900e-01
    3.67500e+01    2.21137e-01
    3.67750e+01    2.13849e-01
    3.68000e+01    2.07002e-01
    3.68250e+01    2.00569e-01
    3.68500e+01    1.94521e-01
    3.68750e+01    1.88833e-01
    3.69000e+01    1.83482e-01
    3.69250e+01    1.78446e-01
    3.69500e+01    1.73706e-01
    3.69750e+01    1.69242e-01
    3.70000e+01    1.65038e-01
    3.70250e+01    1.61078e-01
    3.70500e+01    1.57346e-01
    3.70750e+01    1.53829e-01
    3.71000e+01    1.50514e-01
    3.71250e+01    1.47390e-01
    3.71500e+01    1.44445e-01
    3.71750e+01    1.41670e-01
    3.72000e+01    1.39054e-01
    3.72250e+01    1.36590e-01
    3.72500e+01    1.34268e-01
    3.72750e+01    1.32081e-01
    3.73000e+01    1.30022e-01
    3.73250e+01    1.28084e-01
    3.73500e+01    1.26261e-01
    3.73750e+01    1.24548e-01
    3.74000e+01    1.22939e-01
    3.74250e+01    1.21428e-01
    3.74500e+01    1.20012e-01
    3.74750e+01    1.18686e-01
    3.75000e+01    1.17445e-01
    3.75250e+01    1.16286e-01
    3.75500e+01    1.15206e-01
    3.75750e+01    1.14200e-01
    3.76000e+01    1.13267e-01
    3.76250e+01    1.12402e-01
    3.76500e+01    1.11603e-01
    3.76750e+01    1.10869e-01
    3.77000e+01    1.10195e-01
    3.77250e+01    1.09580e-01
    3.77500e+01    1.09022e-01
    3.77750e+01    1.08519e-01
    3.78000e+01    1.08069e-01
    3.78250e+01    1.07670e-01
    3.78500e+01    1.07321e-01
    3.78750e+01    1.07021e-01
    3.79000e+01    1.06766e-01
    3.79250e+01    1.06558e-01
    3.79500e+01    1.06393e-01
    3.79750e+01    1.06271e-01
    3.80000e+01    1.06192e-01
    3.80250e+01    1.06153e-01
    3.80500e+01    1.06154e-01
    3.80750e+01    1.06195e-01
    3.81000e+01    1.06273e-01
    3.81250e+01    1.06389e-01
    3.81500e+01    1.06542e-01
    3.81750e+01    1.06731e-01
    3.82000e+01    1.06955e-01
    3.82250e+01    1.07215e-01
    3.82500e+01    1.07509e-01
    3.82750e+01    1.07836e-01
    3.83000e+01    1.08198e-01
    3.83250e+01    1.08592e-01
    3.83500e+01    1.09019e-01
    3.83750e+01    1.09479e-01
    3.84000e+01    1.09970e-01
    3.84250e+01    1.10494e-01
    3.84500e+01    1.11049e-01
    3.84750e+01    1.11635e-01
    3.85000e+01    1.12253e-01
    3.85250e+01    1.12901e-01
    3.85500e+01    1.13581e-01
    3.85750e+01    1.14291e-01
    3.86000e+01    1.15032e-01
    3.86250e+01    1.15804e-01
    3.86500e+01    1.16607e-01
    3.86750e+01    1.17440e-01
    3.87000e+01    1.18303e-01
    3.87250e+01    1.19197e-01
    3.87500e+01    1.20122e-01
    3.87750e+01    1.21078e-01
    3.88000e+01    1.22064e-01
    3.88250e+01    1.23081e-01
    3.88500e+01    1.24130e-01
    3.88750e+01    1.25209e-01
    3.89000e+01    1.26320e-01
    3.89250e+01    1.27462e-01
    3.89500e+01    1.28635e-01
    3.89750e+01    1.29841e-01
    3.90000e+01    1.31078e-01
    3.90250e+01    1.32348e-01
    3.90500e+01    1.33650e-01
    3.90750e+01    1.34985e-01
    3.91000e+01    1.36353e-01
    3.91250e+01    1.37754e-01
    3.91500e+01    1.39188e-01
    3.91750e+01    1.40657e-01
    3.92000e+01    1.42159e-01
    3.92250e+01    1.43696e-01
    3.92500e+01    1.45268e-01
    3.92750e+01    1.46875e-01
    3.93000e+01    1.48517e-01
    3.93250e+01    1.50196e-01
    3.93500e+01    1.51910e-01
    3.93750e+01    1.53662e-01
    3.94000e+01    1.55450e-01
    3.94250e+01    1.57276e-01
    3.94500e+01    1.59140e-01
    3.94750e+01    1.61043e-01
    3.95000e+01    1.62984e-01
    3.95250e+01    1.64965e-01
    3.95500e+01    1.66986e-01
    3.95750e+01    1.69047e-01
    3.96000e+01    1.71149e-01
    3.96250e+01    1.73293e-01
    3.96500e+01    1.75478e-01
    3.96750e+01    1.77706e-01
    3.97000e+01    1.79977e-01
    3.97250e+01    1.82292e-01
    3.97500e+01    1.84651e-01
    3.97750e+01    1.87055e-01
    3.98000e+01    1.89505e-01
    3.98250e+01    1.92001e-01
    3.98500e+01    1.94543e-01
    3.98750e+01    1.97133e-01
    3.99000e+01    1.99772e-01
    3.99250e+01    2.02459e-01
    3.99500e+01    2.05195e-01
    3.99750e+01    2.07982e-01
    4.00000e+01    2.10820e-01
    4.00250e+01    2.13709e-01
    4.00500e+01    2.16651e-01
    4.00750e+01    2.19646e-01
    4.01000e+01    2.22696e-01
    4.01250e+01    2.25800e-01
    4.01500e+01    2.28960e-01
    4.01750e+01    2.32176e-01
    4.02000e+01    2.35449e-01
    4.02250e+01    2.38781e-01
    4.02500e+01    2.42172e-01
    4.02750e+01    2.45623e-01
    4.03000e+01    2.49135e-01
    4.03250e+01    2.52708e-01
    4.03500e+01    2.56345e-01
    4.03750e+01    2.60045e-01
    4.04000e+01    2.63810e-01
    4.04250e+01    2.67640e-01
    4.04500e+01    2.71537e-01
    4.04750e+01    2.75502e-01
    4.05000e+01    2.79536e-01
    4.05250e+01    2.83640e-01
    4.05500e+01    2.87814e-01
    4.05750e+01    2.92061e-01
    4.06000e+01    2.96380e-01
    4.06250e+01    3.00774e-01
    4.06500e+01    3.05244e-01
    4.06750e+01    3.09790e-01
    4.07000e+01    3.14414e-01
    4.07250e+01    3.19117e-01
    4.07500e+01    3.23900e-01
    4.07750e+01    3.28765e-01
    4.08000e+01    3.33712e-01
    4.08250e+01    3.38744e-01
    4.08500e+01    3.43861e-01
    4.08750e+01    3.49065e-01
    4.09000e+01    3.54358e-01
    4.09250e+01    3.59740e-01
    4.09500e+01    3.65212e-01
    4.09750e+01    3.70777e-01
    4.10000e+01    3.76437e-01
    4.10250e+01    3.82191e-01
    4.10500e+01    3.88042e-01
    4.10750e+01    3.93992e-01
    4.11000e+01    4.00041e-01
    4.11250e+01    4.06193e-01
    4.11500e+01    4.12447e-01
    4.11750e+01    4.18806e-01
    4.12000e+01    4.25271e-01
    4.12250e+01    4.31845e-01
    4.12500e+01    4.38528e-01
    4.12750e+01    4.45323e-01
    4.13000e+01    4.52232e-01
    4.13250e+01    4.59255e-01
    4.13500e+01    4.66395e-01
    4.13750e+01    4.73654e-01
    4.14000e+01    4.81034e-01
    4.14250e+01    4.88537e-01
    4.14500e+01    4.96163e-01
    4.14750e+01    5.03917e-01
    4.15000e+01    5.11799e-01
    4.15250e+01    5.19811e-01
    4.15500e+01    5.27956e-01
    4.15750e+01    5.36236e-01
    4.16000e+01    5.44652e-01
    4.16250e+01    5.53207e-01
    4.16500e+01    5.61904e-01
    4.16750e+01    5.70743e-01
    4.17000e+01    5.79729e-01
    4.17250e+01    5.88862e-01
    4.17500e+01    5.98146e-01
    4.17750e+01    6.07582e-01
    4.18000e+01    6.17173e-01
    4.18250e+01    6.26921e-01
    4.18500e+01    6.36830e-01
    4.18750e+01    6.46901e-01
    4.19000e+01    6.57136e-01
    4.19250e+01    6.67539e-01
    4.19500e+01    6.78112e-01
    4.19750e+01    6.88858e-01
    4.20000e+01    6.99780e-01
    4.20250e+01    7.10879e-01
    4.20500e+01    7.22159e-01
    4.20750e+01    7.33623e-01
    4.21000e+01    7.45274e-01
    4.21250e+01    7.57114e-01
    4.21500e+01    7.69146e-01
    4.21750e+01    7.81373e-01
    4.22000e+01    7.93799e-01
    4.22250e+01    8.06426e-01
    4.22500e+01    8.19257e-01
    4.22750e+01    8.32296e-01
    4.23000e+01    8.45546e-01
    4.23250e+01    8.59009e-01
    4.23500e+01    8.72689e-01
    4.23750e+01    8.86590e-01
    4.24000e+01    9.00714e-01
    4.24250e+01    9.15065e-01
    4.24500e+01    9.29647e-01
    4.24750e+01    9.44462e-01
    4.25000e+01    9.59515e-01
    4.25250e+01    9.74808e-01
    4.25500e+01    9.90346e-01
    4.25750e+01    1.00613e+00
    4.26000e+01    1.02217e+00
    4.26250e+01    1.03846e+00
    4.26500e+01    1.05501e+00
    4.26750e+01    1.07182e+00
    4.27000e+01    1.08890e+00
    4.27250e+01    1.10625e+00
    4.27500e+01    1.12388e+00
    4.27750e+01    1.14178e+00
    4.28000e+01    1.15996e+00
    4.28250e+01    1.17843e+00
    4.28500e+01    1.19719e+00
    4.28750e+01    1.21624e+00
    4.29000e+01    1.23559e+00
    4.29250e+01    1.25524e+00
    4.29500e+01    1.27519e+00
    4.29750e+01    1.29546e+00
    4.30000e+01    1.31603e+00
    4.30250e+01    1.33693e+00
    4.30500e+01    1.35814e+00
    4.30750e+01    1.37968e+00
    4.31000e+01    1.40155e+00
    4.31250e+01    1.42376e+00
    4.31500e+01    1.44630e+00
    4.31750e+01    1.46918e+00
    4.32000e+01    1.49241e+00
    4.32250e+01    1.51598e+00
    4.32500e+01    1.53991e+00
    4.32750e+01    1.56419e+00
    4.33000e+01    1.58884e+00
    4.33250e+01    1.61384e+00
    4.33500e+01    1.63922e+00
    4.33750e+01    1.66496e+00
    4.34000e+01    1.69108e+00
    4.34250e+01    1.71758e+00
    4.34500e+01    1.74445e+00
    4.34750e+01    1.77171e+00
    4.35000e+01    1.79935e+00
    4.35250e+01    1.82738e+00
    4.35500e+01    1.85580e+00
    4.35750e+01    1.88461e+00
    4.36000e+01    1.91382e+00
    4.36250e+01    1.94342e+00
    4.36500e+01    1.97342e+00
    4.36750e+01    2.00381e+00
    4.37000e+01    2.03460e+00
    4.37250e+01    2.06578e+00
    4.37500e+01    2.09736e+00
    4.37750e+01    2.12933e+00
    4.38000e+01    2.16170e+00
    4.38250e+01    2.19446e+00
    4.38500e+01    2.22760e+00
    4.38750e+01    2.26112e+00
    4.39000e+01    2.29503e+00
    4.39250e+01    2.32930e+00
    4.39500e+01    2.36394e+00
    4.39750e+01    2.39894e+00
    4.40000e+01    2.43428e+00
    4.40250e+01    2.46996e+00
    4.40500e+01    2.50596e+00
    4.40750e+01    2.54227e+00
    4.41000e+01    2.57888e+00
    4.41250e+01    2.61577e+00
    4.41500e+01    2.65292e+00
    4.41750e+01    2.69030e+00
    4.42000e+01    2.72789e+00
    4.42250e+01    2.76567e+00
    4.42500e+01    2.80360e+00
    4.42750e+01    2.84165e+00
    4.43000e+01    2.87979e+00
    4.43250e+01    2.91797e+00
    4.43500e+01    2.95615e+00
    4.43750e+01    2.99428e+00
    4.44000e+01    3.03230e+00
    4.44250e+01    3.07016e+00
    4.44500e+01    3.10779e+00
    4.44750e+01    3.14511e+00
    4.45000e+01    3.18206e+00
    4.45250e+01    3.21854e+00
    4.45500e+01    3.25446e+00
    4.45750e+01    3.28971e+00
    4.46000e+01    3.32420e+00
    4.46250e+01    3.35779e+00
    4.46500e+01    3.39036e+00
    4.46750e+01    3.42177e+00
    4.47000e+01    3.45187e+00
    4.47250e+01    3.48049e+00
    4.47500e+01    3.50746e+00
    4.47750e+01    3.53259e+00
    4.48000e+01    3.55569e+00
    4.48250e+01    3.57654e+00
    4.48500e+01    3.59493e+00
    4.48750e+01    3.61062e+00
    4.49000e+01    3.62337e+00
    4.49250e+01    3.63292e+00
    4.49500e+01    3.63903e+00
    4.49750e+01    3.64142e+00
    4.50000e+01    3.63983e+00
    4.50250e+01    3.63400e+00
    4.50500e+01    3.62368e+00
    4.50750e+01    3.60860e+00
    4.51000e+01    3.58855e+00
    4.51250e+01    3.56331e+00
    4.51500e+01    3.53270e+00
    4.51750e+01    3.49656e+00
    4.52000e+01    3.45480e+00
    4.52250e+01    3.40734e+00
    4.52500e+01    3.35419e+00
    4.52750e+01    3.29539e+00
    4.53000e+01    3.23107e+00
    4.53250e+01    3.16139e+00
    4.53500e+01    3.08662e+00
    4.53750e+01    3.00708e+00
    4.54000e+01    2.92315e+00
    4.54250e+01    2.83528e+00
    4.54500e+01    2.74396e+00
    4.54750e+01    2.64974e+00
    4.55000e+01    2.55321e+00
    4.55250e+01    2.45497e+00
    4.55500e+01    2.35562e+00
    4.55750e+01    2.25578e+00
    4.56000e+01    2.15605e+00
    4.56250e+01    2.05699e+00
    4.56500e+01    1.95914e+00
    4.56750e+01    1.86298e+00
    4.57000e+01    1.76895e+00
    4.57250e+01    1.67744e+00
    4.57500e+01    1.58877e+00
    4.57750e+01    1.50321e+00
    4.58000e+01    1.42095e+00
    4.58250e+01    1.34216e+00
    4.58500e+01    1.26694e+00
    4.58750e+01    1.19533e+00
    4.59000e+01    1.12736e+00
    4.59250e+01    1.06300e+00
    4.59500e+01    1.00219e+00
    4.59750e+01    9.44859e-01
    4.60000e+01    8.90898e-01
    4.60250e+01    8.40191e-01
    4.60500e+01    7.92607e-01
    4.60750e+01    7.48008e-01
    4.61000e+01    7.06249e-01
    4.61250e+01    6.67183e-01
    4.61500e+01    6.30661e-01
    4.61750e+01    5.96539e-01
    4.62000e+01    5.64672e-01
    4.62250e+01    5.34921e-01
    4.62500e+01    5.07152e-01
    4.62750e+01    4.81237e-01
    4.63000e+01    4.57053e-01
    4.63250e+01    4.34484e-01
    4.63500e+01    4.13419e-01
    4.63750e+01    3.93756e-01
    4.64000e+01    3.75397e-01
    4.64250e+01    3.58252e-01
    4.64500e+01    3.42234e-01
    4.64750e+01    3.27266e-01
    4.65000e+01    3.13273e-01
    4.65250e+01    3.00186e-01
    4.65500e+01    2.87942e-01
    4.65750e+01    2.76482e-01
    4.66000e+01    2.65751e-01
    4.66250e+01    2.55698e-01
    4.66500e+01    2.46275e-01
    4.66750e+01    2.37440e-01
    4.67000e+01    2.29152e-01
    4.67250e+01    2.21374e-01
    4.67500e+01    2.14071e-01
    4.67750e+01    2.07211e-01
    4.68000e+01    2.00765e-01
    4.68250e+01    1.94705e-01
    4.68500e+01    1.89006e-01
    4.68750e+01    1.83645e-01
    4.69000e+01    1.78600e-01
    4.69250e+01    1.73851e-01
    4.69500e+01    1.69379e-01
    4.69750e+01    1.65167e-01
    4.70000e+01    1.61199e-01
    4.70250e+01    1.57460e-01
    4.70500e+01    1.53936e-01
    4.70750e+01    1.50615e-01
    4.71000e+01    1.47486e-01
    4.71250e+01    1.44535e-01
    4.71500e+01    1.41755e-01
    4.71750e+01    1.39134e-01
    4.72000e+01    1.36665e-01
    4.72250e+01    1.34339e-01
    4.72500e+01    1.32147e-01
    4.72750e+01    1.30085e-01
    4.73000e+01    1.28143e-01
    4.73250e+01    1.26317e-01
    4.73500e+01    1.24600e-01
    4.73750e+01    1.22988e-01
    4.74000e+01    1.21474e-01
    4.74250e+01    1.20055e-01
    4.74500e+01    1.18726e-01
    4.74750e+01    1.17483e-01
    4.75000e+01    1.16321e-01
    4.75250e+01    1.15239e-01
    4.75500e+01    1.14231e-01
    4.75750e+01    1.13295e-01
    4.76000e+01    1.12428e-01
    4.76250e+01    1.11628e-01
    4.76500e+01    1.10891e-01
    4.76750e+01    1.10215e-01
    4.77000e+01    1.09599e-01
    4.77250e+01    1.09039e-01
    4.77500e+01    1.08534e-01
    4.77750e+01    1.08083e-01
    4.78000e+01    1.07682e-01
    4.78250e+01    1.07332e-01
    4.78500e+01    1.07029e-01
    4.78750e+01    1.06774e-01
    4.79000e+01    1.06563e-01
    4.79250e+01    1.06398e-01
    4.79500e+01    1.06275e-01
    4.79750e+01    1.06194e-01
    4.80000e+01    1.06154e-01
    4.80250e+01    1.06154e-01
    4.80500e+01    1.06193e-01
    4.80750e+01    1.06270e-01
    4.81000e+01    1.06385e-01
    4.81250e+01    1.06537e-01
    4.81500e+01    1.06724e-01
    4.81750e+01    1.06948e-01
    4.82000e+01    1.07206e-01
    4.82250e+01    1.07499e-01
    4.82500e+01    1.07825e-01
    4.82750e+01    1.08186e-01
    4.83000e+01    1.08579e-01
    4.83250e+01    1.09005e-01
    4.83500e+01    1.09464e-01
    4.83750e+01    1.09954e-01
    4.84000e+01    1.10477e-01
    4.84250e+01    1.11031e-01
    4.84500e+01    1.11616e-01
    4.84750e+01    1.12233e-01
    4.85000e+01    1.12881e-01
    4.85250e+01    1.13559e-01
    4.85500e+01    1.14269e-01
    4.85750e+01    1.15009e-01
    4.86000e+01    1.15779e-01
    4.86250e+01    1.16581e-01
    4.86500e+01    1.17413e-01
    4.86750e+01    1.18275e-01
    4.87000e+01    1.19169e-01
    4.87250e+01    1.20093e-01
    4.87500e+01    1.21047e-01
    4.87750e+01    1.22033e-01
    4.88000e+01    1.23049e-01
    4.88250e+01    1.24096e-01
    4.88500e+01    1.25175e-01
    4.88750e+01    1.26284e-01
    4.89000e+01    1.27425e-01
    4.89250e+01    1.28598e-01
    4.89500e+01    1.29802e-01
    4.89750e+01    1.31039e-01
    4.90000e+01    1.32308e-01
    4.90250e+01    1.33609e-01
    4.90500e+01    1.34942e-01
    4.90750e+01    1.36309e-01
    4.91000e+01    1.37709e-01
    4.91250e+01    1.39143e-01
    4.91500e+01    1.40610e-01
    4.91750e+01    1.42111e-01
    4.92000e+01    1.43647e-01
    4.92250e+01    1.45218e-01
    4.92500e+01    1.46824e-01
    4.92750e+01    1.48465e-01
    4.93000e+01    1.50142e-01
    4.93250e+01    1.51856e-01
    4.93500e+01    1.53606e-01
    4.93750e+01    1.55393e-01
    4.94000e+01    1.57218e-01
    4.94250e+01    1.59081e-01
    4.94500e+01    1.60982e-01
    4.94750e+01    1.62923e-01
    4.95000e+01    1.64902e-01
    4.95250e+01    1.66922e-01
    4.95500e+01    1.68982e-01
    4.95750e+01    1.71082e-01
    4.96000e+01    1.73225e-01
    4.96250e+01    1.75409e-01
    4.96500e+01    1.77635e-01
    4.96750e+01    1.79905e-01
    4.97000e+01    1.82219e-01
    4.97250e+01    1.84577e-01
    4.97500e+01    1.86979e-01
    4.97750e+01    1.89427e-01
    4.98000e+01    1.91922e-01
    4.98250e+01    1.94463e-01
    4.98500e+01    1.97051e-01
    4.98750e+01    1.99688e-01
    4.99000e+01    2.02373e-01
    4.99250e+01    2.05108e-01
    4.99500e+01    2.07894e-01
    4.99750e+01    2.10730e-01


==> data/pp_xdata_x_0.25_y_0.12.csv <==
    0.00000e+00    2.50125e-01
    2.50000e-02    2.53282e-01
    5.00000e-02    2.56498e-01
    7.50000e-02    2.59774e-01
    1.00000e-01    2.63112e-01
    1.25000e-01    2.66511e-01
    1.50000e-01    2.69973e-01
    1.75000e-01    2.73499e-01
    2.00000e-01    2.77089e-01
    2.25000e-01    2.80744e-01
    2.50000e-01    2.84466e-01
    2.75000e-01    2.88255e-01
    3.00000e-01    2.92112e-01
    3.25000e-01    2.96038e-01
    3.50000e-01    3.00034e-01
    3.75000e-01    3.04101e-01
    4.00000e-01    3.08241e-01
    4.25000e-01    3.12454e-01
    4.50000e-01    3.16741e-01
    4.75000e-01    3.21103e-01
    5.00000e-01    3.25542e-01
    5.25000e-01    3.30058e-01
    5.50000e-01    3.34653e-01
    5.75000e-01    3.39328e-01
    6.00000e-01    3.44084e-01
    6.25000e-01    3.48923e-01
    6.50000e-01    3.53844e-01
    6.75000e-01    3.58851e-01
    7.00000e-01    3.63943e-01
    7.25000e-01    3.69123e-01
    7.50000e-01    3.74391e-01
    7.75000e-01    3.79749e-01
    8.00000e-01    3.85199e-01
    8.25000e-01    3.90741e-01
    8.50000e-01    3.96377e-01
    8.75000e-01    4.02108e-01
    9.00000e-01    4.07937e-01
    9.25000e-01    4.13863e-01
    9.50000e-01    4.19890e-01
    9.75000e-01    4.26018e-01
    1.00000e+00    4.32248e-01
    1.02500e+00    4.38583e-01
    1.05000e+00    4.45024e-01
    1.07500e+00    4.51573e-01
    1.10000e+00    4.58231e-01
    1.12500e+00    4.64999e-01
    1.15000e+00    4.71880e-01
    1.17500e+00    4.78876e-01
    1.20000e+00    4.85987e-01
    1.22500e+00    4.93216e-01
    1.25000e+00    5.00565e-01
    1.27500e+00    5.08035e-01
    1.30000e+00    5.15628e-01
    1.32500e+00    5.23346e-01
    1.35000e+00    5.31191e-01
    1.37500e+00    5.39165e-01
    1.40000e+00    5.47270e-01
    1.42500e+00    5.55507e-01
    1.45000e+00    5.63879e-01
    1.47500e+00    5.72388e-01
    1.50000e+00    5.81036e-01
    1.52500e+00    5.89825e-01
    1.55000e+00    5.98757e-01
    1.57500e+00    6.07833e-01
    1.60000e+00    6.17058e-01
    1.62500e+00    6.26432e-01
    1.65000e+00    6.35957e-01
    1.67500e+00    6.45637e-01
    1.70000e+00    6.55473e-01
    1.72500e+00    6.65468e-01
    1.75000e+00    6.75624e-01
    1.77500e+00    6.85943e-01
    1.80000e+00    6.96428e-01
    1.82500e+00    7.07081e-01
    1.85000e+00    7.17905e-01
    1.87500e+00    7.28902e-01
    1.90000e+00    7.40075e-01
    1.92500e+00    7.51427e-01
    1.95000e+00    7.62959e-01
    1.97500e+00    7.74675e-01
    2.00000e+00    7.86577e-01
    2.02500e+00    7.98668e-01
    2.05000e+00    8.10951e-01
    2.07500e+00    8.23428e-01
    2.10000e+00    8.36102e-01
    2.12500e+00    8.48976e-01
    2.15000e+00    8.62053e-01
    2.17500e+00    8.75335e-01
    2.20000e+00    8.88826e-01
    2.22500e+00    9.02528e-01
    2.25000e+00    9.16444e-01
    2.27500e+00    9.30578e-01
    2.30000e+00    9.44932e-01
    2.32500e+00    9.59509e-01
    2.35000e+00    9.74312e-01
    2.37500e+00    9.89344e-01
    2.40000e+00    1.00461e+00
    2.42500e+00    1.02011e+00
    2.45000e+00    1.03585e+00
    2.47500e+00    1.05183e+00
    2.50000e+00    1.06805e+00
    2.52500e+00    1.08453e+00
    2.55000e+00    1.10125e+00
    2.57500e+00    1.11823e+00
    2.60000e+00    1.13546e+00
    2.62500e+00    1.15296e+00
    2.65000e+00    1.17071e+00
    2.67500e+00    1.18874e+00
    2.70000e+00    1.20703e+00
    2.72500e+00    1.22560e+00
    2.75000e+00    1.24444e+00
    2.77500e+00    1.26356e+00
    2.80000e+00    1.28297e+00
    2.82500e+00    1.30266e+00
    2.85000e+00    1.32263e+00
    2.87500e+00    1.34290e+00
    2.90000e+00    1.36346e+00
    2.92500e+00    1.38431e+00
    2.95000e+00    1.40547e+00
    2.97500e+00    1.42692e+00
    3.00000e+00    1.44868e+00
    3.02500e+00    1.47075e+00
    3.05000e+00    1.49313e+00
    3.07500e+00    1.51581e+00
    3.10000e+00    1.53881e+00
    3.12500e+00    1.56213e+00
    3.15000e+00    1.58576e+00
    3.17500e+00    1.60970e+00
    3.20000e+00    1.63397e+00
    3.22500e+00    1.65856e+00
    3.25000e+00    1.68347e+00
    3.27500e+00    1.70871e+00
    3.30000e+00    1.73426e+00
    3.32500e+00    1.76014e+00
    3.35000e+00    1.78634e+00
    3.37500e+00    1.81287e+00
    3.40000e+00    1.83971e+00
    3.42500e+00    1.86688e+00
    3.45000e+00    1.89436e+00
    3.47500e+00    1.92215e+00
    3.50000e+00    1.95026e+00
    3.52500e+00    1.97868e+00
    3.55000e+00    2.00741e+00
    3.57500e+00    2.03643e+00
    3.60000e+00    2.06575e+00
    3.62500e+00    2.09535e+00
    3.65000e+00    2.12524e+00
    3.67500e+00    2.15539e+00
    3.70000e+00    2.18581e+00
    3.72500e+00    2.21649e+00
    3.75000e+00    2.24740e+00
    3.77500e+00    2.27854e+00
    3.80000e+00    2.30990e+00
    3.82500e+00    2.34145e+00
    3.85000e+00    2.37318e+00
    3.87500e+00    2.40508e+00
    3.90000e+00    2.43711e+00
    3.92500e+00    2.46926e+00
    3.95000e+00    2.50150e+00
    3.97500e+00    2.53380e+00
    4.00000e+00    2.56614e+00
    4.02500e+00    2.59847e+00
    4.05000e+00    2.63077e+00
    4.07500e+00    2.66299e+00
    4.10000e+00    2.69509e+00
    4.12500e+00    2.72703e+00
    4.15000e+00    2.75875e+00
    4.17500e+00    2.79019e+00
    4.20000e+00    2.82131e+00
    4.22500e+00    2.85203e+00
    4.25000e+00    2.88229e+00
    4.27500e+00    2.91202e+00
    4.30000e+00    2.94113e+00
    4.32500e+00    2.96953e+00
    4.35000e+00    2.99714e+00
    4.37500e+00    3.02387e+00
    4.40000e+00    3.04959e+00
    4.42500e+00    3.07422e+00
    4.45000e+00    3.09761e+00
    4.47500e+00    3.11966e+00
    4.50000e+00    3.14023e+00
    4.52500e+00    3.15919e+00
    4.55000e+00    3.17638e+00
    4.57500e+00    3.19165e+00
    4.60000e+00    3.20486e+00
    4.62500e+00    3.21584e+00
    4.65000e+00    3.22442e+00
    4.67500e+00    3.23044e+00
    4.70000e+00    3.23372e+00
    4.72500e+00    3.23409e+00
    4.75000e+00    3.23140e+00
    4.77500e+00    3.22547e+00
    4.80000e+00    3.21614e+00
    4.82500e+00    3.20326e+00
    4.85000e+00    3.18671e+00
    4.87500e+00    3.16635e+00
    4.90000e+00    3.14209e+00
    4.92500e+00    3.11384e+00
    4.95000e+00    3.08154e+00
    4.97500e+00    3.04516e+00
    5.00000e+00    3.00472e+00
    5.02500e+00    2.96024e+00
    5.05000e+00    2.91180e+00
    5.07500e+00    2.85951e+00
    5.10000e+00    2.80351e+00
    5.12500e+00    2.74399e+00
    5.15000e+00    2.68118e+00
    5.17500e+00    2.61533e+00
    5.20000e+00    2.54674e+00
    5.22500e+00    2.47573e+00
    5.25000e+00    2.40263e+00
    5.27500e+00    2.32782e+00
    5.30000e+00    2.25166e+00
    5.32500e+00    2.17454e+00
    5.35000e+00    2.09684e+00
    5.37500e+00    2.01894e+00
    5.40000e+00    1.94120e+00
    5.42500e+00    1.86397e+00
    5.45000e+00    1.78758e+00
    5.47500e+00    1.71232e+00
    5.50000e+00    1.63847e+00
    5.52500e+00    1.56628e+00
    5.55000e+00    1.49595e+00
    5.57500e+00    1.42766e+00
    5.60000e+00    1.36157e+00
    5.62500e+00    1.29777e+00
    5.65000e+00    1.23637e+00
    5.67500e+00    1.17742e+00
    5.70000e+00    1.12095e+00
    5.72500e+00    1.06698e+00
    5.75000e+00    1.01549e+00
    5.77500e+00    9.66462e-01
    5.80000e+00    9.19852e-01
    5.82500e+00    8.75606e-01
    5.85000e+00    8.33658e-01
    5.87500e+00    7.93937e-01
    5.90000e+00    7.56362e-01
    5.92500e+00    7.20850e-01
    5.95000e+00    6.87315e-01
    5.97500e+00    6.55668e-01
    6.00000e+00    6.25821e-01
    6.02500e+00    5.97683e-01
    6.05000e+00    5.71169e-01
    6.07500e+00    5.46192e-01
    6.10000e+00    5.22669e-01
    6.12500e+00    5.00520e-01
    6.15000e+00    4.79665e-01
    6.17500e+00    4.60031e-01
    6.20000e+00    4.41547e-01
    6.22500e+00    4.24145e-01
    6.25000e+00    4.07760e-01
    6.27500e+00    3.92331e-01
    6.30000e+00    3.77800e-01
    6.32500e+00    3.64113e-01
    6.35000e+00    3.51218e-01
    6.37500e+00    3.39067e-01
    6.40000e+00    3.27615e-01
    6.42500e+00    3.16820e-01
    6.45000e+00    3.06640e-01
    6.47500e+00    2.97039e-01
    6.50000e+00    2.87982e-01
    6.52500e+00    2.79436e-01
    6.55000e+00    2.71370e-01
    6.57500e+00    2.63755e-01
    6.60000e+00    2.56565e-01
    6.62500e+00    2.49775e-01
    6.65000e+00    2.43361e-01
    6.67500e+00    2.37302e-01
    6.70000e+00    2.31576e-01
    6.72500e+00    2.26165e-01
    6.75000e+00    2.21052e-01
    6.77500e+00    2.16219e-01
    6.80000e+00    2.11650e-01
    6.82500e+00    2.07332e-01
    6.85000e+00    2.03251e-01
    6.87500e+00    1.99394e-01
    6.90000e+00    1.95749e-01
    6.92500e+00    1.92304e-01
    6.95000e+00    1.89051e-01
    6.97500e+00    1.85978e-01
    7.00000e+00    1.83077e-01
    7.02500e+00    1.80340e-01
    7.05000e+00    1.77757e-01
    7.07500e+00    1.75323e-01
    7.10000e+00    1.73029e-01
    7.12500e+00    1.70870e-01
    7.15000e+00    1.68839e-01
    7.17500e+00    1.66930e-01
    7.20000e+00    1.65138e-01
    7.22500e+00    1.63459e-01
    7.25000e+00    1.61886e-01
    7.27500e+00    1.60416e-01
    7.30000e+00    1.59044e-01
    7.32500e+00    1.57767e-01
    7.35000e+00    1.56581e-01
    7.37500e+00    1.55483e-01
    7.40000e+00    1.54468e-01
    7.42500e+00    1.53535e-01
    7.45000e+00    1.52680e-01
    7.47500e+00    1.51901e-01
    7.50000e+00    1.51194e-01
    7.52500e+00    1.50559e-01
    7.55000e+00    1.49992e-01
    7.57500e+00    1.49491e-01
    7.60000e+00    1.49055e-01
    7.62500e+00    1.48681e-01
    7.65000e+00    1.48368e-01
    7.67500e+00    1.48114e-01
    7.70000e+00    1.47918e-01
    7.72500e+00    1.47778e-01
    7.75000e+00    1.47693e-01
    7.77500e+00    1.47662e-01
    7.80000e+00    1.47684e-01
    7.82500e+00    1.47757e-01
    7.85000e+00    1.47880e-01
    7.87500e+00    1.48053e-01
    7.90000e+00    1.48274e-01
    7.92500e+00    1.48544e-01
    7.95000e+00    1.48860e-01
    7.97500e+00    1.49223e-01
    8.00000e+00    1.49631e-01
    8.02500e+00    1.50085e-01
    8.05000e+00    1.50583e-01
    8.07500e+00    1.51125e-01
    8.10000e+00    1.51710e-01
    8.12500e+00    1.52339e-01
    8.15000e+00    1.53011e-01
    8.17500e+00    1.53725e-01
    8.20000e+00    1.54481e-01
    8.22500e+00    1.55279e-01
    8.25000e+00    1.56119e-01
    8.27500e+00    1.57001e-01
    8.30000e+00    1.57923e-01
    8.32500e+00    1.58887e-01
    8.35000e+00    1.59892e-01
    8.37500e+00    1.60938e-01
    8.40000e+00    1.62025e-01
    8.42500e+00    1.63153e-01
    8.45000e+00    1.64322e-01
    8.47500e+00    1.65532e-01
    8.50000e+00    1.66782e-01
    8.52500e+00    1.68074e-01
    8.55000e+00    1.69408e-01
    8.57500e+00    1.70782e-01
    8.60000e+00    1.72198e-01
    8.62500e+00    1.73656e-01
    8.65000e+00    1.75155e-01
    8.67500e+00    1.76697e-01
    8.70000e+00    1.78280e-01
    8.72500e+00    1.79907e-01
    8.75000e+00    1.81576e-01
    8.77500e+00    1.83288e-01
    8.80000e+00    1.85044e-01
    8.82500e+00    1.86843e-01
    8.85000e+00    1.88686e-01
    8.87500e+00    1.90574e-01
    8.90000e+00    1.92506e-01
    8.92500e+00    1.94484e-01
    8.95000e+00    1.96507e-01
    8.97500e+00    1.98576e-01
    9.00000e+00    2.00692e-01
    9.02500e+00    2.02854e-01
    9.05000e+00    2.05064e-01
    9.07500e+00    2.07322e-01
    9.10000e+00    2.09628e-01
    9.12500e+00    2.11983e-01
    9.15000e+00    2.14387e-01
    9.17500e+00    2.16842e-01
    9.20000e+00    2.19347e-01
    9.22500e+00    2.21903e-01
    9.25000e+00    2.24511e-01
    9.27500e+00    2.27171e-01
    9.30000e+00    2.29884e-01
    9.32500e+00    2.32651e-01
    9.35000e+00    2.35473e-01
    9.37500e+00    2.38349e-01
    9.40000e+00    2.41281e-01
    9.42500e+00    2.44269e-01
    9.45000e+00    2.47315e-01
    9.47500e+00    2.50419e-01
    9.50000e+00    2.53581e-01
    9.52500e+00    2.56803e-01
    9.55000e+00    2.60085e-01
    9.57500e+00    2.63428e-01
    9.60000e+00    2.66833e-01
    9.62500e+00    2.70301e-01
    9.65000e+00    2.73833e-01
    9.67500e+00    2.77429e-01
    9.70000e+00    2.81090e-01
    9.72500e+00    2.84818e-01
    9.75000e+00    2.88613e-01
    9.77500e+00    2.92477e-01
    9.80000e+00    2.96410e-01
    9.82500e+00    3.00413e-01
    9.85000e+00    3.04487e-01
    9.87500e+00    3.08633e-01
    9.90000e+00    3.12853e-01
    9.92500e+00    3.17147e-01
    9.95000e+00    3.21516e-01
    9.97500e+00    3.25962e-01
    1.00000e+01    3.30486e-01
    1.00250e+01    3.35089e-01
    1.00500e+01    3.39771e-01
    1.00750e+01    3.44535e-01
    1.01000e+01    3.49381e-01
    1.01250e+01    3.54310e-01
    1.01500e+01    3.59325e-01
    1.01750e+01    3.64426e-01
    1.02000e+01    3.69614e-01
    1.02250e+01    3.74890e-01
    1.02500e+01    3.80257e-01
    1.02750e+01    3.85715e-01
    1.03000e+01    3.91266e-01
    1.03250e+01    3.96911e-01
    1.03500e+01    4.02651e-01
    1.03750e+01    4.08489e-01
    1.04000e+01    4.14425e-01
    1.04250e+01    4.20461e-01
    1.04500e+01    4.26598e-01
    1.04750e+01    4.32838e-01
    1.05000e+01    4.39183e-01
    1.05250e+01    4.45634e-01
    1.05500e+01    4.52193e-01
    1.05750e+01    4.58861e-01
    1.06000e+01    4.65640e-01
    1.06250e+01    4.72532e-01
    1.06500e+01    4.79538e-01
    1.06750e+01    4.86660e-01
    1.07000e+01    4.93901e-01
    1.07250e+01    5.01261e-01
    1.07500e+01    5.08742e-01
    1.07750e+01    5.16347e-01
    1.08000e+01    5.24077e-01
    1.08250e+01    5.31934e-01
    1.08500e+01    5.39920e-01
    1.08750e+01    5.48037e-01
    1.09000e+01    5.56287e-01
    1.09250e+01    5.64672e-01
    1.09500e+01    5.73194e-01
    1.09750e+01    5.81855e-01
    1.10000e+01    5.90657e-01
    1.10250e+01    5.99602e-01
    1.10500e+01    6.08693e-01
    1.10750e+01    6.17931e-01
    1.11000e+01    6.27319e-01
    1.11250e+01    6.36859e-01
    1.11500e+01    6.46553e-01
    1.11750e+01    6.56404e-01
    1.12000e+01    6.66414e-01
    1.12250e+01    6.76585e-01
    1.12500e+01    6.86919e-01
    1.12750e+01    6.97420e-01
    1.13000e+01    7.08089e-01
    1.13250e+01    7.18930e-01
    1.13500e+01    7.29943e-01
    1.13750e+01    7.41133e-01
    1.14000e+01    7.52501e-01
    1.14250e+01    7.64051e-01
    1.14500e+01    7.75784e-01
    1.14750e+01    7.87704e-01
    1.15000e+01    7.99812e-01
    1.15250e+01    8.12113e-01
    1.15500e+01    8.24609e-01
    1.15750e+01    8.37301e-01
    1.16000e+01    8.50194e-01
    1.16250e+01    8.63290e-01
    1.16500e+01    8.76592e-01
    1.16750e+01    8.90102e-01
    1.17000e+01    9.03824e-01
    1.17250e+01    9.17761e-01
    1.17500e+01    9.31915e-01
    1.17750e+01    9.46290e-01
    1.18000e+01    9.60888e-01
    1.18250e+01    9.75713e-01
    1.18500e+01    9.90767e-01
    1.18750e+01    1.00605e+00
    1.19000e+01    1.02158e+00
    1.19250e+01    1.03734e+00
    1.19500e+01    1.05334e+00
    1.19750e+01    1.06959e+00
    1.20000e+01    1.08608e+00
    1.20250e+01    1.10283e+00
    1.20500e+01    1.11983e+00
    1.20750e+01    1.13709e+00
    1.21000e+01    1.15461e+00
    1.21250e+01    1.17239e+00
    1.21500e+01    1.19044e+00
    1.21750e+01    1.20876e+00
    1.22000e+01    1.22736e+00
    1.22250e+01    1.24622e+00
    1.22500e+01    1.26537e+00
    1.22750e+01    1.28480e+00
    1.23000e+01    1.30452e+00
    1.23250e+01    1.32452e+00
    1.23500e+01    1.34481e+00
    1.23750e+01    1.36540e+00
    1.24000e+01    1.38629e+00
    1.24250e+01    1.40747e+00
    1.24500e+01    1.42895e+00
    1.24750e+01    1.45074e+00
    1.25000e+01    1.47284e+00
    1.25250e+01    1.49524e+00
    1.25500e+01    1.51796e+00
    1.25750e+01    1.54099e+00
    1.26000e+01    1.56433e+00
    1.26250e+01    1.58799e+00
    1.26500e+01    1.61197e+00
    1.26750e+01    1.63627e+00
    1.27000e+01    1.66089e+00
    1.27250e+01    1.68583e+00
    1.27500e+01    1.71109e+00
    1.27750e+01    1.73668e+00
    1.28000e+01    1.76259e+00
    1.28250e+01    1.78882e+00
    1.28500e+01    1.81537e+00
    1.28750e+01    1.84225e+00
    1.29000e+01    1.86944e+00
    1.29250e+01    1.89695e+00
    1.29500e+01    1.92478e+00
    1.29750e+01    1.95292e+00
    1.30000e+01    1.98136e+00
    1.30250e+01    2.01012e+00
    1.30500e+01    2.03917e+00
    1.30750e+01    2.06851e+00
    1.31000e+01    2.09814e+00
    1.31250e+01    2.12805e+00
    1.31500e+01    2.15824e+00
    1.31750e+01    2.18868e+00
    1.32000e+01    2.21938e+00
    1.32250e+01    2.25031e+00
    1.32500e+01    2.28147e+00
    1.32750e+01    2.31285e+00
    1.33000e+01    2.34442e+00
    1.33250e+01    2.37617e+00
    1.33500e+01    2.40808e+00
    1.33750e+01    2.44012e+00
    1.34000e+01    2.47228e+00
    1.34250e+01    2.50453e+00
    1.34500e+01    2.53684e+00
    1.34750e+01    2.56917e+00
    1.35000e+01    2.60151e+00
    1.35250e+01    2.63380e+00
    1.35500e+01    2.66601e+00
    1.35750e+01    2.69810e+00
    1.36000e+01    2.73001e+00
    1.36250e+01    2.76171e+00
    1.36500e+01    2.79313e+00
    1.36750e+01    2.82421e+00
    1.37000e+01    2.85489e+00
    1.37250e+01    2.88511e+00
    1.37500e+01    2.91478e+00
    1.37750e+01    2.94382e+00
    1.38000e+01    2.97216e+00
    1.38250e+01    2.99969e+00
    1.38500e+01    3.02633e+00
    1.38750e+01    3.05195e+00
    1.39000e+01    3.07647e+00
    1.39250e+01    3.09974e+00
    1.39500e+01    3.12166e+00
    1.39750e+01    3.14208e+00
    1.40000e+01    3.16088e+00
    1.40250e+01    3.17789e+00
    1.40500e+01    3.19298e+00
    1.40750e+01    3.20599e+00
    1.41000e+01    3.21675e+00
    1.41250e+01    3.22510e+00
    1.41500e+01    3.23086e+00
    1.41750e+01    3.23388e+00
    1.42000e+01    3.23398e+00
    1.42250e+01    3.23098e+00
    1.42500e+01    3.22474e+00
    1.42750e+01    3.21508e+00
    1.43000e+01    3.20187e+00
    1.43250e+01    3.18496e+00
    1.43500e+01    3.16424e+00
    1.43750e+01    3.13961e+00
    1.44000e+01    3.11098e+00
    1.44250e+01    3.07830e+00
    1.44500e+01    3.04154e+00
    1.44750e+01    3.00072e+00
    1.45000e+01    2.95586e+00
    1.45250e+01    2.90705e+00
    1.45500e+01    2.85441e+00
    1.45750e+01    2.79807e+00
    1.46000e+01    2.73823e+00
    1.46250e+01    2.67512e+00
    1.46500e+01    2.60901e+00
    1.46750e+01    2.54018e+00
    1.47000e+01    2.46895e+00
    1.47250e+01    2.39568e+00
    1.47500e+01    2.32072e+00
    1.47750e+01    2.24446e+00
    1.48000e+01    2.16727e+00
    1.48250e+01    2.08953e+00
    1.48500e+01    2.01163e+00
    1.48750e+01    1.93393e+00
    1.49000e+01    1.85676e+00
    1.49250e+01    1.78046e+00
    1.49500e+01    1.70533e+00
    1.49750e+01    1.63163e+00
    1.50000e+01    1.55960e+00
    1.50250e+01    1.48945e+00
    1.50500e+01    1.42137e+00
    1.50750e+01    1.35548e+00
    1.51000e+01    1.29191e+00
    1.51250e+01    1.23073e+00
    1.51500e+01    1.17201e+00
    1.51750e+01    1.11578e+00
    1.52000e+01    1.06204e+00
    1.52250e+01    1.01079e+00
    1.52500e+01    9.61987e-01
    1.52750e+01    9.15601e-01
    1.53000e+01    8.71573e-01
    1.53250e+01    8.29838e-01
    1.53500e+01    7.90321e-01
    1.53750e+01    7.52943e-01
    1.54000e+01    7.17621e-01
    1.54250e+01    6.84267e-01
    1.54500e+01    6.52793e-01
    1.54750e+01    6.23109e-01
    1.55000e+01    5.95128e-01
    1.55250e+01    5.68762e-01
    1.55500e+01    5.43925e-01
    1.55750e+01    5.20534e-01
    1.56000e+01    4.98509e-01
    1.56250e+01    4.77772e-01
    1.56500e+01    4.58249e-01
    1.56750e+01    4.39870e-01
    1.57000e+01    4.22565e-01
    1.57250e+01    4.06272e-01
    1.57500e+01    3.90930e-01
    1.57750e+01    3.76480e-01
    1.58000e+01    3.62870e-01
    1.58250e+01    3.50047e-01
    1.58500e+01    3.37964e-01
    1.58750e+01    3.26575e-01
    1.59000e+01    3.15839e-01
    1.59250e+01    3.05715e-01
    1.59500e+01    2.96167e-01
    1.59750e+01    2.87159e-01
    1.60000e+01    2.78659e-01
    1.60250e+01    2.70636e-01
    1.60500e+01    2.63063e-01
    1.60750e+01    2.55911e-01
    1.61000e+01    2.49158e-01
    1.61250e+01    2.42778e-01
    1.61500e+01    2.36751e-01
    1.61750e+01    2.31055e-01
    1.62000e+01    2.25673e-01
    1.62250e+01    2.20587e-01
    1.62500e+01    2.15779e-01
    1.62750e+01    2.11235e-01
    1.63000e+01    2.06940e-01
    1.63250e+01    2.02880e-01
    1.63500e+01    1.99043e-01
    1.63750e+01    1.95417e-01
    1.64000e+01    1.91991e-01
    1.64250e+01    1.88755e-01
    1.64500e+01    1.85699e-01
    1.64750e+01    1.82814e-01
    1.65000e+01    1.80091e-01
    1.65250e+01    1.77523e-01
    1.65500e+01    1.75102e-01
    1.65750e+01    1.72821e-01
    1.66000e+01    1.70674e-01
    1.66250e+01    1.68655e-01
    1.66500e+01    1.66757e-01
    1.66750e+01    1.64976e-01
    1.67000e+01    1.63306e-01
    1.67250e+01    1.61744e-01
    1.67500e+01    1.60283e-01
    1.67750e+01    1.58920e-01
    1.68000e+01    1.57652e-01
    1.68250e+01    1.56475e-01
    1.68500e+01    1.55384e-01
    1.68750e+01    1.54377e-01
    1.69000e+01    1.53452e-01
    1.69250e+01    1.52604e-01
    1.69500e+01    1.51831e-01
    1.69750e+01    1.51132e-01
    1.70000e+01    1.50503e-01
    1.70250e+01    1.49942e-01
    1.70500e+01    1.49447e-01
    1.70750e+01    1.49017e-01
    1.71000e+01    1.48649e-01
    1.71250e+01    1.48341e-01
    1.71500e+01    1.48093e-01
    1.71750e+01    1.47902e-01
    1.72000e+01    1.47768e-01
    1.72250e+01    1.47688e-01
    1.72500e+01    1.47662e-01
    1.72750e+01    1.47688e-01
    1.73000e+01    1.47766e-01
    1.73250e+01    1.47894e-01
    1.73500e+01    1.48072e-01
    1.73750e+01    1.48298e-01
    1.74000e+01    1.48571e-01
    1.74250e+01    1.48892e-01
    1.74500e+01    1.49259e-01
    1.74750e+01    1.49672e-01
    1.75000e+01    1.50129e-01
    1.75250e+01    1.50632e-01
    1.75500e+01    1.51178e-01
    1.75750e+01    1.51768e-01
    1.76000e+01    1.52400e-01
    1.76250e+01    1.53076e-01
    1.76500e+01    1.53794e-01
    1.76750e+01    1.54554e-01
    1.77000e+01    1.55357e-01
    1.77250e+01    1.56200e-01
    1.77500e+01    1.57086e-01
    1.77750e+01    1.58012e-01
    1.78000e+01    1.58980e-01
    1.78250e+01    1.59989e-01
    1.78500e+01    1.61038e-01
    1.78750e+01    1.62129e-01
    1.79000e+01    1.63261e-01
    1.79250e+01    1.64434e-01
    1.79500e+01    1.65647e-01
    1.79750e+01    1.66902e-01
    1.80000e+01    1.68198e-01
    1.80250e+01    1.69535e-01
    1.80500e+01    1.70913e-01
    1.80750e+01    1.72333e-01
    1.81000e+01    1.73795e-01
    1.81250e+01    1.75298e-01
    1.81500e+01    1.76843e-01
    1.81750e+01    1.78431e-01
    1.82000e+01    1.80062e-01
    1.82250e+01    1.81735e-01
    1.82500e+01    1.83451e-01
    1.82750e+01    1.85211e-01
    1.83000e+01    1.87014e-01
    1.83250e+01    1.88861e-01
    1.83500e+01    1.90753e-01
    1.83750e+01    1.92690e-01
    1.84000e+01    1.94672e-01
    1.84250e+01    1.96699e-01
    1.84500e+01    1.98773e-01
    1.84750e+01    2.00893e-01
    1.85000e+01    2.03059e-01
    1.85250e+01    2.05274e-01
    1.85500e+01    2.07536e-01
    1.85750e+01    2.09847e-01
    1.86000e+01    2.12206e-01
    1.86250e+01    2.14615e-01
    1.86500e+01    2.17075e-01
    1.86750e+01    2.19584e-01
    1.87000e+01    2.22145e-01
    1.87250e+01    2.24758e-01
    1.87500e+01    2.27423e-01
    1.87750e+01    2.30142e-01
    1.88000e+01    2.32914e-01
    1.88250e+01    2.35740e-01
    1.88500e+01    2.38622e-01
    1.88750e+01    2.41559e-01
    1.89000e+01    2.44553e-01
    1.89250e+01    2.47604e-01
    1.89500e+01    2.50713e-01
    1.89750e+01    2.53881e-01
    1.90000e+01    2.57108e-01
    1.90250e+01    2.60396e-01
    1.90500e+01    2.63745e-01
    1.90750e+01    2.67156e-01
    1.91000e+01    2.70630e-01
    1.91250e+01    2.74167e-01
    1.91500e+01    2.77770e-01
    1.91750e+01    2.81437e-01
    1.92000e+01    2.85172e-01
    1.92250e+01    2.88973e-01
    1.92500e+01    2.92843e-01
    1.92750e+01    2.96782e-01
    1.93000e+01    3.00792e-01
    1.93250e+01    3.04873e-01
    1.93500e+01    3.09026e-01
    1.93750e+01    3.13252e-01
    1.94000e+01    3.17553e-01
    1.94250e+01    3.21930e-01
    1.94500e+01    3.26383e-01
    1.94750e+01    3.30914e-01
    1.95000e+01    3.35524e-01
    1.95250e+01    3.40215e-01
    1.95500e+01    3.44986e-01
    1.95750e+01    3.49840e-01
    1.96000e+01    3.54777e-01
    1.96250e+01    3.59800e-01
    1.96500e+01    3.64909e-01
    1.96750e+01    3.70105e-01
    1.97000e+01    3.75390e-01
    1.97250e+01    3.80765e-01
    1.97500e+01    3.86232e-01
    1.97750e+01    3.91791e-01
    1.98000e+01    3.97445e-01
    1.98250e+01    4.03195e-01
    1.98500e+01    4.09041e-01
    1.98750e+01    4.14987e-01
    1.99000e+01    4.21032e-01
    1.99250e+01    4.27179e-01
    1.99500e+01    4.33429e-01
    1.99750e+01    4.39784e-01
    2.00000e+01    4.46245e-01
    2.00250e+01    4.52814e-01
    2.00500e+01    4.59492e-01
    2.00750e+01    4.66282e-01
    2.01000e+01    4.73184e-01
    2.01250e+01    4.80201e-01
    2.01500e+01    4.87335e-01
    2.01750e+01    4.94586e-01
    2.02000e+01    5.01958e-01
    2.02250e+01    5.09450e-01
    2.02500e+01    5.17067e-01
    2.02750e+01    5.24809e-01
    2.03000e+01    5.32678e-01
    2.03250e+01    5.40676e-01
    2.03500e+01    5.48805e-01
    2.03750e+01    5.57068e-01
    2.04000e+01    5.65466e-01
    2.04250e+01    5.74001e-01
    2.04500e+01    5.82675e-01
    2.04750e+01    5.91490e-01
    2.05000e+01    6.00449e-01
    2.05250e+01    6.09553e-01
    2.05500e+01    6.18805e-01
    2.05750e+01    6.28208e-01
    2.06000e+01    6.37762e-01
    2.06250e+01    6.47471e-01
    2.06500e+01    6.57336e-01
    2.06750e+01    6.67361e-01
    2.07000e+01    6.77548e-01
    2.07250e+01    6.87898e-01
    2.07500e+01    6.98414e-01
    2.07750e+01    7.09099e-01
    2.08000e+01    7.19956e-01
    2.08250e+01    7.30986e-01
    2.08500e+01    7.42192e-01
    2.08750e+01    7.53577e-01
    2.09000e+01    7.65144e-01
    2.09250e+01    7.76894e-01
    2.09500e+01    7.88832e-01
    2.09750e+01    8.00958e-01
    2.10000e+01    8.13277e-01
    2.10250e+01    8.25791e-01
    2.10500e+01    8.38502e-01
    2.10750e+01    8.51414e-01
    2.11000e+01    8.64529e-01
    2.11250e+01    8.77851e-01
    2.11500e+01    8.91381e-01
    2.11750e+01    9.05123e-01
    2.12000e+01    9.19080e-01
    2.12250e+01    9.33255e-01
    2.12500e+01    9.47650e-01
    2.12750e+01    9.62269e-01
    2.13000e+01    9.77115e-01
    2.13250e+01    9.92191e-01
    2.13500e+01    1.00750e+00
    2.13750e+01    1.02304e+00
    2.14000e+01    1.03883e+00
    2.14250e+01    1.05485e+00
    2.14500e+01    1.07113e+00
    2.14750e+01    1.08764e+00
    2.15000e+01    1.10442e+00
    2.15250e+01    1.12144e+00
    2.15500e+01    1.13872e+00
    2.15750e+01    1.15627e+00
    2.16000e+01    1.17408e+00
    2.16250e+01    1.19215e+00
    2.16500e+01    1.21050e+00
    2.16750e+01    1.22911e+00
    2.17000e+01    1.24801e+00
    2.17250e+01    1.26718e+00
    2.17500e+01    1.28664e+00
    2.17750e+01    1.30638e+00
    2.18000e+01    1.32641e+00
    2.18250e+01    1.34673e+00
    2.18500e+01    1.36735e+00
    2.18750e+01    1.38826e+00
    2.19000e+01    1.40947e+00
    2.19250e+01    1.43098e+00
    2.19500e+01    1.45280e+00
    2.19750e+01    1.47493e+00
    2.20000e+01    1.49736e+00
    2.20250e+01    1.52010e+00
    2.20500e+01    1.54316e+00
    2.20750e+01    1.56654e+00
    2.21000e+01    1.59023e+00
    2.21250e+01    1.61423e+00
    2.21500e+01    1.63856e+00
    2.21750e+01    1.66321e+00
    2.22000e+01    1.68818e+00
    2.22250e+01    1.71348e+00
    2.22500e+01    1.73909e+00
    2.22750e+01    1.76503e+00
    2.23000e+01    1.79130e+00
    2.23250e+01    1.81788e+00
    2.23500e+01    1.84478e+00
    2.23750e+01    1.87201e+00
    2.24000e+01    1.89955e+00
    2.24250e+01    1.92741e+00
    2.24500e+01    1.95557e+00
    2.24750e+01    1.98405e+00
    2.25000e+01    2.01283e+00
    2.25250e+01    2.04191e+00
    2.25500e+01    2.07128e+00
    2.25750e+01    2.10094e+00
    2.26000e+01    2.13087e+00
    2.26250e+01    2.16108e+00
    2.26500e+01    2.19155e+00
    2.26750e+01    2.22227e+00
    2.27000e+01    2.25323e+00
    2.27250e+01    2.28441e+00
    2.27500e+01    2.31580e+00
    2.27750e+01    2.34739e+00
    2.28000e+01    2.37916e+00
    2.28250e+01    2.41108e+00
    2.28500e+01    2.44313e+00
    2.28750e+01    2.47530e+00
    2.29000e+01    2.50756e+00
    2.29250e+01    2.53987e+00
    2.29500e+01    2.57221e+00
    2.29750e+01    2.60454e+00
    2.30000e+01    2.63682e+00
    2.30250e+01    2.66903e+00
    2.30500e+01    2.70110e+00
    2.30750e+01    2.73300e+00
    2.31000e+01    2.76467e+00
    2.31250e+01    2.79606e+00
    2.31500e+01    2.82711e+00
    2.31750e+01    2.85775e+00
    2.32000e+01    2.88792e+00
    2.32250e+01    2.91753e+00
    2.32500e+01    2.94651e+00
    2.32750e+01    2.97478e+00
    2.33000e+01    3.00223e+00
    2.33250e+01    3.02877e+00
    2.33500e+01    3.05430e+00
    2.33750e+01    3.07870e+00
    2.34000e+01    3.10186e+00
    2.34250e+01    3.12364e+00
    2.34500e+01    3.14392e+00
    2.34750e+01    3.16255e+00
    2.35000e+01    3.17939e+00
    2.35250e+01    3.19429e+00
    2.35500e+01    3.20710e+00
    2.35750e+01    3.21764e+00
    2.36000e+01    3.22575e+00
    2.36250e+01    3.23127e+00
    2.36500e+01    3.23401e+00
    2.36750e+01    3.23383e+00
    2.37000e+01    3.23054e+00
    2.37250e+01    3.22398e+00
    2.37500e+01    3.21400e+00
    2.37750e+01    3.20044e+00
    2.38000e+01    3.18318e+00
    2.38250e+01    3.16210e+00
    2.38500e+01    3.13709e+00
    2.38750e+01    3.10808e+00
    2.39000e+01    3.07502e+00
    2.39250e+01    3.03788e+00
    2.39500e+01    2.99668e+00
    2.39750e+01    2.95145e+00
    2.40000e+01    2.90228e+00
    2.40250e+01    2.84927e+00
    2.40500e+01    2.79260e+00
    2.40750e+01    2.73245e+00
    2.41000e+01    2.66904e+00
    2.41250e+01    2.60266e+00
    2.41500e+01    2.53359e+00
    2.41750e+01    2.46216e+00
    2.42000e+01    2.38871e+00
    2.42250e+01    2.31361e+00
    2.42500e+01    2.23725e+00
    2.42750e+01    2.15999e+00
    2.43000e+01    2.08223e+00
    2.43250e+01    2.00433e+00
    2.43500e+01    1.92666e+00
    2.43750e+01    1.84956e+00
    2.44000e+01    1.77336e+00
    2.44250e+01    1.69835e+00
    2.44500e+01    1.62479e+00
    2.44750e+01    1.55293e+00
    2.45000e+01    1.48298e+00
    2.45250e+01    1.41509e+00
    2.45500e+01    1.34942e+00
    2.45750e+01    1.28607e+00
    2.46000e+01    1.22512e+00
    2.46250e+01    1.16663e+00
    2.46500e+01    1.11063e+00
    2.46750e+01    1.05713e+00
    2.47000e+01    1.00610e+00
    2.47250e+01    9.57532e-01
    2.47500e+01    9.11371e-01
    2.47750e+01    8.67561e-01
    2.48000e+01    8.26037e-01
    2.48250e+01    7.86724e-01
    2.48500e+01    7.49543e-01
    2.48750e+01    7.14409e-01
    2.49000e+01    6.81235e-01
    2.49250e+01    6.49933e-01
    2.49500e+01    6.20413e-01
    2.49750e+01    5.92587e-01
    2.50000e+01    5.66367e-01
    2.50250e+01    5.41670e-01
    2.50500e+01    5.18410e-01
    2.50750e+01    4.96509e-01
    2.51000e+01    4.75890e-01
    2.51250e+01    4.56477e-01
    2.51500e+01    4.38201e-01
    2.51750e+01    4.20994e-01
    2.52000e+01    4.04793e-01
    2.52250e+01    3.89537e-01
    2.52500e+01    3.75168e-01
    2.52750e+01    3.61634e-01
    2.53000e+01    3.48882e-01
    2.53250e+01    3.36866e-01
    2.53500e+01    3.25541e-01
    2.53750e+01    3.14864e-01
    2.54000e+01    3.04795e-01
    2.54250e+01    2.95299e-01
    2.54500e+01    2.86340e-01
    2.54750e+01    2.77886e-01
    2.55000e+01    2.69907e-01
    2.55250e+01    2.62374e-01
    2.55500e+01    2.55261e-01
    2.55750e+01    2.48543e-01
    2.56000e+01    2.42198e-01
    2.56250e+01    2.36202e-01
    2.56500e+01    2.30537e-01
    2.56750e+01    2.25184e-01
    2.57000e+01    2.20124e-01
    2.57250e+01    2.15342e-01
    2.57500e+01    2.10821e-01
    2.57750e+01    2.06549e-01
    2.58000e+01    2.02510e-01
    2.58250e+01    1.98694e-01
    2.58500e+01    1.95087e-01
    2.58750e+01    1.91680e-01
    2.59000e+01    1.88461e-01
    2.59250e+01    1.85421e-01
    2.59500e+01    1.82551e-01
    2.59750e+01    1.79844e-01
    2.60000e+01    1.77290e-01
    2.60250e+01    1.74882e-01
    2.60500e+01    1.72614e-01
    2.60750e+01    1.70479e-01
    2.61000e+01    1.68472e-01
    2.61250e+01    1.66585e-01
    2.61500e+01    1.64815e-01
    2.61750e+01    1.63155e-01
    2.62000e+01    1.61602e-01
    2.62250e+01    1.60151e-01
    2.62500e+01    1.58798e-01
    2.62750e+01    1.57538e-01
    2.63000e+01    1.56369e-01
    2.63250e+01    1.55286e-01
    2.63500e+01    1.54287e-01
    2.63750e+01    1.53369e-01
    2.64000e+01    1.52528e-01
    2.64250e+01    1.51763e-01
    2.64500e+01    1.51070e-01
    2.64750e+01    1.50447e-01
    2.65000e+01    1.49893e-01
    2.65250e+01    1.49404e-01
    2.65500e+01    1.48980e-01
    2.65750e+01    1.48617e-01
    2.66000e+01    1.48316e-01
    2.66250e+01    1.48073e-01
    2.66500e+01    1.47888e-01
    2.66750e+01    1.47758e-01
    2.67000e+01    1.47684e-01
    2.67250e+01    1.47662e-01
    2.67500e+01    1.47694e-01
    2.67750e+01    1.47776e-01
    2.68000e+01    1.47909e-01
    2.68250e+01    1.48091e-01
    2.68500e+01    1.48321e-01
    2.68750e+01    1.48600e-01
    2.69000e+01    1.48925e-01
    2.69250e+01    1.49296e-01
    2.69500e+01    1.49713e-01
    2.69750e+01    1.50175e-01
    2.70000e+01    1.50681e-01
    2.70250e+01    1.51231e-01
    2.70500e+01    1.51825e-01
    2.70750e+01    1.52462e-01
    2.71000e+01    1.53142e-01
    2.71250e+01    1.53864e-01
    2.71500e+01    1.54628e-01
    2.71750e+01    1.55434e-01
    2.72000e+01    1.56282e-01
    2.72250e+01    1.57171e-01
    2.72500e+01    1.58101e-01
    2.72750e+01    1.59073e-01
    2.73000e+01    1.60085e-01
    2.73250e+01    1.61139e-01
    2.73500e+01    1.62234e-01
    2.73750e+01    1.63369e-01
    2.74000e+01    1.64546e-01
    2.74250e+01    1.65763e-01
    2.74500e+01    1.67022e-01
    2.74750e+01    1.68321e-01
    2.75000e+01    1.69662e-01
    2.75250e+01    1.71045e-01
    2.75500e+01    1.72468e-01
    2.75750e+01    1.73934e-01
    2.76000e+01    1.75441e-01
    2.76250e+01    1.76991e-01
    2.76500e+01    1.78582e-01
    2.76750e+01    1.80217e-01
    2.77000e+01    1.81894e-01
    2.77250e+01    1.83614e-01
    2.77500e+01    1.85378e-01
    2.77750e+01    1.87185e-01
    2.78000e+01    1.89037e-01
    2.78250e+01    1.90933e-01
    2.78500e+01    1.92874e-01
    2.78750e+01    1.94860e-01
    2.79000e+01    1.96892e-01
    2.79250e+01    1.98970e-01
    2.79500e+01    2.01094e-01
    2.79750e+01    2.03265e-01
    2.80000e+01    2.05484e-01
    2.80250e+01    2.07751e-01
    2.80500e+01    2.10066e-01
    2.80750e+01    2.12430e-01
    2.81000e+01    2.14844e-01
    2.81250e+01    2.17308e-01
    2.81500e+01    2.19822e-01
    2.81750e+01    2.22388e-01
    2.82000e+01    2.25006e-01
    2.82250e+01    2.27676e-01
    2.82500e+01    2.30399e-01
    2.82750e+01    2.33176e-01
    2.83000e+01    2.36008e-01
    2.83250e+01    2.38895e-01
    2.83500e+01    2.41837e-01
    2.83750e+01    2.44837e-01
    2.84000e+01    2.47893e-01
    2.84250e+01    2.51008e-01
    2.84500e+01    2.54181e-01
    2.84750e+01    2.57414e-01
    2.85000e+01    2.60708e-01
    2.85250e+01    2.64062e-01
    2.85500e+01    2.67479e-01
    2.85750e+01    2.70959e-01
    2.86000e+01    2.74503e-01
    2.86250e+01    2.78111e-01
    2.86500e+01    2.81785e-01
    2.86750e+01    2.85525e-01
    2.87000e+01    2.89333e-01
    2.87250e+01    2.93210e-01
    2.87500e+01    2.97155e-01
    2.87750e+01    3.01172e-01
    2.88000e+01    3.05259e-01
    2.88250e+01    3.09419e-01
    2.88500e+01    3.13653e-01
    2.88750e+01    3.17961e-01
    2.89000e+01    3.22345e-01
    2.89250e+01    3.26805e-01
    2.89500e+01    3.31344e-01
    2.89750e+01    3.35961e-01
    2.90000e+01    3.40659e-01
    2.90250e+01    3.45438e-01
    2.90500e+01    3.50300e-01
    2.90750e+01    3.55245e-01
    2.91000e+01    3.60276e-01
    2.91250e+01    3.65392e-01
    2.91500e+01    3.70597e-01
    2.91750e+01    3.75890e-01
    2.92000e+01    3.81274e-01
    2.92250e+01    3.86750e-01
    2.92500e+01    3.92318e-01
    2.92750e+01    3.97981e-01
    2.93000e+01    4.03739e-01
    2.93250e+01    4.09595e-01
    2.93500e+01    4.15550e-01
    2.93750e+01    4.21605e-01
    2.94000e+01    4.27761e-01
    2.94250e+01    4.34021e-01
    2.94500e+01    4.40386e-01
    2.94750e+01    4.46857e-01
    2.95000e+01    4.53436e-01
    2.95250e+01    4.60125e-01
    2.95500e+01    4.66925e-01
    2.95750e+01    4.73838e-01
    2.96000e+01    4.80866e-01
    2.96250e+01    4.88010e-01
    2.96500e+01    4.95273e-01
    2.96750e+01    5.02655e-01
    2.97000e+01    5.10160e-01
    2.97250e+01    5.17788e-01
    2.97500e+01    5.25542e-01
    2.97750e+01    5.33423e-01
    2.98000e+01    5.41433e-01
    2.98250e+01    5.49575e-01
    2.98500e+01    5.57850e-01
    2.98750e+01    5.66261e-01
    2.99000e+01    5.74809e-01
    2.99250e+01    5.83496e-01
    2.99500e+01    5.92324e-01
    2.99750e+01    6.01297e-01
    3.00000e+01    6.10415e-01
    3.00250e+01    6.19681e-01
    3.00500e+01    6.29098e-01
    3.00750e+01    6.38666e-01
    3.01000e+01    6.48390e-01
    3.01250e+01    6.58270e-01
    3.01500e+01    6.68310e-01
    3.01750e+01    6.78512e-01
    3.02000e+01    6.88877e-01
    3.02250e+01    6.99409e-01
    3.02500e+01    7.10111e-01
    3.02750e+01    7.20983e-01
    3.03000e+01    7.32030e-01
    3.03250e+01    7.43253e-01
    3.03500e+01    7.54655e-01
    3.03750e+01    7.66238e-01
    3.04000e+01    7.78006e-01
    3.04250e+01    7.89961e-01
    3.04500e+01    8.02106e-01
    3.04750e+01    8.14443e-01
    3.05000e+01    8.26975e-01
    3.05250e+01    8.39705e-01
    3.05500e+01    8.52636e-01
    3.05750e+01    8.65771e-01
    3.06000e+01    8.79111e-01
    3.06250e+01    8.92661e-01
    3.06500e+01    9.06423e-01
    3.06750e+01    9.20401e-01
    3.07000e+01    9.34596e-01
    3.07250e+01    9.49012e-01
    3.07500e+01    9.63653e-01
    3.07750e+01    9.78520e-01
    3.08000e+01    9.93618e-01
    3.08250e+01    1.00895e+00
    3.08500e+01    1.02452e+00
    3.08750e+01    1.04032e+00
    3.09000e+01    1.05637e+00
    3.09250e+01    1.07266e+00
    3.09500e+01    1.08921e+00
    3.09750e+01    1.10600e+00
    3.10000e+01    1.12305e+00
    3.10250e+01    1.14036e+00
    3.10500e+01    1.15793e+00
    3.10750e+01    1.17576e+00
    3.11000e+01    1.19386e+00
    3.11250e+01    1.21223e+00
    3.11500e+01    1.23088e+00
    3.11750e+01    1.24980e+00
    3.12000e+01    1.26900e+00
    3.12250e+01    1.28848e+00
    3.12500e+01    1.30825e+00
    3.12750e+01    1.32831e+00
    3.13000e+01    1.34866e+00
    3.13250e+01    1.36930e+00
    3.13500e+01    1.39024e+00
    3.13750e+01    1.41148e+00
    3.14000e+01    1.43302e+00
    3.14250e+01    1.45486e+00
    3.14500e+01    1.47702e+00
    3.14750e+01    1.49948e+00
    3.15000e+01    1.52225e+00
    3.15250e+01    1.54534e+00
    3.15500e+01    1.56874e+00
    3.15750e+01    1.59247e+00
    3.16000e+01    1.61650e+00
    3.16250e+01    1.64086e+00
    3.16500e+01    1.66554e+00
    3.16750e+01    1.69054e+00
    3.17000e+01    1.71587e+00
    3.17250e+01    1.74152e+00
    3.17500e+01    1.76748e+00
    3.17750e+01    1.79378e+00
    3.18000e+01    1.82039e+00
    3.18250e+01    1.84733e+00
    3.18500e+01    1.87458e+00
    3.18750e+01    1.90215e+00
    3.19000e+01    1.93004e+00
    3.19250e+01    1.95823e+00
    3.19500e+01    1.98674e+00
    3.19750e+01    2.01555e+00
    3.20000e+01    2.04465e+00
    3.20250e+01    2.07405e+00
    3.20500e+01    2.10373e+00
    3.20750e+01    2.13370e+00
    3.21000e+01    2.16393e+00
    3.21250e+01    2.19442e+00
    3.21500e+01    2.22516e+00
    3.21750e+01    2.25614e+00
    3.22000e+01    2.28735e+00
    3.22250e+01    2.31876e+00
    3.22500e+01    2.35036e+00
    3.22750e+01    2.38215e+00
    3.23000e+01    2.41408e+00
    3.23250e+01    2.44615e+00
    3.23500e+01    2.47833e+00
    3.23750e+01    2.51059e+00
    3.24000e+01    2.54290e+00
    3.24250e+01    2.57524e+00
    3.24500e+01    2.60757e+00
    3.24750e+01    2.63985e+00
    3.25000e+01    2.67204e+00
    3.25250e+01    2.70410e+00
    3.25500e+01    2.73598e+00
    3.25750e+01    2.76763e+00
    3.26000e+01    2.79899e+00
    3.26250e+01    2.83000e+00
    3.26500e+01    2.86060e+00
    3.26750e+01    2.89072e+00
    3.27000e+01    2.92028e+00
    3.27250e+01    2.94920e+00
    3.27500e+01    2.97739e+00
    3.27750e+01    3.00476e+00
    3.28000e+01    3.03121e+00
    3.28250e+01    3.05664e+00
    3.28500e+01    3.08093e+00
    3.28750e+01    3.10396e+00
    3.29000e+01    3.12561e+00
    3.29250e+01    3.14574e+00
    3.29500e+01    3.16421e+00
    3.29750e+01    3.18088e+00
    3.30000e+01    3.19559e+00
    3.30250e+01    3.20818e+00
    3.30500e+01    3.21850e+00
    3.30750e+01    3.22638e+00
    3.31000e+01    3.23164e+00
    3.31250e+01    3.23412e+00
    3.31500e+01    3.23365e+00
    3.31750e+01    3.23006e+00
    3.32000e+01    3.22319e+00
    3.32250e+01    3.21288e+00
    3.32500e+01    3.19898e+00
    3.32750e+01    3.18137e+00
    3.33000e+01    3.15992e+00
    3.33250e+01    3.13454e+00
    3.33500e+01    3.10515e+00
    3.33750e+01    3.07171e+00
    3.34000e+01    3.03419e+00
    3.34250e+01    2.99261e+00
    3.34500e+01    2.94700e+00
    3.34750e+01    2.89746e+00
    3.35000e+01    2.84411e+00
    3.35250e+01    2.78710e+00
    3.35500e+01    2.72663e+00
    3.35750e+01    2.66294e+00
    3.36000e+01    2.59629e+00
    3.36250e+01    2.52698e+00
    3.36500e+01    2.45534e+00
    3.36750e+01    2.38173e+00
    3.37000e+01    2.30650e+00
    3.37250e+01    2.23003e+00
    3.37500e+01    2.15271e+00
    3.37750e+01    2.07492e+00
    3.38000e+01    1.99702e+00
    3.38250e+01    1.91939e+00
    3.38500e+01    1.84237e+00
    3.38750e+01    1.76626e+00
    3.39000e+01    1.69138e+00
    3.39250e+01    1.61798e+00
    3.39500e+01    1.54629e+00
    3.39750e+01    1.47652e+00
    3.40000e+01    1.40883e+00
    3.40250e+01    1.34337e+00
    3.40500e+01    1.28024e+00
    3.40750e+01    1.21953e+00
    3.41000e+01    1.16127e+00
    3.41250e+01    1.10550e+00
    3.41500e+01    1.05223e+00
    3.41750e+01    1.00144e+00
    3.42000e+01    9.53099e-01
    3.42250e+01    9.07161e-01
    3.42500e+01    8.63568e-01
    3.42750e+01    8.22255e-01
    3.43000e+01    7.83146e-01
    3.43250e+01    7.46161e-01
    3.43500e+01    7.11214e-01
    3.43750e+01    6.78220e-01
    3.44000e+01    6.47088e-01
    3.44250e+01    6.17731e-01
    3.44500e+01    5.90059e-01
    3.44750e+01    5.63986e-01
    3.45000e+01    5.39427e-01
    3.45250e+01    5.16299e-01
    3.45500e+01    4.94521e-01
    3.45750e+01    4.74018e-01
    3.46000e+01    4.54715e-01
    3.46250e+01    4.36542e-01
    3.46500e+01    4.19432e-01
    3.46750e+01    4.03322e-01
    3.47000e+01    3.88152e-01
    3.47250e+01    3.73864e-01
    3.47500e+01    3.60405e-01
    3.47750e+01    3.47724e-01
    3.48000e+01    3.35775e-01
    3.48250e+01    3.24512e-01
    3.48500e+01    3.13894e-01
    3.48750e+01    3.03881e-01
    3.49000e+01    2.94436e-01
    3.49250e+01    2.85526e-01
    3.49500e+01    2.77118e-01
    3.49750e+01    2.69182e-01
    3.50000e+01    2.61689e-01
    3.50250e+01    2.54614e-01
    3.50500e+01    2.47932e-01
    3.50750e+01    2.41620e-01
    3.51000e+01    2.35657e-01
    3.51250e+01    2.30022e-01
    3.51500e+01    2.24697e-01
    3.51750e+01    2.19664e-01
    3.52000e+01    2.14907e-01
    3.52250e+01    2.10410e-01
    3.52500e+01    2.06160e-01
    3.52750e+01    2.02143e-01
    3.53000e+01    1.98347e-01
    3.53250e+01    1.94759e-01
    3.53500e+01    1.91370e-01
    3.53750e+01    1.88168e-01
    3.54000e+01    1.85145e-01
    3.54250e+01    1.82291e-01
    3.54500e+01    1.79597e-01
    3.54750e+01    1.77058e-01
    3.55000e+01    1.74663e-01
    3.55250e+01    1.72408e-01
    3.55500e+01    1.70286e-01
    3.55750e+01    1.68290e-01
    3.56000e+01    1.66414e-01
    3.56250e+01    1.64654e-01
    3.56500e+01    1.63005e-01
    3.56750e+01    1.61462e-01
    3.57000e+01    1.60020e-01
    3.57250e+01    1.58675e-01
    3.57500e+01    1.57424e-01
    3.57750e+01    1.56263e-01
    3.58000e+01    1.55189e-01
    3.58250e+01    1.54198e-01
    3.58500e+01    1.53287e-01
    3.58750e+01    1.52453e-01
    3.59000e+01    1.51695e-01
    3.59250e+01    1.51008e-01
    3.59500e+01    1.50392e-01
    3.59750e+01    1.49844e-01
    3.60000e+01    1.49362e-01
    3.60250e+01    1.48943e-01
    3.60500e+01    1.48587e-01
    3.60750e+01    1.48290e-01
    3.61000e+01    1.48053e-01
    3.61250e+01    1.47873e-01
    3.61500e+01    1.47749e-01
    3.61750e+01    1.47679e-01
    3.62000e+01    1.47663e-01
    3.62250e+01    1.47699e-01
    3.62500e+01    1.47786e-01
    3.62750e+01    1.47924e-01
    3.63000e+01    1.48110e-01
    3.63250e+01    1.48345e-01
    3.63500e+01    1.48628e-01
    3.63750e+01    1.48957e-01
    3.64000e+01    1.49333e-01
    3.64250e+01    1.49754e-01
    3.64500e+01    1.50220e-01
    3.64750e+01    1.50731e-01
    3.65000e+01    1.51285e-01
    3.65250e+01    1.51883e-01
    3.65500e+01    1.52524e-01
    3.65750e+01    1.53208e-01
    3.66000e+01    1.53934e-01
    3.66250e+01    1.54702e-01
    3.66500e+01    1.55512e-01
    3.66750e+01    1.56363e-01
    3.67000e+01    1.57256e-01
    3.67250e+01    1.58191e-01
    3.67500e+01    1.59166e-01
    3.67750e+01    1.60183e-01
    3.68000e+01    1.61240e-01
    3.68250e+01    1.62338e-01
    3.68500e+01    1.63478e-01
    3.68750e+01    1.64658e-01
    3.69000e+01    1.65880e-01
    3.69250e+01    1.67142e-01
    3.69500e+01    1.68446e-01
    3.69750e+01    1.69790e-01
    3.70000e+01    1.71176e-01
    3.70250e+01    1.72604e-01
    3.70500e+01    1.74074e-01
    3.70750e+01    1.75585e-01
    3.71000e+01    1.77138e-01
    3.71250e+01    1.78734e-01
    3.71500e+01    1.80372e-01
    3.71750e+01    1.82053e-01
    3.72000e+01    1.83778e-01
    3.72250e+01    1.85546e-01
    3.72500e+01    1.87357e-01
    3.72750e+01    1.89213e-01
    3.73000e+01    1.91113e-01
    3.73250e+01    1.93058e-01
    3.73500e+01    1.95049e-01
    3.73750e+01    1.97085e-01
    3.74000e+01    1.99167e-01
    3.74250e+01    2.01296e-01
    3.74500e+01    2.03471e-01
    3.74750e+01    2.05695e-01
    3.75000e+01    2.07966e-01
    3.75250e+01    2.10286e-01
    3.75500e+01    2.12655e-01
    3.75750e+01    2.15073e-01
    3.76000e+01    2.17542e-01
    3.76250e+01    2.20061e-01
    3.76500e+01    2.22632e-01
    3.76750e+01    2.25254e-01
    3.77000e+01    2.27929e-01
    3.77250e+01    2.30658e-01
    3.77500e+01    2.33440e-01
    3.77750e+01    2.36277e-01
    3.78000e+01    2.39169e-01
    3.78250e+01    2.42116e-01
    3.78500e+01    2.45121e-01
    3.78750e+01    2.48183e-01
    3.79000e+01    2.51303e-01
    3.79250e+01    2.54482e-01
    3.79500e+01    2.57721e-01
    3.79750e+01    2.61020e-01
    3.80000e+01    2.64380e-01
    3.80250e+01    2.67803e-01
    3.80500e+01    2.71289e-01
    3.80750e+01    2.74838e-01
    3.81000e+01    2.78453e-01
    3.81250e+01    2.82133e-01
    3.81500e+01    2.85880e-01
    3.81750e+01    2.89694e-01
    3.82000e+01    2.93577e-01
    3.82250e+01    2.97529e-01
    3.82500e+01    3.01552e-01
    3.82750e+01    3.05646e-01
    3.83000e+01    3.09813e-01
    3.83250e+01    3.14054e-01
    3.83500e+01    3.18369e-01
    3.83750e+01    3.22760e-01
    3.84000e+01    3.27228e-01
    3.84250e+01    3.31774e-01
    3.84500e+01    3.36399e-01
    3.84750e+01    3.41104e-01
    3.85000e+01    3.45891e-01
    3.85250e+01    3.50760e-01
    3.85500e+01    3.55713e-01
    3.85750e+01    3.60752e-01
    3.86000e+01    3.65877e-01
    3.86250e+01    3.71090e-01
    3.86500e+01    3.76392e-01
    3.86750e+01    3.81784e-01
    3.87000e+01    3.87268e-01
    3.87250e+01    3.92845e-01
    3.87500e+01    3.98517e-01
    3.87750e+01    4.04285e-01
    3.88000e+01    4.10150e-01
    3.88250e+01    4.16114e-01
    3.88500e+01    4.22178e-01
    3.88750e+01    4.28344e-01
    3.89000e+01    4.34614e-01
    3.89250e+01    4.40988e-01
    3.89500e+01    4.47469e-01
    3.89750e+01    4.54059e-01
    3.90000e+01    4.60758e-01
    3.90250e+01    4.67569e-01
    3.90500e+01    4.74492e-01
    3.90750e+01    4.81531e-01
    3.91000e+01    4.88687e-01
    3.91250e+01    4.95960e-01
    3.91500e+01    5.03354e-01
    3.91750e+01    5.10870e-01
    3.92000e+01    5.18510e-01
    3.92250e+01    5.26276e-01
    3.92500e+01    5.34169e-01
    3.92750e+01    5.42192e-01
    3.93000e+01    5.50346e-01
    3.93250e+01    5.58634e-01
    3.93500e+01    5.67057e-01
    3.93750e+01    5.75618e-01
    3.94000e+01    5.84318e-01
    3.94250e+01    5.93160e-01
    3.94500e+01    6.02146e-01
    3.94750e+01    6.11278e-01
    3.95000e+01    6.20558e-01
    3.95250e+01    6.29989e-01
    3.95500e+01    6.39572e-01
    3.95750e+01    6.49310e-01
    3.96000e+01    6.59206e-01
    3.96250e+01    6.69260e-01
    3.96500e+01    6.79477e-01
    3.96750e+01    6.89858e-01
    3.97000e+01    7.00406e-01
    3.97250e+01    7.11123e-01
    3.97500e+01    7.22012e-01
    3.97750e+01    7.33075e-01
    3.98000e+01    7.44315e-01
    3.98250e+01    7.55734e-01
    3.98500e+01    7.67335e-01
    3.98750e+01    7.79120e-01
    3.99000e+01    7.91093e-01
    3.99250e+01    8.03256e-01
    3.99500e+01    8.15611e-01
    3.99750e+01    8.28161e-01
    4.00000e+01    8.40910e-01
    4.00250e+01    8.53860e-01
    4.00500e+01    8.67013e-01
    4.00750e+01    8.80374e-01
    4.01000e+01    8.93943e-01
    4.01250e+01    9.07726e-01
    4.01500e+01    9.21723e-01
    4.01750e+01    9.35939e-01
    4.02000e+01    9.50376e-01
    4.02250e+01    9.65038e-01
    4.02500e+01    9.79927e-01
    4.02750e+01    9.95046e-01
    4.03000e+01    1.01040e+00
    4.03250e+01    1.02599e+00
    4.03500e+01    1.04182e+00
    4.03750e+01    1.05789e+00
    4.04000e+01    1.07421e+00
    4.04250e+01    1.09077e+00
    4.04500e+01    1.10759e+00
    4.04750e+01    1.12466e+00
    4.05000e+01    1.14200e+00
    4.05250e+01    1.15959e+00
    4.05500e+01    1.17745e+00
    4.05750e+01    1.19557e+00
    4.06000e+01    1.21397e+00
    4.06250e+01    1.23264e+00
    4.06500e+01    1.25159e+00
    4.06750e+01    1.27081e+00
    4.07000e+01    1.29032e+00
    4.07250e+01    1.31012e+00
    4.07500e+01    1.33020e+00
    4.07750e+01    1.35058e+00
    4.08000e+01    1.37125e+00
    4.08250e+01    1.39222e+00
    4.08500e+01    1.41349e+00
    4.08750e+01    1.43506e+00
    4.09000e+01    1.45693e+00
    4.09250e+01    1.47911e+00
    4.09500e+01    1.50160e+00
    4.09750e+01    1.52441e+00
    4.10000e+01    1.54752e+00
    4.10250e+01    1.57096e+00
    4.10500e+01    1.59471e+00
    4.10750e+01    1.61878e+00
    4.11000e+01    1.64316e+00
    4.11250e+01    1.66787e+00
    4.11500e+01    1.69291e+00
    4.11750e+01    1.71826e+00
    4.12000e+01    1.74394e+00
    4.12250e+01    1.76994e+00
    4.12500e+01    1.79626e+00
    4.12750e+01    1.82290e+00
    4.13000e+01    1.84987e+00
    4.13250e+01    1.87715e+00
    4.13500e+01    1.90475e+00
    4.13750e+01    1.93267e+00
    4.14000e+01    1.96089e+00
    4.14250e+01    1.98943e+00
    4.14500e+01    2.01826e+00
    4.14750e+01    2.04740e+00
    4.15000e+01    2.07682e+00
    4.15250e+01    2.10653e+00
    4.15500e+01    2.13652e+00
    4.15750e+01    2.16678e+00
    4.16000e+01    2.19730e+00
    4.16250e+01    2.22806e+00
    4.16500e+01    2.25906e+00
    4.16750e+01    2.29029e+00
    4.17000e+01    2.32172e+00
    4.17250e+01    2.35334e+00
    4.17500e+01    2.38514e+00
    4.17750e+01    2.41708e+00
    4.18000e+01    2.44916e+00
    4.18250e+01    2.48135e+00
    4.18500e+01    2.51362e+00
    4.18750e+01    2.54594e+00
    4.19000e+01    2.57828e+00
    4.19250e+01    2.61060e+00
    4.19500e+01    2.64287e+00
    4.19750e+01    2.67506e+00
    4.20000e+01    2.70710e+00
    4.20250e+01    2.73896e+00
    4.20500e+01    2.77058e+00
    4.20750e+01    2.80191e+00
    4.21000e+01    2.83289e+00
    4.21250e+01    2.86345e+00
    4.21500e+01    2.89352e+00
    4.21750e+01    2.92302e+00
    4.22000e+01    2.95187e+00
    4.22250e+01    2.97999e+00
    4.22500e+01    3.00728e+00
    4.22750e+01    3.03365e+00
    4.23000e+01    3.05897e+00
    4.23250e+01    3.08315e+00
    4.23500e+01    3.10605e+00
    4.23750e+01    3.12756e+00
    4.24000e+01    3.14754e+00
    4.24250e+01    3.16585e+00
    4.24500e+01    3.18234e+00
    4.24750e+01    3.19686e+00
    4.25000e+01    3.20925e+00
    4.25250e+01    3.21935e+00
    4.25500e+01    3.22699e+00
    4.25750e+01    3.23200e+00
    4.26000e+01    3.23421e+00
    4.26250e+01    3.23345e+00
    4.26500e+01    3.22956e+00
    4.26750e+01    3.22237e+00
    4.27000e+01    3.21173e+00
    4.27250e+01    3.19749e+00
    4.27500e+01    3.17952e+00
    4.27750e+01    3.15771e+00
    4.28000e+01    3.13196e+00
    4.28250e+01    3.10219e+00
    4.28500e+01    3.06836e+00
    4.28750e+01    3.03046e+00
    4.29000e+01    2.98850e+00
    4.29250e+01    2.94252e+00
    4.29500e+01    2.89262e+00
    4.29750e+01    2.83891e+00
    4.30000e+01    2.78157e+00
    4.30250e+01    2.72079e+00
    4.30500e+01    2.65681e+00
    4.30750e+01    2.58989e+00
    4.31000e+01    2.52035e+00
    4.31250e+01    2.44852e+00
    4.31500e+01    2.37473e+00
    4.31750e+01    2.29937e+00
    4.32000e+01    2.22281e+00
    4.32250e+01    2.14542e+00
    4.32500e+01    2.06761e+00
    4.32750e+01    1.98972e+00
    4.33000e+01    1.91214e+00
    4.33250e+01    1.83518e+00
    4.33500e+01    1.75918e+00
    4.33750e+01    1.68442e+00
    4.34000e+01    1.61117e+00
    4.34250e+01    1.53966e+00
    4.34500e+01    1.47007e+00
    4.34750e+01    1.40259e+00
    4.35000e+01    1.33735e+00
    4.35250e+01    1.27444e+00
    4.35500e+01    1.21395e+00
    4.35750e+01    1.15593e+00
    4.36000e+01    1.10040e+00
    4.36250e+01    1.04736e+00
    4.36500e+01    9.96802e-01
    4.36750e+01    9.48687e-01
    4.37000e+01    9.02972e-01
    4.37250e+01    8.59596e-01
    4.37500e+01    8.18493e-01
    4.37750e+01    7.79587e-01
    4.38000e+01    7.42796e-01
    4.38250e+01    7.08037e-01
    4.38500e+01    6.75221e-01
    4.38750e+01    6.44260e-01
    4.39000e+01    6.15064e-01
    4.39250e+01    5.87546e-01
    4.39500e+01    5.61619e-01
    4.39750e+01    5.37197e-01
    4.40000e+01    5.14199e-01
    4.40250e+01    4.92544e-01
    4.40500e+01    4.72157e-01
    4.40750e+01    4.52963e-01
    4.41000e+01    4.34893e-01
    4.41250e+01    4.17879e-01
    4.41500e+01    4.01860e-01
    4.41750e+01    3.86774e-01
    4.42000e+01    3.72566e-01
    4.42250e+01    3.59183e-01
    4.42500e+01    3.46573e-01
    4.42750e+01    3.34690e-01
    4.43000e+01    3.23489e-01
    4.43250e+01    3.12929e-01
    4.43500e+01    3.02971e-01
    4.43750e+01    2.93578e-01
    4.44000e+01    2.84716e-01
    4.44250e+01    2.76354e-01
    4.44500e+01    2.68460e-01
    4.44750e+01    2.61008e-01
    4.45000e+01    2.53971e-01
    4.45250e+01    2.47325e-01
    4.45500e+01    2.41046e-01
    4.45750e+01    2.35115e-01
    4.46000e+01    2.29509e-01
    4.46250e+01    2.24212e-01
    4.46500e+01    2.19206e-01
    4.46750e+01    2.14474e-01
    4.47000e+01    2.10001e-01
    4.47250e+01    2.05773e-01
    4.47500e+01    2.01778e-01
    4.47750e+01    1.98001e-01
    4.48000e+01    1.94433e-01
    4.48250e+01    1.91061e-01
    4.48500e+01    1.87877e-01
    4.48750e+01    1.84870e-01
    4.49000e+01    1.82031e-01
    4.49250e+01    1.79353e-01
    4.49500e+01    1.76827e-01
    4.49750e+01    1.74446e-01
    4.50000e+01    1.72204e-01
    4.50250e+01    1.70093e-01
    4.50500e+01    1.68109e-01
    4.50750e+01    1.66244e-01
    4.51000e+01    1.64495e-01
    4.51250e+01    1.62856e-01
    4.51500e+01    1.61322e-01
    4.51750e+01    1.59890e-01
    4.52000e+01    1.58554e-01
    4.52250e+01    1.57312e-01
    4.52500e+01    1.56159e-01
    4.52750e+01    1.55092e-01
    4.53000e+01    1.54109e-01
    4.53250e+01    1.53205e-01
    4.53500e+01    1.52379e-01
    4.53750e+01    1.51627e-01
    4.54000e+01    1.50948e-01
    4.54250e+01    1.50338e-01
    4.54500e+01    1.49796e-01
    4.54750e+01    1.49320e-01
    4.55000e+01    1.48907e-01
    4.55250e+01    1.48556e-01
    4.55500e+01    1.48266e-01
    4.55750e+01    1.48034e-01
    4.56000e+01    1.47859e-01
    4.56250e+01    1.47740e-01
    4.56500e+01    1.47676e-01
    4.56750e+01    1.47664e-01
    4.57000e+01    1.47705e-01
    4.57250e+01    1.47797e-01
    4.57500e+01    1.47939e-01
    4.57750e+01    1.48130e-01
    4.58000e+01    1.48370e-01
    4.58250e+01    1.48657e-01
    4.58500e+01    1.48991e-01
    4.58750e+01    1.49371e-01
    4.59000e+01    1.49796e-01
    4.59250e+01    1.50266e-01
    4.59500e+01    1.50781e-01
    4.59750e+01    1.51339e-01
    4.60000e+01    1.51941e-01
    4.60250e+01    1.52586e-01
    4.60500e+01    1.53274e-01
    4.60750e+01    1.54004e-01
    4.61000e+01    1.54776e-01
    4.61250e+01    1.55590e-01
    4.61500e+01    1.56445e-01
    4.61750e+01    1.57342e-01
    4.62000e+01    1.58280e-01
    4.62250e+01    1.59260e-01
    4.62500e+01    1.60280e-01
    4.62750e+01    1.61341e-01
    4.63000e+01    1.62444e-01
    4.63250e+01    1.63587e-01
    4.63500e+01    1.64771e-01
    4.63750e+01    1.65996e-01
    4.64000e+01    1.67263e-01
    4.64250e+01    1.68570e-01
    4.64500e+01    1.69919e-01
    4.64750e+01    1.71309e-01
    4.65000e+01    1.72740e-01
    4.65250e+01    1.74214e-01
    4.65500e+01    1.75729e-01
    4.65750e+01    1.77286e-01
    4.66000e+01    1.78886e-01
    4.66250e+01    1.80528e-01
    4.66500e+01    1.82213e-01
    4.66750e+01    1.83942e-01
    4.67000e+01    1.85714e-01
    4.67250e+01    1.87529e-01
    4.67500e+01    1.89389e-01
    4.67750e+01    1.91294e-01
    4.68000e+01    1.93243e-01
    4.68250e+01    1.95238e-01
    4.68500e+01    1.97278e-01
    4.68750e+01    1.99365e-01
    4.69000e+01    2.01498e-01
    4.69250e+01    2.03678e-01
    4.69500e+01    2.05906e-01
    4.69750e+01    2.08182e-01
    4.70000e+01    2.10506e-01
    4.70250e+01    2.12879e-01
    4.70500e+01    2.15303e-01
    4.70750e+01    2.17776e-01
    4.71000e+01    2.20300e-01
    4.71250e+01    2.22875e-01
    4.71500e+01    2.25503e-01
    4.71750e+01    2.28183e-01
    4.72000e+01    2.30916e-01
    4.72250e+01    2.33704e-01
    4.72500e+01    2.36546e-01
    4.72750e+01    2.39443e-01
    4.73000e+01    2.42396e-01
    4.73250e+01    2.45406e-01
    4.73500e+01    2.48473e-01
    4.73750e+01    2.51599e-01
    4.74000e+01    2.54783e-01
    4.74250e+01    2.58028e-01
    4.74500e+01    2.61333e-01
    4.74750e+01    2.64699e-01
    4.75000e+01    2.68127e-01
    4.75250e+01    2.71619e-01
    4.75500e+01    2.75175e-01
    4.75750e+01    2.78795e-01
    4.76000e+01    2.82482e-01
    4.76250e+01    2.86235e-01
    4.76500e+01    2.90056e-01
    4.76750e+01    2.93945e-01
    4.77000e+01    2.97904e-01
    4.77250e+01    3.01933e-01
    4.77500e+01    3.06034e-01
    4.77750e+01    3.10208e-01
    4.78000e+01    3.14456e-01
    4.78250e+01    3.18778e-01
    4.78500e+01    3.23176e-01
    4.78750e+01    3.27651e-01
    4.79000e+01    3.32204e-01
    4.79250e+01    3.36837e-01
    4.79500e+01    3.41549e-01
    4.79750e+01    3.46344e-01
    4.80000e+01    3.51221e-01
    4.80250e+01    3.56183e-01
    4.80500e+01    3.61229e-01
    4.80750e+01    3.66362e-01
    4.81000e+01    3.71584e-01
    4.81250e+01    3.76894e-01
    4.81500e+01    3.82295e-01
    4.81750e+01    3.87787e-01
    4.82000e+01    3.93373e-01
    4.82250e+01    3.99054e-01
    4.82500e+01    4.04831e-01
    4.82750e+01    4.10705e-01
    4.83000e+01    4.16678e-01
    4.83250e+01    4.22752e-01
    4.83500e+01    4.28928e-01
    4.83750e+01    4.35207e-01
    4.84000e+01    4.41592e-01
    4.84250e+01    4.48083e-01
    4.84500e+01    4.54683e-01
    4.84750e+01    4.61392e-01
    4.85000e+01    4.68213e-01
    4.85250e+01    4.75148e-01
    4.85500e+01    4.82198e-01
    4.85750e+01    4.89364e-01
    4.86000e+01    4.96649e-01
    4.86250e+01    5.04054e-01
    4.86500e+01    5.11582e-01
    4.86750e+01    5.19233e-01
    4.87000e+01    5.27011e-01
    4.87250e+01    5.34916e-01
    4.87500e+01    5.42951e-01
    4.87750e+01    5.51118e-01
    4.88000e+01    5.59418e-01
    4.88250e+01    5.67854e-01
    4.88500e+01    5.76428e-01
    4.88750e+01    5.85142e-01
    4.89000e+01    5.93997e-01
    4.89250e+01    6.02997e-01
    4.89500e+01    6.12143e-01
    4.89750e+01    6.21437e-01
    4.90000e+01    6.30882e-01
    4.90250e+01    6.40479e-01
    4.90500e+01    6.50232e-01
    4.90750e+01    6.60142e-01
    4.91000e+01    6.70212e-01
    4.91250e+01    6.80444e-01
    4.91500e+01    6.90841e-01
    4.91750e+01    7.01405e-01
    4.92000e+01    7.12138e-01
    4.92250e+01    7.23043e-01
    4.92500e+01    7.34122e-01
    4.92750e+01    7.45379e-01
    4.93000e+01    7.56815e-01
    4.93250e+01    7.68433e-01
    4.93500e+01    7.80236e-01
    4.93750e+01    7.92226e-01
    4.94000e+01    8.04407e-01
    4.94250e+01    8.16780e-01
    4.94500e+01    8.29349e-01
    4.94750e+01    8.42117e-01
    4.95000e+01    8.55085e-01
    4.95250e+01    8.68258e-01
    4.95500e+01    8.81638e-01
    4.95750e+01    8.95228e-01
    4.96000e+01    9.09030e-01
    4.96250e+01    9.23048e-01
    4.96500e+01    9.37284e-01
    4.96750e+01    9.51743e-01
    4.97000e+01    9.66425e-01
    4.97250e+01    9.81336e-01
    4.97500e+01    9.96477e-01
    4.97750e+01    1.01185e+00
    4.98000e+01    1.02746e+00
    4.98250e+01    1.04331e+00
    4.98500e+01    1.05941e+00
    4.98750e+01    1.07575e+00
    4.99000e+01    1.09234e+00
    4.99250e+01    1.10918e+00
    4.99500e+01    1.12628e+00
    4.99750e+01    1.14364e+00


==> data/pp_xdata_x_0.40_y_0.20.csv <==
    0.00000e+00    4.00160e-01
    2.50000e-02    4.04203e-01
    5.00000e-02    4.08328e-01
    7.50000e-02    4.12533e-01
    1.00000e-01    4.16821e-01
    1.25000e-01    4.21192e-01
    1.50000e-01    4.25647e-01
    1.75000e-01    4.30187e-01
    2.00000e-01    4.34813e-01
    2.25000e-01    4.39525e-01
    2.50000e-01    4.44324e-01
    2.75000e-01    4.49212e-01
    3.00000e-01    4.54190e-01
    3.25000e-01    4.59257e-01
    3.50000e-01    4.64416e-01
    3.75000e-01    4.69667e-01
    4.00000e-01    4.75012e-01
    4.25000e-01    4.80451e-01
    4.50000e-01    4.85985e-01
    4.75000e-01    4.91616e-01
    5.00000e-01    4.97344e-01
    5.25000e-01    5.03171e-01
    5.50000e-01    5.09097e-01
    5.75000e-01    5.15125e-01
    6.00000e-01    5.21255e-01
    6.25000e-01    5.27488e-01
    6.50000e-01    5.33826e-01
    6.75000e-01    5.40269e-01
    7.00000e-01    5.46819e-01
    7.25000e-01    5.53478e-01
    7.50000e-01    5.60246e-01
    7.75000e-01    5.67124e-01
    8.00000e-01    5.74115e-01
    8.25000e-01    5.81219e-01
    8.50000e-01    5.88438e-01
    8.75000e-01    5.95772e-01
    9.00000e-01    6.03224e-01
    9.25000e-01    6.10795e-01
    9.50000e-01    6.18486e-01
    9.75000e-01    6.26299e-01
    1.00000e+00    6.34234e-01
    1.02500e+00    6.42294e-01
    1.05000e+00    6.50480e-01
    1.07500e+00    6.58793e-01
    1.10000e+00    6.67234e-01
    1.12500e+00    6.75806e-01
    1.15000e+00    6.84510e-01
    1.17500e+00    6.93347e-01
    1.20000e+00    7.02318e-01
    1.22500e+00    7.11425e-01
    1.25000e+00    7.20671e-01
    1.27500e+00    7.30055e-01
    1.30000e+00    7.39580e-01
    1.32500e+00    7.49248e-01
    1.35000e+00    7.59059e-01
    1.37500e+00    7.69016e-01
    1.40000e+00    7.79120e-01
    1.42500e+00    7.89372e-01
    1.45000e+00    7.99774e-01
    1.47500e+00    8.10327e-01
    1.50000e+00    8.21034e-01
    1.52500e+00    8.31895e-01
    1.55000e+00    8.42913e-01
    1.57500e+00    8.54088e-01
    1.60000e+00    8.65422e-01
    1.62500e+00    8.76917e-01
    1.65000e+00    8.88574e-01
    1.67500e+00    9.00395e-01
    1.70000e+00    9.12380e-01
    1.72500e+00    9.24533e-01
    1.75000e+00    9.36853e-01
    1.77500e+00    9.49343e-01
    1.80000e+00    9.62003e-01
    1.82500e+00    9.74835e-01
    1.85000e+00    9.87841e-01
    1.87500e+00    1.00102e+00
    1.90000e+00    1.01438e+00
    1.92500e+00    1.02791e+00
    1.95000e+00    1.04162e+00
    1.97500e+00    1.05551e+00
    2.00000e+00    1.06958e+00
    2.02500e+00    1.08383e+00
    2.05000e+00    1.09826e+00
    2.07500e+00    1.11288e+00
    2.10000e+00    1.12768e+00
    2.12500e+00    1.14266e+00
    2.15000e+00    1.15783e+00
    2.17500e+00    1.17319e+00
    2.20000e+00    1.18872e+00
    2.22500e+00    1.20445e+00
    2.25000e+00    1.22036e+00
    2.27500e+00    1.23646e+00
    2.30000e+00    1.25274e+00
    2.32500e+00    1.26921e+00
    2.35000e+00    1.28586e+00
    2.37500e+00    1.30270e+00
    2.40000e+00    1.31972e+00
    2.42500e+00    1.33693e+00
    2.45000e+00    1.35431e+00
    2.47500e+00    1.37188e+00
    2.50000e+00    1.38963e+00
    2.52500e+00    1.40755e+00
    2.55000e+00    1.42565e+00
    2.57500e+00    1.44392e+00
    2.60000e+00    1.46236e+00
    2.62500e+00    1.48097e+00
    2.65000e+00    1.49974e+00
    2.67500e+00    1.51867e+00
    2.70000e+00    1.53776e+00
    2.72500e+00    1.55700e+00
    2.75000e+00    1.57638e+00
    2.77500e+00    1.59591e+00
    2.80000e+00    1.61558e+00
    2.82500e+00    1.63537e+00
    2.85000e+00    1.65529e+00
    2.87500e+00    1.67532e+00
    2.90000e+00    1.69547e+00
    2.92500e+00    1.71571e+00
    2.95000e+00    1.73605e+00
    2.97500e+00    1.75646e+00
    3.00000e+00    1.77695e+00
    3.02500e+00    1.79750e+00
    3.05000e+00    1.81810e+00
    3.07500e+00    1.83873e+00
    3.10000e+00    1.85938e+00
    3.12500e+00    1.88005e+00
    3.15000e+00    1.90070e+00
    3.17500e+00    1.92133e+00
    3.20000e+00    1.94192e+00
    3.22500e+00    1.96245e+00
    3.25000e+00    1.98290e+00
    3.27500e+00    2.00324e+00
    3.30000e+00    2.02347e+00
    3.32500e+00    2.04354e+00
    3.35000e+00    2.06345e+00
    3.37500e+00    2.08316e+00
    3.40000e+00    2.10264e+00
    3.42500e+00    2.12187e+00
    3.45000e+00    2.14082e+00
    3.47500e+00    2.15944e+00
    3.50000e+00    2.17772e+00
    3.52500e+00    2.19561e+00
    3.55000e+00    2.21308e+00
    3.57500e+00    2.23009e+00
    3.60000e+00    2.24659e+00
    3.62500e+00    2.26255e+00
    3.65000e+00    2.27793e+00
    3.67500e+00    2.29267e+00
    3.70000e+00    2.30673e+00
    3.72500e+00    2.32007e+00
    3.75000e+00    2.33263e+00
    3.77500e+00    2.34437e+00
    3.80000e+00    2.35522e+00
    3.82500e+00    2.36514e+00
    3.85000e+00    2.37408e+00
    3.87500e+00    2.38198e+00
    3.90000e+00    2.38878e+00
    3.92500e+00    2.39444e+00
    3.95000e+00    2.39889e+00
    3.97500e+00    2.40208e+00
    4.00000e+00    2.40396e+00
    4.02500e+00    2.40448e+00
    4.05000e+00    2.40358e+00
    4.07500e+00    2.40122e+00
    4.10000e+00    2.39736e+00
    4.12500e+00    2.39195e+00
    4.15000e+00    2.38495e+00
    4.17500e+00    2.37633e+00
    4.20000e+00    2.36606e+00
    4.22500e+00    2.35412e+00
    4.25000e+00    2.34049e+00
    4.27500e+00    2.32515e+00
    4.30000e+00    2.30811e+00
    4.32500e+00    2.28936e+00
    4.35000e+00    2.26893e+00
    4.37500e+00    2.24681e+00
    4.40000e+00    2.22305e+00
    4.42500e+00    2.19768e+00
    4.45000e+00    2.17074e+00
    4.47500e+00    2.14228e+00
    4.50000e+00    2.11237e+00
    4.52500e+00    2.08107e+00
    4.55000e+00    2.04847e+00
    4.57500e+00    2.01463e+00
    4.60000e+00    1.97966e+00
    4.62500e+00    1.94365e+00
    4.65000e+00    1.90670e+00
    4.67500e+00    1.86892e+00
    4.70000e+00    1.83041e+00
    4.72500e+00    1.79128e+00
    4.75000e+00    1.75165e+00
    4.77500e+00    1.71163e+00
    4.80000e+00    1.67134e+00
    4.82500e+00    1.63087e+00
    4.85000e+00    1.59034e+00
    4.87500e+00    1.54985e+00
    4.90000e+00    1.50951e+00
    4.92500e+00    1.46940e+00
    4.95000e+00    1.42963e+00
    4.97500e+00    1.39027e+00
    5.00000e+00    1.35140e+00
    5.02500e+00    1.31310e+00
    5.05000e+00    1.27543e+00
    5.07500e+00    1.23844e+00
    5.10000e+00    1.20220e+00
    5.12500e+00    1.16674e+00
    5.15000e+00    1.13211e+00
    5.17500e+00    1.09834e+00
    5.20000e+00    1.06545e+00
    5.22500e+00    1.03347e+00
    5.25000e+00    1.00240e+00
    5.27500e+00    9.72272e-01
    5.30000e+00    9.43076e-01
    5.32500e+00    9.14818e-01
    5.35000e+00    8.87495e-01
    5.37500e+00    8.61103e-01
    5.40000e+00    8.35630e-01
    5.42500e+00    8.11067e-01
    5.45000e+00    7.87398e-01
    5.47500e+00    7.64607e-01
    5.50000e+00    7.42676e-01
    5.52500e+00    7.21586e-01
    5.55000e+00    7.01316e-01
    5.57500e+00    6.81845e-01
    5.60000e+00    6.63149e-01
    5.62500e+00    6.45207e-01
    5.65000e+00    6.27994e-01
    5.67500e+00    6.11488e-01
    5.70000e+00    5.95665e-01
    5.72500e+00    5.80502e-01
    5.75000e+00    5.65975e-01
    5.77500e+00    5.52062e-01
    5.80000e+00    5.38740e-01
    5.82500e+00    5.25988e-01
    5.85000e+00    5.13783e-01
    5.87500e+00    5.02104e-01
    5.90000e+00    4.90932e-01
    5.92500e+00    4.80247e-01
    5.95000e+00    4.70028e-01
    5.97500e+00    4.60258e-01
    6.00000e+00    4.50919e-01
    6.02500e+00    4.41993e-01
    6.05000e+00    4.33464e-01
    6.07500e+00    4.25316e-01
    6.10000e+00    4.17533e-01
    6.12500e+00    4.10100e-01
    6.15000e+00    4.03005e-01
    6.17500e+00    3.96232e-01
    6.20000e+00    3.89769e-01
    6.22500e+00    3.83604e-01
    6.25000e+00    3.77725e-01
    6.27500e+00    3.72120e-01
    6.30000e+00    3.66779e-01
    6.32500e+00    3.61691e-01
    6.35000e+00    3.56847e-01
    6.37500e+00    3.52237e-01
    6.40000e+00    3.47853e-01
    6.42500e+00    3.43685e-01
    6.45000e+00    3.39726e-01
    6.47500e+00    3.35968e-01
    6.50000e+00    3.32404e-01
    6.52500e+00    3.29026e-01
    6.55000e+00    3.25828e-01
    6.57500e+00    3.22804e-01
    6.60000e+00    3.19947e-01
    6.62500e+00    3.17252e-01
    6.65000e+00    3.14714e-01
    6.67500e+00    3.12327e-01
    6.70000e+00    3.10087e-01
    6.72500e+00    3.07988e-01
    6.75000e+00    3.06027e-01
    6.77500e+00    3.04198e-01
    6.80000e+00    3.02499e-01
    6.82500e+00    3.00925e-01
    6.85000e+00    2.99473e-01
    6.87500e+00    2.98139e-01
    6.90000e+00    2.96920e-01
    6.92500e+00    2.95813e-01
    6.95000e+00    2.94815e-01
    6.97500e+00    2.93924e-01
    7.00000e+00    2.93136e-01
    7.02500e+00    2.92449e-01
    7.05000e+00    2.91862e-01
    7.07500e+00    2.91371e-01
    7.10000e+00    2.90974e-01
    7.12500e+00    2.90670e-01
    7.15000e+00    2.90457e-01
    7.17500e+00    2.90333e-01
    7.20000e+00    2.90296e-01
    7.22500e+00    2.90345e-01
    7.25000e+00    2.90478e-01
    7.27500e+00    2.90694e-01
    7.30000e+00    2.90991e-01
    7.32500e+00    2.91369e-01
    7.35000e+00    2.91826e-01
    7.37500e+00    2.92362e-01
    7.40000e+00    2.92974e-01
    7.42500e+00    2.93663e-01
    7.45000e+00    2.94427e-01
    7.47500e+00    2.95266e-01
    7.50000e+00    2.96179e-01
    7.52500e+00    2.97165e-01
    7.55000e+00    2.98223e-01
    7.57500e+00    2.99354e-01
    7.60000e+00    3.00556e-01
    7.62500e+00    3.01829e-01
    7.65000e+00    3.03172e-01
    7.67500e+00    3.04586e-01
    7.70000e+00    3.06070e-01
    7.72500e+00    3.07624e-01
    7.75000e+00    3.09247e-01
    7.77500e+00    3.10939e-01
    7.80000e+00    3.12701e-01
    7.82500e+00    3.14531e-01
    7.85000e+00    3.16430e-01
    7.87500e+00    3.18399e-01
    7.90000e+00    3.20436e-01
    7.92500e+00    3.22542e-01
    7.95000e+00    3.24717e-01
    7.97500e+00    3.26961e-01
    8.00000e+00    3.29275e-01
    8.02500e+00    3.31658e-01
    8.05000e+00    3.34110e-01
    8.07500e+00    3.36632e-01
    8.10000e+00    3.39225e-01
    8.12500e+00    3.41887e-01
    8.15000e+00    3.44621e-01
    8.17500e+00    3.47425e-01
    8.20000e+00    3.50301e-01
    8.22500e+00    3.53248e-01
    8.25000e+00    3.56268e-01
    8.27500e+00    3.59360e-01
    8.30000e+00    3.62525e-01
    8.32500e+00    3.65764e-01
    8.35000e+00    3.69077e-01
    8.37500e+00    3.72464e-01
    8.40000e+00    3.75926e-01
    8.42500e+00    3.79465e-01
    8.45000e+00    3.83079e-01
    8.47500e+00    3.86771e-01
    8.50000e+00    3.90540e-01
    8.52500e+00    3.94388e-01
    8.55000e+00    3.98314e-01
    8.57500e+00    4.02320e-01
    8.60000e+00    4.06407e-01
    8.62500e+00    4.10575e-01
    8.65000e+00    4.14824e-01
    8.67500e+00    4.19157e-01
    8.70000e+00    4.23573e-01
    8.72500e+00    4.28074e-01
    8.75000e+00    4.32659e-01
    8.77500e+00    4.37331e-01
    8.80000e+00    4.42090e-01
    8.82500e+00    4.46937e-01
    8.85000e+00    4.51873e-01
    8.87500e+00    4.56899e-01
    8.90000e+00    4.62015e-01
    8.92500e+00    4.67223e-01
    8.95000e+00    4.72524e-01
    8.97500e+00    4.77919e-01
    9.00000e+00    4.83409e-01
    9.02500e+00    4.88995e-01
    9.05000e+00    4.94678e-01
    9.07500e+00    5.00459e-01
    9.10000e+00    5.06339e-01
    9.12500e+00    5.12320e-01
    9.15000e+00    5.18403e-01
    9.17500e+00    5.24588e-01
    9.20000e+00    5.30877e-01
    9.22500e+00    5.37271e-01
    9.25000e+00    5.43772e-01
    9.27500e+00    5.50380e-01
    9.30000e+00    5.57097e-01
    9.32500e+00    5.63924e-01
    9.35000e+00    5.70863e-01
    9.37500e+00    5.77914e-01
    9.40000e+00    5.85079e-01
    9.42500e+00    5.92360e-01
    9.45000e+00    5.99758e-01
    9.47500e+00    6.07273e-01
    9.50000e+00    6.14909e-01
    9.52500e+00    6.22665e-01
    9.55000e+00    6.30543e-01
    9.57500e+00    6.38545e-01
    9.60000e+00    6.46672e-01
    9.62500e+00    6.54926e-01
    9.65000e+00    6.63308e-01
    9.67500e+00    6.71819e-01
    9.70000e+00    6.80462e-01
    9.72500e+00    6.89236e-01
    9.75000e+00    6.98145e-01
    9.77500e+00    7.07189e-01
    9.80000e+00    7.16371e-01
    9.82500e+00    7.25690e-01
    9.85000e+00    7.35150e-01
    9.87500e+00    7.44752e-01
    9.90000e+00    7.54496e-01
    9.92500e+00    7.64385e-01
    9.95000e+00    7.74421e-01
    9.97500e+00    7.84604e-01
    1.00000e+01    7.94936e-01
    1.00250e+01    8.05419e-01
    1.00500e+01    8.16055e-01
    1.00750e+01    8.26844e-01
    1.01000e+01    8.37789e-01
    1.01250e+01    8.48891e-01
    1.01500e+01    8.60152e-01
    1.01750e+01    8.71572e-01
    1.02000e+01    8.83154e-01
    1.02250e+01    8.94898e-01
    1.02500e+01    9.06808e-01
    1.02750e+01    9.18883e-01
    1.03000e+01    9.31125e-01
    1.03250e+01    9.43536e-01
    1.03500e+01    9.56117e-01
    1.03750e+01    9.68869e-01
    1.04000e+01    9.81794e-01
    1.04250e+01    9.94893e-01
    1.04500e+01    1.00817e+00
    1.04750e+01    1.02162e+00
    1.05000e+01    1.03525e+00
    1.05250e+01    1.04905e+00
    1.05500e+01    1.06304e+00
    1.05750e+01    1.07721e+00
    1.06000e+01    1.09156e+00
    1.06250e+01    1.10609e+00
    1.06500e+01    1.12080e+00
    1.06750e+01    1.13570e+00
    1.07000e+01    1.15078e+00
    1.07250e+01    1.16605e+00
    1.07500e+01    1.18150e+00
    1.07750e+01    1.19714e+00
    1.08000e+01    1.21297e+00
    1.08250e+01    1.22898e+00
    1.08500e+01    1.24517e+00
    1.08750e+01    1.26156e+00
    1.09000e+01    1.27812e+00
    1.09250e+01    1.29488e+00
    1.09500e+01    1.31181e+00
    1.09750e+01    1.32893e+00
    1.10000e+01    1.34624e+00
    1.10250e+01    1.36372e+00
    1.10500e+01    1.38138e+00
    1.10750e+01    1.39923e+00
    1.11000e+01    1.41724e+00
    1.11250e+01    1.43543e+00
    1.11500e+01    1.45380e+00
    1.11750e+01    1.47233e+00
    1.12000e+01    1.49102e+00
    1.12250e+01    1.50988e+00
    1.12500e+01    1.52889e+00
    1.12750e+01    1.54806e+00
    1.13000e+01    1.56738e+00
    1.13250e+01    1.58685e+00
    1.13500e+01    1.60645e+00
    1.13750e+01    1.62618e+00
    1.14000e+01    1.64605e+00
    1.14250e+01    1.66603e+00
    1.14500e+01    1.68612e+00
    1.14750e+01    1.70632e+00
    1.15000e+01    1.72662e+00
    1.15250e+01    1.74700e+00
    1.15500e+01    1.76745e+00
    1.15750e+01    1.78797e+00
    1.16000e+01    1.80855e+00
    1.16250e+01    1.82917e+00
    1.16500e+01    1.84981e+00
    1.16750e+01    1.87048e+00
    1.17000e+01    1.89114e+00
    1.17250e+01    1.91178e+00
    1.17500e+01    1.93239e+00
    1.17750e+01    1.95295e+00
    1.18000e+01    1.97343e+00
    1.18250e+01    1.99383e+00
    1.18500e+01    2.01411e+00
    1.18750e+01    2.03426e+00
    1.19000e+01    2.05425e+00
    1.19250e+01    2.07405e+00
    1.19500e+01    2.09365e+00
    1.19750e+01    2.11300e+00
    1.20000e+01    2.13208e+00
    1.20250e+01    2.15086e+00
    1.20500e+01    2.16930e+00
    1.20750e+01    2.18737e+00
    1.21000e+01    2.20504e+00
    1.21250e+01    2.22227e+00
    1.21500e+01    2.23901e+00
    1.21750e+01    2.25523e+00
    1.22000e+01    2.27088e+00
    1.22250e+01    2.28592e+00
    1.22500e+01    2.30031e+00
    1.22750e+01    2.31399e+00
    1.23000e+01    2.32691e+00
    1.23250e+01    2.33904e+00
    1.23500e+01    2.35031e+00
    1.23750e+01    2.36067e+00
    1.24000e+01    2.37007e+00
    1.24250e+01    2.37845e+00
    1.24500e+01    2.38577e+00
    1.24750e+01    2.39196e+00
    1.25000e+01    2.39698e+00
    1.25250e+01    2.40076e+00
    1.25500e+01    2.40325e+00
    1.25750e+01    2.40441e+00
    1.26000e+01    2.40417e+00
    1.26250e+01    2.40250e+00
    1.26500e+01    2.39934e+00
    1.26750e+01    2.39465e+00
    1.27000e+01    2.38839e+00
    1.27250e+01    2.38053e+00
    1.27500e+01    2.37103e+00
    1.27750e+01    2.35986e+00
    1.28000e+01    2.34701e+00
    1.28250e+01    2.33247e+00
    1.28500e+01    2.31622e+00
    1.28750e+01    2.29826e+00
    1.29000e+01    2.27860e+00
    1.29250e+01    2.25726e+00
    1.29500e+01    2.23426e+00
    1.29750e+01    2.20963e+00
    1.30000e+01    2.18341e+00
    1.30250e+01    2.15565e+00
    1.30500e+01    2.12640e+00
    1.30750e+01    2.09574e+00
    1.31000e+01    2.06373e+00
    1.31250e+01    2.03045e+00
    1.31500e+01    1.99600e+00
    1.31750e+01    1.96046e+00
    1.32000e+01    1.92393e+00
    1.32250e+01    1.88652e+00
    1.32500e+01    1.84833e+00
    1.32750e+01    1.80948e+00
    1.33000e+01    1.77007e+00
    1.33250e+01    1.73022e+00
    1.33500e+01    1.69003e+00
    1.33750e+01    1.64963e+00
    1.34000e+01    1.60911e+00
    1.34250e+01    1.56859e+00
    1.34500e+01    1.52817e+00
    1.34750e+01    1.48794e+00
    1.35000e+01    1.44801e+00
    1.35250e+01    1.40844e+00
    1.35500e+01    1.36934e+00
    1.35750e+01    1.33077e+00
    1.36000e+01    1.29279e+00
    1.36250e+01    1.25548e+00
    1.36500e+01    1.21889e+00
    1.36750e+01    1.18307e+00
    1.37000e+01    1.14805e+00
    1.37250e+01    1.11388e+00
    1.37500e+01    1.08057e+00
    1.37750e+01    1.04817e+00
    1.38000e+01    1.01668e+00
    1.38250e+01    9.86114e-01
    1.38500e+01    9.56484e-01
    1.38750e+01    9.27791e-01
    1.39000e+01    9.00036e-01
    1.39250e+01    8.73214e-01
    1.39500e+01    8.47316e-01
    1.39750e+01    8.22333e-01
    1.40000e+01    7.98252e-01
    1.40250e+01    7.75056e-01
    1.40500e+01    7.52730e-01
    1.40750e+01    7.31253e-01
    1.41000e+01    7.10605e-01
    1.41250e+01    6.90767e-01
    1.41500e+01    6.71715e-01
    1.41750e+01    6.53426e-01
    1.42000e+01    6.35878e-01
    1.42250e+01    6.19048e-01
    1.42500e+01    6.02911e-01
    1.42750e+01    5.87445e-01
    1.43000e+01    5.72627e-01
    1.43250e+01    5.58432e-01
    1.43500e+01    5.44839e-01
    1.43750e+01    5.31826e-01
    1.44000e+01    5.19370e-01
    1.44250e+01    5.07450e-01
    1.44500e+01    4.96046e-01
    1.44750e+01    4.85137e-01
    1.45000e+01    4.74705e-01
    1.45250e+01    4.64729e-01
    1.45500e+01    4.55193e-01
    1.45750e+01    4.46078e-01
    1.46000e+01    4.37367e-01
    1.46250e+01    4.29044e-01
    1.46500e+01    4.21094e-01
    1.46750e+01    4.13501e-01
    1.47000e+01    4.06251e-01
    1.47250e+01    3.99330e-01
    1.47500e+01    3.92725e-01
    1.47750e+01    3.86424e-01
    1.48000e+01    3.80413e-01
    1.48250e+01    3.74683e-01
    1.48500e+01    3.69221e-01
    1.48750e+01    3.64017e-01
    1.49000e+01    3.59062e-01
    1.49250e+01    3.54344e-01
    1.49500e+01    3.49857e-01
    1.49750e+01    3.45589e-01
    1.50000e+01    3.41535e-01
    1.50250e+01    3.37684e-01
    1.50500e+01    3.34031e-01
    1.50750e+01    3.30568e-01
    1.51000e+01    3.27287e-01
    1.51250e+01    3.24183e-01
    1.51500e+01    3.21250e-01
    1.51750e+01    3.18481e-01
    1.52000e+01    3.15871e-01
    1.52250e+01    3.13414e-01
    1.52500e+01    3.11107e-01
    1.52750e+01    3.08943e-01
    1.53000e+01    3.06918e-01
    1.53250e+01    3.05029e-01
    1.53500e+01    3.03270e-01
    1.53750e+01    3.01639e-01
    1.54000e+01    3.00131e-01
    1.54250e+01    2.98742e-01
    1.54500e+01    2.97471e-01
    1.54750e+01    2.96312e-01
    1.55000e+01    2.95264e-01
    1.55250e+01    2.94324e-01
    1.55500e+01    2.93488e-01
    1.55750e+01    2.92755e-01
    1.56000e+01    2.92122e-01
    1.56250e+01    2.91586e-01
    1.56500e+01    2.91146e-01
    1.56750e+01    2.90800e-01
    1.57000e+01    2.90545e-01
    1.57250e+01    2.90379e-01
    1.57500e+01    2.90302e-01
    1.57750e+01    2.90311e-01
    1.58000e+01    2.90406e-01
    1.58250e+01    2.90583e-01
    1.58500e+01    2.90843e-01
    1.58750e+01    2.91184e-01
    1.59000e+01    2.91605e-01
    1.59250e+01    2.92104e-01
    1.59500e+01    2.92681e-01
    1.59750e+01    2.93335e-01
    1.60000e+01    2.94064e-01
    1.60250e+01    2.94868e-01
    1.60500e+01    2.95747e-01
    1.60750e+01    2.96699e-01
    1.61000e+01    2.97724e-01
    1.61250e+01    2.98821e-01
    1.61500e+01    2.99990e-01
    1.61750e+01    3.01230e-01
    1.62000e+01    3.02541e-01
    1.62250e+01    3.03922e-01
    1.62500e+01    3.05374e-01
    1.62750e+01    3.06895e-01
    1.63000e+01    3.08486e-01
    1.63250e+01    3.10147e-01
    1.63500e+01    3.11876e-01
    1.63750e+01    3.13674e-01
    1.64000e+01    3.15542e-01
    1.64250e+01    3.17478e-01
    1.64500e+01    3.19484e-01
    1.64750e+01    3.21558e-01
    1.65000e+01    3.23701e-01
    1.65250e+01    3.25913e-01
    1.65500e+01    3.28195e-01
    1.65750e+01    3.30545e-01
    1.66000e+01    3.32965e-01
    1.66250e+01    3.35455e-01
    1.66500e+01    3.38015e-01
    1.66750e+01    3.40645e-01
    1.67000e+01    3.43346e-01
    1.67250e+01    3.46117e-01
    1.67500e+01    3.48960e-01
    1.67750e+01    3.51874e-01
    1.68000e+01    3.54860e-01
    1.68250e+01    3.57918e-01
    1.68500e+01    3.61050e-01
    1.68750e+01    3.64254e-01
    1.69000e+01    3.67533e-01
    1.69250e+01    3.70885e-01
    1.69500e+01    3.74313e-01
    1.69750e+01    3.77816e-01
    1.70000e+01    3.81395e-01
    1.70250e+01    3.85051e-01
    1.70500e+01    3.88784e-01
    1.70750e+01    3.92596e-01
    1.71000e+01    3.96485e-01
    1.71250e+01    4.00455e-01
    1.71500e+01    4.04504e-01
    1.71750e+01    4.08634e-01
    1.72000e+01    4.12846e-01
    1.72250e+01    4.17140e-01
    1.72500e+01    4.21517e-01
    1.72750e+01    4.25978e-01
    1.73000e+01    4.30524e-01
    1.73250e+01    4.35156e-01
    1.73500e+01    4.39875e-01
    1.73750e+01    4.44681e-01
    1.74000e+01    4.49575e-01
    1.74250e+01    4.54559e-01
    1.74500e+01    4.59634e-01
    1.74750e+01    4.64799e-01
    1.75000e+01    4.70057e-01
    1.75250e+01    4.75409e-01
    1.75500e+01    4.80854e-01
    1.75750e+01    4.86396e-01
    1.76000e+01    4.92033e-01
    1.76250e+01    4.97769e-01
    1.76500e+01    5.03603e-01
    1.76750e+01    5.09537e-01
    1.77000e+01    5.15572e-01
    1.77250e+01    5.21710e-01
    1.77500e+01    5.27950e-01
    1.77750e+01    5.34296e-01
    1.78000e+01    5.40747e-01
    1.78250e+01    5.47305e-01
    1.78500e+01    5.53971e-01
    1.78750e+01    5.60747e-01
    1.79000e+01    5.67634e-01
    1.79250e+01    5.74633e-01
    1.79500e+01    5.81746e-01
    1.79750e+01    5.88973e-01
    1.80000e+01    5.96316e-01
    1.80250e+01    6.03777e-01
    1.80500e+01    6.11357e-01
    1.80750e+01    6.19057e-01
    1.81000e+01    6.26878e-01
    1.81250e+01    6.34823e-01
    1.81500e+01    6.42892e-01
    1.81750e+01    6.51087e-01
    1.82000e+01    6.59409e-01
    1.82250e+01    6.67860e-01
    1.82500e+01    6.76442e-01
    1.82750e+01    6.85155e-01
    1.83000e+01    6.94001e-01
    1.83250e+01    7.02983e-01
    1.83500e+01    7.12100e-01
    1.83750e+01    7.21356e-01
    1.84000e+01    7.30751e-01
    1.84250e+01    7.40286e-01
    1.84500e+01    7.49964e-01
    1.84750e+01    7.59786e-01
    1.85000e+01    7.69754e-01
    1.85250e+01    7.79868e-01
    1.85500e+01    7.90131e-01
    1.85750e+01    8.00544e-01
    1.86000e+01    8.11109e-01
    1.86250e+01    8.21827e-01
    1.86500e+01    8.32700e-01
    1.86750e+01    8.43729e-01
    1.87000e+01    8.54916e-01
    1.87250e+01    8.66262e-01
    1.87500e+01    8.77768e-01
    1.87750e+01    8.89437e-01
    1.88000e+01    9.01270e-01
    1.88250e+01    9.13268e-01
    1.88500e+01    9.25433e-01
    1.88750e+01    9.37765e-01
    1.89000e+01    9.50268e-01
    1.89250e+01    9.62940e-01
    1.89500e+01    9.75785e-01
    1.89750e+01    9.88804e-01
    1.90000e+01    1.00200e+00
    1.90250e+01    1.01537e+00
    1.90500e+01    1.02891e+00
    1.90750e+01    1.04264e+00
    1.91000e+01    1.05654e+00
    1.91250e+01    1.07062e+00
    1.91500e+01    1.08489e+00
    1.91750e+01    1.09933e+00
    1.92000e+01    1.11396e+00
    1.92250e+01    1.12877e+00
    1.92500e+01    1.14377e+00
    1.92750e+01    1.15895e+00
    1.93000e+01    1.17432e+00
    1.93250e+01    1.18987e+00
    1.93500e+01    1.20561e+00
    1.93750e+01    1.22154e+00
    1.94000e+01    1.23765e+00
    1.94250e+01    1.25394e+00
    1.94500e+01    1.27043e+00
    1.94750e+01    1.28709e+00
    1.95000e+01    1.30395e+00
    1.95250e+01    1.32098e+00
    1.95500e+01    1.33820e+00
    1.95750e+01    1.35560e+00
    1.96000e+01    1.37318e+00
    1.96250e+01    1.39094e+00
    1.96500e+01    1.40887e+00
    1.96750e+01    1.42699e+00
    1.97000e+01    1.44527e+00
    1.97250e+01    1.46372e+00
    1.97500e+01    1.48234e+00
    1.97750e+01    1.50112e+00
    1.98000e+01    1.52007e+00
    1.98250e+01    1.53917e+00
    1.98500e+01    1.55842e+00
    1.98750e+01    1.57781e+00
    1.99000e+01    1.59735e+00
    1.99250e+01    1.61703e+00
    1.99500e+01    1.63683e+00
    1.99750e+01    1.65676e+00
    2.00000e+01    1.67680e+00
    2.00250e+01    1.69695e+00
    2.00500e+01    1.71720e+00
    2.00750e+01    1.73755e+00
    2.01000e+01    1.75797e+00
    2.01250e+01    1.77846e+00
    2.01500e+01    1.79901e+00
    2.01750e+01    1.81961e+00
    2.02000e+01    1.84025e+00
    2.02250e+01    1.86090e+00
    2.02500e+01    1.88157e+00
    2.02750e+01    1.90222e+00
    2.03000e+01    1.92285e+00
    2.03250e+01    1.94343e+00
    2.03500e+01    1.96395e+00
    2.03750e+01    1.98440e+00
    2.04000e+01    2.00473e+00
    2.04250e+01    2.02495e+00
    2.04500e+01    2.04501e+00
    2.04750e+01    2.06491e+00
    2.05000e+01    2.08460e+00
    2.05250e+01    2.10406e+00
    2.05500e+01    2.12327e+00
    2.05750e+01    2.14220e+00
    2.06000e+01    2.16080e+00
    2.06250e+01    2.17905e+00
    2.06500e+01    2.19691e+00
    2.06750e+01    2.21435e+00
    2.07000e+01    2.23132e+00
    2.07250e+01    2.24778e+00
    2.07500e+01    2.26370e+00
    2.07750e+01    2.27903e+00
    2.08000e+01    2.29373e+00
    2.08250e+01    2.30774e+00
    2.08500e+01    2.32102e+00
    2.08750e+01    2.33352e+00
    2.09000e+01    2.34519e+00
    2.09250e+01    2.35598e+00
    2.09500e+01    2.36584e+00
    2.09750e+01    2.37470e+00
    2.10000e+01    2.38252e+00
    2.10250e+01    2.38924e+00
    2.10500e+01    2.39481e+00
    2.10750e+01    2.39917e+00
    2.11000e+01    2.40226e+00
    2.11250e+01    2.40404e+00
    2.11500e+01    2.40446e+00
    2.11750e+01    2.40346e+00
    2.12000e+01    2.40099e+00
    2.12250e+01    2.39702e+00
    2.12500e+01    2.39149e+00
    2.12750e+01    2.38437e+00
    2.13000e+01    2.37563e+00
    2.13250e+01    2.36524e+00
    2.13500e+01    2.35318e+00
    2.13750e+01    2.33942e+00
    2.14000e+01    2.32396e+00
    2.14250e+01    2.30679e+00
    2.14500e+01    2.28792e+00
    2.14750e+01    2.26736e+00
    2.15000e+01    2.24512e+00
    2.15250e+01    2.22124e+00
    2.15500e+01    2.19575e+00
    2.15750e+01    2.16870e+00
    2.16000e+01    2.14013e+00
    2.16250e+01    2.11012e+00
    2.16500e+01    2.07872e+00
    2.16750e+01    2.04602e+00
    2.17000e+01    2.01210e+00
    2.17250e+01    1.97705e+00
    2.17500e+01    1.94097e+00
    2.17750e+01    1.90395e+00
    2.18000e+01    1.86611e+00
    2.18250e+01    1.82755e+00
    2.18500e+01    1.78839e+00
    2.18750e+01    1.74872e+00
    2.19000e+01    1.70868e+00
    2.19250e+01    1.66836e+00
    2.19500e+01    1.62789e+00
    2.19750e+01    1.58736e+00
    2.20000e+01    1.54688e+00
    2.20250e+01    1.50655e+00
    2.20500e+01    1.46647e+00
    2.20750e+01    1.42672e+00
    2.21000e+01    1.38739e+00
    2.21250e+01    1.34856e+00
    2.21500e+01    1.31031e+00
    2.21750e+01    1.27268e+00
    2.22000e+01    1.23575e+00
    2.22250e+01    1.19957e+00
    2.22500e+01    1.16417e+00
    2.22750e+01    1.12960e+00
    2.23000e+01    1.09589e+00
    2.23250e+01    1.06307e+00
    2.23500e+01    1.03115e+00
    2.23750e+01    1.00016e+00
    2.24000e+01    9.70093e-01
    2.24250e+01    9.40966e-01
    2.24500e+01    9.12777e-01
    2.24750e+01    8.85523e-01
    2.25000e+01    8.59199e-01
    2.25250e+01    8.33794e-01
    2.25500e+01    8.09296e-01
    2.25750e+01    7.85692e-01
    2.26000e+01    7.62965e-01
    2.26250e+01    7.41097e-01
    2.26500e+01    7.20068e-01
    2.26750e+01    6.99858e-01
    2.27000e+01    6.80444e-01
    2.27250e+01    6.61805e-01
    2.27500e+01    6.43917e-01
    2.27750e+01    6.26757e-01
    2.28000e+01    6.10302e-01
    2.28250e+01    5.94528e-01
    2.28500e+01    5.79412e-01
    2.28750e+01    5.64932e-01
    2.29000e+01    5.51063e-01
    2.29250e+01    5.37784e-01
    2.29500e+01    5.25072e-01
    2.29750e+01    5.12906e-01
    2.30000e+01    5.01266e-01
    2.30250e+01    4.90130e-01
    2.30500e+01    4.79480e-01
    2.30750e+01    4.69295e-01
    2.31000e+01    4.59557e-01
    2.31250e+01    4.50249e-01
    2.31500e+01    4.41353e-01
    2.31750e+01    4.32852e-01
    2.32000e+01    4.24731e-01
    2.32250e+01    4.16975e-01
    2.32500e+01    4.09567e-01
    2.32750e+01    4.02496e-01
    2.33000e+01    3.95746e-01
    2.33250e+01    3.89306e-01
    2.33500e+01    3.83162e-01
    2.33750e+01    3.77303e-01
    2.34000e+01    3.71718e-01
    2.34250e+01    3.66396e-01
    2.34500e+01    3.61327e-01
    2.34750e+01    3.56501e-01
    2.35000e+01    3.51908e-01
    2.35250e+01    3.47539e-01
    2.35500e+01    3.43387e-01
    2.35750e+01    3.39443e-01
    2.36000e+01    3.35699e-01
    2.36250e+01    3.32149e-01
    2.36500e+01    3.28785e-01
    2.36750e+01    3.25600e-01
    2.37000e+01    3.22588e-01
    2.37250e+01    3.19743e-01
    2.37500e+01    3.17060e-01
    2.37750e+01    3.14534e-01
    2.38000e+01    3.12158e-01
    2.38250e+01    3.09928e-01
    2.38500e+01    3.07839e-01
    2.38750e+01    3.05888e-01
    2.39000e+01    3.04069e-01
    2.39250e+01    3.02379e-01
    2.39500e+01    3.00814e-01
    2.39750e+01    2.99371e-01
    2.40000e+01    2.98045e-01
    2.40250e+01    2.96835e-01
    2.40500e+01    2.95736e-01
    2.40750e+01    2.94746e-01
    2.41000e+01    2.93862e-01
    2.41250e+01    2.93082e-01
    2.41500e+01    2.92403e-01
    2.41750e+01    2.91822e-01
    2.42000e+01    2.91338e-01
    2.42250e+01    2.90949e-01
    2.42500e+01    2.90651e-01
    2.42750e+01    2.90445e-01
    2.43000e+01    2.90327e-01
    2.43250e+01    2.90296e-01
    2.43500e+01    2.90352e-01
    2.43750e+01    2.90491e-01
    2.44000e+01    2.90713e-01
    2.44250e+01    2.91016e-01
    2.44500e+01    2.91400e-01
    2.44750e+01    2.91863e-01
    2.45000e+01    2.92404e-01
    2.45250e+01    2.93022e-01
    2.45500e+01    2.93717e-01
    2.45750e+01    2.94486e-01
    2.46000e+01    2.95331e-01
    2.46250e+01    2.96249e-01
    2.46500e+01    2.97240e-01
    2.46750e+01    2.98304e-01
    2.47000e+01    2.99439e-01
    2.47250e+01    3.00647e-01
    2.47500e+01    3.01925e-01
    2.47750e+01    3.03274e-01
    2.48000e+01    3.04693e-01
    2.48250e+01    3.06182e-01
    2.48500e+01    3.07741e-01
    2.48750e+01    3.09369e-01
    2.49000e+01    3.11066e-01
    2.49250e+01    3.12833e-01
    2.49500e+01    3.14668e-01
    2.49750e+01    3.16573e-01
    2.50000e+01    3.18546e-01
    2.50250e+01    3.20588e-01
    2.50500e+01    3.22700e-01
    2.50750e+01    3.24880e-01
    2.51000e+01    3.27129e-01
    2.51250e+01    3.29448e-01
    2.51500e+01    3.31836e-01
    2.51750e+01    3.34293e-01
    2.52000e+01    3.36821e-01
    2.52250e+01    3.39418e-01
    2.52500e+01    3.42086e-01
    2.52750e+01    3.44824e-01
    2.53000e+01    3.47634e-01
    2.53250e+01    3.50515e-01
    2.53500e+01    3.53468e-01
    2.53750e+01    3.56492e-01
    2.54000e+01    3.59590e-01
    2.54250e+01    3.62761e-01
    2.54500e+01    3.66005e-01
    2.54750e+01    3.69323e-01
    2.55000e+01    3.72716e-01
    2.55250e+01    3.76184e-01
    2.55500e+01    3.79728e-01
    2.55750e+01    3.83348e-01
    2.56000e+01    3.87045e-01
    2.56250e+01    3.90820e-01
    2.56500e+01    3.94674e-01
    2.56750e+01    3.98606e-01
    2.57000e+01    4.02618e-01
    2.57250e+01    4.06711e-01
    2.57500e+01    4.10884e-01
    2.57750e+01    4.15140e-01
    2.58000e+01    4.19479e-01
    2.58250e+01    4.23901e-01
    2.58500e+01    4.28408e-01
    2.58750e+01    4.33000e-01
    2.59000e+01    4.37678e-01
    2.59250e+01    4.42444e-01
    2.59500e+01    4.47297e-01
    2.59750e+01    4.52239e-01
    2.60000e+01    4.57272e-01
    2.60250e+01    4.62395e-01
    2.60500e+01    4.67610e-01
    2.60750e+01    4.72918e-01
    2.61000e+01    4.78320e-01
    2.61250e+01    4.83817e-01
    2.61500e+01    4.89410e-01
    2.61750e+01    4.95100e-01
    2.62000e+01    5.00888e-01
    2.62250e+01    5.06776e-01
    2.62500e+01    5.12764e-01
    2.62750e+01    5.18854e-01
    2.63000e+01    5.25047e-01
    2.63250e+01    5.31343e-01
    2.63500e+01    5.37745e-01
    2.63750e+01    5.44254e-01
    2.64000e+01    5.50870e-01
    2.64250e+01    5.57595e-01
    2.64500e+01    5.64430e-01
    2.64750e+01    5.71377e-01
    2.65000e+01    5.78437e-01
    2.65250e+01    5.85611e-01
    2.65500e+01    5.92900e-01
    2.65750e+01    6.00306e-01
    2.66000e+01    6.07831e-01
    2.66250e+01    6.15475e-01
    2.66500e+01    6.23240e-01
    2.66750e+01    6.31127e-01
    2.67000e+01    6.39138e-01
    2.67250e+01    6.47275e-01
    2.67500e+01    6.55538e-01
    2.67750e+01    6.63929e-01
    2.68000e+01    6.72450e-01
    2.68250e+01    6.81102e-01
    2.68500e+01    6.89887e-01
    2.68750e+01    6.98805e-01
    2.69000e+01    7.07860e-01
    2.69250e+01    7.17051e-01
    2.69500e+01    7.26381e-01
    2.69750e+01    7.35851e-01
    2.70000e+01    7.45463e-01
    2.70250e+01    7.55218e-01
    2.70500e+01    7.65118e-01
    2.70750e+01    7.75164e-01
    2.71000e+01    7.85358e-01
    2.71250e+01    7.95702e-01
    2.71500e+01    8.06196e-01
    2.71750e+01    8.16843e-01
    2.72000e+01    8.27644e-01
    2.72250e+01    8.38600e-01
    2.72500e+01    8.49714e-01
    2.72750e+01    8.60986e-01
    2.73000e+01    8.72418e-01
    2.73250e+01    8.84012e-01
    2.73500e+01    8.95768e-01
    2.73750e+01    9.07690e-01
    2.74000e+01    9.19777e-01
    2.74250e+01    9.32031e-01
    2.74500e+01    9.44455e-01
    2.74750e+01    9.57048e-01
    2.75000e+01    9.69813e-01
    2.75250e+01    9.82751e-01
    2.75500e+01    9.95863e-01
    2.75750e+01    1.00915e+00
    2.76000e+01    1.02261e+00
    2.76250e+01    1.03626e+00
    2.76500e+01    1.05008e+00
    2.76750e+01    1.06408e+00
    2.77000e+01    1.07826e+00
    2.77250e+01    1.09262e+00
    2.77500e+01    1.10716e+00
    2.77750e+01    1.12189e+00
    2.78000e+01    1.13680e+00
    2.78250e+01    1.15190e+00
    2.78500e+01    1.16718e+00
    2.78750e+01    1.18265e+00
    2.79000e+01    1.19830e+00
    2.79250e+01    1.21414e+00
    2.79500e+01    1.23016e+00
    2.79750e+01    1.24637e+00
    2.80000e+01    1.26277e+00
    2.80250e+01    1.27935e+00
    2.80500e+01    1.29612e+00
    2.80750e+01    1.31307e+00
    2.81000e+01    1.33020e+00
    2.81250e+01    1.34752e+00
    2.81500e+01    1.36501e+00
    2.81750e+01    1.38269e+00
    2.82000e+01    1.40054e+00
    2.82250e+01    1.41857e+00
    2.82500e+01    1.43678e+00
    2.82750e+01    1.45515e+00
    2.83000e+01    1.47369e+00
    2.83250e+01    1.49240e+00
    2.83500e+01    1.51127e+00
    2.83750e+01    1.53030e+00
    2.84000e+01    1.54948e+00
    2.84250e+01    1.56881e+00
    2.84500e+01    1.58828e+00
    2.84750e+01    1.60790e+00
    2.85000e+01    1.62764e+00
    2.85250e+01    1.64751e+00
    2.85500e+01    1.66750e+00
    2.85750e+01    1.68760e+00
    2.86000e+01    1.70781e+00
    2.86250e+01    1.72811e+00
    2.86500e+01    1.74850e+00
    2.86750e+01    1.76896e+00
    2.87000e+01    1.78949e+00
    2.87250e+01    1.81007e+00
    2.87500e+01    1.83069e+00
    2.87750e+01    1.85133e+00
    2.88000e+01    1.87199e+00
    2.88250e+01    1.89265e+00
    2.88500e+01    1.91330e+00
    2.88750e+01    1.93390e+00
    2.89000e+01    1.95446e+00
    2.89250e+01    1.97494e+00
    2.89500e+01    1.99533e+00
    2.89750e+01    2.01560e+00
    2.90000e+01    2.03574e+00
    2.90250e+01    2.05571e+00
    2.90500e+01    2.07550e+00
    2.90750e+01    2.09508e+00
    2.91000e+01    2.11441e+00
    2.91250e+01    2.13347e+00
    2.91500e+01    2.15222e+00
    2.91750e+01    2.17064e+00
    2.92000e+01    2.18869e+00
    2.92250e+01    2.20632e+00
    2.92500e+01    2.22352e+00
    2.92750e+01    2.24022e+00
    2.93000e+01    2.25640e+00
    2.93250e+01    2.27201e+00
    2.93500e+01    2.28700e+00
    2.93750e+01    2.30134e+00
    2.94000e+01    2.31496e+00
    2.94250e+01    2.32783e+00
    2.94500e+01    2.33989e+00
    2.94750e+01    2.35110e+00
    2.95000e+01    2.36139e+00
    2.95250e+01    2.37072e+00
    2.95500e+01    2.37903e+00
    2.95750e+01    2.38627e+00
    2.96000e+01    2.39237e+00
    2.96250e+01    2.39730e+00
    2.96500e+01    2.40099e+00
    2.96750e+01    2.40339e+00
    2.97000e+01    2.40444e+00
    2.97250e+01    2.40410e+00
    2.97500e+01    2.40232e+00
    2.97750e+01    2.39905e+00
    2.98000e+01    2.39424e+00
    2.98250e+01    2.38787e+00
    2.98500e+01    2.37988e+00
    2.98750e+01    2.37026e+00
    2.99000e+01    2.35897e+00
    2.99250e+01    2.34600e+00
    2.99500e+01    2.33133e+00
    2.99750e+01    2.31495e+00
    3.00000e+01    2.29687e+00
    3.00250e+01    2.27709e+00
    3.00500e+01    2.25563e+00
    3.00750e+01    2.23250e+00
    3.01000e+01    2.20776e+00
    3.01250e+01    2.18142e+00
    3.01500e+01    2.15355e+00
    3.01750e+01    2.12420e+00
    3.02000e+01    2.09343e+00
    3.02250e+01    2.06132e+00
    3.02500e+01    2.02796e+00
    3.02750e+01    1.99342e+00
    3.03000e+01    1.95780e+00
    3.03250e+01    1.92121e+00
    3.03500e+01    1.88374e+00
    3.03750e+01    1.84550e+00
    3.04000e+01    1.80660e+00
    3.04250e+01    1.76715e+00
    3.04500e+01    1.72727e+00
    3.04750e+01    1.68707e+00
    3.05000e+01    1.64665e+00
    3.05250e+01    1.60613e+00
    3.05500e+01    1.56562e+00
    3.05750e+01    1.52521e+00
    3.06000e+01    1.48500e+00
    3.06250e+01    1.44508e+00
    3.06500e+01    1.40555e+00
    3.06750e+01    1.36648e+00
    3.07000e+01    1.32795e+00
    3.07250e+01    1.29003e+00
    3.07500e+01    1.25277e+00
    3.07750e+01    1.21623e+00
    3.08000e+01    1.18047e+00
    3.08250e+01    1.14551e+00
    3.08500e+01    1.11140e+00
    3.08750e+01    1.07816e+00
    3.09000e+01    1.04582e+00
    3.09250e+01    1.01440e+00
    3.09500e+01    9.83904e-01
    3.09750e+01    9.54342e-01
    3.10000e+01    9.25719e-01
    3.10250e+01    8.98033e-01
    3.10500e+01    8.71278e-01
    3.10750e+01    8.45449e-01
    3.11000e+01    8.20533e-01
    3.11250e+01    7.96517e-01
    3.11500e+01    7.73386e-01
    3.11750e+01    7.51122e-01
    3.12000e+01    7.29707e-01
    3.12250e+01    7.09120e-01
    3.12500e+01    6.89340e-01
    3.12750e+01    6.70344e-01
    3.13000e+01    6.52111e-01
    3.13250e+01    6.34617e-01
    3.13500e+01    6.17838e-01
    3.13750e+01    6.01752e-01
    3.14000e+01    5.86334e-01
    3.14250e+01    5.71562e-01
    3.14500e+01    5.57413e-01
    3.14750e+01    5.43863e-01
    3.15000e+01    5.30891e-01
    3.15250e+01    5.18475e-01
    3.15500e+01    5.06594e-01
    3.15750e+01    4.95227e-01
    3.16000e+01    4.84355e-01
    3.16250e+01    4.73956e-01
    3.16500e+01    4.64014e-01
    3.16750e+01    4.54509e-01
    3.17000e+01    4.45424e-01
    3.17250e+01    4.36742e-01
    3.17500e+01    4.28447e-01
    3.17750e+01    4.20523e-01
    3.18000e+01    4.12956e-01
    3.18250e+01    4.05731e-01
    3.18500e+01    3.98834e-01
    3.18750e+01    3.92252e-01
    3.19000e+01    3.85972e-01
    3.19250e+01    3.79983e-01
    3.19500e+01    3.74272e-01
    3.19750e+01    3.68830e-01
    3.20000e+01    3.63645e-01
    3.20250e+01    3.58707e-01
    3.20500e+01    3.54007e-01
    3.20750e+01    3.49535e-01
    3.21000e+01    3.45284e-01
    3.21250e+01    3.41245e-01
    3.21500e+01    3.37409e-01
    3.21750e+01    3.33770e-01
    3.22000e+01    3.30320e-01
    3.22250e+01    3.27053e-01
    3.22500e+01    3.23962e-01
    3.22750e+01    3.21041e-01
    3.23000e+01    3.18284e-01
    3.23250e+01    3.15685e-01
    3.23500e+01    3.13240e-01
    3.23750e+01    3.10943e-01
    3.24000e+01    3.08789e-01
    3.24250e+01    3.06775e-01
    3.24500e+01    3.04895e-01
    3.24750e+01    3.03146e-01
    3.25000e+01    3.01524e-01
    3.25250e+01    3.00025e-01
    3.25500e+01    2.98645e-01
    3.25750e+01    2.97382e-01
    3.26000e+01    2.96231e-01
    3.26250e+01    2.95191e-01
    3.26500e+01    2.94259e-01
    3.26750e+01    2.93431e-01
    3.27000e+01    2.92705e-01
    3.27250e+01    2.92079e-01
    3.27500e+01    2.91551e-01
    3.27750e+01    2.91117e-01
    3.28000e+01    2.90778e-01
    3.28250e+01    2.90529e-01
    3.28500e+01    2.90371e-01
    3.28750e+01    2.90300e-01
    3.29000e+01    2.90315e-01
    3.29250e+01    2.90416e-01
    3.29500e+01    2.90600e-01
    3.29750e+01    2.90866e-01
    3.30000e+01    2.91212e-01
    3.30250e+01    2.91639e-01
    3.30500e+01    2.92144e-01
    3.30750e+01    2.92726e-01
    3.31000e+01    2.93386e-01
    3.31250e+01    2.94121e-01
    3.31500e+01    2.94930e-01
    3.31750e+01    2.95814e-01
    3.32000e+01    2.96772e-01
    3.32250e+01    2.97802e-01
    3.32500e+01    2.98904e-01
    3.32750e+01    3.00079e-01
    3.33000e+01    3.01324e-01
    3.33250e+01    3.02640e-01
    3.33500e+01    3.04027e-01
    3.33750e+01    3.05483e-01
    3.34000e+01    3.07010e-01
    3.34250e+01    3.08606e-01
    3.34500e+01    3.10271e-01
    3.34750e+01    3.12006e-01
    3.35000e+01    3.13809e-01
    3.35250e+01    3.15682e-01
    3.35500e+01    3.17623e-01
    3.35750e+01    3.19634e-01
    3.36000e+01    3.21713e-01
    3.36250e+01    3.23861e-01
    3.36500e+01    3.26078e-01
    3.36750e+01    3.28365e-01
    3.37000e+01    3.30721e-01
    3.37250e+01    3.33146e-01
    3.37500e+01    3.35641e-01
    3.37750e+01    3.38206e-01
    3.38000e+01    3.40841e-01
    3.38250e+01    3.43547e-01
    3.38500e+01    3.46324e-01
    3.38750e+01    3.49171e-01
    3.39000e+01    3.52091e-01
    3.39250e+01    3.55082e-01
    3.39500e+01    3.58146e-01
    3.39750e+01    3.61283e-01
    3.40000e+01    3.64493e-01
    3.40250e+01    3.67777e-01
    3.40500e+01    3.71135e-01
    3.40750e+01    3.74568e-01
    3.41000e+01    3.78077e-01
    3.41250e+01    3.81662e-01
    3.41500e+01    3.85323e-01
    3.41750e+01    3.89062e-01
    3.42000e+01    3.92879e-01
    3.42250e+01    3.96775e-01
    3.42500e+01    4.00750e-01
    3.42750e+01    4.04805e-01
    3.43000e+01    4.08941e-01
    3.43250e+01    4.13158e-01
    3.43500e+01    4.17459e-01
    3.43750e+01    4.21842e-01
    3.44000e+01    4.26310e-01
    3.44250e+01    4.30862e-01
    3.44500e+01    4.35500e-01
    3.44750e+01    4.40225e-01
    3.45000e+01    4.45038e-01
    3.45250e+01    4.49939e-01
    3.45500e+01    4.54929e-01
    3.45750e+01    4.60010e-01
    3.46000e+01    4.65183e-01
    3.46250e+01    4.70447e-01
    3.46500e+01    4.75806e-01
    3.46750e+01    4.81258e-01
    3.47000e+01    4.86807e-01
    3.47250e+01    4.92452e-01
    3.47500e+01    4.98194e-01
    3.47750e+01    5.04036e-01
    3.48000e+01    5.09977e-01
    3.48250e+01    5.16020e-01
    3.48500e+01    5.22165e-01
    3.48750e+01    5.28413e-01
    3.49000e+01    5.34766e-01
    3.49250e+01    5.41225e-01
    3.49500e+01    5.47791e-01
    3.49750e+01    5.54466e-01
    3.50000e+01    5.61250e-01
    3.50250e+01    5.68145e-01
    3.50500e+01    5.75152e-01
    3.50750e+01    5.82273e-01
    3.51000e+01    5.89509e-01
    3.51250e+01    5.96861e-01
    3.51500e+01    6.04330e-01
    3.51750e+01    6.11919e-01
    3.52000e+01    6.19627e-01
    3.52250e+01    6.27458e-01
    3.52500e+01    6.35412e-01
    3.52750e+01    6.43490e-01
    3.53000e+01    6.51694e-01
    3.53250e+01    6.60026e-01
    3.53500e+01    6.68487e-01
    3.53750e+01    6.77078e-01
    3.54000e+01    6.85801e-01
    3.54250e+01    6.94657e-01
    3.54500e+01    7.03648e-01
    3.54750e+01    7.12776e-01
    3.55000e+01    7.22042e-01
    3.55250e+01    7.31447e-01
    3.55500e+01    7.40993e-01
    3.55750e+01    7.50681e-01
    3.56000e+01    7.60514e-01
    3.56250e+01    7.70492e-01
    3.56500e+01    7.80618e-01
    3.56750e+01    7.90892e-01
    3.57000e+01    8.01316e-01
    3.57250e+01    8.11892e-01
    3.57500e+01    8.22621e-01
    3.57750e+01    8.33505e-01
    3.58000e+01    8.44546e-01
    3.58250e+01    8.55744e-01
    3.58500e+01    8.67102e-01
    3.58750e+01    8.78621e-01
    3.59000e+01    8.90302e-01
    3.59250e+01    9.02147e-01
    3.59500e+01    9.14157e-01
    3.59750e+01    9.26334e-01
    3.60000e+01    9.38679e-01
    3.60250e+01    9.51193e-01
    3.60500e+01    9.63879e-01
    3.60750e+01    9.76736e-01
    3.61000e+01    9.89767e-01
    3.61250e+01    1.00297e+00
    3.61500e+01    1.01636e+00
    3.61750e+01    1.02991e+00
    3.62000e+01    1.04365e+00
    3.62250e+01    1.05757e+00
    3.62500e+01    1.07166e+00
    3.62750e+01    1.08594e+00
    3.63000e+01    1.10040e+00
    3.63250e+01    1.11504e+00
    3.63500e+01    1.12987e+00
    3.63750e+01    1.14488e+00
    3.64000e+01    1.16008e+00
    3.64250e+01    1.17546e+00
    3.64500e+01    1.19103e+00
    3.64750e+01    1.20678e+00
    3.65000e+01    1.22272e+00
    3.65250e+01    1.23884e+00
    3.65500e+01    1.25515e+00
    3.65750e+01    1.27165e+00
    3.66000e+01    1.28833e+00
    3.66250e+01    1.30519e+00
    3.66500e+01    1.32224e+00
    3.66750e+01    1.33947e+00
    3.67000e+01    1.35689e+00
    3.67250e+01    1.37448e+00
    3.67500e+01    1.39225e+00
    3.67750e+01    1.41020e+00
    3.68000e+01    1.42832e+00
    3.68250e+01    1.44662e+00
    3.68500e+01    1.46508e+00
    3.68750e+01    1.48372e+00
    3.69000e+01    1.50251e+00
    3.69250e+01    1.52147e+00
    3.69500e+01    1.54058e+00
    3.69750e+01    1.55984e+00
    3.70000e+01    1.57924e+00
    3.70250e+01    1.59879e+00
    3.70500e+01    1.61848e+00
    3.70750e+01    1.63829e+00
    3.71000e+01    1.65823e+00
    3.71250e+01    1.67828e+00
    3.71500e+01    1.69844e+00
    3.71750e+01    1.71870e+00
    3.72000e+01    1.73904e+00
    3.72250e+01    1.75947e+00
    3.72500e+01    1.77997e+00
    3.72750e+01    1.80053e+00
    3.73000e+01    1.82113e+00
    3.73250e+01    1.84177e+00
    3.73500e+01    1.86242e+00
    3.73750e+01    1.88308e+00
    3.74000e+01    1.90374e+00
    3.74250e+01    1.92436e+00
    3.74500e+01    1.94494e+00
    3.74750e+01    1.96546e+00
    3.75000e+01    1.98589e+00
    3.75250e+01    2.00622e+00
    3.75500e+01    2.02643e+00
    3.75750e+01    2.04648e+00
    3.76000e+01    2.06636e+00
    3.76250e+01    2.08604e+00
    3.76500e+01    2.10549e+00
    3.76750e+01    2.12467e+00
    3.77000e+01    2.14357e+00
    3.77250e+01    2.16215e+00
    3.77500e+01    2.18038e+00
    3.77750e+01    2.19821e+00
    3.78000e+01    2.21561e+00
    3.78250e+01    2.23255e+00
    3.78500e+01    2.24897e+00
    3.78750e+01    2.26485e+00
    3.79000e+01    2.28014e+00
    3.79250e+01    2.29478e+00
    3.79500e+01    2.30874e+00
    3.79750e+01    2.32197e+00
    3.80000e+01    2.33441e+00
    3.80250e+01    2.34602e+00
    3.80500e+01    2.35674e+00
    3.80750e+01    2.36652e+00
    3.81000e+01    2.37531e+00
    3.81250e+01    2.38305e+00
    3.81500e+01    2.38969e+00
    3.81750e+01    2.39517e+00
    3.82000e+01    2.39944e+00
    3.82250e+01    2.40244e+00
    3.82500e+01    2.40412e+00
    3.82750e+01    2.40443e+00
    3.83000e+01    2.40333e+00
    3.83250e+01    2.40075e+00
    3.83500e+01    2.39666e+00
    3.83750e+01    2.39102e+00
    3.84000e+01    2.38378e+00
    3.84250e+01    2.37493e+00
    3.84500e+01    2.36441e+00
    3.84750e+01    2.35222e+00
    3.85000e+01    2.33834e+00
    3.85250e+01    2.32275e+00
    3.85500e+01    2.30546e+00
    3.85750e+01    2.28646e+00
    3.86000e+01    2.26578e+00
    3.86250e+01    2.24342e+00
    3.86500e+01    2.21942e+00
    3.86750e+01    2.19381e+00
    3.87000e+01    2.16665e+00
    3.87250e+01    2.13797e+00
    3.87500e+01    2.10785e+00
    3.87750e+01    2.07636e+00
    3.88000e+01    2.04357e+00
    3.88250e+01    2.00956e+00
    3.88500e+01    1.97443e+00
    3.88750e+01    1.93828e+00
    3.89000e+01    1.90120e+00
    3.89250e+01    1.86330e+00
    3.89500e+01    1.82469e+00
    3.89750e+01    1.78549e+00
    3.90000e+01    1.74579e+00
    3.90250e+01    1.70572e+00
    3.90500e+01    1.66539e+00
    3.90750e+01    1.62491e+00
    3.91000e+01    1.58438e+00
    3.91250e+01    1.54391e+00
    3.91500e+01    1.50359e+00
    3.91750e+01    1.46353e+00
    3.92000e+01    1.42381e+00
    3.92250e+01    1.38452e+00
    3.92500e+01    1.34573e+00
    3.92750e+01    1.30752e+00
    3.93000e+01    1.26994e+00
    3.93250e+01    1.23307e+00
    3.93500e+01    1.19694e+00
    3.93750e+01    1.16160e+00
    3.94000e+01    1.12709e+00
    3.94250e+01    1.09345e+00
    3.94500e+01    1.06069e+00
    3.94750e+01    1.02884e+00
    3.95000e+01    9.97915e-01
    3.95250e+01    9.67920e-01
    3.95500e+01    9.38862e-01
    3.95750e+01    9.10742e-01
    3.96000e+01    8.83557e-01
    3.96250e+01    8.57300e-01
    3.96500e+01    8.31962e-01
    3.96750e+01    8.07531e-01
    3.97000e+01    7.83992e-01
    3.97250e+01    7.61329e-01
    3.97500e+01    7.39523e-01
    3.97750e+01    7.18555e-01
    3.98000e+01    6.98404e-01
    3.98250e+01    6.79048e-01
    3.98500e+01    6.60464e-01
    3.98750e+01    6.42631e-01
    3.99000e+01    6.25523e-01
    3.99250e+01    6.09119e-01
    3.99500e+01    5.93395e-01
    3.99750e+01    5.78326e-01
    4.00000e+01    5.63891e-01
    4.00250e+01    5.50067e-01
    4.00500e+01    5.36830e-01
    4.00750e+01    5.24159e-01
    4.01000e+01    5.12033e-01
    4.01250e+01    5.00430e-01
    4.01500e+01    4.89331e-01
    4.01750e+01    4.78715e-01
    4.02000e+01    4.68564e-01
    4.02250e+01    4.58858e-01
    4.02500e+01    4.49581e-01
    4.02750e+01    4.40715e-01
    4.03000e+01    4.32242e-01
    4.03250e+01    4.24149e-01
    4.03500e+01    4.16418e-01
    4.03750e+01    4.09036e-01
    4.04000e+01    4.01989e-01
    4.04250e+01    3.95262e-01
    4.04500e+01    3.88844e-01
    4.04750e+01    3.82722e-01
    4.05000e+01    3.76884e-01
    4.05250e+01    3.71318e-01
    4.05500e+01    3.66015e-01
    4.05750e+01    3.60964e-01
    4.06000e+01    3.56155e-01
    4.06250e+01    3.51579e-01
    4.06500e+01    3.47227e-01
    4.06750e+01    3.43090e-01
    4.07000e+01    3.39161e-01
    4.07250e+01    3.35432e-01
    4.07500e+01    3.31895e-01
    4.07750e+01    3.28544e-01
    4.08000e+01    3.25372e-01
    4.08250e+01    3.22373e-01
    4.08500e+01    3.19541e-01
    4.08750e+01    3.16869e-01
    4.09000e+01    3.14354e-01
    4.09250e+01    3.11989e-01
    4.09500e+01    3.09769e-01
    4.09750e+01    3.07691e-01
    4.10000e+01    3.05750e-01
    4.10250e+01    3.03940e-01
    4.10500e+01    3.02260e-01
    4.10750e+01    3.00704e-01
    4.11000e+01    2.99269e-01
    4.11250e+01    2.97953e-01
    4.11500e+01    2.96750e-01
    4.11750e+01    2.95660e-01
    4.12000e+01    2.94678e-01
    4.12250e+01    2.93802e-01
    4.12500e+01    2.93029e-01
    4.12750e+01    2.92357e-01
    4.13000e+01    2.91783e-01
    4.13250e+01    2.91306e-01
    4.13500e+01    2.90924e-01
    4.13750e+01    2.90633e-01
    4.14000e+01    2.90433e-01
    4.14250e+01    2.90322e-01
    4.14500e+01    2.90298e-01
    4.14750e+01    2.90359e-01
    4.15000e+01    2.90504e-01
    4.15250e+01    2.90732e-01
    4.15500e+01    2.91042e-01
    4.15750e+01    2.91432e-01
    4.16000e+01    2.91900e-01
    4.16250e+01    2.92447e-01
    4.16500e+01    2.93071e-01
    4.16750e+01    2.93771e-01
    4.17000e+01    2.94546e-01
    4.17250e+01    2.95396e-01
    4.17500e+01    2.96319e-01
    4.17750e+01    2.97316e-01
    4.18000e+01    2.98385e-01
    4.18250e+01    2.99526e-01
    4.18500e+01    3.00738e-01
    4.18750e+01    3.02022e-01
    4.19000e+01    3.03376e-01
    4.19250e+01    3.04800e-01
    4.19500e+01    3.06294e-01
    4.19750e+01    3.07858e-01
    4.20000e+01    3.09491e-01
    4.20250e+01    3.11194e-01
    4.20500e+01    3.12965e-01
    4.20750e+01    3.14806e-01
    4.21000e+01    3.16715e-01
    4.21250e+01    3.18694e-01
    4.21500e+01    3.20741e-01
    4.21750e+01    3.22857e-01
    4.22000e+01    3.25043e-01
    4.22250e+01    3.27297e-01
    4.22500e+01    3.29621e-01
    4.22750e+01    3.32014e-01
    4.23000e+01    3.34477e-01
    4.23250e+01    3.37009e-01
    4.23500e+01    3.39612e-01
    4.23750e+01    3.42285e-01
    4.24000e+01    3.45029e-01
    4.24250e+01    3.47843e-01
    4.24500e+01    3.50730e-01
    4.24750e+01    3.53687e-01
    4.25000e+01    3.56718e-01
    4.25250e+01    3.59821e-01
    4.25500e+01    3.62997e-01
    4.25750e+01    3.66246e-01
    4.26000e+01    3.69570e-01
    4.26250e+01    3.72968e-01
    4.26500e+01    3.76442e-01
    4.26750e+01    3.79991e-01
    4.27000e+01    3.83617e-01
    4.27250e+01    3.87320e-01
    4.27500e+01    3.91101e-01
    4.27750e+01    3.94960e-01
    4.28000e+01    3.98898e-01
    4.28250e+01    4.02916e-01
    4.28500e+01    4.07015e-01
    4.28750e+01    4.11194e-01
    4.29000e+01    4.15456e-01
    4.29250e+01    4.19801e-01
    4.29500e+01    4.24229e-01
    4.29750e+01    4.28742e-01
    4.30000e+01    4.33341e-01
    4.30250e+01    4.38025e-01
    4.30500e+01    4.42797e-01
    4.30750e+01    4.47657e-01
    4.31000e+01    4.52606e-01
    4.31250e+01    4.57645e-01
    4.31500e+01    4.62775e-01
    4.31750e+01    4.67997e-01
    4.32000e+01    4.73312e-01
    4.32250e+01    4.78721e-01
    4.32500e+01    4.84225e-01
    4.32750e+01    4.89825e-01
    4.33000e+01    4.95522e-01
    4.33250e+01    5.01318e-01
    4.33500e+01    5.07213e-01
    4.33750e+01    5.13208e-01
    4.34000e+01    5.19306e-01
    4.34250e+01    5.25506e-01
    4.34500e+01    5.31810e-01
    4.34750e+01    5.38220e-01
    4.35000e+01    5.44736e-01
    4.35250e+01    5.51360e-01
    4.35500e+01    5.58094e-01
    4.35750e+01    5.64937e-01
    4.36000e+01    5.71892e-01
    4.36250e+01    5.78960e-01
    4.36500e+01    5.86143e-01
    4.36750e+01    5.93440e-01
    4.37000e+01    6.00855e-01
    4.37250e+01    6.08388e-01
    4.37500e+01    6.16041e-01
    4.37750e+01    6.23815e-01
    4.38000e+01    6.31712e-01
    4.38250e+01    6.39732e-01
    4.38500e+01    6.47878e-01
    4.38750e+01    6.56150e-01
    4.39000e+01    6.64551e-01
    4.39250e+01    6.73082e-01
    4.39500e+01    6.81743e-01
    4.39750e+01    6.90538e-01
    4.40000e+01    6.99466e-01
    4.40250e+01    7.08531e-01
    4.40500e+01    7.17732e-01
    4.40750e+01    7.27073e-01
    4.41000e+01    7.36553e-01
    4.41250e+01    7.46175e-01
    4.41500e+01    7.55941e-01
    4.41750e+01    7.65852e-01
    4.42000e+01    7.75909e-01
    4.42250e+01    7.86114e-01
    4.42500e+01    7.96468e-01
    4.42750e+01    8.06974e-01
    4.43000e+01    8.17632e-01
    4.43250e+01    8.28444e-01
    4.43500e+01    8.39412e-01
    4.43750e+01    8.50537e-01
    4.44000e+01    8.61821e-01
    4.44250e+01    8.73265e-01
    4.44500e+01    8.84870e-01
    4.44750e+01    8.96639e-01
    4.45000e+01    9.08573e-01
    4.45250e+01    9.20672e-01
    4.45500e+01    9.32939e-01
    4.45750e+01    9.45375e-01
    4.46000e+01    9.57981e-01
    4.46250e+01    9.70759e-01
    4.46500e+01    9.83709e-01
    4.46750e+01    9.96834e-01
    4.47000e+01    1.01013e+00
    4.47250e+01    1.02361e+00
    4.47500e+01    1.03727e+00
    4.47750e+01    1.05110e+00
    4.48000e+01    1.06511e+00
    4.48250e+01    1.07931e+00
    4.48500e+01    1.09368e+00
    4.48750e+01    1.10824e+00
    4.49000e+01    1.12298e+00
    4.49250e+01    1.13791e+00
    4.49500e+01    1.15302e+00
    4.49750e+01    1.16831e+00
    4.50000e+01    1.18379e+00
    4.50250e+01    1.19946e+00
    4.50500e+01    1.21531e+00
    4.50750e+01    1.23135e+00
    4.51000e+01    1.24757e+00
    4.51250e+01    1.26398e+00
    4.51500e+01    1.28058e+00
    4.51750e+01    1.29736e+00
    4.52000e+01    1.31432e+00
    4.52250e+01    1.33147e+00
    4.52500e+01    1.34880e+00
    4.52750e+01    1.36631e+00
    4.53000e+01    1.38400e+00
    4.53250e+01    1.40186e+00
    4.53500e+01    1.41991e+00
    4.53750e+01    1.43812e+00
    4.54000e+01    1.45651e+00
    4.54250e+01    1.47506e+00
    4.54500e+01    1.49378e+00
    4.54750e+01    1.51266e+00
    4.55000e+01    1.53170e+00
    4.55250e+01    1.55090e+00
    4.55500e+01    1.57024e+00
    4.55750e+01    1.58972e+00
    4.56000e+01    1.60934e+00
    4.56250e+01    1.62910e+00
    4.56500e+01    1.64898e+00
    4.56750e+01    1.66898e+00
    4.57000e+01    1.68909e+00
    4.57250e+01    1.70930e+00
    4.57500e+01    1.72961e+00
    4.57750e+01    1.75000e+00
    4.58000e+01    1.77047e+00
    4.58250e+01    1.79100e+00
    4.58500e+01    1.81158e+00
    4.58750e+01    1.83220e+00
    4.59000e+01    1.85285e+00
    4.59250e+01    1.87351e+00
    4.59500e+01    1.89417e+00
    4.59750e+01    1.91481e+00
    4.60000e+01    1.93542e+00
    4.60250e+01    1.95596e+00
    4.60500e+01    1.97644e+00
    4.60750e+01    1.99682e+00
    4.61000e+01    2.01709e+00
    4.61250e+01    2.03721e+00
    4.61500e+01    2.05718e+00
    4.61750e+01    2.07695e+00
    4.62000e+01    2.09651e+00
    4.62250e+01    2.11582e+00
    4.62500e+01    2.13486e+00
    4.62750e+01    2.15359e+00
    4.63000e+01    2.17198e+00
    4.63250e+01    2.19000e+00
    4.63500e+01    2.20760e+00
    4.63750e+01    2.22476e+00
    4.64000e+01    2.24143e+00
    4.64250e+01    2.25757e+00
    4.64500e+01    2.27313e+00
    4.64750e+01    2.28808e+00
    4.65000e+01    2.30236e+00
    4.65250e+01    2.31594e+00
    4.65500e+01    2.32875e+00
    4.65750e+01    2.34075e+00
    4.66000e+01    2.35189e+00
    4.66250e+01    2.36211e+00
    4.66500e+01    2.37137e+00
    4.66750e+01    2.37960e+00
    4.67000e+01    2.38675e+00
    4.67250e+01    2.39278e+00
    4.67500e+01    2.39761e+00
    4.67750e+01    2.40121e+00
    4.68000e+01    2.40351e+00
    4.68250e+01    2.40446e+00
    4.68500e+01    2.40402e+00
    4.68750e+01    2.40213e+00
    4.69000e+01    2.39875e+00
    4.69250e+01    2.39383e+00
    4.69500e+01    2.38734e+00
    4.69750e+01    2.37923e+00
    4.70000e+01    2.36949e+00
    4.70250e+01    2.35808e+00
    4.70500e+01    2.34498e+00
    4.70750e+01    2.33019e+00
    4.71000e+01    2.31368e+00
    4.71250e+01    2.29548e+00
    4.71500e+01    2.27557e+00
    4.71750e+01    2.25398e+00
    4.72000e+01    2.23074e+00
    4.72250e+01    2.20587e+00
    4.72500e+01    2.17942e+00
    4.72750e+01    2.15144e+00
    4.73000e+01    2.12198e+00
    4.73250e+01    2.09111e+00
    4.73500e+01    2.05891e+00
    4.73750e+01    2.02546e+00
    4.74000e+01    1.99084e+00
    4.74250e+01    1.95515e+00
    4.74500e+01    1.91848e+00
    4.74750e+01    1.88095e+00
    4.75000e+01    1.84266e+00
    4.75250e+01    1.80372e+00
    4.75500e+01    1.76423e+00
    4.75750e+01    1.72432e+00
    4.76000e+01    1.68410e+00
    4.76250e+01    1.64367e+00
    4.76500e+01    1.60315e+00
    4.76750e+01    1.56264e+00
    4.77000e+01    1.52224e+00
    4.77250e+01    1.48205e+00
    4.77500e+01    1.44216e+00
    4.77750e+01    1.40266e+00
    4.78000e+01    1.36363e+00
    4.78250e+01    1.32514e+00
    4.78500e+01    1.28727e+00
    4.78750e+01    1.25006e+00
    4.79000e+01    1.21358e+00
    4.79250e+01    1.17787e+00
    4.79500e+01    1.14297e+00
    4.79750e+01    1.10892e+00
    4.80000e+01    1.07575e+00
    4.80250e+01    1.04348e+00
    4.80500e+01    1.01213e+00
    4.80750e+01    9.81698e-01
    4.81000e+01    9.52206e-01
    4.81250e+01    9.23652e-01
    4.81500e+01    8.96034e-01
    4.81750e+01    8.69348e-01
    4.82000e+01    8.43586e-01
    4.82250e+01    8.18736e-01
    4.82500e+01    7.94786e-01
    4.82750e+01    7.71720e-01
    4.83000e+01    7.49519e-01
    4.83250e+01    7.28165e-01
    4.83500e+01    7.07638e-01
    4.83750e+01    6.87917e-01
    4.84000e+01    6.68978e-01
    4.84250e+01    6.50800e-01
    4.84500e+01    6.33359e-01
    4.84750e+01    6.16632e-01
    4.85000e+01    6.00596e-01
    4.85250e+01    5.85227e-01
    4.85500e+01    5.70501e-01
    4.85750e+01    5.56396e-01
    4.86000e+01    5.42890e-01
    4.86250e+01    5.29960e-01
    4.86500e+01    5.17584e-01
    4.86750e+01    5.05741e-01
    4.87000e+01    4.94412e-01
    4.87250e+01    4.83574e-01
    4.87500e+01    4.73210e-01
    4.87750e+01    4.63300e-01
    4.88000e+01    4.53827e-01
    4.88250e+01    4.44772e-01
    4.88500e+01    4.36119e-01
    4.88750e+01    4.27852e-01
    4.89000e+01    4.19955e-01
    4.89250e+01    4.12413e-01
    4.89500e+01    4.05213e-01
    4.89750e+01    3.98339e-01
    4.90000e+01    3.91780e-01
    4.90250e+01    3.85522e-01
    4.90500e+01    3.79554e-01
    4.90750e+01    3.73863e-01
    4.91000e+01    3.68440e-01
    4.91250e+01    3.63273e-01
    4.91500e+01    3.58353e-01
    4.91750e+01    3.53670e-01
    4.92000e+01    3.49216e-01
    4.92250e+01    3.44980e-01
    4.92500e+01    3.40956e-01
    4.92750e+01    3.37135e-01
    4.93000e+01    3.33510e-01
    4.93250e+01    3.30074e-01
    4.93500e+01    3.26820e-01
    4.93750e+01    3.23741e-01
    4.94000e+01    3.20832e-01
    4.94250e+01    3.18087e-01
    4.94500e+01    3.15500e-01
    4.94750e+01    3.13066e-01
    4.95000e+01    3.10780e-01
    4.95250e+01    3.08637e-01
    4.95500e+01    3.06632e-01
    4.95750e+01    3.04762e-01
    4.96000e+01    3.03023e-01
    4.96250e+01    3.01410e-01
    4.96500e+01    2.99919e-01
    4.96750e+01    2.98548e-01
    4.97000e+01    2.97293e-01
    4.97250e+01    2.96151e-01
    4.97500e+01    2.95119e-01
    4.97750e+01    2.94194e-01
    4.98000e+01    2.93374e-01
    4.98250e+01    2.92656e-01
    4.98500e+01    2.92037e-01
    4.98750e+01    2.91515e-01
    4.99000e+01    2.91089e-01
    4.99250e+01    2.90756e-01
    4.99500e+01    2.90515e-01
    4.99750e+01    2.90362e-01


==> data/pp_xdata_x_0.50_y_0.25.csv <==
    0.00000e+00    5.00167e-01
    2.50000e-02    5.04380e-01
    5.00000e-02    5.08681e-01
    7.50000e-02    5.13070e-01
    1.00000e-01    5.17548e-01
    1.25000e-01    5.22114e-01
    1.50000e-01    5.26770e-01
    1.75000e-01    5.31516e-01
    2.00000e-01    5.36353e-01
    2.25000e-01    5.41281e-01
    2.50000e-01    5.46302e-01
    2.75000e-01    5.51415e-01
    3.00000e-01    5.56622e-01
    3.25000e-01    5.61923e-01
    3.50000e-01    5.67319e-01
    3.75000e-01    5.72810e-01
    4.00000e-01    5.78398e-01
    4.25000e-01    5.84083e-01
    4.50000e-01    5.89866e-01
    4.75000e-01    5.95748e-01
    5.00000e-01    6.01729e-01
    5.25000e-01    6.07810e-01
    5.50000e-01    6.13992e-01
    5.75000e-01    6.20277e-01
    6.00000e-01    6.26664e-01
    6.25000e-01    6.33154e-01
    6.50000e-01    6.39749e-01
    6.75000e-01    6.46449e-01
    7.00000e-01    6.53255e-01
    7.25000e-01    6.60168e-01
    7.50000e-01    6.67189e-01
    7.75000e-01    6.74319e-01
    8.00000e-01    6.81558e-01
    8.25000e-01    6.88908e-01
    8.50000e-01    6.96369e-01
    8.75000e-01    7.03942e-01
    9.00000e-01    7.11628e-01
    9.25000e-01    7.19428e-01
    9.50000e-01    7.27343e-01
    9.75000e-01    7.35373e-01
    1.00000e+00    7.43520e-01
    1.02500e+00    7.51785e-01
    1.05000e+00    7.60168e-01
    1.07500e+00    7.68669e-01
    1.10000e+00    7.77291e-01
    1.12500e+00    7.86034e-01
    1.15000e+00    7.94898e-01
    1.17500e+00    8.03884e-01
    1.20000e+00    8.12994e-01
    1.22500e+00    8.22228e-01
    1.25000e+00    8.31586e-01
    1.27500e+00    8.41070e-01
    1.30000e+00    8.50680e-01
    1.32500e+00    8.60416e-01
    1.35000e+00    8.70280e-01
    1.37500e+00    8.80273e-01
    1.40000e+00    8.90393e-01
    1.42500e+00    9.00644e-01
    1.45000e+00    9.11024e-01
    1.47500e+00    9.21534e-01
    1.50000e+00    9.32175e-01
    1.52500e+00    9.42947e-01
    1.55000e+00    9.53851e-01
    1.57500e+00    9.64886e-01
    1.60000e+00    9.76054e-01
    1.62500e+00    9.87354e-01
    1.65000e+00    9.98786e-01
    1.67500e+00    1.01035e+00
    1.70000e+00    1.02205e+00
    1.72500e+00    1.03388e+00
    1.75000e+00    1.04584e+00
    1.77500e+00    1.05793e+00
    1.80000e+00    1.07016e+00
    1.82500e+00    1.08252e+00
    1.85000e+00    1.09501e+00
    1.87500e+00    1.10763e+00
    1.90000e+00    1.12038e+00
    1.92500e+00    1.13325e+00
    1.95000e+00    1.14626e+00
    1.97500e+00    1.15939e+00
    2.00000e+00    1.17265e+00
    2.02500e+00    1.18603e+00
    2.05000e+00    1.19954e+00
    2.07500e+00    1.21317e+00
    2.10000e+00    1.22691e+00
    2.12500e+00    1.24078e+00
    2.15000e+00    1.25476e+00
    2.17500e+00    1.26885e+00
    2.20000e+00    1.28305e+00
    2.22500e+00    1.29737e+00
    2.25000e+00    1.31178e+00
    2.27500e+00    1.32630e+00
    2.30000e+00    1.34092e+00
    2.32500e+00    1.35563e+00
    2.35000e+00    1.37043e+00
    2.37500e+00    1.38532e+00
    2.40000e+00    1.40030e+00
    2.42500e+00    1.41535e+00
    2.45000e+00    1.43047e+00
    2.47500e+00    1.44566e+00
    2.50000e+00    1.46091e+00
    2.52500e+00    1.47622e+00
    2.55000e+00    1.49157e+00
    2.57500e+00    1.50697e+00
    2.60000e+00    1.52240e+00
    2.62500e+00    1.53786e+00
    2.65000e+00    1.55334e+00
    2.67500e+00    1.56883e+00
    2.70000e+00    1.58432e+00
    2.72500e+00    1.59980e+00
    2.75000e+00    1.61526e+00
    2.77500e+00    1.63069e+00
    2.80000e+00    1.64609e+00
    2.82500e+00    1.66143e+00
    2.85000e+00    1.67671e+00
    2.87500e+00    1.69192e+00
    2.90000e+00    1.70703e+00
    2.92500e+00    1.72204e+00
    2.95000e+00    1.73693e+00
    2.97500e+00    1.75169e+00
    3.00000e+00    1.76630e+00
    3.02500e+00    1.78074e+00
    3.05000e+00    1.79500e+00
    3.07500e+00    1.80906e+00
    3.10000e+00    1.82290e+00
    3.12500e+00    1.83649e+00
    3.15000e+00    1.84983e+00
    3.17500e+00    1.86289e+00
    3.20000e+00    1.87565e+00
    3.22500e+00    1.88808e+00
    3.25000e+00    1.90016e+00
    3.27500e+00    1.91188e+00
    3.30000e+00    1.92320e+00
    3.32500e+00    1.93410e+00
    3.35000e+00    1.94456e+00
    3.37500e+00    1.95454e+00
    3.40000e+00    1.96403e+00
    3.42500e+00    1.97300e+00
    3.45000e+00    1.98142e+00
    3.47500e+00    1.98926e+00
    3.50000e+00    1.99649e+00
    3.52500e+00    2.00310e+00
    3.55000e+00    2.00904e+00
    3.57500e+00    2.01430e+00
    3.60000e+00    2.01884e+00
    3.62500e+00    2.02263e+00
    3.65000e+00    2.02566e+00
    3.67500e+00    2.02790e+00
    3.70000e+00    2.02931e+00
    3.72500e+00    2.02989e+00
    3.75000e+00    2.02959e+00
    3.77500e+00    2.02840e+00
    3.80000e+00    2.02631e+00
    3.82500e+00    2.02328e+00
    3.85000e+00    2.01931e+00
    3.87500e+00    2.01438e+00
    3.90000e+00    2.00848e+00
    3.92500e+00    2.00159e+00
    3.95000e+00    1.99371e+00
    3.97500e+00    1.98483e+00
    4.00000e+00    1.97495e+00
    4.02500e+00    1.96406e+00
    4.05000e+00    1.95218e+00
    4.07500e+00    1.93932e+00
    4.10000e+00    1.92547e+00
    4.12500e+00    1.91065e+00
    4.15000e+00    1.89488e+00
    4.17500e+00    1.87818e+00
    4.20000e+00    1.86058e+00
    4.22500e+00    1.84209e+00
    4.25000e+00    1.82276e+00
    4.27500e+00    1.80261e+00
    4.30000e+00    1.78168e+00
    4.32500e+00    1.76000e+00
    4.35000e+00    1.73763e+00
    4.37500e+00    1.71460e+00
    4.40000e+00    1.69096e+00
    4.42500e+00    1.66676e+00
    4.45000e+00    1.64205e+00
    4.47500e+00    1.61687e+00
    4.50000e+00    1.59129e+00
    4.52500e+00    1.56536e+00
    4.55000e+00    1.53912e+00
    4.57500e+00    1.51263e+00
    4.60000e+00    1.48594e+00
    4.62500e+00    1.45911e+00
    4.65000e+00    1.43219e+00
    4.67500e+00    1.40523e+00
    4.70000e+00    1.37827e+00
    4.72500e+00    1.35137e+00
    4.75000e+00    1.32457e+00
    4.77500e+00    1.29791e+00
    4.80000e+00    1.27143e+00
    4.82500e+00    1.24518e+00
    4.85000e+00    1.21919e+00
    4.87500e+00    1.19350e+00
    4.90000e+00    1.16813e+00
    4.92500e+00    1.14312e+00
    4.95000e+00    1.11849e+00
    4.97500e+00    1.09426e+00
    5.00000e+00    1.07046e+00
    5.02500e+00    1.04711e+00
    5.05000e+00    1.02422e+00
    5.07500e+00    1.00181e+00
    5.10000e+00    9.79886e-01
    5.12500e+00    9.58461e-01
    5.15000e+00    9.37542e-01
    5.17500e+00    9.17135e-01
    5.20000e+00    8.97244e-01
    5.22500e+00    8.77871e-01
    5.25000e+00    8.59017e-01
    5.27500e+00    8.40682e-01
    5.30000e+00    8.22863e-01
    5.32500e+00    8.05557e-01
    5.35000e+00    7.88760e-01
    5.37500e+00    7.72467e-01
    5.40000e+00    7.56672e-01
    5.42500e+00    7.41367e-01
    5.45000e+00    7.26545e-01
    5.47500e+00    7.12199e-01
    5.50000e+00    6.98319e-01
    5.52500e+00    6.84897e-01
    5.55000e+00    6.71923e-01
    5.57500e+00    6.59387e-01
    5.60000e+00    6.47280e-01
    5.62500e+00    6.35592e-01
    5.65000e+00    6.24312e-01
    5.67500e+00    6.13430e-01
    5.70000e+00    6.02937e-01
    5.72500e+00    5.92822e-01
    5.75000e+00    5.83075e-01
    5.77500e+00    5.73685e-01
    5.80000e+00    5.64644e-01
    5.82500e+00    5.55942e-01
    5.85000e+00    5.47567e-01
    5.87500e+00    5.39513e-01
    5.90000e+00    5.31768e-01
    5.92500e+00    5.24324e-01
    5.95000e+00    5.17173e-01
    5.97500e+00    5.10305e-01
    6.00000e+00    5.03713e-01
    6.02500e+00    4.97387e-01
    6.05000e+00    4.91321e-01
    6.07500e+00    4.85506e-01
    6.10000e+00    4.79935e-01
    6.12500e+00    4.74601e-01
    6.15000e+00    4.69497e-01
    6.17500e+00    4.64616e-01
    6.20000e+00    4.59952e-01
    6.22500e+00    4.55497e-01
    6.25000e+00    4.51247e-01
    6.27500e+00    4.47195e-01
    6.30000e+00    4.43336e-01
    6.32500e+00    4.39664e-01
    6.35000e+00    4.36174e-01
    6.37500e+00    4.32861e-01
    6.40000e+00    4.29720e-01
    6.42500e+00    4.26747e-01
    6.45000e+00    4.23936e-01
    6.47500e+00    4.21284e-01
    6.50000e+00    4.18787e-01
    6.52500e+00    4.16440e-01
    6.55000e+00    4.14240e-01
    6.57500e+00    4.12184e-01
    6.60000e+00    4.10267e-01
    6.62500e+00    4.08486e-01
    6.65000e+00    4.06839e-01
    6.67500e+00    4.05321e-01
    6.70000e+00    4.03932e-01
    6.72500e+00    4.02666e-01
    6.75000e+00    4.01522e-01
    6.77500e+00    4.00498e-01
    6.80000e+00    3.99591e-01
    6.82500e+00    3.98798e-01
    6.85000e+00    3.98117e-01
    6.87500e+00    3.97547e-01
    6.90000e+00    3.97084e-01
    6.92500e+00    3.96729e-01
    6.95000e+00    3.96477e-01
    6.97500e+00    3.96329e-01
    7.00000e+00    3.96282e-01
    7.02500e+00    3.96334e-01
    7.05000e+00    3.96484e-01
    7.07500e+00    3.96732e-01
    7.10000e+00    3.97075e-01
    7.12500e+00    3.97512e-01
    7.15000e+00    3.98042e-01
    7.17500e+00    3.98664e-01
    7.20000e+00    3.99377e-01
    7.22500e+00    4.00181e-01
    7.25000e+00    4.01073e-01
    7.27500e+00    4.02054e-01
    7.30000e+00    4.03122e-01
    7.32500e+00    4.04276e-01
    7.35000e+00    4.05517e-01
    7.37500e+00    4.06843e-01
    7.40000e+00    4.08255e-01
    7.42500e+00    4.09750e-01
    7.45000e+00    4.11329e-01
    7.47500e+00    4.12992e-01
    7.50000e+00    4.14738e-01
    7.52500e+00    4.16566e-01
    7.55000e+00    4.18477e-01
    7.57500e+00    4.20470e-01
    7.60000e+00    4.22545e-01
    7.62500e+00    4.24702e-01
    7.65000e+00    4.26940e-01
    7.67500e+00    4.29260e-01
    7.70000e+00    4.31661e-01
    7.72500e+00    4.34143e-01
    7.75000e+00    4.36707e-01
    7.77500e+00    4.39352e-01
    7.80000e+00    4.42078e-01
    7.82500e+00    4.44886e-01
    7.85000e+00    4.47776e-01
    7.87500e+00    4.50747e-01
    7.90000e+00    4.53800e-01
    7.92500e+00    4.56936e-01
    7.95000e+00    4.60154e-01
    7.97500e+00    4.63454e-01
    8.00000e+00    4.66837e-01
    8.02500e+00    4.70304e-01
    8.05000e+00    4.73854e-01
    8.07500e+00    4.77487e-01
    8.10000e+00    4.81205e-01
    8.12500e+00    4.85008e-01
    8.15000e+00    4.88896e-01
    8.17500e+00    4.92869e-01
    8.20000e+00    4.96928e-01
    8.22500e+00    5.01074e-01
    8.25000e+00    5.05306e-01
    8.27500e+00    5.09626e-01
    8.30000e+00    5.14034e-01
    8.32500e+00    5.18531e-01
    8.35000e+00    5.23117e-01
    8.37500e+00    5.27792e-01
    8.40000e+00    5.32558e-01
    8.42500e+00    5.37415e-01
    8.45000e+00    5.42363e-01
    8.47500e+00    5.47403e-01
    8.50000e+00    5.52537e-01
    8.52500e+00    5.57764e-01
    8.55000e+00    5.63086e-01
    8.57500e+00    5.68502e-01
    8.60000e+00    5.74015e-01
    8.62500e+00    5.79624e-01
    8.65000e+00    5.85330e-01
    8.67500e+00    5.91134e-01
    8.70000e+00    5.97037e-01
    8.72500e+00    6.03040e-01
    8.75000e+00    6.09143e-01
    8.77500e+00    6.15347e-01
    8.80000e+00    6.21654e-01
    8.82500e+00    6.28063e-01
    8.85000e+00    6.34576e-01
    8.87500e+00    6.41194e-01
    8.90000e+00    6.47917e-01
    8.92500e+00    6.54746e-01
    8.95000e+00    6.61683e-01
    8.97500e+00    6.68727e-01
    9.00000e+00    6.75881e-01
    9.02500e+00    6.83144e-01
    9.05000e+00    6.90517e-01
    9.07500e+00    6.98002e-01
    9.10000e+00    7.05600e-01
    9.12500e+00    7.13311e-01
    9.15000e+00    7.21136e-01
    9.17500e+00    7.29076e-01
    9.20000e+00    7.37131e-01
    9.22500e+00    7.45304e-01
    9.25000e+00    7.53594e-01
    9.27500e+00    7.62003e-01
    9.30000e+00    7.70530e-01
    9.32500e+00    7.79178e-01
    9.35000e+00    7.87947e-01
    9.37500e+00    7.96838e-01
    9.40000e+00    8.05851e-01
    9.42500e+00    8.14987e-01
    9.45000e+00    8.24248e-01
    9.47500e+00    8.33634e-01
    9.50000e+00    8.43145e-01
    9.52500e+00    8.52782e-01
    9.55000e+00    8.62546e-01
    9.57500e+00    8.72438e-01
    9.60000e+00    8.82458e-01
    9.62500e+00    8.92607e-01
    9.65000e+00    9.02885e-01
    9.67500e+00    9.13293e-01
    9.70000e+00    9.23832e-01
    9.72500e+00    9.34501e-01
    9.75000e+00    9.45302e-01
    9.77500e+00    9.56234e-01
    9.80000e+00    9.67299e-01
    9.82500e+00    9.78495e-01
    9.85000e+00    9.89823e-01
    9.87500e+00    1.00128e+00
    9.90000e+00    1.01288e+00
    9.92500e+00    1.02460e+00
    9.95000e+00    1.03646e+00
    9.97500e+00    1.04845e+00
    1.00000e+01    1.06058e+00
    1.00250e+01    1.07283e+00
    1.00500e+01    1.08522e+00
    1.00750e+01    1.09774e+00
    1.01000e+01    1.11038e+00
    1.01250e+01    1.12316e+00
    1.01500e+01    1.13606e+00
    1.01750e+01    1.14910e+00
    1.02000e+01    1.16226e+00
    1.02250e+01    1.17554e+00
    1.02500e+01    1.18895e+00
    1.02750e+01    1.20249e+00
    1.03000e+01    1.21614e+00
    1.03250e+01    1.22991e+00
    1.03500e+01    1.24380e+00
    1.03750e+01    1.25781e+00
    1.04000e+01    1.27192e+00
    1.04250e+01    1.28615e+00
    1.04500e+01    1.30049e+00
    1.04750e+01    1.31492e+00
    1.05000e+01    1.32947e+00
    1.05250e+01    1.34410e+00
    1.05500e+01    1.35884e+00
    1.05750e+01    1.37366e+00
    1.06000e+01    1.38857e+00
    1.06250e+01    1.40356e+00
    1.06500e+01    1.41862e+00
    1.06750e+01    1.43376e+00
    1.07000e+01    1.44896e+00
    1.07250e+01    1.46423e+00
    1.07500e+01    1.47955e+00
    1.07750e+01    1.49491e+00
    1.08000e+01    1.51032e+00
    1.08250e+01    1.52575e+00
    1.08500e+01    1.54122e+00
    1.08750e+01    1.55670e+00
    1.09000e+01    1.57219e+00
    1.09250e+01    1.58768e+00
    1.09500e+01    1.60315e+00
    1.09750e+01    1.61861e+00
    1.10000e+01    1.63404e+00
    1.10250e+01    1.64942e+00
    1.10500e+01    1.66476e+00
    1.10750e+01    1.68002e+00
    1.11000e+01    1.69520e+00
    1.11250e+01    1.71030e+00
    1.11500e+01    1.72528e+00
    1.11750e+01    1.74015e+00
    1.12000e+01    1.75487e+00
    1.12250e+01    1.76945e+00
    1.12500e+01    1.78385e+00
    1.12750e+01    1.79807e+00
    1.13000e+01    1.81208e+00
    1.13250e+01    1.82587e+00
    1.13500e+01    1.83941e+00
    1.13750e+01    1.85269e+00
    1.14000e+01    1.86568e+00
    1.14250e+01    1.87837e+00
    1.14500e+01    1.89073e+00
    1.14750e+01    1.90274e+00
    1.15000e+01    1.91437e+00
    1.15250e+01    1.92560e+00
    1.15500e+01    1.93641e+00
    1.15750e+01    1.94676e+00
    1.16000e+01    1.95665e+00
    1.16250e+01    1.96603e+00
    1.16500e+01    1.97488e+00
    1.16750e+01    1.98317e+00
    1.17000e+01    1.99088e+00
    1.17250e+01    1.99798e+00
    1.17500e+01    2.00444e+00
    1.17750e+01    2.01024e+00
    1.18000e+01    2.01534e+00
    1.18250e+01    2.01972e+00
    1.18500e+01    2.02336e+00
    1.18750e+01    2.02622e+00
    1.19000e+01    2.02828e+00
    1.19250e+01    2.02951e+00
    1.19500e+01    2.02990e+00
    1.19750e+01    2.02941e+00
    1.20000e+01    2.02803e+00
    1.20250e+01    2.02573e+00
    1.20500e+01    2.02250e+00
    1.20750e+01    2.01833e+00
    1.21000e+01    2.01319e+00
    1.21250e+01    2.00707e+00
    1.21500e+01    1.99996e+00
    1.21750e+01    1.99186e+00
    1.22000e+01    1.98277e+00
    1.22250e+01    1.97267e+00
    1.22500e+01    1.96157e+00
    1.22750e+01    1.94948e+00
    1.23000e+01    1.93639e+00
    1.23250e+01    1.92233e+00
    1.23500e+01    1.90731e+00
    1.23750e+01    1.89134e+00
    1.24000e+01    1.87444e+00
    1.24250e+01    1.85664e+00
    1.24500e+01    1.83797e+00
    1.24750e+01    1.81845e+00
    1.25000e+01    1.79813e+00
    1.25250e+01    1.77703e+00
    1.25500e+01    1.75520e+00
    1.25750e+01    1.73268e+00
    1.26000e+01    1.70952e+00
    1.26250e+01    1.68575e+00
    1.26500e+01    1.66144e+00
    1.26750e+01    1.63662e+00
    1.27000e+01    1.61135e+00
    1.27250e+01    1.58569e+00
    1.27500e+01    1.55968e+00
    1.27750e+01    1.53339e+00
    1.28000e+01    1.50685e+00
    1.28250e+01    1.48013e+00
    1.28500e+01    1.45328e+00
    1.28750e+01    1.42634e+00
    1.29000e+01    1.39937e+00
    1.29250e+01    1.37243e+00
    1.29500e+01    1.34554e+00
    1.29750e+01    1.31877e+00
    1.30000e+01    1.29214e+00
    1.30250e+01    1.26572e+00
    1.30500e+01    1.23952e+00
    1.30750e+01    1.21359e+00
    1.31000e+01    1.18796e+00
    1.31250e+01    1.16267e+00
    1.31500e+01    1.13774e+00
    1.31750e+01    1.11319e+00
    1.32000e+01    1.08906e+00
    1.32250e+01    1.06536e+00
    1.32500e+01    1.04210e+00
    1.32750e+01    1.01932e+00
    1.33000e+01    9.97010e-01
    1.33250e+01    9.75194e-01
    1.33500e+01    9.53878e-01
    1.33750e+01    9.33069e-01
    1.34000e+01    9.12774e-01
    1.34250e+01    8.92995e-01
    1.34500e+01    8.73735e-01
    1.34750e+01    8.54994e-01
    1.35000e+01    8.36771e-01
    1.35250e+01    8.19064e-01
    1.35500e+01    8.01869e-01
    1.35750e+01    7.85182e-01
    1.36000e+01    7.68997e-01
    1.36250e+01    7.53309e-01
    1.36500e+01    7.38110e-01
    1.36750e+01    7.23392e-01
    1.37000e+01    7.09148e-01
    1.37250e+01    6.95368e-01
    1.37500e+01    6.82044e-01
    1.37750e+01    6.69165e-01
    1.38000e+01    6.56724e-01
    1.38250e+01    6.44708e-01
    1.38500e+01    6.33109e-01
    1.38750e+01    6.21917e-01
    1.39000e+01    6.11120e-01
    1.39250e+01    6.00710e-01
    1.39500e+01    5.90676e-01
    1.39750e+01    5.81007e-01
    1.40000e+01    5.71694e-01
    1.40250e+01    5.62727e-01
    1.40500e+01    5.54097e-01
    1.40750e+01    5.45793e-01
    1.41000e+01    5.37806e-01
    1.41250e+01    5.30127e-01
    1.41500e+01    5.22748e-01
    1.41750e+01    5.15659e-01
    1.42000e+01    5.08851e-01
    1.42250e+01    5.02318e-01
    1.42500e+01    4.96049e-01
    1.42750e+01    4.90038e-01
    1.43000e+01    4.84277e-01
    1.43250e+01    4.78758e-01
    1.43500e+01    4.73474e-01
    1.43750e+01    4.68419e-01
    1.44000e+01    4.63586e-01
    1.44250e+01    4.58967e-01
    1.44500e+01    4.54558e-01
    1.44750e+01    4.50351e-01
    1.45000e+01    4.46342e-01
    1.45250e+01    4.42524e-01
    1.45500e+01    4.38892e-01
    1.45750e+01    4.35440e-01
    1.46000e+01    4.32165e-01
    1.46250e+01    4.29061e-01
    1.46500e+01    4.26123e-01
    1.46750e+01    4.23347e-01
    1.47000e+01    4.20729e-01
    1.47250e+01    4.18265e-01
    1.47500e+01    4.15950e-01
    1.47750e+01    4.13782e-01
    1.48000e+01    4.11756e-01
    1.48250e+01    4.09869e-01
    1.48500e+01    4.08117e-01
    1.48750e+01    4.06498e-01
    1.49000e+01    4.05009e-01
    1.49250e+01    4.03646e-01
    1.49500e+01    4.02408e-01
    1.49750e+01    4.01290e-01
    1.50000e+01    4.00291e-01
    1.50250e+01    3.99409e-01
    1.50500e+01    3.98640e-01
    1.50750e+01    3.97984e-01
    1.51000e+01    3.97437e-01
    1.51250e+01    3.96998e-01
    1.51500e+01    3.96665e-01
    1.51750e+01    3.96436e-01
    1.52000e+01    3.96310e-01
    1.52250e+01    3.96284e-01
    1.52500e+01    3.96358e-01
    1.52750e+01    3.96530e-01
    1.53000e+01    3.96798e-01
    1.53250e+01    3.97162e-01
    1.53500e+01    3.97619e-01
    1.53750e+01    3.98169e-01
    1.54000e+01    3.98811e-01
    1.54250e+01    3.99544e-01
    1.54500e+01    4.00367e-01
    1.54750e+01    4.01278e-01
    1.55000e+01    4.02278e-01
    1.55250e+01    4.03365e-01
    1.55500e+01    4.04538e-01
    1.55750e+01    4.05798e-01
    1.56000e+01    4.07142e-01
    1.56250e+01    4.08572e-01
    1.56500e+01    4.10086e-01
    1.56750e+01    4.11683e-01
    1.57000e+01    4.13364e-01
    1.57250e+01    4.15128e-01
    1.57500e+01    4.16974e-01
    1.57750e+01    4.18903e-01
    1.58000e+01    4.20914e-01
    1.58250e+01    4.23006e-01
    1.58500e+01    4.25181e-01
    1.58750e+01    4.27436e-01
    1.59000e+01    4.29774e-01
    1.59250e+01    4.32192e-01
    1.59500e+01    4.34692e-01
    1.59750e+01    4.37274e-01
    1.60000e+01    4.39937e-01
    1.60250e+01    4.42681e-01
    1.60500e+01    4.45506e-01
    1.60750e+01    4.48414e-01
    1.61000e+01    4.51403e-01
    1.61250e+01    4.54474e-01
    1.61500e+01    4.57627e-01
    1.61750e+01    4.60863e-01
    1.62000e+01    4.64181e-01
    1.62250e+01    4.67582e-01
    1.62500e+01    4.71067e-01
    1.62750e+01    4.74635e-01
    1.63000e+01    4.78287e-01
    1.63250e+01    4.82023e-01
    1.63500e+01    4.85845e-01
    1.63750e+01    4.89751e-01
    1.64000e+01    4.93743e-01
    1.64250e+01    4.97820e-01
    1.64500e+01    5.01985e-01
    1.64750e+01    5.06236e-01
    1.65000e+01    5.10575e-01
    1.65250e+01    5.15003e-01
    1.65500e+01    5.19519e-01
    1.65750e+01    5.24124e-01
    1.66000e+01    5.28819e-01
    1.66250e+01    5.33604e-01
    1.66500e+01    5.38481e-01
    1.66750e+01    5.43449e-01
    1.67000e+01    5.48510e-01
    1.67250e+01    5.53663e-01
    1.67500e+01    5.58911e-01
    1.67750e+01    5.64253e-01
    1.68000e+01    5.69690e-01
    1.68250e+01    5.75224e-01
    1.68500e+01    5.80854e-01
    1.68750e+01    5.86581e-01
    1.69000e+01    5.92407e-01
    1.69250e+01    5.98331e-01
    1.69500e+01    6.04356e-01
    1.69750e+01    6.10481e-01
    1.70000e+01    6.16707e-01
    1.70250e+01    6.23036e-01
    1.70500e+01    6.29468e-01
    1.70750e+01    6.36004e-01
    1.71000e+01    6.42644e-01
    1.71250e+01    6.49390e-01
    1.71500e+01    6.56243e-01
    1.71750e+01    6.63202e-01
    1.72000e+01    6.70270e-01
    1.72250e+01    6.77447e-01
    1.72500e+01    6.84734e-01
    1.72750e+01    6.92132e-01
    1.73000e+01    6.99642e-01
    1.73250e+01    7.07264e-01
    1.73500e+01    7.14999e-01
    1.73750e+01    7.22849e-01
    1.74000e+01    7.30814e-01
    1.74250e+01    7.38895e-01
    1.74500e+01    7.47093e-01
    1.74750e+01    7.55409e-01
    1.75000e+01    7.63843e-01
    1.75250e+01    7.72397e-01
    1.75500e+01    7.81071e-01
    1.75750e+01    7.89866e-01
    1.76000e+01    7.98783e-01
    1.76250e+01    8.07823e-01
    1.76500e+01    8.16987e-01
    1.76750e+01    8.26274e-01
    1.77000e+01    8.35687e-01
    1.77250e+01    8.45225e-01
    1.77500e+01    8.54890e-01
    1.77750e+01    8.64682e-01
    1.78000e+01    8.74602e-01
    1.78250e+01    8.84650e-01
    1.78500e+01    8.94826e-01
    1.78750e+01    9.05133e-01
    1.79000e+01    9.15569e-01
    1.79250e+01    9.26136e-01
    1.79500e+01    9.36834e-01
    1.79750e+01    9.47663e-01
    1.80000e+01    9.58624e-01
    1.80250e+01    9.69717e-01
    1.80500e+01    9.80942e-01
    1.80750e+01    9.92299e-01
    1.81000e+01    1.00379e+00
    1.81250e+01    1.01541e+00
    1.81500e+01    1.02717e+00
    1.81750e+01    1.03905e+00
    1.82000e+01    1.05107e+00
    1.82250e+01    1.06323e+00
    1.82500e+01    1.07551e+00
    1.82750e+01    1.08792e+00
    1.83000e+01    1.10047e+00
    1.83250e+01    1.11314e+00
    1.83500e+01    1.12595e+00
    1.83750e+01    1.13888e+00
    1.84000e+01    1.15194e+00
    1.84250e+01    1.16513e+00
    1.84500e+01    1.17844e+00
    1.84750e+01    1.19188e+00
    1.85000e+01    1.20544e+00
    1.85250e+01    1.21912e+00
    1.85500e+01    1.23292e+00
    1.85750e+01    1.24683e+00
    1.86000e+01    1.26086e+00
    1.86250e+01    1.27500e+00
    1.86500e+01    1.28925e+00
    1.86750e+01    1.30361e+00
    1.87000e+01    1.31807e+00
    1.87250e+01    1.33263e+00
    1.87500e+01    1.34729e+00
    1.87750e+01    1.36205e+00
    1.88000e+01    1.37689e+00
    1.88250e+01    1.39181e+00
    1.88500e+01    1.40682e+00
    1.88750e+01    1.42190e+00
    1.89000e+01    1.43705e+00
    1.89250e+01    1.45227e+00
    1.89500e+01    1.46755e+00
    1.89750e+01    1.48288e+00
    1.90000e+01    1.49825e+00
    1.90250e+01    1.51366e+00
    1.90500e+01    1.52911e+00
    1.90750e+01    1.54458e+00
    1.91000e+01    1.56006e+00
    1.91250e+01    1.57555e+00
    1.91500e+01    1.59104e+00
    1.91750e+01    1.60651e+00
    1.92000e+01    1.62196e+00
    1.92250e+01    1.63738e+00
    1.92500e+01    1.65276e+00
    1.92750e+01    1.66807e+00
    1.93000e+01    1.68332e+00
    1.93250e+01    1.69849e+00
    1.93500e+01    1.71356e+00
    1.93750e+01    1.72852e+00
    1.94000e+01    1.74336e+00
    1.94250e+01    1.75805e+00
    1.94500e+01    1.77259e+00
    1.94750e+01    1.78695e+00
    1.95000e+01    1.80113e+00
    1.95250e+01    1.81509e+00
    1.95500e+01    1.82883e+00
    1.95750e+01    1.84232e+00
    1.96000e+01    1.85553e+00
    1.96250e+01    1.86846e+00
    1.96500e+01    1.88108e+00
    1.96750e+01    1.89337e+00
    1.97000e+01    1.90529e+00
    1.97250e+01    1.91684e+00
    1.97500e+01    1.92798e+00
    1.97750e+01    1.93869e+00
    1.98000e+01    1.94895e+00
    1.98250e+01    1.95872e+00
    1.98500e+01    1.96799e+00
    1.98750e+01    1.97672e+00
    1.99000e+01    1.98489e+00
    1.99250e+01    1.99248e+00
    1.99500e+01    1.99944e+00
    1.99750e+01    2.00576e+00
    2.00000e+01    2.01141e+00
    2.00250e+01    2.01636e+00
    2.00500e+01    2.02058e+00
    2.00750e+01    2.02405e+00
    2.01000e+01    2.02673e+00
    2.01250e+01    2.02862e+00
    2.01500e+01    2.02967e+00
    2.01750e+01    2.02986e+00
    2.02000e+01    2.02919e+00
    2.02250e+01    2.02761e+00
    2.02500e+01    2.02511e+00
    2.02750e+01    2.02168e+00
    2.03000e+01    2.01729e+00
    2.03250e+01    2.01194e+00
    2.03500e+01    2.00561e+00
    2.03750e+01    1.99829e+00
    2.04000e+01    1.98998e+00
    2.04250e+01    1.98066e+00
    2.04500e+01    1.97034e+00
    2.04750e+01    1.95903e+00
    2.05000e+01    1.94672e+00
    2.05250e+01    1.93342e+00
    2.05500e+01    1.91915e+00
    2.05750e+01    1.90392e+00
    2.06000e+01    1.88775e+00
    2.06250e+01    1.87065e+00
    2.06500e+01    1.85266e+00
    2.06750e+01    1.83381e+00
    2.07000e+01    1.81411e+00
    2.07250e+01    1.79362e+00
    2.07500e+01    1.77236e+00
    2.07750e+01    1.75037e+00
    2.08000e+01    1.72771e+00
    2.08250e+01    1.70441e+00
    2.08500e+01    1.68052e+00
    2.08750e+01    1.65609e+00
    2.09000e+01    1.63117e+00
    2.09250e+01    1.60582e+00
    2.09500e+01    1.58008e+00
    2.09750e+01    1.55400e+00
    2.10000e+01    1.52765e+00
    2.10250e+01    1.50107e+00
    2.10500e+01    1.47431e+00
    2.10750e+01    1.44744e+00
    2.11000e+01    1.42049e+00
    2.11250e+01    1.39352e+00
    2.11500e+01    1.36658e+00
    2.11750e+01    1.33972e+00
    2.12000e+01    1.31297e+00
    2.12250e+01    1.28639e+00
    2.12500e+01    1.26001e+00
    2.12750e+01    1.23387e+00
    2.13000e+01    1.20800e+00
    2.13250e+01    1.18244e+00
    2.13500e+01    1.15723e+00
    2.13750e+01    1.13238e+00
    2.14000e+01    1.10792e+00
    2.14250e+01    1.08388e+00
    2.14500e+01    1.06027e+00
    2.14750e+01    1.03712e+00
    2.15000e+01    1.01443e+00
    2.15250e+01    9.92233e-01
    2.15500e+01    9.70525e-01
    2.15750e+01    9.49319e-01
    2.16000e+01    9.28621e-01
    2.16250e+01    9.08438e-01
    2.16500e+01    8.88771e-01
    2.16750e+01    8.69624e-01
    2.17000e+01    8.50995e-01
    2.17250e+01    8.32884e-01
    2.17500e+01    8.15288e-01
    2.17750e+01    7.98204e-01
    2.18000e+01    7.81627e-01
    2.18250e+01    7.65550e-01
    2.18500e+01    7.49969e-01
    2.18750e+01    7.34875e-01
    2.19000e+01    7.20261e-01
    2.19250e+01    7.06118e-01
    2.19500e+01    6.92438e-01
    2.19750e+01    6.79211e-01
    2.20000e+01    6.66429e-01
    2.20250e+01    6.54080e-01
    2.20500e+01    6.42156e-01
    2.20750e+01    6.30646e-01
    2.21000e+01    6.19540e-01
    2.21250e+01    6.08829e-01
    2.21500e+01    5.98501e-01
    2.21750e+01    5.88547e-01
    2.22000e+01    5.78956e-01
    2.22250e+01    5.69719e-01
    2.22500e+01    5.60826e-01
    2.22750e+01    5.52267e-01
    2.23000e+01    5.44033e-01
    2.23250e+01    5.36114e-01
    2.23500e+01    5.28501e-01
    2.23750e+01    5.21185e-01
    2.24000e+01    5.14158e-01
    2.24250e+01    5.07410e-01
    2.24500e+01    5.00935e-01
    2.24750e+01    4.94723e-01
    2.25000e+01    4.88767e-01
    2.25250e+01    4.83059e-01
    2.25500e+01    4.77592e-01
    2.25750e+01    4.72358e-01
    2.26000e+01    4.67352e-01
    2.26250e+01    4.62565e-01
    2.26500e+01    4.57993e-01
    2.26750e+01    4.53628e-01
    2.27000e+01    4.49465e-01
    2.27250e+01    4.45497e-01
    2.27500e+01    4.41720e-01
    2.27750e+01    4.38127e-01
    2.28000e+01    4.34715e-01
    2.28250e+01    4.31477e-01
    2.28500e+01    4.28409e-01
    2.28750e+01    4.25507e-01
    2.29000e+01    4.22766e-01
    2.29250e+01    4.20181e-01
    2.29500e+01    4.17750e-01
    2.29750e+01    4.15467e-01
    2.30000e+01    4.13330e-01
    2.30250e+01    4.11335e-01
    2.30500e+01    4.09477e-01
    2.30750e+01    4.07755e-01
    2.31000e+01    4.06164e-01
    2.31250e+01    4.04703e-01
    2.31500e+01    4.03367e-01
    2.31750e+01    4.02155e-01
    2.32000e+01    4.01063e-01
    2.32250e+01    4.00090e-01
    2.32500e+01    3.99232e-01
    2.32750e+01    3.98488e-01
    2.33000e+01    3.97856e-01
    2.33250e+01    3.97333e-01
    2.33500e+01    3.96917e-01
    2.33750e+01    3.96607e-01
    2.34000e+01    3.96400e-01
    2.34250e+01    3.96296e-01
    2.34500e+01    3.96292e-01
    2.34750e+01    3.96387e-01
    2.35000e+01    3.96580e-01
    2.35250e+01    3.96869e-01
    2.35500e+01    3.97253e-01
    2.35750e+01    3.97731e-01
    2.36000e+01    3.98301e-01
    2.36250e+01    3.98963e-01
    2.36500e+01    3.99715e-01
    2.36750e+01    4.00557e-01
    2.37000e+01    4.01488e-01
    2.37250e+01    4.02506e-01
    2.37500e+01    4.03612e-01
    2.37750e+01    4.04804e-01
    2.38000e+01    4.06082e-01
    2.38250e+01    4.07445e-01
    2.38500e+01    4.08893e-01
    2.38750e+01    4.10425e-01
    2.39000e+01    4.12041e-01
    2.39250e+01    4.13740e-01
    2.39500e+01    4.15521e-01
    2.39750e+01    4.17386e-01
    2.40000e+01    4.19332e-01
    2.40250e+01    4.21361e-01
    2.40500e+01    4.23471e-01
    2.40750e+01    4.25663e-01
    2.41000e+01    4.27937e-01
    2.41250e+01    4.30292e-01
    2.41500e+01    4.32728e-01
    2.41750e+01    4.35246e-01
    2.42000e+01    4.37845e-01
    2.42250e+01    4.40525e-01
    2.42500e+01    4.43287e-01
    2.42750e+01    4.46130e-01
    2.43000e+01    4.49055e-01
    2.43250e+01    4.52062e-01
    2.43500e+01    4.55151e-01
    2.43750e+01    4.58322e-01
    2.44000e+01    4.61576e-01
    2.44250e+01    4.64912e-01
    2.44500e+01    4.68332e-01
    2.44750e+01    4.71834e-01
    2.45000e+01    4.75420e-01
    2.45250e+01    4.79091e-01
    2.45500e+01    4.82845e-01
    2.45750e+01    4.86685e-01
    2.46000e+01    4.90610e-01
    2.46250e+01    4.94620e-01
    2.46500e+01    4.98717e-01
    2.46750e+01    5.02900e-01
    2.47000e+01    5.07171e-01
    2.47250e+01    5.11529e-01
    2.47500e+01    5.15975e-01
    2.47750e+01    5.20510e-01
    2.48000e+01    5.25135e-01
    2.48250e+01    5.29849e-01
    2.48500e+01    5.34655e-01
    2.48750e+01    5.39551e-01
    2.49000e+01    5.44539e-01
    2.49250e+01    5.49620e-01
    2.49500e+01    5.54794e-01
    2.49750e+01    5.60062e-01
    2.50000e+01    5.65425e-01
    2.50250e+01    5.70883e-01
    2.50500e+01    5.76437e-01
    2.50750e+01    5.82088e-01
    2.51000e+01    5.87837e-01
    2.51250e+01    5.93684e-01
    2.51500e+01    5.99630e-01
    2.51750e+01    6.05677e-01
    2.52000e+01    6.11824e-01
    2.52250e+01    6.18072e-01
    2.52500e+01    6.24423e-01
    2.52750e+01    6.30877e-01
    2.53000e+01    6.37436e-01
    2.53250e+01    6.44099e-01
    2.53500e+01    6.50868e-01
    2.53750e+01    6.57744e-01
    2.54000e+01    6.64727e-01
    2.54250e+01    6.71819e-01
    2.54500e+01    6.79019e-01
    2.54750e+01    6.86330e-01
    2.55000e+01    6.93752e-01
    2.55250e+01    7.01286e-01
    2.55500e+01    7.08933e-01
    2.55750e+01    7.16693e-01
    2.56000e+01    7.24568e-01
    2.56250e+01    7.32558e-01
    2.56500e+01    7.40664e-01
    2.56750e+01    7.48888e-01
    2.57000e+01    7.57229e-01
    2.57250e+01    7.65689e-01
    2.57500e+01    7.74269e-01
    2.57750e+01    7.82969e-01
    2.58000e+01    7.91791e-01
    2.58250e+01    8.00735e-01
    2.58500e+01    8.09801e-01
    2.58750e+01    8.18992e-01
    2.59000e+01    8.28306e-01
    2.59250e+01    8.37746e-01
    2.59500e+01    8.47312e-01
    2.59750e+01    8.57004e-01
    2.60000e+01    8.66824e-01
    2.60250e+01    8.76771e-01
    2.60500e+01    8.86847e-01
    2.60750e+01    8.97052e-01
    2.61000e+01    9.07387e-01
    2.61250e+01    9.17852e-01
    2.61500e+01    9.28447e-01
    2.61750e+01    9.39173e-01
    2.62000e+01    9.50031e-01
    2.62250e+01    9.61020e-01
    2.62500e+01    9.72142e-01
    2.62750e+01    9.83396e-01
    2.63000e+01    9.94782e-01
    2.63250e+01    1.00630e+00
    2.63500e+01    1.01795e+00
    2.63750e+01    1.02974e+00
    2.64000e+01    1.04165e+00
    2.64250e+01    1.05370e+00
    2.64500e+01    1.06588e+00
    2.64750e+01    1.07819e+00
    2.65000e+01    1.09063e+00
    2.65250e+01    1.10321e+00
    2.65500e+01    1.11591e+00
    2.65750e+01    1.12874e+00
    2.66000e+01    1.14171e+00
    2.66250e+01    1.15479e+00
    2.66500e+01    1.16801e+00
    2.66750e+01    1.18135e+00
    2.67000e+01    1.19481e+00
    2.67250e+01    1.20840e+00
    2.67500e+01    1.22210e+00
    2.67750e+01    1.23593e+00
    2.68000e+01    1.24987e+00
    2.68250e+01    1.26392e+00
    2.68500e+01    1.27808e+00
    2.68750e+01    1.29236e+00
    2.69000e+01    1.30674e+00
    2.69250e+01    1.32122e+00
    2.69500e+01    1.33581e+00
    2.69750e+01    1.35049e+00
    2.70000e+01    1.36526e+00
    2.70250e+01    1.38012e+00
    2.70500e+01    1.39506e+00
    2.70750e+01    1.41009e+00
    2.71000e+01    1.42518e+00
    2.71250e+01    1.44035e+00
    2.71500e+01    1.45558e+00
    2.71750e+01    1.47087e+00
    2.72000e+01    1.48621e+00
    2.72250e+01    1.50159e+00
    2.72500e+01    1.51701e+00
    2.72750e+01    1.53246e+00
    2.73000e+01    1.54794e+00
    2.73250e+01    1.56342e+00
    2.73500e+01    1.57891e+00
    2.73750e+01    1.59440e+00
    2.74000e+01    1.60987e+00
    2.74250e+01    1.62531e+00
    2.74500e+01    1.64072e+00
    2.74750e+01    1.65609e+00
    2.75000e+01    1.67139e+00
    2.75250e+01    1.68662e+00
    2.75500e+01    1.70177e+00
    2.75750e+01    1.71682e+00
    2.76000e+01    1.73175e+00
    2.76250e+01    1.74656e+00
    2.76500e+01    1.76122e+00
    2.76750e+01    1.77572e+00
    2.77000e+01    1.79005e+00
    2.77250e+01    1.80418e+00
    2.77500e+01    1.81809e+00
    2.77750e+01    1.83178e+00
    2.78000e+01    1.84521e+00
    2.78250e+01    1.85837e+00
    2.78500e+01    1.87123e+00
    2.78750e+01    1.88378e+00
    2.79000e+01    1.89599e+00
    2.79250e+01    1.90783e+00
    2.79500e+01    1.91929e+00
    2.79750e+01    1.93034e+00
    2.80000e+01    1.94096e+00
    2.80250e+01    1.95111e+00
    2.80500e+01    1.96078e+00
    2.80750e+01    1.96993e+00
    2.81000e+01    1.97855e+00
    2.81250e+01    1.98659e+00
    2.81500e+01    1.99404e+00
    2.81750e+01    2.00087e+00
    2.82000e+01    2.00704e+00
    2.82250e+01    2.01254e+00
    2.82500e+01    2.01734e+00
    2.82750e+01    2.02140e+00
    2.83000e+01    2.02470e+00
    2.83250e+01    2.02721e+00
    2.83500e+01    2.02892e+00
    2.83750e+01    2.02978e+00
    2.84000e+01    2.02979e+00
    2.84250e+01    2.02892e+00
    2.84500e+01    2.02714e+00
    2.84750e+01    2.02445e+00
    2.85000e+01    2.02081e+00
    2.85250e+01    2.01621e+00
    2.85500e+01    2.01065e+00
    2.85750e+01    2.00411e+00
    2.86000e+01    1.99657e+00
    2.86250e+01    1.98804e+00
    2.86500e+01    1.97851e+00
    2.86750e+01    1.96797e+00
    2.87000e+01    1.95644e+00
    2.87250e+01    1.94392e+00
    2.87500e+01    1.93041e+00
    2.87750e+01    1.91593e+00
    2.88000e+01    1.90049e+00
    2.88250e+01    1.88411e+00
    2.88500e+01    1.86682e+00
    2.88750e+01    1.84864e+00
    2.89000e+01    1.82960e+00
    2.89250e+01    1.80973e+00
    2.89500e+01    1.78907e+00
    2.89750e+01    1.76765e+00
    2.90000e+01    1.74551e+00
    2.90250e+01    1.72271e+00
    2.90500e+01    1.69927e+00
    2.90750e+01    1.67526e+00
    2.91000e+01    1.65072e+00
    2.91250e+01    1.62571e+00
    2.91500e+01    1.60026e+00
    2.91750e+01    1.57444e+00
    2.92000e+01    1.54830e+00
    2.92250e+01    1.52189e+00
    2.92500e+01    1.49527e+00
    2.92750e+01    1.46849e+00
    2.93000e+01    1.44159e+00
    2.93250e+01    1.41464e+00
    2.93500e+01    1.38767e+00
    2.93750e+01    1.36075e+00
    2.94000e+01    1.33390e+00
    2.94250e+01    1.30719e+00
    2.94500e+01    1.28065e+00
    2.94750e+01    1.25431e+00
    2.95000e+01    1.22823e+00
    2.95250e+01    1.20243e+00
    2.95500e+01    1.17694e+00
    2.95750e+01    1.15180e+00
    2.96000e+01    1.12704e+00
    2.96250e+01    1.10267e+00
    2.96500e+01    1.07872e+00
    2.96750e+01    1.05521e+00
    2.97000e+01    1.03216e+00
    2.97250e+01    1.00958e+00
    2.97500e+01    9.87480e-01
    2.97750e+01    9.65880e-01
    2.98000e+01    9.44783e-01
    2.98250e+01    9.24197e-01
    2.98500e+01    9.04126e-01
    2.98750e+01    8.84572e-01
    2.99000e+01    8.65537e-01
    2.99250e+01    8.47021e-01
    2.99500e+01    8.29022e-01
    2.99750e+01    8.11538e-01
    3.00000e+01    7.94564e-01
    3.00250e+01    7.78096e-01
    3.00500e+01    7.62127e-01
    3.00750e+01    7.46652e-01
    3.01000e+01    7.31663e-01
    3.01250e+01    7.17152e-01
    3.01500e+01    7.03110e-01
    3.01750e+01    6.89529e-01
    3.02000e+01    6.76400e-01
    3.02250e+01    6.63712e-01
    3.02500e+01    6.51457e-01
    3.02750e+01    6.39623e-01
    3.03000e+01    6.28202e-01
    3.03250e+01    6.17183e-01
    3.03500e+01    6.06555e-01
    3.03750e+01    5.96309e-01
    3.04000e+01    5.86435e-01
    3.04250e+01    5.76922e-01
    3.04500e+01    5.67760e-01
    3.04750e+01    5.58940e-01
    3.05000e+01    5.50453e-01
    3.05250e+01    5.42288e-01
    3.05500e+01    5.34436e-01
    3.05750e+01    5.26888e-01
    3.06000e+01    5.19636e-01
    3.06250e+01    5.12670e-01
    3.06500e+01    5.05982e-01
    3.06750e+01    4.99565e-01
    3.07000e+01    4.93409e-01
    3.07250e+01    4.87507e-01
    3.07500e+01    4.81852e-01
    3.07750e+01    4.76436e-01
    3.08000e+01    4.71253e-01
    3.08250e+01    4.66295e-01
    3.08500e+01    4.61555e-01
    3.08750e+01    4.57028e-01
    3.09000e+01    4.52708e-01
    3.09250e+01    4.48587e-01
    3.09500e+01    4.44661e-01
    3.09750e+01    4.40925e-01
    3.10000e+01    4.37372e-01
    3.10250e+01    4.33997e-01
    3.10500e+01    4.30797e-01
    3.10750e+01    4.27765e-01
    3.11000e+01    4.24899e-01
    3.11250e+01    4.22192e-01
    3.11500e+01    4.19641e-01
    3.11750e+01    4.17242e-01
    3.12000e+01    4.14991e-01
    3.12250e+01    4.12885e-01
    3.12500e+01    4.10920e-01
    3.12750e+01    4.09092e-01
    3.13000e+01    4.07399e-01
    3.13250e+01    4.05836e-01
    3.13500e+01    4.04402e-01
    3.13750e+01    4.03094e-01
    3.14000e+01    4.01908e-01
    3.14250e+01    4.00842e-01
    3.14500e+01    3.99894e-01
    3.14750e+01    3.99061e-01
    3.15000e+01    3.98342e-01
    3.15250e+01    3.97733e-01
    3.15500e+01    3.97233e-01
    3.15750e+01    3.96841e-01
    3.16000e+01    3.96553e-01
    3.16250e+01    3.96369e-01
    3.16500e+01    3.96287e-01
    3.16750e+01    3.96304e-01
    3.17000e+01    3.96421e-01
    3.17250e+01    3.96635e-01
    3.17500e+01    3.96944e-01
    3.17750e+01    3.97349e-01
    3.18000e+01    3.97847e-01
    3.18250e+01    3.98437e-01
    3.18500e+01    3.99118e-01
    3.18750e+01    3.99890e-01
    3.19000e+01    4.00752e-01
    3.19250e+01    4.01701e-01
    3.19500e+01    4.02739e-01
    3.19750e+01    4.03864e-01
    3.20000e+01    4.05074e-01
    3.20250e+01    4.06371e-01
    3.20500e+01    4.07753e-01
    3.20750e+01    4.09219e-01
    3.21000e+01    4.10769e-01
    3.21250e+01    4.12402e-01
    3.21500e+01    4.14119e-01
    3.21750e+01    4.15919e-01
    3.22000e+01    4.17801e-01
    3.22250e+01    4.19765e-01
    3.22500e+01    4.21812e-01
    3.22750e+01    4.23940e-01
    3.23000e+01    4.26150e-01
    3.23250e+01    4.28441e-01
    3.23500e+01    4.30814e-01
    3.23750e+01    4.33268e-01
    3.24000e+01    4.35803e-01
    3.24250e+01    4.38420e-01
    3.24500e+01    4.41118e-01
    3.24750e+01    4.43897e-01
    3.25000e+01    4.46758e-01
    3.25250e+01    4.49701e-01
    3.25500e+01    4.52726e-01
    3.25750e+01    4.55832e-01
    3.26000e+01    4.59021e-01
    3.26250e+01    4.62293e-01
    3.26500e+01    4.65647e-01
    3.26750e+01    4.69085e-01
    3.27000e+01    4.72605e-01
    3.27250e+01    4.76210e-01
    3.27500e+01    4.79898e-01
    3.27750e+01    4.83672e-01
    3.28000e+01    4.87530e-01
    3.28250e+01    4.91473e-01
    3.28500e+01    4.95502e-01
    3.28750e+01    4.99617e-01
    3.29000e+01    5.03820e-01
    3.29250e+01    5.08109e-01
    3.29500e+01    5.12486e-01
    3.29750e+01    5.16952e-01
    3.30000e+01    5.21506e-01
    3.30250e+01    5.26150e-01
    3.30500e+01    5.30885e-01
    3.30750e+01    5.35709e-01
    3.31000e+01    5.40626e-01
    3.31250e+01    5.45634e-01
    3.31500e+01    5.50735e-01
    3.31750e+01    5.55930e-01
    3.32000e+01    5.61218e-01
    3.32250e+01    5.66601e-01
    3.32500e+01    5.72080e-01
    3.32750e+01    5.77655e-01
    3.33000e+01    5.83328e-01
    3.33250e+01    5.89098e-01
    3.33500e+01    5.94966e-01
    3.33750e+01    6.00934e-01
    3.34000e+01    6.07002e-01
    3.34250e+01    6.13171e-01
    3.34500e+01    6.19442e-01
    3.34750e+01    6.25815e-01
    3.35000e+01    6.32292e-01
    3.35250e+01    6.38873e-01
    3.35500e+01    6.45559e-01
    3.35750e+01    6.52351e-01
    3.36000e+01    6.59250e-01
    3.36250e+01    6.66257e-01
    3.36500e+01    6.73372e-01
    3.36750e+01    6.80597e-01
    3.37000e+01    6.87932e-01
    3.37250e+01    6.95378e-01
    3.37500e+01    7.02936e-01
    3.37750e+01    7.10607e-01
    3.38000e+01    7.18392e-01
    3.38250e+01    7.26292e-01
    3.38500e+01    7.34307e-01
    3.38750e+01    7.42439e-01
    3.39000e+01    7.50688e-01
    3.39250e+01    7.59055e-01
    3.39500e+01    7.67541e-01
    3.39750e+01    7.76147e-01
    3.40000e+01    7.84874e-01
    3.40250e+01    7.93722e-01
    3.40500e+01    8.02692e-01
    3.40750e+01    8.11785e-01
    3.41000e+01    8.21002e-01
    3.41250e+01    8.30344e-01
    3.41500e+01    8.39811e-01
    3.41750e+01    8.49405e-01
    3.42000e+01    8.59124e-01
    3.42250e+01    8.68972e-01
    3.42500e+01    8.78947e-01
    3.42750e+01    8.89051e-01
    3.43000e+01    8.99284e-01
    3.43250e+01    9.09647e-01
    3.43500e+01    9.20140e-01
    3.43750e+01    9.30764e-01
    3.44000e+01    9.41518e-01
    3.44250e+01    9.52405e-01
    3.44500e+01    9.63423e-01
    3.44750e+01    9.74573e-01
    3.45000e+01    9.85855e-01
    3.45250e+01    9.97270e-01
    3.45500e+01    1.00882e+00
    3.45750e+01    1.02050e+00
    3.46000e+01    1.03231e+00
    3.46250e+01    1.04425e+00
    3.46500e+01    1.05633e+00
    3.46750e+01    1.06854e+00
    3.47000e+01    1.08088e+00
    3.47250e+01    1.09335e+00
    3.47500e+01    1.10595e+00
    3.47750e+01    1.11869e+00
    3.48000e+01    1.13155e+00
    3.48250e+01    1.14454e+00
    3.48500e+01    1.15765e+00
    3.48750e+01    1.17089e+00
    3.49000e+01    1.18426e+00
    3.49250e+01    1.19775e+00
    3.49500e+01    1.21136e+00
    3.49750e+01    1.22509e+00
    3.50000e+01    1.23894e+00
    3.50250e+01    1.25291e+00
    3.50500e+01    1.26698e+00
    3.50750e+01    1.28117e+00
    3.51000e+01    1.29547e+00
    3.51250e+01    1.30987e+00
    3.51500e+01    1.32438e+00
    3.51750e+01    1.33898e+00
    3.52000e+01    1.35368e+00
    3.52250e+01    1.36848e+00
    3.52500e+01    1.38336e+00
    3.52750e+01    1.39832e+00
    3.53000e+01    1.41336e+00
    3.53250e+01    1.42847e+00
    3.53500e+01    1.44365e+00
    3.53750e+01    1.45890e+00
    3.54000e+01    1.47419e+00
    3.54250e+01    1.48954e+00
    3.54500e+01    1.50494e+00
    3.54750e+01    1.52036e+00
    3.55000e+01    1.53582e+00
    3.55250e+01    1.55129e+00
    3.55500e+01    1.56678e+00
    3.55750e+01    1.58227e+00
    3.56000e+01    1.59776e+00
    3.56250e+01    1.61322e+00
    3.56500e+01    1.62866e+00
    3.56750e+01    1.64406e+00
    3.57000e+01    1.65941e+00
    3.57250e+01    1.67470e+00
    3.57500e+01    1.68992e+00
    3.57750e+01    1.70504e+00
    3.58000e+01    1.72007e+00
    3.58250e+01    1.73498e+00
    3.58500e+01    1.74975e+00
    3.58750e+01    1.76438e+00
    3.59000e+01    1.77885e+00
    3.59250e+01    1.79313e+00
    3.59500e+01    1.80722e+00
    3.59750e+01    1.82108e+00
    3.60000e+01    1.83471e+00
    3.60250e+01    1.84809e+00
    3.60500e+01    1.86118e+00
    3.60750e+01    1.87398e+00
    3.61000e+01    1.88646e+00
    3.61250e+01    1.89859e+00
    3.61500e+01    1.91035e+00
    3.61750e+01    1.92173e+00
    3.62000e+01    1.93269e+00
    3.62250e+01    1.94320e+00
    3.62500e+01    1.95325e+00
    3.62750e+01    1.96281e+00
    3.63000e+01    1.97185e+00
    3.63250e+01    1.98034e+00
    3.63500e+01    1.98826e+00
    3.63750e+01    1.99558e+00
    3.64000e+01    2.00226e+00
    3.64250e+01    2.00830e+00
    3.64500e+01    2.01364e+00
    3.64750e+01    2.01828e+00
    3.65000e+01    2.02218e+00
    3.65250e+01    2.02531e+00
    3.65500e+01    2.02765e+00
    3.65750e+01    2.02918e+00
    3.66000e+01    2.02986e+00
    3.66250e+01    2.02968e+00
    3.66500e+01    2.02861e+00
    3.66750e+01    2.02664e+00
    3.67000e+01    2.02374e+00
    3.67250e+01    2.01989e+00
    3.67500e+01    2.01509e+00
    3.67750e+01    2.00931e+00
    3.68000e+01    2.00255e+00
    3.68250e+01    1.99480e+00
    3.68500e+01    1.98606e+00
    3.68750e+01    1.97631e+00
    3.69000e+01    1.96556e+00
    3.69250e+01    1.95381e+00
    3.69500e+01    1.94107e+00
    3.69750e+01    1.92735e+00
    3.70000e+01    1.91266e+00
    3.70250e+01    1.89702e+00
    3.70500e+01    1.88044e+00
    3.70750e+01    1.86295e+00
    3.71000e+01    1.84458e+00
    3.71250e+01    1.82536e+00
    3.71500e+01    1.80531e+00
    3.71750e+01    1.78448e+00
    3.72000e+01    1.76290e+00
    3.72250e+01    1.74062e+00
    3.72500e+01    1.71767e+00
    3.72750e+01    1.69411e+00
    3.73000e+01    1.66998e+00
    3.73250e+01    1.64533e+00
    3.73500e+01    1.62022e+00
    3.73750e+01    1.59469e+00
    3.74000e+01    1.56880e+00
    3.74250e+01    1.54259e+00
    3.74500e+01    1.51613e+00
    3.74750e+01    1.48947e+00
    3.75000e+01    1.46266e+00
    3.75250e+01    1.43575e+00
    3.75500e+01    1.40878e+00
    3.75750e+01    1.38182e+00
    3.76000e+01    1.35491e+00
    3.76250e+01    1.32809e+00
    3.76500e+01    1.30141e+00
    3.76750e+01    1.27491e+00
    3.77000e+01    1.24863e+00
    3.77250e+01    1.22260e+00
    3.77500e+01    1.19687e+00
    3.77750e+01    1.17146e+00
    3.78000e+01    1.14639e+00
    3.78250e+01    1.12171e+00
    3.78500e+01    1.09743e+00
    3.78750e+01    1.07358e+00
    3.79000e+01    1.05017e+00
    3.79250e+01    1.02721e+00
    3.79500e+01    1.00474e+00
    3.79750e+01    9.82750e-01
    3.80000e+01    9.61258e-01
    3.80250e+01    9.40272e-01
    3.80500e+01    9.19797e-01
    3.80750e+01    8.99838e-01
    3.81000e+01    8.80397e-01
    3.81250e+01    8.61475e-01
    3.81500e+01    8.43071e-01
    3.81750e+01    8.25184e-01
    3.82000e+01    8.07811e-01
    3.82250e+01    7.90947e-01
    3.82500e+01    7.74588e-01
    3.82750e+01    7.58727e-01
    3.83000e+01    7.43358e-01
    3.83250e+01    7.28473e-01
    3.83500e+01    7.14065e-01
    3.83750e+01    7.00124e-01
    3.84000e+01    6.86642e-01
    3.84250e+01    6.73609e-01
    3.84500e+01    6.61016e-01
    3.84750e+01    6.48853e-01
    3.85000e+01    6.37110e-01
    3.85250e+01    6.25777e-01
    3.85500e+01    6.14843e-01
    3.85750e+01    6.04299e-01
    3.86000e+01    5.94135e-01
    3.86250e+01    5.84340e-01
    3.86500e+01    5.74904e-01
    3.86750e+01    5.65817e-01
    3.87000e+01    5.57071e-01
    3.87250e+01    5.48654e-01
    3.87500e+01    5.40557e-01
    3.87750e+01    5.32772e-01
    3.88000e+01    5.25289e-01
    3.88250e+01    5.18100e-01
    3.88500e+01    5.11195e-01
    3.88750e+01    5.04567e-01
    3.89000e+01    4.98207e-01
    3.89250e+01    4.92107e-01
    3.89500e+01    4.86259e-01
    3.89750e+01    4.80657e-01
    3.90000e+01    4.75292e-01
    3.90250e+01    4.70158e-01
    3.90500e+01    4.65248e-01
    3.90750e+01    4.60555e-01
    3.91000e+01    4.56073e-01
    3.91250e+01    4.51796e-01
    3.91500e+01    4.47719e-01
    3.91750e+01    4.43835e-01
    3.92000e+01    4.40138e-01
    3.92250e+01    4.36624e-01
    3.92500e+01    4.33288e-01
    3.92750e+01    4.30125e-01
    3.93000e+01    4.27129e-01
    3.93250e+01    4.24298e-01
    3.93500e+01    4.21625e-01
    3.93750e+01    4.19108e-01
    3.94000e+01    4.16741e-01
    3.94250e+01    4.14522e-01
    3.94500e+01    4.12447e-01
    3.94750e+01    4.10512e-01
    3.95000e+01    4.08713e-01
    3.95250e+01    4.07048e-01
    3.95500e+01    4.05514e-01
    3.95750e+01    4.04108e-01
    3.96000e+01    4.02826e-01
    3.96250e+01    4.01666e-01
    3.96500e+01    4.00626e-01
    3.96750e+01    3.99704e-01
    3.97000e+01    3.98896e-01
    3.97250e+01    3.98200e-01
    3.97500e+01    3.97616e-01
    3.97750e+01    3.97139e-01
    3.98000e+01    3.96769e-01
    3.98250e+01    3.96504e-01
    3.98500e+01    3.96343e-01
    3.98750e+01    3.96282e-01
    3.99000e+01    3.96321e-01
    3.99250e+01    3.96459e-01
    3.99500e+01    3.96694e-01
    3.99750e+01    3.97024e-01
    4.00000e+01    3.97449e-01
    4.00250e+01    3.97967e-01
    4.00500e+01    3.98577e-01
    4.00750e+01    3.99278e-01
    4.01000e+01    4.00070e-01
    4.01250e+01    4.00950e-01
    4.01500e+01    4.01919e-01
    4.01750e+01    4.02976e-01
    4.02000e+01    4.04119e-01
    4.02250e+01    4.05349e-01
    4.02500e+01    4.06664e-01
    4.02750e+01    4.08064e-01
    4.03000e+01    4.09548e-01
    4.03250e+01    4.11116e-01
    4.03500e+01    4.12768e-01
    4.03750e+01    4.14503e-01
    4.04000e+01    4.16320e-01
    4.04250e+01    4.18220e-01
    4.04500e+01    4.20203e-01
    4.04750e+01    4.22267e-01
    4.05000e+01    4.24413e-01
    4.05250e+01    4.26640e-01
    4.05500e+01    4.28949e-01
    4.05750e+01    4.31339e-01
    4.06000e+01    4.33811e-01
    4.06250e+01    4.36364e-01
    4.06500e+01    4.38998e-01
    4.06750e+01    4.41714e-01
    4.07000e+01    4.44511e-01
    4.07250e+01    4.47390e-01
    4.07500e+01    4.50351e-01
    4.07750e+01    4.53393e-01
    4.08000e+01    4.56518e-01
    4.08250e+01    4.59724e-01
    4.08500e+01    4.63014e-01
    4.08750e+01    4.66386e-01
    4.09000e+01    4.69842e-01
    4.09250e+01    4.73380e-01
    4.09500e+01    4.77003e-01
    4.09750e+01    4.80710e-01
    4.10000e+01    4.84502e-01
    4.10250e+01    4.88378e-01
    4.10500e+01    4.92340e-01
    4.10750e+01    4.96388e-01
    4.11000e+01    5.00522e-01
    4.11250e+01    5.04743e-01
    4.11500e+01    5.09051e-01
    4.11750e+01    5.13448e-01
    4.12000e+01    5.17933e-01
    4.12250e+01    5.22507e-01
    4.12500e+01    5.27170e-01
    4.12750e+01    5.31924e-01
    4.13000e+01    5.36769e-01
    4.13250e+01    5.41705e-01
    4.13500e+01    5.46733e-01
    4.13750e+01    5.51854e-01
    4.14000e+01    5.57069e-01
    4.14250e+01    5.62378e-01
    4.14500e+01    5.67782e-01
    4.14750e+01    5.73282e-01
    4.15000e+01    5.78878e-01
    4.15250e+01    5.84571e-01
    4.15500e+01    5.90363e-01
    4.15750e+01    5.96253e-01
    4.16000e+01    6.02242e-01
    4.16250e+01    6.08332e-01
    4.16500e+01    6.14523e-01
    4.16750e+01    6.20816e-01
    4.17000e+01    6.27212e-01
    4.17250e+01    6.33711e-01
    4.17500e+01    6.40315e-01
    4.17750e+01    6.47024e-01
    4.18000e+01    6.53839e-01
    4.18250e+01    6.60762e-01
    4.18500e+01    6.67792e-01
    4.18750e+01    6.74931e-01
    4.19000e+01    6.82179e-01
    4.19250e+01    6.89538e-01
    4.19500e+01    6.97009e-01
    4.19750e+01    7.04591e-01
    4.20000e+01    7.12287e-01
    4.20250e+01    7.20097e-01
    4.20500e+01    7.28022e-01
    4.20750e+01    7.36062e-01
    4.21000e+01    7.44219e-01
    4.21250e+01    7.52494e-01
    4.21500e+01    7.60886e-01
    4.21750e+01    7.69398e-01
    4.22000e+01    7.78031e-01
    4.22250e+01    7.86783e-01
    4.22500e+01    7.95658e-01
    4.22750e+01    8.04655e-01
    4.23000e+01    8.13775e-01
    4.23250e+01    8.23019e-01
    4.23500e+01    8.32388e-01
    4.23750e+01    8.41883e-01
    4.24000e+01    8.51503e-01
    4.24250e+01    8.61251e-01
    4.24500e+01    8.71126e-01
    4.24750e+01    8.81129e-01
    4.25000e+01    8.91261e-01
    4.25250e+01    9.01522e-01
    4.25500e+01    9.11913e-01
    4.25750e+01    9.22434e-01
    4.26000e+01    9.33086e-01
    4.26250e+01    9.43870e-01
    4.26500e+01    9.54785e-01
    4.26750e+01    9.65831e-01
    4.27000e+01    9.77010e-01
    4.27250e+01    9.88321e-01
    4.27500e+01    9.99765e-01
    4.27750e+01    1.01134e+00
    4.28000e+01    1.02305e+00
    4.28250e+01    1.03489e+00
    4.28500e+01    1.04686e+00
    4.28750e+01    1.05897e+00
    4.29000e+01    1.07121e+00
    4.29250e+01    1.08358e+00
    4.29500e+01    1.09608e+00
    4.29750e+01    1.10871e+00
    4.30000e+01    1.12147e+00
    4.30250e+01    1.13435e+00
    4.30500e+01    1.14737e+00
    4.30750e+01    1.16051e+00
    4.31000e+01    1.17378e+00
    4.31250e+01    1.18718e+00
    4.31500e+01    1.20069e+00
    4.31750e+01    1.21433e+00
    4.32000e+01    1.22809e+00
    4.32250e+01    1.24196e+00
    4.32500e+01    1.25595e+00
    4.32750e+01    1.27005e+00
    4.33000e+01    1.28427e+00
    4.33250e+01    1.29859e+00
    4.33500e+01    1.31301e+00
    4.33750e+01    1.32754e+00
    4.34000e+01    1.34217e+00
    4.34250e+01    1.35689e+00
    4.34500e+01    1.37170e+00
    4.34750e+01    1.38660e+00
    4.35000e+01    1.40157e+00
    4.35250e+01    1.41663e+00
    4.35500e+01    1.43176e+00
    4.35750e+01    1.44695e+00
    4.36000e+01    1.46221e+00
    4.36250e+01    1.47752e+00
    4.36500e+01    1.49288e+00
    4.36750e+01    1.50828e+00
    4.37000e+01    1.52372e+00
    4.37250e+01    1.53918e+00
    4.37500e+01    1.55466e+00
    4.37750e+01    1.57014e+00
    4.38000e+01    1.58563e+00
    4.38250e+01    1.60111e+00
    4.38500e+01    1.61657e+00
    4.38750e+01    1.63201e+00
    4.39000e+01    1.64740e+00
    4.39250e+01    1.66274e+00
    4.39500e+01    1.67801e+00
    4.39750e+01    1.69321e+00
    4.40000e+01    1.70831e+00
    4.40250e+01    1.72331e+00
    4.40500e+01    1.73819e+00
    4.40750e+01    1.75294e+00
    4.41000e+01    1.76754e+00
    4.41250e+01    1.78196e+00
    4.41500e+01    1.79621e+00
    4.41750e+01    1.81024e+00
    4.42000e+01    1.82406e+00
    4.42250e+01    1.83764e+00
    4.42500e+01    1.85095e+00
    4.42750e+01    1.86399e+00
    4.43000e+01    1.87672e+00
    4.43250e+01    1.88912e+00
    4.43500e+01    1.90117e+00
    4.43750e+01    1.91286e+00
    4.44000e+01    1.92414e+00
    4.44250e+01    1.93501e+00
    4.44500e+01    1.94542e+00
    4.44750e+01    1.95537e+00
    4.45000e+01    1.96482e+00
    4.45250e+01    1.97374e+00
    4.45500e+01    1.98211e+00
    4.45750e+01    1.98990e+00
    4.46000e+01    1.99708e+00
    4.46250e+01    2.00363e+00
    4.46500e+01    2.00952e+00
    4.46750e+01    2.01471e+00
    4.47000e+01    2.01919e+00
    4.47250e+01    2.02292e+00
    4.47500e+01    2.02589e+00
    4.47750e+01    2.02805e+00
    4.48000e+01    2.02940e+00
    4.48250e+01    2.02989e+00
    4.48500e+01    2.02952e+00
    4.48750e+01    2.02826e+00
    4.49000e+01    2.02609e+00
    4.49250e+01    2.02298e+00
    4.49500e+01    2.01893e+00
    4.49750e+01    2.01392e+00
    4.50000e+01    2.00793e+00
    4.50250e+01    2.00096e+00
    4.50500e+01    1.99299e+00
    4.50750e+01    1.98402e+00
    4.51000e+01    1.97406e+00
    4.51250e+01    1.96309e+00
    4.51500e+01    1.95113e+00
    4.51750e+01    1.93817e+00
    4.52000e+01    1.92424e+00
    4.52250e+01    1.90934e+00
    4.52500e+01    1.89350e+00
    4.52750e+01    1.87672e+00
    4.53000e+01    1.85904e+00
    4.53250e+01    1.84048e+00
    4.53500e+01    1.82108e+00
    4.53750e+01    1.80086e+00
    4.54000e+01    1.77986e+00
    4.54250e+01    1.75813e+00
    4.54500e+01    1.73569e+00
    4.54750e+01    1.71261e+00
    4.55000e+01    1.68892e+00
    4.55250e+01    1.66468e+00
    4.55500e+01    1.63992e+00
    4.55750e+01    1.61471e+00
    4.56000e+01    1.58910e+00
    4.56250e+01    1.56313e+00
    4.56500e+01    1.53687e+00
    4.56750e+01    1.51036e+00
    4.57000e+01    1.48366e+00
    4.57250e+01    1.45682e+00
    4.57500e+01    1.42990e+00
    4.57750e+01    1.40293e+00
    4.58000e+01    1.37598e+00
    4.58250e+01    1.34908e+00
    4.58500e+01    1.32229e+00
    4.58750e+01    1.29565e+00
    4.59000e+01    1.26919e+00
    4.59250e+01    1.24296e+00
    4.59500e+01    1.21699e+00
    4.59750e+01    1.19133e+00
    4.60000e+01    1.16599e+00
    4.60250e+01    1.14101e+00
    4.60500e+01    1.11641e+00
    4.60750e+01    1.09222e+00
    4.61000e+01    1.06846e+00
    4.61250e+01    1.04514e+00
    4.61500e+01    1.02230e+00
    4.61750e+01    9.99925e-01
    4.62000e+01    9.78043e-01
    4.62250e+01    9.56661e-01
    4.62500e+01    9.35785e-01
    4.62750e+01    9.15422e-01
    4.63000e+01    8.95575e-01
    4.63250e+01    8.76246e-01
    4.63500e+01    8.57437e-01
    4.63750e+01    8.39145e-01
    4.64000e+01    8.21370e-01
    4.64250e+01    8.04108e-01
    4.64500e+01    7.87354e-01
    4.64750e+01    7.71104e-01
    4.65000e+01    7.55350e-01
    4.65250e+01    7.40087e-01
    4.65500e+01    7.25306e-01
    4.65750e+01    7.11000e-01
    4.66000e+01    6.97159e-01
    4.66250e+01    6.83776e-01
    4.66500e+01    6.70839e-01
    4.66750e+01    6.58340e-01
    4.67000e+01    6.46269e-01
    4.67250e+01    6.34616e-01
    4.67500e+01    6.23370e-01
    4.67750e+01    6.12522e-01
    4.68000e+01    6.02062e-01
    4.68250e+01    5.91978e-01
    4.68500e+01    5.82262e-01
    4.68750e+01    5.72903e-01
    4.69000e+01    5.63891e-01
    4.69250e+01    5.55216e-01
    4.69500e+01    5.46870e-01
    4.69750e+01    5.38842e-01
    4.70000e+01    5.31123e-01
    4.70250e+01    5.23705e-01
    4.70500e+01    5.16578e-01
    4.70750e+01    5.09734e-01
    4.71000e+01    5.03164e-01
    4.71250e+01    4.96861e-01
    4.71500e+01    4.90816e-01
    4.71750e+01    4.85023e-01
    4.72000e+01    4.79472e-01
    4.72250e+01    4.74158e-01
    4.72500e+01    4.69073e-01
    4.72750e+01    4.64211e-01
    4.73000e+01    4.59565e-01
    4.73250e+01    4.55128e-01
    4.73500e+01    4.50895e-01
    4.73750e+01    4.46860e-01
    4.74000e+01    4.43017e-01
    4.74250e+01    4.39360e-01
    4.74500e+01    4.35885e-01
    4.74750e+01    4.32587e-01
    4.75000e+01    4.29461e-01
    4.75250e+01    4.26501e-01
    4.75500e+01    4.23704e-01
    4.75750e+01    4.21066e-01
    4.76000e+01    4.18581e-01
    4.76250e+01    4.16247e-01
    4.76500e+01    4.14060e-01
    4.76750e+01    4.12015e-01
    4.77000e+01    4.10110e-01
    4.77250e+01    4.08341e-01
    4.77500e+01    4.06705e-01
    4.77750e+01    4.05198e-01
    4.78000e+01    4.03819e-01
    4.78250e+01    4.02564e-01
    4.78500e+01    4.01431e-01
    4.78750e+01    4.00416e-01
    4.79000e+01    3.99519e-01
    4.79250e+01    3.98735e-01
    4.79500e+01    3.98064e-01
    4.79750e+01    3.97503e-01
    4.80000e+01    3.97050e-01
    4.80250e+01    3.96703e-01
    4.80500e+01    3.96461e-01
    4.80750e+01    3.96321e-01
    4.81000e+01    3.96282e-01
    4.81250e+01    3.96343e-01
    4.81500e+01    3.96502e-01
    4.81750e+01    3.96757e-01
    4.82000e+01    3.97108e-01
    4.82250e+01    3.97553e-01
    4.82500e+01    3.98091e-01
    4.82750e+01    3.98721e-01
    4.83000e+01    3.99442e-01
    4.83250e+01    4.00253e-01
    4.83500e+01    4.01153e-01
    4.83750e+01    4.02141e-01
    4.84000e+01    4.03216e-01
    4.84250e+01    4.04379e-01
    4.84500e+01    4.05627e-01
    4.84750e+01    4.06960e-01
    4.85000e+01    4.08379e-01
    4.85250e+01    4.09881e-01
    4.85500e+01    4.11468e-01
    4.85750e+01    4.13137e-01
    4.86000e+01    4.14890e-01
    4.86250e+01    4.16726e-01
    4.86500e+01    4.18644e-01
    4.86750e+01    4.20644e-01
    4.87000e+01    4.22725e-01
    4.87250e+01    4.24889e-01
    4.87500e+01    4.27134e-01
    4.87750e+01    4.29461e-01
    4.88000e+01    4.31869e-01
    4.88250e+01    4.34358e-01
    4.88500e+01    4.36929e-01
    4.88750e+01    4.39581e-01
    4.89000e+01    4.42314e-01
    4.89250e+01    4.45129e-01
    4.89500e+01    4.48026e-01
    4.89750e+01    4.51004e-01
    4.90000e+01    4.54064e-01
    4.90250e+01    4.57206e-01
    4.90500e+01    4.60431e-01
    4.90750e+01    4.63739e-01
    4.91000e+01    4.67129e-01
    4.91250e+01    4.70602e-01
    4.91500e+01    4.74160e-01
    4.91750e+01    4.77800e-01
    4.92000e+01    4.81526e-01
    4.92250e+01    4.85336e-01
    4.92500e+01    4.89231e-01
    4.92750e+01    4.93211e-01
    4.93000e+01    4.97278e-01
    4.93250e+01    5.01431e-01
    4.93500e+01    5.05671e-01
    4.93750e+01    5.09998e-01
    4.94000e+01    5.14414e-01
    4.94250e+01    5.18918e-01
    4.94500e+01    5.23511e-01
    4.94750e+01    5.28194e-01
    4.95000e+01    5.32968e-01
    4.95250e+01    5.37832e-01
    4.95500e+01    5.42788e-01
    4.95750e+01    5.47837e-01
    4.96000e+01    5.52978e-01
    4.96250e+01    5.58213e-01
    4.96500e+01    5.63543e-01
    4.96750e+01    5.68968e-01
    4.97000e+01    5.74488e-01
    4.97250e+01    5.80105e-01
    4.97500e+01    5.85820e-01
    4.97750e+01    5.91633e-01
    4.98000e+01    5.97544e-01
    4.98250e+01    6.03555e-01
    4.98500e+01    6.09667e-01
    4.98750e+01    6.15880e-01
    4.99000e+01    6.22195e-01
    4.99250e+01    6.28613e-01
    4.99500e+01    6.35135e-01
    4.99750e+01    6.41762e-01


==> data/pp_xdata_x_0.60_y_0.30.csv <==
    0.00000e+00    6.00160e-01
    2.50000e-02    6.04207e-01
    5.00000e-02    6.08341e-01
    7.50000e-02    6.12561e-01
    1.00000e-01    6.16869e-01
    1.25000e-01    6.21265e-01
    1.50000e-01    6.25748e-01
    1.75000e-01    6.30319e-01
    2.00000e-01    6.34979e-01
    2.25000e-01    6.39727e-01
    2.50000e-01    6.44563e-01
    2.75000e-01    6.49489e-01
    3.00000e-01    6.54504e-01
    3.25000e-01    6.59609e-01
    3.50000e-01    6.64804e-01
    3.75000e-01    6.70089e-01
    4.00000e-01    6.75464e-01
    4.25000e-01    6.80930e-01
    4.50000e-01    6.86488e-01
    4.75000e-01    6.92137e-01
    5.00000e-01    6.97878e-01
    5.25000e-01    7.03711e-01
    5.50000e-01    7.09636e-01
    5.75000e-01    7.15654e-01
    6.00000e-01    7.21765e-01
    6.25000e-01    7.27970e-01
    6.50000e-01    7.34268e-01
    6.75000e-01    7.40660e-01
    7.00000e-01    7.47147e-01
    7.25000e-01    7.53728e-01
    7.50000e-01    7.60404e-01
    7.75000e-01    7.67175e-01
    8.00000e-01    7.74041e-01
    8.25000e-01    7.81003e-01
    8.50000e-01    7.88061e-01
    8.75000e-01    7.95214e-01
    9.00000e-01    8.02464e-01
    9.25000e-01    8.09811e-01
    9.50000e-01    8.17253e-01
    9.75000e-01    8.24793e-01
    1.00000e+00    8.32429e-01
    1.02500e+00    8.40162e-01
    1.05000e+00    8.47992e-01
    1.07500e+00    8.55919e-01
    1.10000e+00    8.63943e-01
    1.12500e+00    8.72064e-01
    1.15000e+00    8.80282e-01
    1.17500e+00    8.88597e-01
    1.20000e+00    8.97008e-01
    1.22500e+00    9.05516e-01
    1.25000e+00    9.14120e-01
    1.27500e+00    9.22820e-01
    1.30000e+00    9.31616e-01
    1.32500e+00    9.40507e-01
    1.35000e+00    9.49493e-01
    1.37500e+00    9.58574e-01
    1.40000e+00    9.67748e-01
    1.42500e+00    9.77016e-01
    1.45000e+00    9.86377e-01
    1.47500e+00    9.95830e-01
    1.50000e+00    1.00537e+00
    1.52500e+00    1.01501e+00
    1.55000e+00    1.02473e+00
    1.57500e+00    1.03455e+00
    1.60000e+00    1.04445e+00
    1.62500e+00    1.05443e+00
    1.65000e+00    1.06451e+00
    1.67500e+00    1.07466e+00
    1.70000e+00    1.08490e+00
    1.72500e+00    1.09522e+00
    1.75000e+00    1.10562e+00
    1.77500e+00    1.11609e+00
    1.80000e+00    1.12664e+00
    1.82500e+00    1.13727e+00
    1.85000e+00    1.14796e+00
    1.87500e+00    1.15873e+00
    1.90000e+00    1.16956e+00
    1.92500e+00    1.18046e+00
    1.95000e+00    1.19142e+00
    1.97500e+00    1.20243e+00
    2.00000e+00    1.21351e+00
    2.02500e+00    1.22463e+00
    2.05000e+00    1.23581e+00
    2.07500e+00    1.24703e+00
    2.10000e+00    1.25829e+00
    2.12500e+00    1.26960e+00
    2.15000e+00    1.28093e+00
    2.17500e+00    1.29230e+00
    2.20000e+00    1.30370e+00
    2.22500e+00    1.31511e+00
    2.25000e+00    1.32654e+00
    2.27500e+00    1.33799e+00
    2.30000e+00    1.34943e+00
    2.32500e+00    1.36088e+00
    2.35000e+00    1.37233e+00
    2.37500e+00    1.38376e+00
    2.40000e+00    1.39518e+00
    2.42500e+00    1.40657e+00
    2.45000e+00    1.41793e+00
    2.47500e+00    1.42926e+00
    2.50000e+00    1.44054e+00
    2.52500e+00    1.45177e+00
    2.55000e+00    1.46293e+00
    2.57500e+00    1.47403e+00
    2.60000e+00    1.48505e+00
    2.62500e+00    1.49598e+00
    2.65000e+00    1.50682e+00
    2.67500e+00    1.51756e+00
    2.70000e+00    1.52818e+00
    2.72500e+00    1.53868e+00
    2.75000e+00    1.54904e+00
    2.77500e+00    1.55926e+00
    2.80000e+00    1.56933e+00
    2.82500e+00    1.57922e+00
    2.85000e+00    1.58894e+00
    2.87500e+00    1.59847e+00
    2.90000e+00    1.60780e+00
    2.92500e+00    1.61691e+00
    2.95000e+00    1.62580e+00
    2.97500e+00    1.63444e+00
    3.00000e+00    1.64284e+00
    3.02500e+00    1.65096e+00
    3.05000e+00    1.65881e+00
    3.07500e+00    1.66637e+00
    3.10000e+00    1.67362e+00
    3.12500e+00    1.68055e+00
    3.15000e+00    1.68714e+00
    3.17500e+00    1.69339e+00
    3.20000e+00    1.69928e+00
    3.22500e+00    1.70479e+00
    3.25000e+00    1.70990e+00
    3.27500e+00    1.71462e+00
    3.30000e+00    1.71891e+00
    3.32500e+00    1.72278e+00
    3.35000e+00    1.72620e+00
    3.37500e+00    1.72916e+00
    3.40000e+00    1.73165e+00
    3.42500e+00    1.73365e+00
    3.45000e+00    1.73516e+00
    3.47500e+00    1.73616e+00
    3.50000e+00    1.73665e+00
    3.52500e+00    1.73660e+00
    3.55000e+00    1.73602e+00
    3.57500e+00    1.73488e+00
    3.60000e+00    1.73320e+00
    3.62500e+00    1.73094e+00
    3.65000e+00    1.72812e+00
    3.67500e+00    1.72473e+00
    3.70000e+00    1.72075e+00
    3.72500e+00    1.71619e+00
    3.75000e+00    1.71105e+00
    3.77500e+00    1.70532e+00
    3.80000e+00    1.69901e+00
    3.82500e+00    1.69210e+00
    3.85000e+00    1.68462e+00
    3.87500e+00    1.67656e+00
    3.90000e+00    1.66793e+00
    3.92500e+00    1.65873e+00
    3.95000e+00    1.64898e+00
    3.97500e+00    1.63868e+00
    4.00000e+00    1.62784e+00
    4.02500e+00    1.61648e+00
    4.05000e+00    1.60460e+00
    4.07500e+00    1.59224e+00
    4.10000e+00    1.57939e+00
    4.12500e+00    1.56608e+00
    4.15000e+00    1.55232e+00
    4.17500e+00    1.53814e+00
    4.20000e+00    1.52356e+00
    4.22500e+00    1.50859e+00
    4.25000e+00    1.49327e+00
    4.27500e+00    1.47761e+00
    4.30000e+00    1.46163e+00
    4.32500e+00    1.44536e+00
    4.35000e+00    1.42883e+00
    4.37500e+00    1.41206e+00
    4.40000e+00    1.39508e+00
    4.42500e+00    1.37791e+00
    4.45000e+00    1.36057e+00
    4.47500e+00    1.34309e+00
    4.50000e+00    1.32550e+00
    4.52500e+00    1.30783e+00
    4.55000e+00    1.29008e+00
    4.57500e+00    1.27230e+00
    4.60000e+00    1.25450e+00
    4.62500e+00    1.23671e+00
    4.65000e+00    1.21895e+00
    4.67500e+00    1.20123e+00
    4.70000e+00    1.18359e+00
    4.72500e+00    1.16603e+00
    4.75000e+00    1.14859e+00
    4.77500e+00    1.13127e+00
    4.80000e+00    1.11410e+00
    4.82500e+00    1.09709e+00
    4.85000e+00    1.08025e+00
    4.87500e+00    1.06361e+00
    4.90000e+00    1.04716e+00
    4.92500e+00    1.03093e+00
    4.95000e+00    1.01493e+00
    4.97500e+00    9.99164e-01
    5.00000e+00    9.83643e-01
    5.02500e+00    9.68376e-01
    5.05000e+00    9.53371e-01
    5.07500e+00    9.38633e-01
    5.10000e+00    9.24168e-01
    5.12500e+00    9.09982e-01
    5.15000e+00    8.96079e-01
    5.17500e+00    8.82461e-01
    5.20000e+00    8.69132e-01
    5.22500e+00    8.56093e-01
    5.25000e+00    8.43347e-01
    5.27500e+00    8.30892e-01
    5.30000e+00    8.18731e-01
    5.32500e+00    8.06862e-01
    5.35000e+00    7.95285e-01
    5.37500e+00    7.83999e-01
    5.40000e+00    7.73001e-01
    5.42500e+00    7.62291e-01
    5.45000e+00    7.51865e-01
    5.47500e+00    7.41722e-01
    5.50000e+00    7.31858e-01
    5.52500e+00    7.22270e-01
    5.55000e+00    7.12955e-01
    5.57500e+00    7.03909e-01
    5.60000e+00    6.95129e-01
    5.62500e+00    6.86611e-01
    5.65000e+00    6.78351e-01
    5.67500e+00    6.70344e-01
    5.70000e+00    6.62587e-01
    5.72500e+00    6.55076e-01
    5.75000e+00    6.47806e-01
    5.77500e+00    6.40772e-01
    5.80000e+00    6.33972e-01
    5.82500e+00    6.27400e-01
    5.85000e+00    6.21051e-01
    5.87500e+00    6.14923e-01
    5.90000e+00    6.09010e-01
    5.92500e+00    6.03309e-01
    5.95000e+00    5.97815e-01
    5.97500e+00    5.92524e-01
    6.00000e+00    5.87431e-01
    6.02500e+00    5.82534e-01
    6.05000e+00    5.77828e-01
    6.07500e+00    5.73309e-01
    6.10000e+00    5.68973e-01
    6.12500e+00    5.64817e-01
    6.15000e+00    5.60836e-01
    6.17500e+00    5.57029e-01
    6.20000e+00    5.53390e-01
    6.22500e+00    5.49916e-01
    6.25000e+00    5.46605e-01
    6.27500e+00    5.43453e-01
    6.30000e+00    5.40457e-01
    6.32500e+00    5.37613e-01
    6.35000e+00    5.34919e-01
    6.37500e+00    5.32373e-01
    6.40000e+00    5.29970e-01
    6.42500e+00    5.27709e-01
    6.45000e+00    5.25587e-01
    6.47500e+00    5.23601e-01
    6.50000e+00    5.21749e-01
    6.52500e+00    5.20028e-01
    6.55000e+00    5.18436e-01
    6.57500e+00    5.16972e-01
    6.60000e+00    5.15632e-01
    6.62500e+00    5.14415e-01
    6.65000e+00    5.13318e-01
    6.67500e+00    5.12341e-01
    6.70000e+00    5.11480e-01
    6.72500e+00    5.10735e-01
    6.75000e+00    5.10103e-01
    6.77500e+00    5.09582e-01
    6.80000e+00    5.09173e-01
    6.82500e+00    5.08871e-01
    6.85000e+00    5.08677e-01
    6.87500e+00    5.08590e-01
    6.90000e+00    5.08606e-01
    6.92500e+00    5.08726e-01
    6.95000e+00    5.08948e-01
    6.97500e+00    5.09271e-01
    7.00000e+00    5.09694e-01
    7.02500e+00    5.10215e-01
    7.05000e+00    5.10835e-01
    7.07500e+00    5.11551e-01
    7.10000e+00    5.12363e-01
    7.12500e+00    5.13270e-01
    7.15000e+00    5.14272e-01
    7.17500e+00    5.15366e-01
    7.20000e+00    5.16554e-01
    7.22500e+00    5.17834e-01
    7.25000e+00    5.19205e-01
    7.27500e+00    5.20667e-01
    7.30000e+00    5.22220e-01
    7.32500e+00    5.23862e-01
    7.35000e+00    5.25593e-01
    7.37500e+00    5.27413e-01
    7.40000e+00    5.29322e-01
    7.42500e+00    5.31319e-01
    7.45000e+00    5.33403e-01
    7.47500e+00    5.35575e-01
    7.50000e+00    5.37834e-01
    7.52500e+00    5.40180e-01
    7.55000e+00    5.42612e-01
    7.57500e+00    5.45131e-01
    7.60000e+00    5.47735e-01
    7.62500e+00    5.50426e-01
    7.65000e+00    5.53203e-01
    7.67500e+00    5.56066e-01
    7.70000e+00    5.59015e-01
    7.72500e+00    5.62049e-01
    7.75000e+00    5.65169e-01
    7.77500e+00    5.68375e-01
    7.80000e+00    5.71667e-01
    7.82500e+00    5.75044e-01
    7.85000e+00    5.78507e-01
    7.87500e+00    5.82056e-01
    7.90000e+00    5.85691e-01
    7.92500e+00    5.89412e-01
    7.95000e+00    5.93220e-01
    7.97500e+00    5.97113e-01
    8.00000e+00    6.01094e-01
    8.02500e+00    6.05161e-01
    8.05000e+00    6.09315e-01
    8.07500e+00    6.13556e-01
    8.10000e+00    6.17884e-01
    8.12500e+00    6.22300e-01
    8.15000e+00    6.26804e-01
    8.17500e+00    6.31395e-01
    8.20000e+00    6.36075e-01
    8.22500e+00    6.40844e-01
    8.25000e+00    6.45701e-01
    8.27500e+00    6.50648e-01
    8.30000e+00    6.55684e-01
    8.32500e+00    6.60809e-01
    8.35000e+00    6.66025e-01
    8.37500e+00    6.71331e-01
    8.40000e+00    6.76728e-01
    8.42500e+00    6.82215e-01
    8.45000e+00    6.87794e-01
    8.47500e+00    6.93464e-01
    8.50000e+00    6.99226e-01
    8.52500e+00    7.05081e-01
    8.55000e+00    7.11028e-01
    8.57500e+00    7.17067e-01
    8.60000e+00    7.23200e-01
    8.62500e+00    7.29427e-01
    8.65000e+00    7.35747e-01
    8.67500e+00    7.42161e-01
    8.70000e+00    7.48669e-01
    8.72500e+00    7.55272e-01
    8.75000e+00    7.61970e-01
    8.77500e+00    7.68764e-01
    8.80000e+00    7.75652e-01
    8.82500e+00    7.82636e-01
    8.85000e+00    7.89716e-01
    8.87500e+00    7.96892e-01
    8.90000e+00    8.04165e-01
    8.92500e+00    8.11533e-01
    8.95000e+00    8.18999e-01
    8.97500e+00    8.26561e-01
    9.00000e+00    8.34219e-01
    9.02500e+00    8.41975e-01
    9.05000e+00    8.49828e-01
    9.07500e+00    8.57777e-01
    9.10000e+00    8.65824e-01
    9.12500e+00    8.73967e-01
    9.15000e+00    8.82208e-01
    9.17500e+00    8.90545e-01
    9.20000e+00    8.98978e-01
    9.22500e+00    9.07509e-01
    9.25000e+00    9.16135e-01
    9.27500e+00    9.24857e-01
    9.30000e+00    9.33675e-01
    9.32500e+00    9.42589e-01
    9.35000e+00    9.51597e-01
    9.37500e+00    9.60699e-01
    9.40000e+00    9.69896e-01
    9.42500e+00    9.79185e-01
    9.45000e+00    9.88568e-01
    9.47500e+00    9.98042e-01
    9.50000e+00    1.00761e+00
    9.52500e+00    1.01726e+00
    9.55000e+00    1.02701e+00
    9.57500e+00    1.03684e+00
    9.60000e+00    1.04676e+00
    9.62500e+00    1.05677e+00
    9.65000e+00    1.06686e+00
    9.67500e+00    1.07704e+00
    9.70000e+00    1.08729e+00
    9.72500e+00    1.09763e+00
    9.75000e+00    1.10805e+00
    9.77500e+00    1.11854e+00
    9.80000e+00    1.12911e+00
    9.82500e+00    1.13975e+00
    9.85000e+00    1.15046e+00
    9.87500e+00    1.16124e+00
    9.90000e+00    1.17209e+00
    9.92500e+00    1.18300e+00
    9.95000e+00    1.19398e+00
    9.97500e+00    1.20501e+00
    1.00000e+01    1.21609e+00
    1.00250e+01    1.22723e+00
    1.00500e+01    1.23842e+00
    1.00750e+01    1.24965e+00
    1.01000e+01    1.26092e+00
    1.01250e+01    1.27223e+00
    1.01500e+01    1.28358e+00
    1.01750e+01    1.29495e+00
    1.02000e+01    1.30635e+00
    1.02250e+01    1.31777e+00
    1.02500e+01    1.32920e+00
    1.02750e+01    1.34065e+00
    1.03000e+01    1.35210e+00
    1.03250e+01    1.36355e+00
    1.03500e+01    1.37499e+00
    1.03750e+01    1.38642e+00
    1.04000e+01    1.39783e+00
    1.04250e+01    1.40922e+00
    1.04500e+01    1.42057e+00
    1.04750e+01    1.43189e+00
    1.05000e+01    1.44315e+00
    1.05250e+01    1.45437e+00
    1.05500e+01    1.46552e+00
    1.05750e+01    1.47660e+00
    1.06000e+01    1.48760e+00
    1.06250e+01    1.49852e+00
    1.06500e+01    1.50933e+00
    1.06750e+01    1.52004e+00
    1.07000e+01    1.53064e+00
    1.07250e+01    1.54110e+00
    1.07500e+01    1.55143e+00
    1.07750e+01    1.56162e+00
    1.08000e+01    1.57164e+00
    1.08250e+01    1.58150e+00
    1.08500e+01    1.59118e+00
    1.08750e+01    1.60066e+00
    1.09000e+01    1.60994e+00
    1.09250e+01    1.61900e+00
    1.09500e+01    1.62783e+00
    1.09750e+01    1.63642e+00
    1.10000e+01    1.64475e+00
    1.10250e+01    1.65281e+00
    1.10500e+01    1.66060e+00
    1.10750e+01    1.66808e+00
    1.11000e+01    1.67526e+00
    1.11250e+01    1.68211e+00
    1.11500e+01    1.68863e+00
    1.11750e+01    1.69479e+00
    1.12000e+01    1.70059e+00
    1.12250e+01    1.70601e+00
    1.12500e+01    1.71104e+00
    1.12750e+01    1.71565e+00
    1.13000e+01    1.71985e+00
    1.13250e+01    1.72361e+00
    1.13500e+01    1.72693e+00
    1.13750e+01    1.72978e+00
    1.14000e+01    1.73216e+00
    1.14250e+01    1.73405e+00
    1.14500e+01    1.73544e+00
    1.14750e+01    1.73632e+00
    1.15000e+01    1.73668e+00
    1.15250e+01    1.73651e+00
    1.15500e+01    1.73580e+00
    1.15750e+01    1.73454e+00
    1.16000e+01    1.73272e+00
    1.16250e+01    1.73034e+00
    1.16500e+01    1.72739e+00
    1.16750e+01    1.72386e+00
    1.17000e+01    1.71974e+00
    1.17250e+01    1.71505e+00
    1.17500e+01    1.70977e+00
    1.17750e+01    1.70390e+00
    1.18000e+01    1.69745e+00
    1.18250e+01    1.69042e+00
    1.18500e+01    1.68280e+00
    1.18750e+01    1.67461e+00
    1.19000e+01    1.66584e+00
    1.19250e+01    1.65651e+00
    1.19500e+01    1.64663e+00
    1.19750e+01    1.63620e+00
    1.20000e+01    1.62524e+00
    1.20250e+01    1.61376e+00
    1.20500e+01    1.60177e+00
    1.20750e+01    1.58929e+00
    1.21000e+01    1.57633e+00
    1.21250e+01    1.56292e+00
    1.21500e+01    1.54906e+00
    1.21750e+01    1.53479e+00
    1.22000e+01    1.52011e+00
    1.22250e+01    1.50506e+00
    1.22500e+01    1.48965e+00
    1.22750e+01    1.47392e+00
    1.23000e+01    1.45787e+00
    1.23250e+01    1.44154e+00
    1.23500e+01    1.42495e+00
    1.23750e+01    1.40813e+00
    1.24000e+01    1.39110e+00
    1.24250e+01    1.37389e+00
    1.24500e+01    1.35652e+00
    1.24750e+01    1.33901e+00
    1.25000e+01    1.32140e+00
    1.25250e+01    1.30370e+00
    1.25500e+01    1.28595e+00
    1.25750e+01    1.26816e+00
    1.26000e+01    1.25036e+00
    1.26250e+01    1.23258e+00
    1.26500e+01    1.21482e+00
    1.26750e+01    1.19712e+00
    1.27000e+01    1.17950e+00
    1.27250e+01    1.16197e+00
    1.27500e+01    1.14455e+00
    1.27750e+01    1.12727e+00
    1.28000e+01    1.11013e+00
    1.28250e+01    1.09316e+00
    1.28500e+01    1.07636e+00
    1.28750e+01    1.05976e+00
    1.29000e+01    1.04337e+00
    1.29250e+01    1.02719e+00
    1.29500e+01    1.01124e+00
    1.29750e+01    9.95531e-01
    1.30000e+01    9.80069e-01
    1.30250e+01    9.64862e-01
    1.30500e+01    9.49918e-01
    1.30750e+01    9.35244e-01
    1.31000e+01    9.20844e-01
    1.31250e+01    9.06723e-01
    1.31500e+01    8.92886e-01
    1.31750e+01    8.79335e-01
    1.32000e+01    8.66073e-01
    1.32250e+01    8.53102e-01
    1.32500e+01    8.40423e-01
    1.32750e+01    8.28037e-01
    1.33000e+01    8.15944e-01
    1.33250e+01    8.04143e-01
    1.33500e+01    7.92634e-01
    1.33750e+01    7.81415e-01
    1.34000e+01    7.70484e-01
    1.34250e+01    7.59840e-01
    1.34500e+01    7.49481e-01
    1.34750e+01    7.39403e-01
    1.35000e+01    7.29603e-01
    1.35250e+01    7.20079e-01
    1.35500e+01    7.10827e-01
    1.35750e+01    7.01843e-01
    1.36000e+01    6.93125e-01
    1.36250e+01    6.84667e-01
    1.36500e+01    6.76466e-01
    1.36750e+01    6.68518e-01
    1.37000e+01    6.60818e-01
    1.37250e+01    6.53363e-01
    1.37500e+01    6.46149e-01
    1.37750e+01    6.39170e-01
    1.38000e+01    6.32423e-01
    1.38250e+01    6.25903e-01
    1.38500e+01    6.19606e-01
    1.38750e+01    6.13529e-01
    1.39000e+01    6.07666e-01
    1.39250e+01    6.02013e-01
    1.39500e+01    5.96566e-01
    1.39750e+01    5.91321e-01
    1.40000e+01    5.86275e-01
    1.40250e+01    5.81422e-01
    1.40500e+01    5.76760e-01
    1.40750e+01    5.72284e-01
    1.41000e+01    5.67990e-01
    1.41250e+01    5.63875e-01
    1.41500e+01    5.59935e-01
    1.41750e+01    5.56167e-01
    1.42000e+01    5.52567e-01
    1.42250e+01    5.49132e-01
    1.42500e+01    5.45858e-01
    1.42750e+01    5.42742e-01
    1.43000e+01    5.39782e-01
    1.43250e+01    5.36973e-01
    1.43500e+01    5.34314e-01
    1.43750e+01    5.31801e-01
    1.44000e+01    5.29432e-01
    1.44250e+01    5.27203e-01
    1.44500e+01    5.25113e-01
    1.44750e+01    5.23158e-01
    1.45000e+01    5.21337e-01
    1.45250e+01    5.19646e-01
    1.45500e+01    5.18084e-01
    1.45750e+01    5.16649e-01
    1.46000e+01    5.15338e-01
    1.46250e+01    5.14149e-01
    1.46500e+01    5.13080e-01
    1.46750e+01    5.12130e-01
    1.47000e+01    5.11296e-01
    1.47250e+01    5.10578e-01
    1.47500e+01    5.09972e-01
    1.47750e+01    5.09477e-01
    1.48000e+01    5.09093e-01
    1.48250e+01    5.08817e-01
    1.48500e+01    5.08648e-01
    1.48750e+01    5.08584e-01
    1.49000e+01    5.08625e-01
    1.49250e+01    5.08769e-01
    1.49500e+01    5.09014e-01
    1.49750e+01    5.09360e-01
    1.50000e+01    5.09806e-01
    1.50250e+01    5.10351e-01
    1.50500e+01    5.10993e-01
    1.50750e+01    5.11731e-01
    1.51000e+01    5.12566e-01
    1.51250e+01    5.13495e-01
    1.51500e+01    5.14518e-01
    1.51750e+01    5.15634e-01
    1.52000e+01    5.16844e-01
    1.52250e+01    5.18145e-01
    1.52500e+01    5.19537e-01
    1.52750e+01    5.21020e-01
    1.53000e+01    5.22594e-01
    1.53250e+01    5.24257e-01
    1.53500e+01    5.26009e-01
    1.53750e+01    5.27850e-01
    1.54000e+01    5.29779e-01
    1.54250e+01    5.31796e-01
    1.54500e+01    5.33901e-01
    1.54750e+01    5.36093e-01
    1.55000e+01    5.38372e-01
    1.55250e+01    5.40738e-01
    1.55500e+01    5.43190e-01
    1.55750e+01    5.45729e-01
    1.56000e+01    5.48354e-01
    1.56250e+01    5.51065e-01
    1.56500e+01    5.53862e-01
    1.56750e+01    5.56744e-01
    1.57000e+01    5.59713e-01
    1.57250e+01    5.62767e-01
    1.57500e+01    5.65907e-01
    1.57750e+01    5.69133e-01
    1.58000e+01    5.72445e-01
    1.58250e+01    5.75842e-01
    1.58500e+01    5.79325e-01
    1.58750e+01    5.82894e-01
    1.59000e+01    5.86549e-01
    1.59250e+01    5.90290e-01
    1.59500e+01    5.94118e-01
    1.59750e+01    5.98032e-01
    1.60000e+01    6.02032e-01
    1.60250e+01    6.06119e-01
    1.60500e+01    6.10293e-01
    1.60750e+01    6.14555e-01
    1.61000e+01    6.18903e-01
    1.61250e+01    6.23340e-01
    1.61500e+01    6.27864e-01
    1.61750e+01    6.32476e-01
    1.62000e+01    6.37177e-01
    1.62250e+01    6.41966e-01
    1.62500e+01    6.46844e-01
    1.62750e+01    6.51811e-01
    1.63000e+01    6.56868e-01
    1.63250e+01    6.62015e-01
    1.63500e+01    6.67251e-01
    1.63750e+01    6.72578e-01
    1.64000e+01    6.77996e-01
    1.64250e+01    6.83505e-01
    1.64500e+01    6.89105e-01
    1.64750e+01    6.94796e-01
    1.65000e+01    7.00580e-01
    1.65250e+01    7.06456e-01
    1.65500e+01    7.12424e-01
    1.65750e+01    7.18486e-01
    1.66000e+01    7.24640e-01
    1.66250e+01    7.30888e-01
    1.66500e+01    7.37230e-01
    1.66750e+01    7.43666e-01
    1.67000e+01    7.50197e-01
    1.67250e+01    7.56822e-01
    1.67500e+01    7.63542e-01
    1.67750e+01    7.70357e-01
    1.68000e+01    7.77268e-01
    1.68250e+01    7.84275e-01
    1.68500e+01    7.91377e-01
    1.68750e+01    7.98575e-01
    1.69000e+01    8.05870e-01
    1.69250e+01    8.13261e-01
    1.69500e+01    8.20749e-01
    1.69750e+01    8.28334e-01
    1.70000e+01    8.36015e-01
    1.70250e+01    8.43793e-01
    1.70500e+01    8.51668e-01
    1.70750e+01    8.59640e-01
    1.71000e+01    8.67709e-01
    1.71250e+01    8.75875e-01
    1.71500e+01    8.84138e-01
    1.71750e+01    8.92498e-01
    1.72000e+01    9.00954e-01
    1.72250e+01    9.09507e-01
    1.72500e+01    9.18155e-01
    1.72750e+01    9.26900e-01
    1.73000e+01    9.35740e-01
    1.73250e+01    9.44676e-01
    1.73500e+01    9.53706e-01
    1.73750e+01    9.62830e-01
    1.74000e+01    9.72048e-01
    1.74250e+01    9.81360e-01
    1.74500e+01    9.90764e-01
    1.74750e+01    1.00026e+00
    1.75000e+01    1.00985e+00
    1.75250e+01    1.01952e+00
    1.75500e+01    1.02929e+00
    1.75750e+01    1.03914e+00
    1.76000e+01    1.04908e+00
    1.76250e+01    1.05911e+00
    1.76500e+01    1.06922e+00
    1.76750e+01    1.07941e+00
    1.77000e+01    1.08969e+00
    1.77250e+01    1.10005e+00
    1.77500e+01    1.11048e+00
    1.77750e+01    1.12099e+00
    1.78000e+01    1.13158e+00
    1.78250e+01    1.14224e+00
    1.78500e+01    1.15296e+00
    1.78750e+01    1.16376e+00
    1.79000e+01    1.17462e+00
    1.79250e+01    1.18555e+00
    1.79500e+01    1.19654e+00
    1.79750e+01    1.20758e+00
    1.80000e+01    1.21868e+00
    1.80250e+01    1.22983e+00
    1.80500e+01    1.24102e+00
    1.80750e+01    1.25227e+00
    1.81000e+01    1.26355e+00
    1.81250e+01    1.27487e+00
    1.81500e+01    1.28622e+00
    1.81750e+01    1.29760e+00
    1.82000e+01    1.30900e+00
    1.82250e+01    1.32043e+00
    1.82500e+01    1.33186e+00
    1.82750e+01    1.34331e+00
    1.83000e+01    1.35476e+00
    1.83250e+01    1.36621e+00
    1.83500e+01    1.37765e+00
    1.83750e+01    1.38908e+00
    1.84000e+01    1.40048e+00
    1.84250e+01    1.41186e+00
    1.84500e+01    1.42321e+00
    1.84750e+01    1.43451e+00
    1.85000e+01    1.44577e+00
    1.85250e+01    1.45697e+00
    1.85500e+01    1.46810e+00
    1.85750e+01    1.47917e+00
    1.86000e+01    1.49015e+00
    1.86250e+01    1.50104e+00
    1.86500e+01    1.51183e+00
    1.86750e+01    1.52252e+00
    1.87000e+01    1.53308e+00
    1.87250e+01    1.54352e+00
    1.87500e+01    1.55382e+00
    1.87750e+01    1.56396e+00
    1.88000e+01    1.57395e+00
    1.88250e+01    1.58377e+00
    1.88500e+01    1.59340e+00
    1.88750e+01    1.60284e+00
    1.89000e+01    1.61206e+00
    1.89250e+01    1.62107e+00
    1.89500e+01    1.62985e+00
    1.89750e+01    1.63838e+00
    1.90000e+01    1.64665e+00
    1.90250e+01    1.65465e+00
    1.90500e+01    1.66237e+00
    1.90750e+01    1.66978e+00
    1.91000e+01    1.67688e+00
    1.91250e+01    1.68366e+00
    1.91500e+01    1.69010e+00
    1.91750e+01    1.69618e+00
    1.92000e+01    1.70189e+00
    1.92250e+01    1.70722e+00
    1.92500e+01    1.71215e+00
    1.92750e+01    1.71667e+00
    1.93000e+01    1.72077e+00
    1.93250e+01    1.72442e+00
    1.93500e+01    1.72763e+00
    1.93750e+01    1.73037e+00
    1.94000e+01    1.73264e+00
    1.94250e+01    1.73442e+00
    1.94500e+01    1.73569e+00
    1.94750e+01    1.73645e+00
    1.95000e+01    1.73669e+00
    1.95250e+01    1.73640e+00
    1.95500e+01    1.73556e+00
    1.95750e+01    1.73417e+00
    1.96000e+01    1.73222e+00
    1.96250e+01    1.72970e+00
    1.96500e+01    1.72662e+00
    1.96750e+01    1.72295e+00
    1.97000e+01    1.71870e+00
    1.97250e+01    1.71387e+00
    1.97500e+01    1.70846e+00
    1.97750e+01    1.70246e+00
    1.98000e+01    1.69587e+00
    1.98250e+01    1.68870e+00
    1.98500e+01    1.68094e+00
    1.98750e+01    1.67262e+00
    1.99000e+01    1.66372e+00
    1.99250e+01    1.65427e+00
    1.99500e+01    1.64426e+00
    1.99750e+01    1.63370e+00
    2.00000e+01    1.62262e+00
    2.00250e+01    1.61102e+00
    2.00500e+01    1.59891e+00
    2.00750e+01    1.58632e+00
    2.01000e+01    1.57325e+00
    2.01250e+01    1.55973e+00
    2.01500e+01    1.54578e+00
    2.01750e+01    1.53141e+00
    2.02000e+01    1.51664e+00
    2.02250e+01    1.50151e+00
    2.02500e+01    1.48602e+00
    2.02750e+01    1.47021e+00
    2.03000e+01    1.45410e+00
    2.03250e+01    1.43771e+00
    2.03500e+01    1.42106e+00
    2.03750e+01    1.40419e+00
    2.04000e+01    1.38711e+00
    2.04250e+01    1.36986e+00
    2.04500e+01    1.35246e+00
    2.04750e+01    1.33492e+00
    2.05000e+01    1.31729e+00
    2.05250e+01    1.29958e+00
    2.05500e+01    1.28182e+00
    2.05750e+01    1.26402e+00
    2.06000e+01    1.24622e+00
    2.06250e+01    1.22844e+00
    2.06500e+01    1.21070e+00
    2.06750e+01    1.19301e+00
    2.07000e+01    1.17541e+00
    2.07250e+01    1.15790e+00
    2.07500e+01    1.14052e+00
    2.07750e+01    1.12327e+00
    2.08000e+01    1.10617e+00
    2.08250e+01    1.08923e+00
    2.08500e+01    1.07248e+00
    2.08750e+01    1.05593e+00
    2.09000e+01    1.03958e+00
    2.09250e+01    1.02346e+00
    2.09500e+01    1.00757e+00
    2.09750e+01    9.91912e-01
    2.10000e+01    9.76508e-01
    2.10250e+01    9.61362e-01
    2.10500e+01    9.46480e-01
    2.10750e+01    9.31869e-01
    2.11000e+01    9.17534e-01
    2.11250e+01    9.03479e-01
    2.11500e+01    8.89708e-01
    2.11750e+01    8.76224e-01
    2.12000e+01    8.63030e-01
    2.12250e+01    8.50127e-01
    2.12500e+01    8.37516e-01
    2.12750e+01    8.25198e-01
    2.13000e+01    8.13173e-01
    2.13250e+01    8.01440e-01
    2.13500e+01    7.89998e-01
    2.13750e+01    7.78846e-01
    2.14000e+01    7.67983e-01
    2.14250e+01    7.57405e-01
    2.14500e+01    7.47111e-01
    2.14750e+01    7.37098e-01
    2.15000e+01    7.27363e-01
    2.15250e+01    7.17903e-01
    2.15500e+01    7.08713e-01
    2.15750e+01    6.99792e-01
    2.16000e+01    6.91134e-01
    2.16250e+01    6.82736e-01
    2.16500e+01    6.74594e-01
    2.16750e+01    6.66705e-01
    2.17000e+01    6.59062e-01
    2.17250e+01    6.51664e-01
    2.17500e+01    6.44504e-01
    2.17750e+01    6.37580e-01
    2.18000e+01    6.30886e-01
    2.18250e+01    6.24419e-01
    2.18500e+01    6.18173e-01
    2.18750e+01    6.12146e-01
    2.19000e+01    6.06332e-01
    2.19250e+01    6.00727e-01
    2.19500e+01    5.95328e-01
    2.19750e+01    5.90130e-01
    2.20000e+01    5.85129e-01
    2.20250e+01    5.80321e-01
    2.20500e+01    5.75702e-01
    2.20750e+01    5.71269e-01
    2.21000e+01    5.67017e-01
    2.21250e+01    5.62943e-01
    2.21500e+01    5.59044e-01
    2.21750e+01    5.55315e-01
    2.22000e+01    5.51753e-01
    2.22250e+01    5.48356e-01
    2.22500e+01    5.45119e-01
    2.22750e+01    5.42040e-01
    2.23000e+01    5.39115e-01
    2.23250e+01    5.36342e-01
    2.23500e+01    5.33717e-01
    2.23750e+01    5.31237e-01
    2.24000e+01    5.28901e-01
    2.24250e+01    5.26705e-01
    2.24500e+01    5.24646e-01
    2.24750e+01    5.22723e-01
    2.25000e+01    5.20932e-01
    2.25250e+01    5.19272e-01
    2.25500e+01    5.17739e-01
    2.25750e+01    5.16333e-01
    2.26000e+01    5.15051e-01
    2.26250e+01    5.13890e-01
    2.26500e+01    5.12849e-01
    2.26750e+01    5.11926e-01
    2.27000e+01    5.11119e-01
    2.27250e+01    5.10427e-01
    2.27500e+01    5.09847e-01
    2.27750e+01    5.09378e-01
    2.28000e+01    5.09019e-01
    2.28250e+01    5.08768e-01
    2.28500e+01    5.08623e-01
    2.28750e+01    5.08584e-01
    2.29000e+01    5.08649e-01
    2.29250e+01    5.08817e-01
    2.29500e+01    5.09086e-01
    2.29750e+01    5.09455e-01
    2.30000e+01    5.09924e-01
    2.30250e+01    5.10491e-01
    2.30500e+01    5.11156e-01
    2.30750e+01    5.11917e-01
    2.31000e+01    5.12773e-01
    2.31250e+01    5.13724e-01
    2.31500e+01    5.14769e-01
    2.31750e+01    5.15908e-01
    2.32000e+01    5.17138e-01
    2.32250e+01    5.18461e-01
    2.32500e+01    5.19874e-01
    2.32750e+01    5.21378e-01
    2.33000e+01    5.22972e-01
    2.33250e+01    5.24656e-01
    2.33500e+01    5.26429e-01
    2.33750e+01    5.28290e-01
    2.34000e+01    5.30240e-01
    2.34250e+01    5.32278e-01
    2.34500e+01    5.34403e-01
    2.34750e+01    5.36615e-01
    2.35000e+01    5.38914e-01
    2.35250e+01    5.41300e-01
    2.35500e+01    5.43773e-01
    2.35750e+01    5.46332e-01
    2.36000e+01    5.48977e-01
    2.36250e+01    5.51708e-01
    2.36500e+01    5.54525e-01
    2.36750e+01    5.57427e-01
    2.37000e+01    5.60416e-01
    2.37250e+01    5.63490e-01
    2.37500e+01    5.66650e-01
    2.37750e+01    5.69896e-01
    2.38000e+01    5.73227e-01
    2.38250e+01    5.76644e-01
    2.38500e+01    5.80147e-01
    2.38750e+01    5.83736e-01
    2.39000e+01    5.87412e-01
    2.39250e+01    5.91173e-01
    2.39500e+01    5.95020e-01
    2.39750e+01    5.98954e-01
    2.40000e+01    6.02975e-01
    2.40250e+01    6.07082e-01
    2.40500e+01    6.11277e-01
    2.40750e+01    6.15558e-01
    2.41000e+01    6.19928e-01
    2.41250e+01    6.24384e-01
    2.41500e+01    6.28929e-01
    2.41750e+01    6.33562e-01
    2.42000e+01    6.38283e-01
    2.42250e+01    6.43093e-01
    2.42500e+01    6.47991e-01
    2.42750e+01    6.52980e-01
    2.43000e+01    6.58057e-01
    2.43250e+01    6.63225e-01
    2.43500e+01    6.68482e-01
    2.43750e+01    6.73830e-01
    2.44000e+01    6.79269e-01
    2.44250e+01    6.84799e-01
    2.44500e+01    6.90420e-01
    2.44750e+01    6.96133e-01
    2.45000e+01    7.01938e-01
    2.45250e+01    7.07836e-01
    2.45500e+01    7.13826e-01
    2.45750e+01    7.19909e-01
    2.46000e+01    7.26085e-01
    2.46250e+01    7.32355e-01
    2.46500e+01    7.38719e-01
    2.46750e+01    7.45177e-01
    2.47000e+01    7.51730e-01
    2.47250e+01    7.58377e-01
    2.47500e+01    7.65119e-01
    2.47750e+01    7.71956e-01
    2.48000e+01    7.78889e-01
    2.48250e+01    7.85918e-01
    2.48500e+01    7.93043e-01
    2.48750e+01    8.00264e-01
    2.49000e+01    8.07581e-01
    2.49250e+01    8.14994e-01
    2.49500e+01    8.22505e-01
    2.49750e+01    8.30112e-01
    2.50000e+01    8.37815e-01
    2.50250e+01    8.45616e-01
    2.50500e+01    8.53514e-01
    2.50750e+01    8.61509e-01
    2.51000e+01    8.69600e-01
    2.51250e+01    8.77789e-01
    2.51500e+01    8.86074e-01
    2.51750e+01    8.94456e-01
    2.52000e+01    9.02935e-01
    2.52250e+01    9.11510e-01
    2.52500e+01    9.20181e-01
    2.52750e+01    9.28948e-01
    2.53000e+01    9.37810e-01
    2.53250e+01    9.46768e-01
    2.53500e+01    9.55820e-01
    2.53750e+01    9.64966e-01
    2.54000e+01    9.74206e-01
    2.54250e+01    9.83539e-01
    2.54500e+01    9.92964e-01
    2.54750e+01    1.00248e+00
    2.55000e+01    1.01209e+00
    2.55250e+01    1.02179e+00
    2.55500e+01    1.03157e+00
    2.55750e+01    1.04145e+00
    2.56000e+01    1.05141e+00
    2.56250e+01    1.06145e+00
    2.56500e+01    1.07158e+00
    2.56750e+01    1.08180e+00
    2.57000e+01    1.09209e+00
    2.57250e+01    1.10247e+00
    2.57500e+01    1.11292e+00
    2.57750e+01    1.12345e+00
    2.58000e+01    1.13405e+00
    2.58250e+01    1.14473e+00
    2.58500e+01    1.15547e+00
    2.58750e+01    1.16628e+00
    2.59000e+01    1.17716e+00
    2.59250e+01    1.18810e+00
    2.59500e+01    1.19910e+00
    2.59750e+01    1.21016e+00
    2.60000e+01    1.22127e+00
    2.60250e+01    1.23243e+00
    2.60500e+01    1.24364e+00
    2.60750e+01    1.25489e+00
    2.61000e+01    1.26618e+00
    2.61250e+01    1.27751e+00
    2.61500e+01    1.28886e+00
    2.61750e+01    1.30025e+00
    2.62000e+01    1.31166e+00
    2.62250e+01    1.32309e+00
    2.62500e+01    1.33453e+00
    2.62750e+01    1.34597e+00
    2.63000e+01    1.35742e+00
    2.63250e+01    1.36887e+00
    2.63500e+01    1.38031e+00
    2.63750e+01    1.39173e+00
    2.64000e+01    1.40313e+00
    2.64250e+01    1.41450e+00
    2.64500e+01    1.42584e+00
    2.64750e+01    1.43714e+00
    2.65000e+01    1.44838e+00
    2.65250e+01    1.45956e+00
    2.65500e+01    1.47068e+00
    2.65750e+01    1.48173e+00
    2.66000e+01    1.49269e+00
    2.66250e+01    1.50356e+00
    2.66500e+01    1.51433e+00
    2.66750e+01    1.52499e+00
    2.67000e+01    1.53552e+00
    2.67250e+01    1.54593e+00
    2.67500e+01    1.55619e+00
    2.67750e+01    1.56630e+00
    2.68000e+01    1.57625e+00
    2.68250e+01    1.58602e+00
    2.68500e+01    1.59561e+00
    2.68750e+01    1.60500e+00
    2.69000e+01    1.61418e+00
    2.69250e+01    1.62314e+00
    2.69500e+01    1.63186e+00
    2.69750e+01    1.64033e+00
    2.70000e+01    1.64854e+00
    2.70250e+01    1.65647e+00
    2.70500e+01    1.66412e+00
    2.70750e+01    1.67146e+00
    2.71000e+01    1.67849e+00
    2.71250e+01    1.68519e+00
    2.71500e+01    1.69154e+00
    2.71750e+01    1.69754e+00
    2.72000e+01    1.70316e+00
    2.72250e+01    1.70840e+00
    2.72500e+01    1.71324e+00
    2.72750e+01    1.71766e+00
    2.73000e+01    1.72166e+00
    2.73250e+01    1.72521e+00
    2.73500e+01    1.72831e+00
    2.73750e+01    1.73094e+00
    2.74000e+01    1.73310e+00
    2.74250e+01    1.73476e+00
    2.74500e+01    1.73591e+00
    2.74750e+01    1.73655e+00
    2.75000e+01    1.73667e+00
    2.75250e+01    1.73625e+00
    2.75500e+01    1.73528e+00
    2.75750e+01    1.73376e+00
    2.76000e+01    1.73168e+00
    2.76250e+01    1.72904e+00
    2.76500e+01    1.72582e+00
    2.76750e+01    1.72202e+00
    2.77000e+01    1.71763e+00
    2.77250e+01    1.71267e+00
    2.77500e+01    1.70711e+00
    2.77750e+01    1.70098e+00
    2.78000e+01    1.69425e+00
    2.78250e+01    1.68694e+00
    2.78500e+01    1.67906e+00
    2.78750e+01    1.67060e+00
    2.79000e+01    1.66157e+00
    2.79250e+01    1.65199e+00
    2.79500e+01    1.64185e+00
    2.79750e+01    1.63117e+00
    2.80000e+01    1.61997e+00
    2.80250e+01    1.60825e+00
    2.80500e+01    1.59602e+00
    2.80750e+01    1.58332e+00
    2.81000e+01    1.57015e+00
    2.81250e+01    1.55652e+00
    2.81500e+01    1.54247e+00
    2.81750e+01    1.52801e+00
    2.82000e+01    1.51315e+00
    2.82250e+01    1.49794e+00
    2.82500e+01    1.48237e+00
    2.82750e+01    1.46649e+00
    2.83000e+01    1.45031e+00
    2.83250e+01    1.43386e+00
    2.83500e+01    1.41716e+00
    2.83750e+01    1.40023e+00
    2.84000e+01    1.38311e+00
    2.84250e+01    1.36582e+00
    2.84500e+01    1.34839e+00
    2.84750e+01    1.33083e+00
    2.85000e+01    1.31318e+00
    2.85250e+01    1.29545e+00
    2.85500e+01    1.27768e+00
    2.85750e+01    1.25988e+00
    2.86000e+01    1.24208e+00
    2.86250e+01    1.22431e+00
    2.86500e+01    1.20658e+00
    2.86750e+01    1.18891e+00
    2.87000e+01    1.17133e+00
    2.87250e+01    1.15385e+00
    2.87500e+01    1.13649e+00
    2.87750e+01    1.11927e+00
    2.88000e+01    1.10221e+00
    2.88250e+01    1.08532e+00
    2.88500e+01    1.06861e+00
    2.88750e+01    1.05211e+00
    2.89000e+01    1.03581e+00
    2.89250e+01    1.01974e+00
    2.89500e+01    1.00390e+00
    2.89750e+01    9.88306e-01
    2.90000e+01    9.72962e-01
    2.90250e+01    9.57877e-01
    2.90500e+01    9.43057e-01
    2.90750e+01    9.28510e-01
    2.91000e+01    9.14239e-01
    2.91250e+01    9.00250e-01
    2.91500e+01    8.86546e-01
    2.91750e+01    8.73129e-01
    2.92000e+01    8.60002e-01
    2.92250e+01    8.47167e-01
    2.92500e+01    8.34624e-01
    2.92750e+01    8.22375e-01
    2.93000e+01    8.10417e-01
    2.93250e+01    7.98752e-01
    2.93500e+01    7.87378e-01
    2.93750e+01    7.76294e-01
    2.94000e+01    7.65497e-01
    2.94250e+01    7.54986e-01
    2.94500e+01    7.44757e-01
    2.94750e+01    7.34809e-01
    2.95000e+01    7.25138e-01
    2.95250e+01    7.15741e-01
    2.95500e+01    7.06614e-01
    2.95750e+01    6.97754e-01
    2.96000e+01    6.89157e-01
    2.96250e+01    6.80820e-01
    2.96500e+01    6.72737e-01
    2.96750e+01    6.64905e-01
    2.97000e+01    6.57320e-01
    2.97250e+01    6.49977e-01
    2.97500e+01    6.42873e-01
    2.97750e+01    6.36002e-01
    2.98000e+01    6.29362e-01
    2.98250e+01    6.22946e-01
    2.98500e+01    6.16752e-01
    2.98750e+01    6.10775e-01
    2.99000e+01    6.05010e-01
    2.99250e+01    5.99453e-01
    2.99500e+01    5.94101e-01
    2.99750e+01    5.88949e-01
    3.00000e+01    5.83993e-01
    3.00250e+01    5.79230e-01
    3.00500e+01    5.74655e-01
    3.00750e+01    5.70264e-01
    3.01000e+01    5.66054e-01
    3.01250e+01    5.62021e-01
    3.01500e+01    5.58161e-01
    3.01750e+01    5.54472e-01
    3.02000e+01    5.50948e-01
    3.02250e+01    5.47589e-01
    3.02500e+01    5.44389e-01
    3.02750e+01    5.41346e-01
    3.03000e+01    5.38456e-01
    3.03250e+01    5.35718e-01
    3.03500e+01    5.33127e-01
    3.03750e+01    5.30681e-01
    3.04000e+01    5.28378e-01
    3.04250e+01    5.26214e-01
    3.04500e+01    5.24187e-01
    3.04750e+01    5.22294e-01
    3.05000e+01    5.20534e-01
    3.05250e+01    5.18904e-01
    3.05500e+01    5.17401e-01
    3.05750e+01    5.16024e-01
    3.06000e+01    5.14770e-01
    3.06250e+01    5.13637e-01
    3.06500e+01    5.12624e-01
    3.06750e+01    5.11728e-01
    3.07000e+01    5.10948e-01
    3.07250e+01    5.10282e-01
    3.07500e+01    5.09728e-01
    3.07750e+01    5.09285e-01
    3.08000e+01    5.08951e-01
    3.08250e+01    5.08725e-01
    3.08500e+01    5.08605e-01
    3.08750e+01    5.08590e-01
    3.09000e+01    5.08679e-01
    3.09250e+01    5.08870e-01
    3.09500e+01    5.09163e-01
    3.09750e+01    5.09556e-01
    3.10000e+01    5.10047e-01
    3.10250e+01    5.10637e-01
    3.10500e+01    5.11324e-01
    3.10750e+01    5.12108e-01
    3.11000e+01    5.12986e-01
    3.11250e+01    5.13959e-01
    3.11500e+01    5.15026e-01
    3.11750e+01    5.16186e-01
    3.12000e+01    5.17438e-01
    3.12250e+01    5.18781e-01
    3.12500e+01    5.20216e-01
    3.12750e+01    5.21741e-01
    3.13000e+01    5.23356e-01
    3.13250e+01    5.25061e-01
    3.13500e+01    5.26854e-01
    3.13750e+01    5.28736e-01
    3.14000e+01    5.30706e-01
    3.14250e+01    5.32764e-01
    3.14500e+01    5.34910e-01
    3.14750e+01    5.37142e-01
    3.15000e+01    5.39462e-01
    3.15250e+01    5.41868e-01
    3.15500e+01    5.44360e-01
    3.15750e+01    5.46939e-01
    3.16000e+01    5.49604e-01
    3.16250e+01    5.52355e-01
    3.16500e+01    5.55192e-01
    3.16750e+01    5.58115e-01
    3.17000e+01    5.61123e-01
    3.17250e+01    5.64217e-01
    3.17500e+01    5.67397e-01
    3.17750e+01    5.70663e-01
    3.18000e+01    5.74014e-01
    3.18250e+01    5.77452e-01
    3.18500e+01    5.80975e-01
    3.18750e+01    5.84584e-01
    3.19000e+01    5.88279e-01
    3.19250e+01    5.92060e-01
    3.19500e+01    5.95928e-01
    3.19750e+01    5.99882e-01
    3.20000e+01    6.03923e-01
    3.20250e+01    6.08050e-01
    3.20500e+01    6.12265e-01
    3.20750e+01    6.16567e-01
    3.21000e+01    6.20956e-01
    3.21250e+01    6.25434e-01
    3.21500e+01    6.29999e-01
    3.21750e+01    6.34652e-01
    3.22000e+01    6.39394e-01
    3.22250e+01    6.44224e-01
    3.22500e+01    6.49144e-01
    3.22750e+01    6.54153e-01
    3.23000e+01    6.59251e-01
    3.23250e+01    6.64440e-01
    3.23500e+01    6.69718e-01
    3.23750e+01    6.75087e-01
    3.24000e+01    6.80547e-01
    3.24250e+01    6.86099e-01
    3.24500e+01    6.91741e-01
    3.24750e+01    6.97476e-01
    3.25000e+01    7.03302e-01
    3.25250e+01    7.09221e-01
    3.25500e+01    7.15233e-01
    3.25750e+01    7.21337e-01
    3.26000e+01    7.27535e-01
    3.26250e+01    7.33827e-01
    3.26500e+01    7.40213e-01
    3.26750e+01    7.46693e-01
    3.27000e+01    7.53267e-01
    3.27250e+01    7.59937e-01
    3.27500e+01    7.66701e-01
    3.27750e+01    7.73561e-01
    3.28000e+01    7.80516e-01
    3.28250e+01    7.87567e-01
    3.28500e+01    7.94714e-01
    3.28750e+01    8.01957e-01
    3.29000e+01    8.09297e-01
    3.29250e+01    8.16733e-01
    3.29500e+01    8.24266e-01
    3.29750e+01    8.31895e-01
    3.30000e+01    8.39621e-01
    3.30250e+01    8.47445e-01
    3.30500e+01    8.55365e-01
    3.30750e+01    8.63382e-01
    3.31000e+01    8.71496e-01
    3.31250e+01    8.79708e-01
    3.31500e+01    8.88015e-01
    3.31750e+01    8.96420e-01
    3.32000e+01    9.04921e-01
    3.32250e+01    9.13518e-01
    3.32500e+01    9.22212e-01
    3.32750e+01    9.31001e-01
    3.33000e+01    9.39885e-01
    3.33250e+01    9.48865e-01
    3.33500e+01    9.57939e-01
    3.33750e+01    9.67107e-01
    3.34000e+01    9.76369e-01
    3.34250e+01    9.85723e-01
    3.34500e+01    9.95170e-01
    3.34750e+01    1.00471e+00
    3.35000e+01    1.01434e+00
    3.35250e+01    1.02405e+00
    3.35500e+01    1.03386e+00
    3.35750e+01    1.04376e+00
    3.36000e+01    1.05374e+00
    3.36250e+01    1.06380e+00
    3.36500e+01    1.07395e+00
    3.36750e+01    1.08419e+00
    3.37000e+01    1.09450e+00
    3.37250e+01    1.10489e+00
    3.37500e+01    1.11536e+00
    3.37750e+01    1.12591e+00
    3.38000e+01    1.13653e+00
    3.38250e+01    1.14722e+00
    3.38500e+01    1.15798e+00
    3.38750e+01    1.16881e+00
    3.39000e+01    1.17970e+00
    3.39250e+01    1.19065e+00
    3.39500e+01    1.20167e+00
    3.39750e+01    1.21274e+00
    3.40000e+01    1.22386e+00
    3.40250e+01    1.23503e+00
    3.40500e+01    1.24625e+00
    3.40750e+01    1.25751e+00
    3.41000e+01    1.26881e+00
    3.41250e+01    1.28015e+00
    3.41500e+01    1.29151e+00
    3.41750e+01    1.30290e+00
    3.42000e+01    1.31432e+00
    3.42250e+01    1.32575e+00
    3.42500e+01    1.33719e+00
    3.42750e+01    1.34864e+00
    3.43000e+01    1.36009e+00
    3.43250e+01    1.37153e+00
    3.43500e+01    1.38297e+00
    3.43750e+01    1.39439e+00
    3.44000e+01    1.40578e+00
    3.44250e+01    1.41715e+00
    3.44500e+01    1.42847e+00
    3.44750e+01    1.43976e+00
    3.45000e+01    1.45099e+00
    3.45250e+01    1.46216e+00
    3.45500e+01    1.47326e+00
    3.45750e+01    1.48429e+00
    3.46000e+01    1.49523e+00
    3.46250e+01    1.50607e+00
    3.46500e+01    1.51682e+00
    3.46750e+01    1.52745e+00
    3.47000e+01    1.53795e+00
    3.47250e+01    1.54833e+00
    3.47500e+01    1.55856e+00
    3.47750e+01    1.56863e+00
    3.48000e+01    1.57854e+00
    3.48250e+01    1.58827e+00
    3.48500e+01    1.59781e+00
    3.48750e+01    1.60716e+00
    3.49000e+01    1.61628e+00
    3.49250e+01    1.62518e+00
    3.49500e+01    1.63385e+00
    3.49750e+01    1.64226e+00
    3.50000e+01    1.65041e+00
    3.50250e+01    1.65828e+00
    3.50500e+01    1.66585e+00
    3.50750e+01    1.67313e+00
    3.51000e+01    1.68008e+00
    3.51250e+01    1.68670e+00
    3.51500e+01    1.69297e+00
    3.51750e+01    1.69888e+00
    3.52000e+01    1.70441e+00
    3.52250e+01    1.70956e+00
    3.52500e+01    1.71430e+00
    3.52750e+01    1.71863e+00
    3.53000e+01    1.72252e+00
    3.53250e+01    1.72597e+00
    3.53500e+01    1.72897e+00
    3.53750e+01    1.73149e+00
    3.54000e+01    1.73353e+00
    3.54250e+01    1.73507e+00
    3.54500e+01    1.73611e+00
    3.54750e+01    1.73663e+00
    3.55000e+01    1.73662e+00
    3.55250e+01    1.73607e+00
    3.55500e+01    1.73498e+00
    3.55750e+01    1.73333e+00
    3.56000e+01    1.73112e+00
    3.56250e+01    1.72834e+00
    3.56500e+01    1.72498e+00
    3.56750e+01    1.72105e+00
    3.57000e+01    1.71653e+00
    3.57250e+01    1.71143e+00
    3.57500e+01    1.70574e+00
    3.57750e+01    1.69946e+00
    3.58000e+01    1.69260e+00
    3.58250e+01    1.68516e+00
    3.58500e+01    1.67714e+00
    3.58750e+01    1.66855e+00
    3.59000e+01    1.65939e+00
    3.59250e+01    1.64968e+00
    3.59500e+01    1.63941e+00
    3.59750e+01    1.62861e+00
    3.60000e+01    1.61728e+00
    3.60250e+01    1.60545e+00
    3.60500e+01    1.59311e+00
    3.60750e+01    1.58030e+00
    3.61000e+01    1.56702e+00
    3.61250e+01    1.55329e+00
    3.61500e+01    1.53914e+00
    3.61750e+01    1.52459e+00
    3.62000e+01    1.50965e+00
    3.62250e+01    1.49435e+00
    3.62500e+01    1.47871e+00
    3.62750e+01    1.46275e+00
    3.63000e+01    1.44650e+00
    3.63250e+01    1.42999e+00
    3.63500e+01    1.41324e+00
    3.63750e+01    1.39627e+00
    3.64000e+01    1.37911e+00
    3.64250e+01    1.36178e+00
    3.64500e+01    1.34431e+00
    3.64750e+01    1.32673e+00
    3.65000e+01    1.30906e+00
    3.65250e+01    1.29132e+00
    3.65500e+01    1.27354e+00
    3.65750e+01    1.25574e+00
    3.66000e+01    1.23795e+00
    3.66250e+01    1.22018e+00
    3.66500e+01    1.20246e+00
    3.66750e+01    1.18481e+00
    3.67000e+01    1.16725e+00
    3.67250e+01    1.14980e+00
    3.67500e+01    1.13247e+00
    3.67750e+01    1.11529e+00
    3.68000e+01    1.09827e+00
    3.68250e+01    1.08142e+00
    3.68500e+01    1.06476e+00
    3.68750e+01    1.04830e+00
    3.69000e+01    1.03205e+00
    3.69250e+01    1.01604e+00
    3.69500e+01    1.00025e+00
    3.69750e+01    9.84714e-01
    3.70000e+01    9.69429e-01
    3.70250e+01    9.54405e-01
    3.70500e+01    9.39649e-01
    3.70750e+01    9.25165e-01
    3.71000e+01    9.10960e-01
    3.71250e+01    8.97037e-01
    3.71500e+01    8.83399e-01
    3.71750e+01    8.70050e-01
    3.72000e+01    8.56991e-01
    3.72250e+01    8.44223e-01
    3.72500e+01    8.31749e-01
    3.72750e+01    8.19567e-01
    3.73000e+01    8.07678e-01
    3.73250e+01    7.96081e-01
    3.73500e+01    7.84774e-01
    3.73750e+01    7.73757e-01
    3.74000e+01    7.63026e-01
    3.74250e+01    7.52581e-01
    3.74500e+01    7.42418e-01
    3.74750e+01    7.32535e-01
    3.75000e+01    7.22928e-01
    3.75250e+01    7.13594e-01
    3.75500e+01    7.04530e-01
    3.75750e+01    6.95731e-01
    3.76000e+01    6.87195e-01
    3.76250e+01    6.78917e-01
    3.76500e+01    6.70893e-01
    3.76750e+01    6.63119e-01
    3.77000e+01    6.55590e-01
    3.77250e+01    6.48303e-01
    3.77500e+01    6.41254e-01
    3.77750e+01    6.34437e-01
    3.78000e+01    6.27849e-01
    3.78250e+01    6.21486e-01
    3.78500e+01    6.15342e-01
    3.78750e+01    6.09415e-01
    3.79000e+01    6.03699e-01
    3.79250e+01    5.98190e-01
    3.79500e+01    5.92885e-01
    3.79750e+01    5.87779e-01
    3.80000e+01    5.82868e-01
    3.80250e+01    5.78149e-01
    3.80500e+01    5.73617e-01
    3.80750e+01    5.69268e-01
    3.81000e+01    5.65100e-01
    3.81250e+01    5.61107e-01
    3.81500e+01    5.57288e-01
    3.81750e+01    5.53637e-01
    3.82000e+01    5.50152e-01
    3.82250e+01    5.46830e-01
    3.82500e+01    5.43667e-01
    3.82750e+01    5.40660e-01
    3.83000e+01    5.37806e-01
    3.83250e+01    5.35102e-01
    3.83500e+01    5.32545e-01
    3.83750e+01    5.30133e-01
    3.84000e+01    5.27862e-01
    3.84250e+01    5.25730e-01
    3.84500e+01    5.23735e-01
    3.84750e+01    5.21873e-01
    3.85000e+01    5.20143e-01
    3.85250e+01    5.18543e-01
    3.85500e+01    5.17070e-01
    3.85750e+01    5.15721e-01
    3.86000e+01    5.14495e-01
    3.86250e+01    5.13391e-01
    3.86500e+01    5.12405e-01
    3.86750e+01    5.11536e-01
    3.87000e+01    5.10783e-01
    3.87250e+01    5.10143e-01
    3.87500e+01    5.09615e-01
    3.87750e+01    5.09197e-01
    3.88000e+01    5.08889e-01
    3.88250e+01    5.08688e-01
    3.88500e+01    5.08592e-01
    3.88750e+01    5.08602e-01
    3.89000e+01    5.08714e-01
    3.89250e+01    5.08929e-01
    3.89500e+01    5.09245e-01
    3.89750e+01    5.09661e-01
    3.90000e+01    5.10176e-01
    3.90250e+01    5.10788e-01
    3.90500e+01    5.11498e-01
    3.90750e+01    5.12303e-01
    3.91000e+01    5.13204e-01
    3.91250e+01    5.14199e-01
    3.91500e+01    5.15287e-01
    3.91750e+01    5.16469e-01
    3.92000e+01    5.17742e-01
    3.92250e+01    5.19107e-01
    3.92500e+01    5.20563e-01
    3.92750e+01    5.22109e-01
    3.93000e+01    5.23745e-01
    3.93250e+01    5.25470e-01
    3.93500e+01    5.27284e-01
    3.93750e+01    5.29187e-01
    3.94000e+01    5.31177e-01
    3.94250e+01    5.33255e-01
    3.94500e+01    5.35421e-01
    3.94750e+01    5.37674e-01
    3.95000e+01    5.40014e-01
    3.95250e+01    5.42440e-01
    3.95500e+01    5.44953e-01
    3.95750e+01    5.47552e-01
    3.96000e+01    5.50237e-01
    3.96250e+01    5.53008e-01
    3.96500e+01    5.55864e-01
    3.96750e+01    5.58807e-01
    3.97000e+01    5.61835e-01
    3.97250e+01    5.64950e-01
    3.97500e+01    5.68149e-01
    3.97750e+01    5.71435e-01
    3.98000e+01    5.74806e-01
    3.98250e+01    5.78263e-01
    3.98500e+01    5.81806e-01
    3.98750e+01    5.85436e-01
    3.99000e+01    5.89151e-01
    3.99250e+01    5.92952e-01
    3.99500e+01    5.96840e-01
    3.99750e+01    6.00814e-01
    4.00000e+01    6.04875e-01
    4.00250e+01    6.09023e-01
    4.00500e+01    6.13258e-01
    4.00750e+01    6.17580e-01
    4.01000e+01    6.21990e-01
    4.01250e+01    6.26488e-01
    4.01500e+01    6.31073e-01
    4.01750e+01    6.35747e-01
    4.02000e+01    6.40509e-01
    4.02250e+01    6.45361e-01
    4.02500e+01    6.50301e-01
    4.02750e+01    6.55331e-01
    4.03000e+01    6.60450e-01
    4.03250e+01    6.65659e-01
    4.03500e+01    6.70959e-01
    4.03750e+01    6.76349e-01
    4.04000e+01    6.81831e-01
    4.04250e+01    6.87403e-01
    4.04500e+01    6.93067e-01
    4.04750e+01    6.98823e-01
    4.05000e+01    7.04671e-01
    4.05250e+01    7.10611e-01
    4.05500e+01    7.16644e-01
    4.05750e+01    7.22771e-01
    4.06000e+01    7.28991e-01
    4.06250e+01    7.35304e-01
    4.06500e+01    7.41712e-01
    4.06750e+01    7.48214e-01
    4.07000e+01    7.54810e-01
    4.07250e+01    7.61502e-01
    4.07500e+01    7.68288e-01
    4.07750e+01    7.75170e-01
    4.08000e+01    7.82147e-01
    4.08250e+01    7.89221e-01
    4.08500e+01    7.96390e-01
    4.08750e+01    8.03656e-01
    4.09000e+01    8.11018e-01
    4.09250e+01    8.18476e-01
    4.09500e+01    8.26032e-01
    4.09750e+01    8.33684e-01
    4.10000e+01    8.41433e-01
    4.10250e+01    8.49278e-01
    4.10500e+01    8.57221e-01
    4.10750e+01    8.65261e-01
    4.11000e+01    8.73398e-01
    4.11250e+01    8.81631e-01
    4.11500e+01    8.89962e-01
    4.11750e+01    8.98389e-01
    4.12000e+01    9.06912e-01
    4.12250e+01    9.15532e-01
    4.12500e+01    9.24248e-01
    4.12750e+01    9.33059e-01
    4.13000e+01    9.41966e-01
    4.13250e+01    9.50967e-01
    4.13500e+01    9.60063e-01
    4.13750e+01    9.69253e-01
    4.14000e+01    9.78536e-01
    4.14250e+01    9.87912e-01
    4.14500e+01    9.97380e-01
    4.14750e+01    1.00694e+00
    4.15000e+01    1.01659e+00
    4.15250e+01    1.02633e+00
    4.15500e+01    1.03616e+00
    4.15750e+01    1.04607e+00
    4.16000e+01    1.05607e+00
    4.16250e+01    1.06616e+00
    4.16500e+01    1.07633e+00
    4.16750e+01    1.08658e+00
    4.17000e+01    1.09691e+00
    4.17250e+01    1.10732e+00
    4.17500e+01    1.11781e+00
    4.17750e+01    1.12837e+00
    4.18000e+01    1.13901e+00
    4.18250e+01    1.14972e+00
    4.18500e+01    1.16049e+00
    4.18750e+01    1.17134e+00
    4.19000e+01    1.18224e+00
    4.19250e+01    1.19321e+00
    4.19500e+01    1.20424e+00
    4.19750e+01    1.21532e+00
    4.20000e+01    1.22645e+00
    4.20250e+01    1.23764e+00
    4.20500e+01    1.24886e+00
    4.20750e+01    1.26014e+00
    4.21000e+01    1.27144e+00
    4.21250e+01    1.28279e+00
    4.21500e+01    1.29416e+00
    4.21750e+01    1.30556e+00
    4.22000e+01    1.31697e+00
    4.22250e+01    1.32841e+00
    4.22500e+01    1.33985e+00
    4.22750e+01    1.35130e+00
    4.23000e+01    1.36275e+00
    4.23250e+01    1.37419e+00
    4.23500e+01    1.38563e+00
    4.23750e+01    1.39704e+00
    4.24000e+01    1.40843e+00
    4.24250e+01    1.41978e+00
    4.24500e+01    1.43110e+00
    4.24750e+01    1.44237e+00
    4.25000e+01    1.45359e+00
    4.25250e+01    1.46475e+00
    4.25500e+01    1.47583e+00
    4.25750e+01    1.48684e+00
    4.26000e+01    1.49776e+00
    4.26250e+01    1.50858e+00
    4.26500e+01    1.51930e+00
    4.26750e+01    1.52990e+00
    4.27000e+01    1.54038e+00
    4.27250e+01    1.55072e+00
    4.27500e+01    1.56091e+00
    4.27750e+01    1.57095e+00
    4.28000e+01    1.58082e+00
    4.28250e+01    1.59051e+00
    4.28500e+01    1.60001e+00
    4.28750e+01    1.60930e+00
    4.29000e+01    1.61837e+00
    4.29250e+01    1.62722e+00
    4.29500e+01    1.63583e+00
    4.29750e+01    1.64418e+00
    4.30000e+01    1.65226e+00
    4.30250e+01    1.66007e+00
    4.30500e+01    1.66757e+00
    4.30750e+01    1.67477e+00
    4.31000e+01    1.68165e+00
    4.31250e+01    1.68819e+00
    4.31500e+01    1.69438e+00
    4.31750e+01    1.70020e+00
    4.32000e+01    1.70565e+00
    4.32250e+01    1.71070e+00
    4.32500e+01    1.71535e+00
    4.32750e+01    1.71957e+00
    4.33000e+01    1.72337e+00
    4.33250e+01    1.72671e+00
    4.33500e+01    1.72959e+00
    4.33750e+01    1.73201e+00
    4.34000e+01    1.73393e+00
    4.34250e+01    1.73536e+00
    4.34500e+01    1.73628e+00
    4.34750e+01    1.73667e+00
    4.35000e+01    1.73654e+00
    4.35250e+01    1.73587e+00
    4.35500e+01    1.73465e+00
    4.35750e+01    1.73287e+00
    4.36000e+01    1.73052e+00
    4.36250e+01    1.72761e+00
    4.36500e+01    1.72412e+00
    4.36750e+01    1.72005e+00
    4.37000e+01    1.71540e+00
    4.37250e+01    1.71016e+00
    4.37500e+01    1.70433e+00
    4.37750e+01    1.69792e+00
    4.38000e+01    1.69092e+00
    4.38250e+01    1.68335e+00
    4.38500e+01    1.67519e+00
    4.38750e+01    1.66647e+00
    4.39000e+01    1.65718e+00
    4.39250e+01    1.64734e+00
    4.39500e+01    1.63695e+00
    4.39750e+01    1.62602e+00
    4.40000e+01    1.61458e+00
    4.40250e+01    1.60262e+00
    4.40500e+01    1.59017e+00
    4.40750e+01    1.57725e+00
    4.41000e+01    1.56386e+00
    4.41250e+01    1.55004e+00
    4.41500e+01    1.53579e+00
    4.41750e+01    1.52114e+00
    4.42000e+01    1.50612e+00
    4.42250e+01    1.49074e+00
    4.42500e+01    1.47502e+00
    4.42750e+01    1.45900e+00
    4.43000e+01    1.44269e+00
    4.43250e+01    1.42612e+00
    4.43500e+01    1.40931e+00
    4.43750e+01    1.39229e+00
    4.44000e+01    1.37509e+00
    4.44250e+01    1.35773e+00
    4.44500e+01    1.34023e+00
    4.44750e+01    1.32263e+00
    4.45000e+01    1.30494e+00
    4.45250e+01    1.28719e+00
    4.45500e+01    1.26940e+00
    4.45750e+01    1.25160e+00
    4.46000e+01    1.23381e+00
    4.46250e+01    1.21605e+00
    4.46500e+01    1.19835e+00
    4.46750e+01    1.18072e+00
    4.47000e+01    1.16318e+00
    4.47250e+01    1.14576e+00
    4.47500e+01    1.12846e+00
    4.47750e+01    1.11132e+00
    4.48000e+01    1.09433e+00
    4.48250e+01    1.07752e+00
    4.48500e+01    1.06091e+00
    4.48750e+01    1.04450e+00
    4.49000e+01    1.02831e+00
    4.49250e+01    1.01234e+00
    4.49500e+01    9.96616e-01
    4.49750e+01    9.81136e-01
    4.50000e+01    9.65911e-01
    4.50250e+01    9.50949e-01
    4.50500e+01    9.36255e-01
    4.50750e+01    9.21836e-01
    4.51000e+01    9.07696e-01
    4.51250e+01    8.93839e-01
    4.51500e+01    8.80268e-01
    4.51750e+01    8.66986e-01
    4.52000e+01    8.53995e-01
    4.52250e+01    8.41296e-01
    4.52500e+01    8.28889e-01
    4.52750e+01    8.16775e-01
    4.53000e+01    8.04954e-01
    4.53250e+01    7.93425e-01
    4.53500e+01    7.82185e-01
    4.53750e+01    7.71235e-01
    4.54000e+01    7.60571e-01
    4.54250e+01    7.50192e-01
    4.54500e+01    7.40094e-01
    4.54750e+01    7.30276e-01
    4.55000e+01    7.20732e-01
    4.55250e+01    7.11462e-01
    4.55500e+01    7.02459e-01
    4.55750e+01    6.93722e-01
    4.56000e+01    6.85246e-01
    4.56250e+01    6.77028e-01
    4.56500e+01    6.69062e-01
    4.56750e+01    6.61346e-01
    4.57000e+01    6.53874e-01
    4.57250e+01    6.46643e-01
    4.57500e+01    6.39648e-01
    4.57750e+01    6.32885e-01
    4.58000e+01    6.26349e-01
    4.58250e+01    6.20037e-01
    4.58500e+01    6.13944e-01
    4.58750e+01    6.08066e-01
    4.59000e+01    6.02399e-01
    4.59250e+01    5.96938e-01
    4.59500e+01    5.91680e-01
    4.59750e+01    5.86619e-01
    4.60000e+01    5.81754e-01
    4.60250e+01    5.77078e-01
    4.60500e+01    5.72589e-01
    4.60750e+01    5.68283e-01
    4.61000e+01    5.64156e-01
    4.61250e+01    5.60204e-01
    4.61500e+01    5.56424e-01
    4.61750e+01    5.52812e-01
    4.62000e+01    5.49365e-01
    4.62250e+01    5.46080e-01
    4.62500e+01    5.42954e-01
    4.62750e+01    5.39983e-01
    4.63000e+01    5.37164e-01
    4.63250e+01    5.34494e-01
    4.63500e+01    5.31971e-01
    4.63750e+01    5.29592e-01
    4.64000e+01    5.27354e-01
    4.64250e+01    5.25254e-01
    4.64500e+01    5.23290e-01
    4.64750e+01    5.21459e-01
    4.65000e+01    5.19760e-01
    4.65250e+01    5.18189e-01
    4.65500e+01    5.16745e-01
    4.65750e+01    5.15425e-01
    4.66000e+01    5.14228e-01
    4.66250e+01    5.13151e-01
    4.66500e+01    5.12192e-01
    4.66750e+01    5.11351e-01
    4.67000e+01    5.10624e-01
    4.67250e+01    5.10010e-01
    4.67500e+01    5.09508e-01
    4.67750e+01    5.09116e-01
    4.68000e+01    5.08832e-01
    4.68250e+01    5.08656e-01
    4.68500e+01    5.08585e-01
    4.68750e+01    5.08619e-01
    4.69000e+01    5.08755e-01
    4.69250e+01    5.08994e-01
    4.69500e+01    5.09333e-01
    4.69750e+01    5.09772e-01
    4.70000e+01    5.10310e-01
    4.70250e+01    5.10945e-01
    4.70500e+01    5.11677e-01
    4.70750e+01    5.12504e-01
    4.71000e+01    5.13427e-01
    4.71250e+01    5.14444e-01
    4.71500e+01    5.15554e-01
    4.71750e+01    5.16757e-01
    4.72000e+01    5.18051e-01
    4.72250e+01    5.19437e-01
    4.72500e+01    5.20914e-01
    4.72750e+01    5.22481e-01
    4.73000e+01    5.24138e-01
    4.73250e+01    5.25884e-01
    4.73500e+01    5.27719e-01
    4.73750e+01    5.29642e-01
    4.74000e+01    5.31653e-01
    4.74250e+01    5.33751e-01
    4.74500e+01    5.35937e-01
    4.74750e+01    5.38210e-01
    4.75000e+01    5.40570e-01
    4.75250e+01    5.43017e-01
    4.75500e+01    5.45549e-01
    4.75750e+01    5.48168e-01
    4.76000e+01    5.50873e-01
    4.76250e+01    5.53664e-01
    4.76500e+01    5.56541e-01
    4.76750e+01    5.59504e-01
    4.77000e+01    5.62552e-01
    4.77250e+01    5.65686e-01
    4.77500e+01    5.68906e-01
    4.77750e+01    5.72211e-01
    4.78000e+01    5.75603e-01
    4.78250e+01    5.79080e-01
    4.78500e+01    5.82643e-01
    4.78750e+01    5.86292e-01
    4.79000e+01    5.90027e-01
    4.79250e+01    5.93849e-01
    4.79500e+01    5.97757e-01
    4.79750e+01    6.01751e-01
    4.80000e+01    6.05832e-01
    4.80250e+01    6.10000e-01
    4.80500e+01    6.14256e-01
    4.80750e+01    6.18598e-01
    4.81000e+01    6.23028e-01
    4.81250e+01    6.27546e-01
    4.81500e+01    6.32152e-01
    4.81750e+01    6.36847e-01
    4.82000e+01    6.41630e-01
    4.82250e+01    6.46502e-01
    4.82500e+01    6.51463e-01
    4.82750e+01    6.56514e-01
    4.83000e+01    6.61654e-01
    4.83250e+01    6.66884e-01
    4.83500e+01    6.72205e-01
    4.83750e+01    6.77616e-01
    4.84000e+01    6.83119e-01
    4.84250e+01    6.88712e-01
    4.84500e+01    6.94398e-01
    4.84750e+01    7.00175e-01
    4.85000e+01    7.06044e-01
    4.85250e+01    7.12006e-01
    4.85500e+01    7.18061e-01
    4.85750e+01    7.24209e-01
    4.86000e+01    7.30451e-01
    4.86250e+01    7.36786e-01
    4.86500e+01    7.43216e-01
    4.86750e+01    7.49740e-01
    4.87000e+01    7.56358e-01
    4.87250e+01    7.63072e-01
    4.87500e+01    7.69880e-01
    4.87750e+01    7.76785e-01
    4.88000e+01    7.83784e-01
    4.88250e+01    7.90880e-01
    4.88500e+01    7.98072e-01
    4.88750e+01    8.05360e-01
    4.89000e+01    8.12744e-01
    4.89250e+01    8.20225e-01
    4.89500e+01    8.27803e-01
    4.89750e+01    8.35478e-01
    4.90000e+01    8.43249e-01
    4.90250e+01    8.51117e-01
    4.90500e+01    8.59083e-01
    4.90750e+01    8.67145e-01
    4.91000e+01    8.75304e-01
    4.91250e+01    8.83561e-01
    4.91500e+01    8.91913e-01
    4.91750e+01    9.00363e-01
    4.92000e+01    9.08909e-01
    4.92250e+01    9.17551e-01
    4.92500e+01    9.26289e-01
    4.92750e+01    9.35122e-01
    4.93000e+01    9.44051e-01
    4.93250e+01    9.53075e-01
    4.93500e+01    9.62193e-01
    4.93750e+01    9.71404e-01
    4.94000e+01    9.80709e-01
    4.94250e+01    9.90107e-01
    4.94500e+01    9.99596e-01
    4.94750e+01    1.00918e+00
    4.95000e+01    1.01885e+00
    4.95250e+01    1.02861e+00
    4.95500e+01    1.03845e+00
    4.95750e+01    1.04839e+00
    4.96000e+01    1.05841e+00
    4.96250e+01    1.06851e+00
    4.96500e+01    1.07870e+00
    4.96750e+01    1.08897e+00
    4.97000e+01    1.09932e+00
    4.97250e+01    1.10975e+00
    4.97500e+01    1.12026e+00
    4.97750e+01    1.13084e+00
    4.98000e+01    1.14149e+00
    4.98250e+01    1.15222e+00
    4.98500e+01    1.16301e+00
    4.98750e+01    1.17387e+00
    4.99000e+01    1.18479e+00
    4.99250e+01    1.19577e+00
    4.99500e+01    1.20681e+00
    4.99750e+01    1.21790e+00


==> data/pp_xdata_x_0.75_y_0.38.csv <==
    0.00000e+00    7.50125e-01
    2.50000e-02    7.53289e-01
    5.00000e-02    7.56524e-01
    7.50000e-02    7.59829e-01
    1.00000e-01    7.63206e-01
    1.25000e-01    7.66653e-01
    1.50000e-01    7.70170e-01
    1.75000e-01    7.73757e-01
    2.00000e-01    7.77413e-01
    2.25000e-01    7.81138e-01
    2.50000e-01    7.84932e-01
    2.75000e-01    7.88794e-01
    3.00000e-01    7.92724e-01
    3.25000e-01    7.96723e-01
    3.50000e-01    8.00788e-01
    3.75000e-01    8.04921e-01
    4.00000e-01    8.09120e-01
    4.25000e-01    8.13386e-01
    4.50000e-01    8.17717e-01
    4.75000e-01    8.22114e-01
    5.00000e-01    8.26576e-01
    5.25000e-01    8.31103e-01
    5.50000e-01    8.35694e-01
    5.75000e-01    8.40349e-01
    6.00000e-01    8.45067e-01
    6.25000e-01    8.49848e-01
    6.50000e-01    8.54691e-01
    6.75000e-01    8.59597e-01
    7.00000e-01    8.64563e-01
    7.25000e-01    8.69590e-01
    7.50000e-01    8.74678e-01
    7.75000e-01    8.79825e-01
    8.00000e-01    8.85031e-01
    8.25000e-01    8.90295e-01
    8.50000e-01    8.95617e-01
    8.75000e-01    9.00996e-01
    9.00000e-01    9.06431e-01
    9.25000e-01    9.11921e-01
    9.50000e-01    9.17467e-01
    9.75000e-01    9.23066e-01
    1.00000e+00    9.28718e-01
    1.02500e+00    9.34423e-01
    1.05000e+00    9.40178e-01
    1.07500e+00    9.45984e-01
    1.10000e+00    9.51840e-01
    1.12500e+00    9.57743e-01
    1.15000e+00    9.63694e-01
    1.17500e+00    9.69692e-01
    1.20000e+00    9.75734e-01
    1.22500e+00    9.81820e-01
    1.25000e+00    9.87949e-01
    1.27500e+00    9.94119e-01
    1.30000e+00    1.00033e+00
    1.32500e+00    1.00658e+00
    1.35000e+00    1.01286e+00
    1.37500e+00    1.01919e+00
    1.40000e+00    1.02554e+00
    1.42500e+00    1.03193e+00
    1.45000e+00    1.03835e+00
    1.47500e+00    1.04480e+00
    1.50000e+00    1.05128e+00
    1.52500e+00    1.05778e+00
    1.55000e+00    1.06431e+00
    1.57500e+00    1.07086e+00
    1.60000e+00    1.07743e+00
    1.62500e+00    1.08402e+00
    1.65000e+00    1.09062e+00
    1.67500e+00    1.09724e+00
    1.70000e+00    1.10387e+00
    1.72500e+00    1.11051e+00
    1.75000e+00    1.11715e+00
    1.77500e+00    1.12380e+00
    1.80000e+00    1.13046e+00
    1.82500e+00    1.13711e+00
    1.85000e+00    1.14376e+00
    1.87500e+00    1.15040e+00
    1.90000e+00    1.15703e+00
    1.92500e+00    1.16365e+00
    1.95000e+00    1.17026e+00
    1.97500e+00    1.17685e+00
    2.00000e+00    1.18342e+00
    2.02500e+00    1.18996e+00
    2.05000e+00    1.19648e+00
    2.07500e+00    1.20297e+00
    2.10000e+00    1.20942e+00
    2.12500e+00    1.21583e+00
    2.15000e+00    1.22221e+00
    2.17500e+00    1.22854e+00
    2.20000e+00    1.23482e+00
    2.22500e+00    1.24104e+00
    2.25000e+00    1.24721e+00
    2.27500e+00    1.25333e+00
    2.30000e+00    1.25937e+00
    2.32500e+00    1.26535e+00
    2.35000e+00    1.27126e+00
    2.37500e+00    1.27709e+00
    2.40000e+00    1.28283e+00
    2.42500e+00    1.28850e+00
    2.45000e+00    1.29407e+00
    2.47500e+00    1.29955e+00
    2.50000e+00    1.30493e+00
    2.52500e+00    1.31020e+00
    2.55000e+00    1.31537e+00
    2.57500e+00    1.32042e+00
    2.60000e+00    1.32536e+00
    2.62500e+00    1.33018e+00
    2.65000e+00    1.33487e+00
    2.67500e+00    1.33942e+00
    2.70000e+00    1.34385e+00
    2.72500e+00    1.34813e+00
    2.75000e+00    1.35226e+00
    2.77500e+00    1.35624e+00
    2.80000e+00    1.36007e+00
    2.82500e+00    1.36374e+00
    2.85000e+00    1.36724e+00
    2.87500e+00    1.37058e+00
    2.90000e+00    1.37374e+00
    2.92500e+00    1.37672e+00
    2.95000e+00    1.37952e+00
    2.97500e+00    1.38214e+00
    3.00000e+00    1.38456e+00
    3.02500e+00    1.38678e+00
    3.05000e+00    1.38881e+00
    3.07500e+00    1.39063e+00
    3.10000e+00    1.39225e+00
    3.12500e+00    1.39365e+00
    3.15000e+00    1.39484e+00
    3.17500e+00    1.39581e+00
    3.20000e+00    1.39656e+00
    3.22500e+00    1.39709e+00
    3.25000e+00    1.39738e+00
    3.27500e+00    1.39745e+00
    3.30000e+00    1.39729e+00
    3.32500e+00    1.39690e+00
    3.35000e+00    1.39626e+00
    3.37500e+00    1.39539e+00
    3.40000e+00    1.39429e+00
    3.42500e+00    1.39294e+00
    3.45000e+00    1.39135e+00
    3.47500e+00    1.38952e+00
    3.50000e+00    1.38744e+00
    3.52500e+00    1.38513e+00
    3.55000e+00    1.38257e+00
    3.57500e+00    1.37978e+00
    3.60000e+00    1.37674e+00
    3.62500e+00    1.37346e+00
    3.65000e+00    1.36995e+00
    3.67500e+00    1.36620e+00
    3.70000e+00    1.36222e+00
    3.72500e+00    1.35801e+00
    3.75000e+00    1.35358e+00
    3.77500e+00    1.34891e+00
    3.80000e+00    1.34403e+00
    3.82500e+00    1.33893e+00
    3.85000e+00    1.33362e+00
    3.87500e+00    1.32810e+00
    3.90000e+00    1.32237e+00
    3.92500e+00    1.31645e+00
    3.95000e+00    1.31033e+00
    3.97500e+00    1.30402e+00
    4.00000e+00    1.29753e+00
    4.02500e+00    1.29087e+00
    4.05000e+00    1.28403e+00
    4.07500e+00    1.27703e+00
    4.10000e+00    1.26988e+00
    4.12500e+00    1.26257e+00
    4.15000e+00    1.25512e+00
    4.17500e+00    1.24753e+00
    4.20000e+00    1.23982e+00
    4.22500e+00    1.23198e+00
    4.25000e+00    1.22403e+00
    4.27500e+00    1.21597e+00
    4.30000e+00    1.20782e+00
    4.32500e+00    1.19957e+00
    4.35000e+00    1.19123e+00
    4.37500e+00    1.18283e+00
    4.40000e+00    1.17435e+00
    4.42500e+00    1.16581e+00
    4.45000e+00    1.15722e+00
    4.47500e+00    1.14858e+00
    4.50000e+00    1.13991e+00
    4.52500e+00    1.13120e+00
    4.55000e+00    1.12248e+00
    4.57500e+00    1.11373e+00
    4.60000e+00    1.10498e+00
    4.62500e+00    1.09622e+00
    4.65000e+00    1.08747e+00
    4.67500e+00    1.07873e+00
    4.70000e+00    1.07001e+00
    4.72500e+00    1.06132e+00
    4.75000e+00    1.05265e+00
    4.77500e+00    1.04402e+00
    4.80000e+00    1.03543e+00
    4.82500e+00    1.02690e+00
    4.85000e+00    1.01841e+00
    4.87500e+00    1.00998e+00
    4.90000e+00    1.00162e+00
    4.92500e+00    9.93324e-01
    4.95000e+00    9.85102e-01
    4.97500e+00    9.76957e-01
    5.00000e+00    9.68893e-01
    5.02500e+00    9.60914e-01
    5.05000e+00    9.53024e-01
    5.07500e+00    9.45226e-01
    5.10000e+00    9.37524e-01
    5.12500e+00    9.29921e-01
    5.15000e+00    9.22420e-01
    5.17500e+00    9.15023e-01
    5.20000e+00    9.07733e-01
    5.22500e+00    9.00552e-01
    5.25000e+00    8.93483e-01
    5.27500e+00    8.86527e-01
    5.30000e+00    8.79686e-01
    5.32500e+00    8.72962e-01
    5.35000e+00    8.66356e-01
    5.37500e+00    8.59870e-01
    5.40000e+00    8.53505e-01
    5.42500e+00    8.47261e-01
    5.45000e+00    8.41140e-01
    5.47500e+00    8.35142e-01
    5.50000e+00    8.29268e-01
    5.52500e+00    8.23519e-01
    5.55000e+00    8.17895e-01
    5.57500e+00    8.12396e-01
    5.60000e+00    8.07022e-01
    5.62500e+00    8.01774e-01
    5.65000e+00    7.96651e-01
    5.67500e+00    7.91654e-01
    5.70000e+00    7.86781e-01
    5.72500e+00    7.82034e-01
    5.75000e+00    7.77411e-01
    5.77500e+00    7.72913e-01
    5.80000e+00    7.68538e-01
    5.82500e+00    7.64287e-01
    5.85000e+00    7.60158e-01
    5.87500e+00    7.56151e-01
    5.90000e+00    7.52266e-01
    5.92500e+00    7.48502e-01
    5.95000e+00    7.44857e-01
    5.97500e+00    7.41332e-01
    6.00000e+00    7.37926e-01
    6.02500e+00    7.34637e-01
    6.05000e+00    7.31465e-01
    6.07500e+00    7.28409e-01
    6.10000e+00    7.25468e-01
    6.12500e+00    7.22642e-01
    6.15000e+00    7.19929e-01
    6.17500e+00    7.17328e-01
    6.20000e+00    7.14839e-01
    6.22500e+00    7.12460e-01
    6.25000e+00    7.10191e-01
    6.27500e+00    7.08030e-01
    6.30000e+00    7.05978e-01
    6.32500e+00    7.04032e-01
    6.35000e+00    7.02192e-01
    6.37500e+00    7.00457e-01
    6.40000e+00    6.98826e-01
    6.42500e+00    6.97299e-01
    6.45000e+00    6.95873e-01
    6.47500e+00    6.94549e-01
    6.50000e+00    6.93326e-01
    6.52500e+00    6.92202e-01
    6.55000e+00    6.91176e-01
    6.57500e+00    6.90249e-01
    6.60000e+00    6.89418e-01
    6.62500e+00    6.88684e-01
    6.65000e+00    6.88045e-01
    6.67500e+00    6.87501e-01
    6.70000e+00    6.87050e-01
    6.72500e+00    6.86693e-01
    6.75000e+00    6.86427e-01
    6.77500e+00    6.86253e-01
    6.80000e+00    6.86170e-01
    6.82500e+00    6.86177e-01
    6.85000e+00    6.86273e-01
    6.87500e+00    6.86458e-01
    6.90000e+00    6.86731e-01
    6.92500e+00    6.87091e-01
    6.95000e+00    6.87538e-01
    6.97500e+00    6.88071e-01
    7.00000e+00    6.88689e-01
    7.02500e+00    6.89392e-01
    7.05000e+00    6.90179e-01
    7.07500e+00    6.91050e-01
    7.10000e+00    6.92004e-01
    7.12500e+00    6.93041e-01
    7.15000e+00    6.94160e-01
    7.17500e+00    6.95360e-01
    7.20000e+00    6.96641e-01
    7.22500e+00    6.98003e-01
    7.25000e+00    6.99445e-01
    7.27500e+00    7.00966e-01
    7.30000e+00    7.02567e-01
    7.32500e+00    7.04246e-01
    7.35000e+00    7.06004e-01
    7.37500e+00    7.07839e-01
    7.40000e+00    7.09752e-01
    7.42500e+00    7.11742e-01
    7.45000e+00    7.13809e-01
    7.47500e+00    7.15951e-01
    7.50000e+00    7.18170e-01
    7.52500e+00    7.20464e-01
    7.55000e+00    7.22834e-01
    7.57500e+00    7.25278e-01
    7.60000e+00    7.27797e-01
    7.62500e+00    7.30390e-01
    7.65000e+00    7.33056e-01
    7.67500e+00    7.35796e-01
    7.70000e+00    7.38610e-01
    7.72500e+00    7.41496e-01
    7.75000e+00    7.44454e-01
    7.77500e+00    7.47485e-01
    7.80000e+00    7.50587e-01
    7.82500e+00    7.53762e-01
    7.85000e+00    7.57007e-01
    7.87500e+00    7.60323e-01
    7.90000e+00    7.63710e-01
    7.92500e+00    7.67168e-01
    7.95000e+00    7.70695e-01
    7.97500e+00    7.74292e-01
    8.00000e+00    7.77958e-01
    8.02500e+00    7.81693e-01
    8.05000e+00    7.85497e-01
    8.07500e+00    7.89370e-01
    8.10000e+00    7.93310e-01
    8.12500e+00    7.97318e-01
    8.15000e+00    8.01394e-01
    8.17500e+00    8.05536e-01
    8.20000e+00    8.09745e-01
    8.22500e+00    8.14021e-01
    8.25000e+00    8.18362e-01
    8.27500e+00    8.22769e-01
    8.30000e+00    8.27240e-01
    8.32500e+00    8.31777e-01
    8.35000e+00    8.36377e-01
    8.37500e+00    8.41041e-01
    8.40000e+00    8.45769e-01
    8.42500e+00    8.50559e-01
    8.45000e+00    8.55411e-01
    8.47500e+00    8.60326e-01
    8.50000e+00    8.65301e-01
    8.52500e+00    8.70337e-01
    8.55000e+00    8.75434e-01
    8.57500e+00    8.80589e-01
    8.60000e+00    8.85804e-01
    8.62500e+00    8.91077e-01
    8.65000e+00    8.96407e-01
    8.67500e+00    9.01794e-01
    8.70000e+00    9.07238e-01
    8.72500e+00    9.12736e-01
    8.75000e+00    9.18290e-01
    8.77500e+00    9.23897e-01
    8.80000e+00    9.29557e-01
    8.82500e+00    9.35269e-01
    8.85000e+00    9.41032e-01
    8.87500e+00    9.46845e-01
    8.90000e+00    9.52708e-01
    8.92500e+00    9.58619e-01
    8.95000e+00    9.64577e-01
    8.97500e+00    9.70580e-01
    9.00000e+00    9.76629e-01
    9.02500e+00    9.82722e-01
    9.05000e+00    9.88857e-01
    9.07500e+00    9.95033e-01
    9.10000e+00    1.00125e+00
    9.12500e+00    1.00750e+00
    9.15000e+00    1.01379e+00
    9.17500e+00    1.02012e+00
    9.20000e+00    1.02648e+00
    9.22500e+00    1.03288e+00
    9.25000e+00    1.03930e+00
    9.27500e+00    1.04576e+00
    9.30000e+00    1.05224e+00
    9.32500e+00    1.05874e+00
    9.35000e+00    1.06528e+00
    9.37500e+00    1.07183e+00
    9.40000e+00    1.07840e+00
    9.42500e+00    1.08499e+00
    9.45000e+00    1.09160e+00
    9.47500e+00    1.09822e+00
    9.50000e+00    1.10485e+00
    9.52500e+00    1.11149e+00
    9.55000e+00    1.11813e+00
    9.57500e+00    1.12479e+00
    9.60000e+00    1.13144e+00
    9.62500e+00    1.13809e+00
    9.65000e+00    1.14474e+00
    9.67500e+00    1.15138e+00
    9.70000e+00    1.15801e+00
    9.72500e+00    1.16463e+00
    9.75000e+00    1.17123e+00
    9.77500e+00    1.17782e+00
    9.80000e+00    1.18439e+00
    9.82500e+00    1.19093e+00
    9.85000e+00    1.19744e+00
    9.87500e+00    1.20392e+00
    9.90000e+00    1.21037e+00
    9.92500e+00    1.21678e+00
    9.95000e+00    1.22314e+00
    9.97500e+00    1.22947e+00
    1.00000e+01    1.23574e+00
    1.00250e+01    1.24196e+00
    1.00500e+01    1.24812e+00
    1.00750e+01    1.25422e+00
    1.01000e+01    1.26026e+00
    1.01250e+01    1.26623e+00
    1.01500e+01    1.27212e+00
    1.01750e+01    1.27794e+00
    1.02000e+01    1.28367e+00
    1.02250e+01    1.28932e+00
    1.02500e+01    1.29488e+00
    1.02750e+01    1.30035e+00
    1.03000e+01    1.30571e+00
    1.03250e+01    1.31097e+00
    1.03500e+01    1.31612e+00
    1.03750e+01    1.32116e+00
    1.04000e+01    1.32608e+00
    1.04250e+01    1.33088e+00
    1.04500e+01    1.33555e+00
    1.04750e+01    1.34009e+00
    1.05000e+01    1.34449e+00
    1.05250e+01    1.34874e+00
    1.05500e+01    1.35286e+00
    1.05750e+01    1.35682e+00
    1.06000e+01    1.36062e+00
    1.06250e+01    1.36427e+00
    1.06500e+01    1.36775e+00
    1.06750e+01    1.37106e+00
    1.07000e+01    1.37419e+00
    1.07250e+01    1.37715e+00
    1.07500e+01    1.37992e+00
    1.07750e+01    1.38250e+00
    1.08000e+01    1.38490e+00
    1.08250e+01    1.38709e+00
    1.08500e+01    1.38909e+00
    1.08750e+01    1.39088e+00
    1.09000e+01    1.39247e+00
    1.09250e+01    1.39384e+00
    1.09500e+01    1.39500e+00
    1.09750e+01    1.39593e+00
    1.10000e+01    1.39665e+00
    1.10250e+01    1.39714e+00
    1.10500e+01    1.39741e+00
    1.10750e+01    1.39745e+00
    1.11000e+01    1.39725e+00
    1.11250e+01    1.39682e+00
    1.11500e+01    1.39615e+00
    1.11750e+01    1.39525e+00
    1.12000e+01    1.39410e+00
    1.12250e+01    1.39272e+00
    1.12500e+01    1.39109e+00
    1.12750e+01    1.38923e+00
    1.13000e+01    1.38712e+00
    1.13250e+01    1.38477e+00
    1.13500e+01    1.38218e+00
    1.13750e+01    1.37934e+00
    1.14000e+01    1.37627e+00
    1.14250e+01    1.37296e+00
    1.14500e+01    1.36941e+00
    1.14750e+01    1.36563e+00
    1.15000e+01    1.36162e+00
    1.15250e+01    1.35737e+00
    1.15500e+01    1.35290e+00
    1.15750e+01    1.34821e+00
    1.16000e+01    1.34329e+00
    1.16250e+01    1.33816e+00
    1.16500e+01    1.33282e+00
    1.16750e+01    1.32726e+00
    1.17000e+01    1.32151e+00
    1.17250e+01    1.31556e+00
    1.17500e+01    1.30941e+00
    1.17750e+01    1.30308e+00
    1.18000e+01    1.29656e+00
    1.18250e+01    1.28987e+00
    1.18500e+01    1.28301e+00
    1.18750e+01    1.27599e+00
    1.19000e+01    1.26881e+00
    1.19250e+01    1.26148e+00
    1.19500e+01    1.25401e+00
    1.19750e+01    1.24640e+00
    1.20000e+01    1.23867e+00
    1.20250e+01    1.23082e+00
    1.20500e+01    1.22285e+00
    1.20750e+01    1.21478e+00
    1.21000e+01    1.20660e+00
    1.21250e+01    1.19834e+00
    1.21500e+01    1.19000e+00
    1.21750e+01    1.18158e+00
    1.22000e+01    1.17309e+00
    1.22250e+01    1.16455e+00
    1.22500e+01    1.15595e+00
    1.22750e+01    1.14731e+00
    1.23000e+01    1.13863e+00
    1.23250e+01    1.12992e+00
    1.23500e+01    1.12119e+00
    1.23750e+01    1.11244e+00
    1.24000e+01    1.10369e+00
    1.24250e+01    1.09493e+00
    1.24500e+01    1.08618e+00
    1.24750e+01    1.07745e+00
    1.25000e+01    1.06873e+00
    1.25250e+01    1.06004e+00
    1.25500e+01    1.05137e+00
    1.25750e+01    1.04275e+00
    1.26000e+01    1.03417e+00
    1.26250e+01    1.02564e+00
    1.26500e+01    1.01716e+00
    1.26750e+01    1.00874e+00
    1.27000e+01    1.00039e+00
    1.27250e+01    9.92106e-01
    1.27500e+01    9.83895e-01
    1.27750e+01    9.75761e-01
    1.28000e+01    9.67710e-01
    1.28250e+01    9.59744e-01
    1.28500e+01    9.51867e-01
    1.28750e+01    9.44083e-01
    1.29000e+01    9.36396e-01
    1.29250e+01    9.28808e-01
    1.29500e+01    9.21322e-01
    1.29750e+01    9.13940e-01
    1.30000e+01    9.06666e-01
    1.30250e+01    8.99502e-01
    1.30500e+01    8.92449e-01
    1.30750e+01    8.85510e-01
    1.31000e+01    8.78687e-01
    1.31250e+01    8.71980e-01
    1.31500e+01    8.65392e-01
    1.31750e+01    8.58923e-01
    1.32000e+01    8.52576e-01
    1.32250e+01    8.46350e-01
    1.32500e+01    8.40247e-01
    1.32750e+01    8.34268e-01
    1.33000e+01    8.28412e-01
    1.33250e+01    8.22681e-01
    1.33500e+01    8.17076e-01
    1.33750e+01    8.11595e-01
    1.34000e+01    8.06240e-01
    1.34250e+01    8.01010e-01
    1.34500e+01    7.95906e-01
    1.34750e+01    7.90927e-01
    1.35000e+01    7.86073e-01
    1.35250e+01    7.81344e-01
    1.35500e+01    7.76740e-01
    1.35750e+01    7.72259e-01
    1.36000e+01    7.67903e-01
    1.36250e+01    7.63670e-01
    1.36500e+01    7.59559e-01
    1.36750e+01    7.55570e-01
    1.37000e+01    7.51703e-01
    1.37250e+01    7.47956e-01
    1.37500e+01    7.44330e-01
    1.37750e+01    7.40822e-01
    1.38000e+01    7.37433e-01
    1.38250e+01    7.34162e-01
    1.38500e+01    7.31007e-01
    1.38750e+01    7.27968e-01
    1.39000e+01    7.25044e-01
    1.39250e+01    7.22234e-01
    1.39500e+01    7.19538e-01
    1.39750e+01    7.16953e-01
    1.40000e+01    7.14481e-01
    1.40250e+01    7.12118e-01
    1.40500e+01    7.09865e-01
    1.40750e+01    7.07721e-01
    1.41000e+01    7.05684e-01
    1.41250e+01    7.03754e-01
    1.41500e+01    7.01929e-01
    1.41750e+01    7.00210e-01
    1.42000e+01    6.98594e-01
    1.42250e+01    6.97082e-01
    1.42500e+01    6.95671e-01
    1.42750e+01    6.94362e-01
    1.43000e+01    6.93153e-01
    1.43250e+01    6.92044e-01
    1.43500e+01    6.91033e-01
    1.43750e+01    6.90120e-01
    1.44000e+01    6.89304e-01
    1.44250e+01    6.88584e-01
    1.44500e+01    6.87959e-01
    1.44750e+01    6.87428e-01
    1.45000e+01    6.86992e-01
    1.45250e+01    6.86648e-01
    1.45500e+01    6.86396e-01
    1.45750e+01    6.86235e-01
    1.46000e+01    6.86166e-01
    1.46250e+01    6.86186e-01
    1.46500e+01    6.86295e-01
    1.46750e+01    6.86493e-01
    1.47000e+01    6.86779e-01
    1.47250e+01    6.87152e-01
    1.47500e+01    6.87611e-01
    1.47750e+01    6.88156e-01
    1.48000e+01    6.88787e-01
    1.48250e+01    6.89503e-01
    1.48500e+01    6.90302e-01
    1.48750e+01    6.91186e-01
    1.49000e+01    6.92152e-01
    1.49250e+01    6.93201e-01
    1.49500e+01    6.94332e-01
    1.49750e+01    6.95544e-01
    1.50000e+01    6.96837e-01
    1.50250e+01    6.98211e-01
    1.50500e+01    6.99664e-01
    1.50750e+01    7.01197e-01
    1.51000e+01    7.02810e-01
    1.51250e+01    7.04501e-01
    1.51500e+01    7.06270e-01
    1.51750e+01    7.08117e-01
    1.52000e+01    7.10041e-01
    1.52250e+01    7.12042e-01
    1.52500e+01    7.14120e-01
    1.52750e+01    7.16274e-01
    1.53000e+01    7.18504e-01
    1.53250e+01    7.20809e-01
    1.53500e+01    7.23190e-01
    1.53750e+01    7.25645e-01
    1.54000e+01    7.28175e-01
    1.54250e+01    7.30778e-01
    1.54500e+01    7.33456e-01
    1.54750e+01    7.36207e-01
    1.55000e+01    7.39031e-01
    1.55250e+01    7.41928e-01
    1.55500e+01    7.44897e-01
    1.55750e+01    7.47938e-01
    1.56000e+01    7.51051e-01
    1.56250e+01    7.54236e-01
    1.56500e+01    7.57492e-01
    1.56750e+01    7.60819e-01
    1.57000e+01    7.64216e-01
    1.57250e+01    7.67684e-01
    1.57500e+01    7.71221e-01
    1.57750e+01    7.74828e-01
    1.58000e+01    7.78505e-01
    1.58250e+01    7.82250e-01
    1.58500e+01    7.86065e-01
    1.58750e+01    7.89947e-01
    1.59000e+01    7.93898e-01
    1.59250e+01    7.97916e-01
    1.59500e+01    8.02001e-01
    1.59750e+01    8.06153e-01
    1.60000e+01    8.10372e-01
    1.60250e+01    8.14657e-01
    1.60500e+01    8.19008e-01
    1.60750e+01    8.23424e-01
    1.61000e+01    8.27906e-01
    1.61250e+01    8.32451e-01
    1.61500e+01    8.37061e-01
    1.61750e+01    8.41735e-01
    1.62000e+01    8.46472e-01
    1.62250e+01    8.51271e-01
    1.62500e+01    8.56133e-01
    1.62750e+01    8.61056e-01
    1.63000e+01    8.66041e-01
    1.63250e+01    8.71086e-01
    1.63500e+01    8.76191e-01
    1.63750e+01    8.81355e-01
    1.64000e+01    8.86578e-01
    1.64250e+01    8.91860e-01
    1.64500e+01    8.97199e-01
    1.64750e+01    9.02594e-01
    1.65000e+01    9.08046e-01
    1.65250e+01    9.13552e-01
    1.65500e+01    9.19114e-01
    1.65750e+01    9.24729e-01
    1.66000e+01    9.30396e-01
    1.66250e+01    9.36116e-01
    1.66500e+01    9.41887e-01
    1.66750e+01    9.47707e-01
    1.67000e+01    9.53577e-01
    1.67250e+01    9.59495e-01
    1.67500e+01    9.65460e-01
    1.67750e+01    9.71470e-01
    1.68000e+01    9.77526e-01
    1.68250e+01    9.83624e-01
    1.68500e+01    9.89766e-01
    1.68750e+01    9.95948e-01
    1.69000e+01    1.00217e+00
    1.69250e+01    1.00843e+00
    1.69500e+01    1.01473e+00
    1.69750e+01    1.02106e+00
    1.70000e+01    1.02743e+00
    1.70250e+01    1.03382e+00
    1.70500e+01    1.04025e+00
    1.70750e+01    1.04671e+00
    1.71000e+01    1.05320e+00
    1.71250e+01    1.05971e+00
    1.71500e+01    1.06624e+00
    1.71750e+01    1.07280e+00
    1.72000e+01    1.07937e+00
    1.72250e+01    1.08596e+00
    1.72500e+01    1.09257e+00
    1.72750e+01    1.09919e+00
    1.73000e+01    1.10583e+00
    1.73250e+01    1.11247e+00
    1.73500e+01    1.11912e+00
    1.73750e+01    1.12577e+00
    1.74000e+01    1.13242e+00
    1.74250e+01    1.13907e+00
    1.74500e+01    1.14572e+00
    1.74750e+01    1.15236e+00
    1.75000e+01    1.15899e+00
    1.75250e+01    1.16561e+00
    1.75500e+01    1.17221e+00
    1.75750e+01    1.17879e+00
    1.76000e+01    1.18535e+00
    1.76250e+01    1.19189e+00
    1.76500e+01    1.19840e+00
    1.76750e+01    1.20487e+00
    1.77000e+01    1.21132e+00
    1.77250e+01    1.21772e+00
    1.77500e+01    1.22408e+00
    1.77750e+01    1.23039e+00
    1.78000e+01    1.23666e+00
    1.78250e+01    1.24287e+00
    1.78500e+01    1.24902e+00
    1.78750e+01    1.25512e+00
    1.79000e+01    1.26114e+00
    1.79250e+01    1.26710e+00
    1.79500e+01    1.27298e+00
    1.79750e+01    1.27879e+00
    1.80000e+01    1.28451e+00
    1.80250e+01    1.29015e+00
    1.80500e+01    1.29569e+00
    1.80750e+01    1.30114e+00
    1.81000e+01    1.30649e+00
    1.81250e+01    1.31174e+00
    1.81500e+01    1.31687e+00
    1.81750e+01    1.32189e+00
    1.82000e+01    1.32680e+00
    1.82250e+01    1.33157e+00
    1.82500e+01    1.33623e+00
    1.82750e+01    1.34074e+00
    1.83000e+01    1.34512e+00
    1.83250e+01    1.34936e+00
    1.83500e+01    1.35345e+00
    1.83750e+01    1.35739e+00
    1.84000e+01    1.36117e+00
    1.84250e+01    1.36479e+00
    1.84500e+01    1.36825e+00
    1.84750e+01    1.37153e+00
    1.85000e+01    1.37464e+00
    1.85250e+01    1.37757e+00
    1.85500e+01    1.38031e+00
    1.85750e+01    1.38287e+00
    1.86000e+01    1.38523e+00
    1.86250e+01    1.38740e+00
    1.86500e+01    1.38937e+00
    1.86750e+01    1.39113e+00
    1.87000e+01    1.39268e+00
    1.87250e+01    1.39402e+00
    1.87500e+01    1.39515e+00
    1.87750e+01    1.39605e+00
    1.88000e+01    1.39674e+00
    1.88250e+01    1.39720e+00
    1.88500e+01    1.39743e+00
    1.88750e+01    1.39743e+00
    1.89000e+01    1.39720e+00
    1.89250e+01    1.39673e+00
    1.89500e+01    1.39603e+00
    1.89750e+01    1.39509e+00
    1.90000e+01    1.39391e+00
    1.90250e+01    1.39249e+00
    1.90500e+01    1.39083e+00
    1.90750e+01    1.38893e+00
    1.91000e+01    1.38679e+00
    1.91250e+01    1.38440e+00
    1.91500e+01    1.38177e+00
    1.91750e+01    1.37890e+00
    1.92000e+01    1.37580e+00
    1.92250e+01    1.37245e+00
    1.92500e+01    1.36887e+00
    1.92750e+01    1.36505e+00
    1.93000e+01    1.36101e+00
    1.93250e+01    1.35673e+00
    1.93500e+01    1.35222e+00
    1.93750e+01    1.34750e+00
    1.94000e+01    1.34255e+00
    1.94250e+01    1.33738e+00
    1.94500e+01    1.33201e+00
    1.94750e+01    1.32643e+00
    1.95000e+01    1.32064e+00
    1.95250e+01    1.31466e+00
    1.95500e+01    1.30849e+00
    1.95750e+01    1.30213e+00
    1.96000e+01    1.29558e+00
    1.96250e+01    1.28887e+00
    1.96500e+01    1.28198e+00
    1.96750e+01    1.27494e+00
    1.97000e+01    1.26774e+00
    1.97250e+01    1.26039e+00
    1.97500e+01    1.25290e+00
    1.97750e+01    1.24527e+00
    1.98000e+01    1.23752e+00
    1.98250e+01    1.22965e+00
    1.98500e+01    1.22166e+00
    1.98750e+01    1.21358e+00
    1.99000e+01    1.20539e+00
    1.99250e+01    1.19712e+00
    1.99500e+01    1.18876e+00
    1.99750e+01    1.18033e+00
    2.00000e+01    1.17183e+00
    2.00250e+01    1.16328e+00
    2.00500e+01    1.15468e+00
    2.00750e+01    1.14603e+00
    2.01000e+01    1.13734e+00
    2.01250e+01    1.12863e+00
    2.01500e+01    1.11990e+00
    2.01750e+01    1.11115e+00
    2.02000e+01    1.10239e+00
    2.02250e+01    1.09364e+00
    2.02500e+01    1.08489e+00
    2.02750e+01    1.07616e+00
    2.03000e+01    1.06744e+00
    2.03250e+01    1.05876e+00
    2.03500e+01    1.05010e+00
    2.03750e+01    1.04148e+00
    2.04000e+01    1.03291e+00
    2.04250e+01    1.02439e+00
    2.04500e+01    1.01592e+00
    2.04750e+01    1.00751e+00
    2.05000e+01    9.99164e-01
    2.05250e+01    9.90890e-01
    2.05500e+01    9.82690e-01
    2.05750e+01    9.74568e-01
    2.06000e+01    9.66529e-01
    2.06250e+01    9.58576e-01
    2.06500e+01    9.50712e-01
    2.06750e+01    9.42943e-01
    2.07000e+01    9.35270e-01
    2.07250e+01    9.27697e-01
    2.07500e+01    9.20226e-01
    2.07750e+01    9.12860e-01
    2.08000e+01    9.05602e-01
    2.08250e+01    8.98454e-01
    2.08500e+01    8.91418e-01
    2.08750e+01    8.84496e-01
    2.09000e+01    8.77689e-01
    2.09250e+01    8.71000e-01
    2.09500e+01    8.64430e-01
    2.09750e+01    8.57979e-01
    2.10000e+01    8.51649e-01
    2.10250e+01    8.45442e-01
    2.10500e+01    8.39357e-01
    2.10750e+01    8.33396e-01
    2.11000e+01    8.27559e-01
    2.11250e+01    8.21846e-01
    2.11500e+01    8.16259e-01
    2.11750e+01    8.10797e-01
    2.12000e+01    8.05460e-01
    2.12250e+01    8.00249e-01
    2.12500e+01    7.95163e-01
    2.12750e+01    7.90203e-01
    2.13000e+01    7.85367e-01
    2.13250e+01    7.80657e-01
    2.13500e+01    7.76071e-01
    2.13750e+01    7.71609e-01
    2.14000e+01    7.67270e-01
    2.14250e+01    7.63055e-01
    2.14500e+01    7.58963e-01
    2.14750e+01    7.54992e-01
    2.15000e+01    7.51143e-01
    2.15250e+01    7.47414e-01
    2.15500e+01    7.43805e-01
    2.15750e+01    7.40315e-01
    2.16000e+01    7.36943e-01
    2.16250e+01    7.33689e-01
    2.16500e+01    7.30551e-01
    2.16750e+01    7.27529e-01
    2.17000e+01    7.24622e-01
    2.17250e+01    7.21829e-01
    2.17500e+01    7.19149e-01
    2.17750e+01    7.16582e-01
    2.18000e+01    7.14125e-01
    2.18250e+01    7.11779e-01
    2.18500e+01    7.09542e-01
    2.18750e+01    7.07413e-01
    2.19000e+01    7.05392e-01
    2.19250e+01    7.03478e-01
    2.19500e+01    7.01669e-01
    2.19750e+01    6.99965e-01
    2.20000e+01    6.98365e-01
    2.20250e+01    6.96867e-01
    2.20500e+01    6.95472e-01
    2.20750e+01    6.94178e-01
    2.21000e+01    6.92983e-01
    2.21250e+01    6.91889e-01
    2.21500e+01    6.90892e-01
    2.21750e+01    6.89994e-01
    2.22000e+01    6.89192e-01
    2.22250e+01    6.88486e-01
    2.22500e+01    6.87875e-01
    2.22750e+01    6.87358e-01
    2.23000e+01    6.86935e-01
    2.23250e+01    6.86605e-01
    2.23500e+01    6.86366e-01
    2.23750e+01    6.86219e-01
    2.24000e+01    6.86163e-01
    2.24250e+01    6.86196e-01
    2.24500e+01    6.86319e-01
    2.24750e+01    6.86530e-01
    2.25000e+01    6.86828e-01
    2.25250e+01    6.87214e-01
    2.25500e+01    6.87686e-01
    2.25750e+01    6.88244e-01
    2.26000e+01    6.88888e-01
    2.26250e+01    6.89616e-01
    2.26500e+01    6.90428e-01
    2.26750e+01    6.91323e-01
    2.27000e+01    6.92302e-01
    2.27250e+01    6.93363e-01
    2.27500e+01    6.94505e-01
    2.27750e+01    6.95730e-01
    2.28000e+01    6.97035e-01
    2.28250e+01    6.98420e-01
    2.28500e+01    6.99886e-01
    2.28750e+01    7.01430e-01
    2.29000e+01    7.03054e-01
    2.29250e+01    7.04757e-01
    2.29500e+01    7.06537e-01
    2.29750e+01    7.08396e-01
    2.30000e+01    7.10331e-01
    2.30250e+01    7.12344e-01
    2.30500e+01    7.14433e-01
    2.30750e+01    7.16598e-01
    2.31000e+01    7.18839e-01
    2.31250e+01    7.21156e-01
    2.31500e+01    7.23547e-01
    2.31750e+01    7.26014e-01
    2.32000e+01    7.28554e-01
    2.32250e+01    7.31169e-01
    2.32500e+01    7.33857e-01
    2.32750e+01    7.36619e-01
    2.33000e+01    7.39454e-01
    2.33250e+01    7.42361e-01
    2.33500e+01    7.45341e-01
    2.33750e+01    7.48393e-01
    2.34000e+01    7.51517e-01
    2.34250e+01    7.54712e-01
    2.34500e+01    7.57978e-01
    2.34750e+01    7.61316e-01
    2.35000e+01    7.64723e-01
    2.35250e+01    7.68201e-01
    2.35500e+01    7.71749e-01
    2.35750e+01    7.75367e-01
    2.36000e+01    7.79053e-01
    2.36250e+01    7.82809e-01
    2.36500e+01    7.86633e-01
    2.36750e+01    7.90526e-01
    2.37000e+01    7.94486e-01
    2.37250e+01    7.98514e-01
    2.37500e+01    8.02610e-01
    2.37750e+01    8.06772e-01
    2.38000e+01    8.11000e-01
    2.38250e+01    8.15295e-01
    2.38500e+01    8.19656e-01
    2.38750e+01    8.24082e-01
    2.39000e+01    8.28572e-01
    2.39250e+01    8.33128e-01
    2.39500e+01    8.37747e-01
    2.39750e+01    8.42430e-01
    2.40000e+01    8.47176e-01
    2.40250e+01    8.51985e-01
    2.40500e+01    8.56855e-01
    2.40750e+01    8.61788e-01
    2.41000e+01    8.66781e-01
    2.41250e+01    8.71835e-01
    2.41500e+01    8.76949e-01
    2.41750e+01    8.82122e-01
    2.42000e+01    8.87354e-01
    2.42250e+01    8.92644e-01
    2.42500e+01    8.97991e-01
    2.42750e+01    9.03395e-01
    2.43000e+01    9.08855e-01
    2.43250e+01    9.14370e-01
    2.43500e+01    9.19939e-01
    2.43750e+01    9.25562e-01
    2.44000e+01    9.31237e-01
    2.44250e+01    9.36964e-01
    2.44500e+01    9.42743e-01
    2.44750e+01    9.48571e-01
    2.45000e+01    9.54447e-01
    2.45250e+01    9.60372e-01
    2.45500e+01    9.66344e-01
    2.45750e+01    9.72361e-01
    2.46000e+01    9.78423e-01
    2.46250e+01    9.84528e-01
    2.46500e+01    9.90675e-01
    2.46750e+01    9.96863e-01
    2.47000e+01    1.00309e+00
    2.47250e+01    1.00936e+00
    2.47500e+01    1.01566e+00
    2.47750e+01    1.02200e+00
    2.48000e+01    1.02837e+00
    2.48250e+01    1.03477e+00
    2.48500e+01    1.04120e+00
    2.48750e+01    1.04767e+00
    2.49000e+01    1.05416e+00
    2.49250e+01    1.06067e+00
    2.49500e+01    1.06721e+00
    2.49750e+01    1.07377e+00
    2.50000e+01    1.08034e+00
    2.50250e+01    1.08694e+00
    2.50500e+01    1.09355e+00
    2.50750e+01    1.10017e+00
    2.51000e+01    1.10681e+00
    2.51250e+01    1.11345e+00
    2.51500e+01    1.12010e+00
    2.51750e+01    1.12675e+00
    2.52000e+01    1.13340e+00
    2.52250e+01    1.14005e+00
    2.52500e+01    1.14670e+00
    2.52750e+01    1.15334e+00
    2.53000e+01    1.15996e+00
    2.53250e+01    1.16658e+00
    2.53500e+01    1.17318e+00
    2.53750e+01    1.17976e+00
    2.54000e+01    1.18632e+00
    2.54250e+01    1.19285e+00
    2.54500e+01    1.19936e+00
    2.54750e+01    1.20583e+00
    2.55000e+01    1.21226e+00
    2.55250e+01    1.21866e+00
    2.55500e+01    1.22501e+00
    2.55750e+01    1.23132e+00
    2.56000e+01    1.23758e+00
    2.56250e+01    1.24378e+00
    2.56500e+01    1.24993e+00
    2.56750e+01    1.25601e+00
    2.57000e+01    1.26203e+00
    2.57250e+01    1.26797e+00
    2.57500e+01    1.27385e+00
    2.57750e+01    1.27964e+00
    2.58000e+01    1.28535e+00
    2.58250e+01    1.29097e+00
    2.58500e+01    1.29650e+00
    2.58750e+01    1.30194e+00
    2.59000e+01    1.30727e+00
    2.59250e+01    1.31250e+00
    2.59500e+01    1.31762e+00
    2.59750e+01    1.32262e+00
    2.60000e+01    1.32751e+00
    2.60250e+01    1.33227e+00
    2.60500e+01    1.33690e+00
    2.60750e+01    1.34140e+00
    2.61000e+01    1.34576e+00
    2.61250e+01    1.34997e+00
    2.61500e+01    1.35404e+00
    2.61750e+01    1.35796e+00
    2.62000e+01    1.36172e+00
    2.62250e+01    1.36531e+00
    2.62500e+01    1.36874e+00
    2.62750e+01    1.37200e+00
    2.63000e+01    1.37508e+00
    2.63250e+01    1.37799e+00
    2.63500e+01    1.38070e+00
    2.63750e+01    1.38323e+00
    2.64000e+01    1.38557e+00
    2.64250e+01    1.38770e+00
    2.64500e+01    1.38964e+00
    2.64750e+01    1.39137e+00
    2.65000e+01    1.39289e+00
    2.65250e+01    1.39420e+00
    2.65500e+01    1.39530e+00
    2.65750e+01    1.39617e+00
    2.66000e+01    1.39682e+00
    2.66250e+01    1.39725e+00
    2.66500e+01    1.39744e+00
    2.66750e+01    1.39741e+00
    2.67000e+01    1.39715e+00
    2.67250e+01    1.39665e+00
    2.67500e+01    1.39591e+00
    2.67750e+01    1.39493e+00
    2.68000e+01    1.39372e+00
    2.68250e+01    1.39226e+00
    2.68500e+01    1.39057e+00
    2.68750e+01    1.38863e+00
    2.69000e+01    1.38645e+00
    2.69250e+01    1.38403e+00
    2.69500e+01    1.38136e+00
    2.69750e+01    1.37846e+00
    2.70000e+01    1.37532e+00
    2.70250e+01    1.37194e+00
    2.70500e+01    1.36832e+00
    2.70750e+01    1.36447e+00
    2.71000e+01    1.36039e+00
    2.71250e+01    1.35608e+00
    2.71500e+01    1.35154e+00
    2.71750e+01    1.34678e+00
    2.72000e+01    1.34180e+00
    2.72250e+01    1.33660e+00
    2.72500e+01    1.33120e+00
    2.72750e+01    1.32559e+00
    2.73000e+01    1.31977e+00
    2.73250e+01    1.31376e+00
    2.73500e+01    1.30756e+00
    2.73750e+01    1.30117e+00
    2.74000e+01    1.29460e+00
    2.74250e+01    1.28786e+00
    2.74500e+01    1.28095e+00
    2.74750e+01    1.27388e+00
    2.75000e+01    1.26666e+00
    2.75250e+01    1.25929e+00
    2.75500e+01    1.25178e+00
    2.75750e+01    1.24413e+00
    2.76000e+01    1.23636e+00
    2.76250e+01    1.22848e+00
    2.76500e+01    1.22048e+00
    2.76750e+01    1.21237e+00
    2.77000e+01    1.20417e+00
    2.77250e+01    1.19589e+00
    2.77500e+01    1.18752e+00
    2.77750e+01    1.17908e+00
    2.78000e+01    1.17058e+00
    2.78250e+01    1.16201e+00
    2.78500e+01    1.15340e+00
    2.78750e+01    1.14475e+00
    2.79000e+01    1.13606e+00
    2.79250e+01    1.12734e+00
    2.79500e+01    1.11861e+00
    2.79750e+01    1.10986e+00
    2.80000e+01    1.10110e+00
    2.80250e+01    1.09235e+00
    2.80500e+01    1.08360e+00
    2.80750e+01    1.07487e+00
    2.81000e+01    1.06616e+00
    2.81250e+01    1.05748e+00
    2.81500e+01    1.04883e+00
    2.81750e+01    1.04021e+00
    2.82000e+01    1.03165e+00
    2.82250e+01    1.02313e+00
    2.82500e+01    1.01467e+00
    2.82750e+01    1.00627e+00
    2.83000e+01    9.97939e-01
    2.83250e+01    9.89675e-01
    2.83500e+01    9.81486e-01
    2.83750e+01    9.73376e-01
    2.84000e+01    9.65349e-01
    2.84250e+01    9.57409e-01
    2.84500e+01    9.49560e-01
    2.84750e+01    9.41804e-01
    2.85000e+01    9.34146e-01
    2.85250e+01    9.26588e-01
    2.85500e+01    9.19132e-01
    2.85750e+01    9.11782e-01
    2.86000e+01    9.04540e-01
    2.86250e+01    8.97409e-01
    2.86500e+01    8.90389e-01
    2.86750e+01    8.83484e-01
    2.87000e+01    8.76695e-01
    2.87250e+01    8.70023e-01
    2.87500e+01    8.63470e-01
    2.87750e+01    8.57037e-01
    2.88000e+01    8.50725e-01
    2.88250e+01    8.44536e-01
    2.88500e+01    8.38469e-01
    2.88750e+01    8.32526e-01
    2.89000e+01    8.26708e-01
    2.89250e+01    8.21014e-01
    2.89500e+01    8.15445e-01
    2.89750e+01    8.10001e-01
    2.90000e+01    8.04683e-01
    2.90250e+01    7.99490e-01
    2.90500e+01    7.94423e-01
    2.90750e+01    7.89481e-01
    2.91000e+01    7.84664e-01
    2.91250e+01    7.79972e-01
    2.91500e+01    7.75404e-01
    2.91750e+01    7.70961e-01
    2.92000e+01    7.66641e-01
    2.92250e+01    7.62444e-01
    2.92500e+01    7.58369e-01
    2.92750e+01    7.54416e-01
    2.93000e+01    7.50585e-01
    2.93250e+01    7.46874e-01
    2.93500e+01    7.43282e-01
    2.93750e+01    7.39810e-01
    2.94000e+01    7.36455e-01
    2.94250e+01    7.33219e-01
    2.94500e+01    7.30098e-01
    2.94750e+01    7.27093e-01
    2.95000e+01    7.24203e-01
    2.95250e+01    7.21427e-01
    2.95500e+01    7.18763e-01
    2.95750e+01    7.16212e-01
    2.96000e+01    7.13772e-01
    2.96250e+01    7.11442e-01
    2.96500e+01    7.09221e-01
    2.96750e+01    7.07108e-01
    2.97000e+01    7.05103e-01
    2.97250e+01    7.03204e-01
    2.97500e+01    7.01411e-01
    2.97750e+01    6.99722e-01
    2.98000e+01    6.98137e-01
    2.98250e+01    6.96655e-01
    2.98500e+01    6.95275e-01
    2.98750e+01    6.93995e-01
    2.99000e+01    6.92816e-01
    2.99250e+01    6.91735e-01
    2.99500e+01    6.90754e-01
    2.99750e+01    6.89869e-01
    3.00000e+01    6.89081e-01
    3.00250e+01    6.88389e-01
    3.00500e+01    6.87793e-01
    3.00750e+01    6.87290e-01
    3.01000e+01    6.86880e-01
    3.01250e+01    6.86564e-01
    3.01500e+01    6.86339e-01
    3.01750e+01    6.86205e-01
    3.02000e+01    6.86162e-01
    3.02250e+01    6.86209e-01
    3.02500e+01    6.86344e-01
    3.02750e+01    6.86568e-01
    3.03000e+01    6.86880e-01
    3.03250e+01    6.87278e-01
    3.03500e+01    6.87763e-01
    3.03750e+01    6.88334e-01
    3.04000e+01    6.88990e-01
    3.04250e+01    6.89730e-01
    3.04500e+01    6.90554e-01
    3.04750e+01    6.91462e-01
    3.05000e+01    6.92453e-01
    3.05250e+01    6.93526e-01
    3.05500e+01    6.94681e-01
    3.05750e+01    6.95917e-01
    3.06000e+01    6.97234e-01
    3.06250e+01    6.98631e-01
    3.06500e+01    7.00109e-01
    3.06750e+01    7.01665e-01
    3.07000e+01    7.03301e-01
    3.07250e+01    7.05015e-01
    3.07500e+01    7.06807e-01
    3.07750e+01    7.08676e-01
    3.08000e+01    7.10624e-01
    3.08250e+01    7.12647e-01
    3.08500e+01    7.14748e-01
    3.08750e+01    7.16924e-01
    3.09000e+01    7.19177e-01
    3.09250e+01    7.21504e-01
    3.09500e+01    7.23907e-01
    3.09750e+01    7.26384e-01
    3.10000e+01    7.28936e-01
    3.10250e+01    7.31561e-01
    3.10500e+01    7.34260e-01
    3.10750e+01    7.37033e-01
    3.11000e+01    7.39878e-01
    3.11250e+01    7.42796e-01
    3.11500e+01    7.45787e-01
    3.11750e+01    7.48850e-01
    3.12000e+01    7.51984e-01
    3.12250e+01    7.55190e-01
    3.12500e+01    7.58466e-01
    3.12750e+01    7.61814e-01
    3.13000e+01    7.65232e-01
    3.13250e+01    7.68721e-01
    3.13500e+01    7.72279e-01
    3.13750e+01    7.75906e-01
    3.14000e+01    7.79603e-01
    3.14250e+01    7.83369e-01
    3.14500e+01    7.87203e-01
    3.14750e+01    7.91106e-01
    3.15000e+01    7.95076e-01
    3.15250e+01    7.99114e-01
    3.15500e+01    8.03220e-01
    3.15750e+01    8.07392e-01
    3.16000e+01    8.11630e-01
    3.16250e+01    8.15935e-01
    3.16500e+01    8.20305e-01
    3.16750e+01    8.24740e-01
    3.17000e+01    8.29241e-01
    3.17250e+01    8.33805e-01
    3.17500e+01    8.38434e-01
    3.17750e+01    8.43126e-01
    3.18000e+01    8.47882e-01
    3.18250e+01    8.52700e-01
    3.18500e+01    8.57580e-01
    3.18750e+01    8.62521e-01
    3.19000e+01    8.67523e-01
    3.19250e+01    8.72586e-01
    3.19500e+01    8.77709e-01
    3.19750e+01    8.82891e-01
    3.20000e+01    8.88131e-01
    3.20250e+01    8.93430e-01
    3.20500e+01    8.98785e-01
    3.20750e+01    9.04197e-01
    3.21000e+01    9.09665e-01
    3.21250e+01    9.15188e-01
    3.21500e+01    9.20765e-01
    3.21750e+01    9.26396e-01
    3.22000e+01    9.32079e-01
    3.22250e+01    9.37814e-01
    3.22500e+01    9.43600e-01
    3.22750e+01    9.49435e-01
    3.23000e+01    9.55319e-01
    3.23250e+01    9.61251e-01
    3.23500e+01    9.67229e-01
    3.23750e+01    9.73253e-01
    3.24000e+01    9.79321e-01
    3.24250e+01    9.85433e-01
    3.24500e+01    9.91586e-01
    3.24750e+01    9.97780e-01
    3.25000e+01    1.00401e+00
    3.25250e+01    1.01028e+00
    3.25500e+01    1.01659e+00
    3.25750e+01    1.02293e+00
    3.26000e+01    1.02931e+00
    3.26250e+01    1.03572e+00
    3.26500e+01    1.04216e+00
    3.26750e+01    1.04862e+00
    3.27000e+01    1.05512e+00
    3.27250e+01    1.06163e+00
    3.27500e+01    1.06817e+00
    3.27750e+01    1.07474e+00
    3.28000e+01    1.08132e+00
    3.28250e+01    1.08791e+00
    3.28500e+01    1.09453e+00
    3.28750e+01    1.10115e+00
    3.29000e+01    1.10779e+00
    3.29250e+01    1.11443e+00
    3.29500e+01    1.12108e+00
    3.29750e+01    1.12773e+00
    3.30000e+01    1.13438e+00
    3.30250e+01    1.14103e+00
    3.30500e+01    1.14768e+00
    3.30750e+01    1.15431e+00
    3.31000e+01    1.16094e+00
    3.31250e+01    1.16756e+00
    3.31500e+01    1.17415e+00
    3.31750e+01    1.18073e+00
    3.32000e+01    1.18728e+00
    3.32250e+01    1.19381e+00
    3.32500e+01    1.20031e+00
    3.32750e+01    1.20678e+00
    3.33000e+01    1.21321e+00
    3.33250e+01    1.21960e+00
    3.33500e+01    1.22595e+00
    3.33750e+01    1.23225e+00
    3.34000e+01    1.23850e+00
    3.34250e+01    1.24469e+00
    3.34500e+01    1.25083e+00
    3.34750e+01    1.25690e+00
    3.35000e+01    1.26291e+00
    3.35250e+01    1.26885e+00
    3.35500e+01    1.27471e+00
    3.35750e+01    1.28049e+00
    3.36000e+01    1.28619e+00
    3.36250e+01    1.29180e+00
    3.36500e+01    1.29731e+00
    3.36750e+01    1.30273e+00
    3.37000e+01    1.30805e+00
    3.37250e+01    1.31326e+00
    3.37500e+01    1.31837e+00
    3.37750e+01    1.32335e+00
    3.38000e+01    1.32822e+00
    3.38250e+01    1.33296e+00
    3.38500e+01    1.33757e+00
    3.38750e+01    1.34205e+00
    3.39000e+01    1.34639e+00
    3.39250e+01    1.35058e+00
    3.39500e+01    1.35463e+00
    3.39750e+01    1.35852e+00
    3.40000e+01    1.36226e+00
    3.40250e+01    1.36583e+00
    3.40500e+01    1.36923e+00
    3.40750e+01    1.37247e+00
    3.41000e+01    1.37552e+00
    3.41250e+01    1.37840e+00
    3.41500e+01    1.38109e+00
    3.41750e+01    1.38359e+00
    3.42000e+01    1.38589e+00
    3.42250e+01    1.38800e+00
    3.42500e+01    1.38991e+00
    3.42750e+01    1.39161e+00
    3.43000e+01    1.39310e+00
    3.43250e+01    1.39438e+00
    3.43500e+01    1.39544e+00
    3.43750e+01    1.39628e+00
    3.44000e+01    1.39690e+00
    3.44250e+01    1.39729e+00
    3.44500e+01    1.39745e+00
    3.44750e+01    1.39739e+00
    3.45000e+01    1.39709e+00
    3.45250e+01    1.39655e+00
    3.45500e+01    1.39578e+00
    3.45750e+01    1.39477e+00
    3.46000e+01    1.39352e+00
    3.46250e+01    1.39203e+00
    3.46500e+01    1.39030e+00
    3.46750e+01    1.38832e+00
    3.47000e+01    1.38611e+00
    3.47250e+01    1.38365e+00
    3.47500e+01    1.38095e+00
    3.47750e+01    1.37801e+00
    3.48000e+01    1.37483e+00
    3.48250e+01    1.37142e+00
    3.48500e+01    1.36777e+00
    3.48750e+01    1.36388e+00
    3.49000e+01    1.35977e+00
    3.49250e+01    1.35542e+00
    3.49500e+01    1.35085e+00
    3.49750e+01    1.34606e+00
    3.50000e+01    1.34105e+00
    3.50250e+01    1.33582e+00
    3.50500e+01    1.33038e+00
    3.50750e+01    1.32474e+00
    3.51000e+01    1.31890e+00
    3.51250e+01    1.31286e+00
    3.51500e+01    1.30663e+00
    3.51750e+01    1.30021e+00
    3.52000e+01    1.29362e+00
    3.52250e+01    1.28685e+00
    3.52500e+01    1.27992e+00
    3.52750e+01    1.27283e+00
    3.53000e+01    1.26558e+00
    3.53250e+01    1.25819e+00
    3.53500e+01    1.25066e+00
    3.53750e+01    1.24300e+00
    3.54000e+01    1.23521e+00
    3.54250e+01    1.22730e+00
    3.54500e+01    1.21929e+00
    3.54750e+01    1.21117e+00
    3.55000e+01    1.20296e+00
    3.55250e+01    1.19466e+00
    3.55500e+01    1.18628e+00
    3.55750e+01    1.17783e+00
    3.56000e+01    1.16932e+00
    3.56250e+01    1.16075e+00
    3.56500e+01    1.15213e+00
    3.56750e+01    1.14347e+00
    3.57000e+01    1.13477e+00
    3.57250e+01    1.12605e+00
    3.57500e+01    1.11732e+00
    3.57750e+01    1.10856e+00
    3.58000e+01    1.09981e+00
    3.58250e+01    1.09106e+00
    3.58500e+01    1.08231e+00
    3.58750e+01    1.07358e+00
    3.59000e+01    1.06488e+00
    3.59250e+01    1.05620e+00
    3.59500e+01    1.04755e+00
    3.59750e+01    1.03895e+00
    3.60000e+01    1.03039e+00
    3.60250e+01    1.02188e+00
    3.60500e+01    1.01343e+00
    3.60750e+01    1.00504e+00
    3.61000e+01    9.96715e-01
    3.61250e+01    9.88462e-01
    3.61500e+01    9.80284e-01
    3.61750e+01    9.72186e-01
    3.62000e+01    9.64172e-01
    3.62250e+01    9.56245e-01
    3.62500e+01    9.48409e-01
    3.62750e+01    9.40668e-01
    3.63000e+01    9.33024e-01
    3.63250e+01    9.25481e-01
    3.63500e+01    9.18041e-01
    3.63750e+01    9.10707e-01
    3.64000e+01    9.03481e-01
    3.64250e+01    8.96366e-01
    3.64500e+01    8.89363e-01
    3.64750e+01    8.82475e-01
    3.65000e+01    8.75703e-01
    3.65250e+01    8.69048e-01
    3.65500e+01    8.62513e-01
    3.65750e+01    8.56098e-01
    3.66000e+01    8.49804e-01
    3.66250e+01    8.43633e-01
    3.66500e+01    8.37584e-01
    3.66750e+01    8.31660e-01
    3.67000e+01    8.25860e-01
    3.67250e+01    8.20184e-01
    3.67500e+01    8.14634e-01
    3.67750e+01    8.09209e-01
    3.68000e+01    8.03909e-01
    3.68250e+01    7.98735e-01
    3.68500e+01    7.93686e-01
    3.68750e+01    7.88762e-01
    3.69000e+01    7.83964e-01
    3.69250e+01    7.79290e-01
    3.69500e+01    7.74741e-01
    3.69750e+01    7.70315e-01
    3.70000e+01    7.66014e-01
    3.70250e+01    7.61835e-01
    3.70500e+01    7.57778e-01
    3.70750e+01    7.53843e-01
    3.71000e+01    7.50029e-01
    3.71250e+01    7.46336e-01
    3.71500e+01    7.42762e-01
    3.71750e+01    7.39307e-01
    3.72000e+01    7.35970e-01
    3.72250e+01    7.32751e-01
    3.72500e+01    7.29647e-01
    3.72750e+01    7.26659e-01
    3.73000e+01    7.23786e-01
    3.73250e+01    7.21027e-01
    3.73500e+01    7.18380e-01
    3.73750e+01    7.15845e-01
    3.74000e+01    7.13421e-01
    3.74250e+01    7.11107e-01
    3.74500e+01    7.08902e-01
    3.74750e+01    7.06806e-01
    3.75000e+01    7.04816e-01
    3.75250e+01    7.02933e-01
    3.75500e+01    7.01155e-01
    3.75750e+01    6.99482e-01
    3.76000e+01    6.97912e-01
    3.76250e+01    6.96445e-01
    3.76500e+01    6.95079e-01
    3.76750e+01    6.93815e-01
    3.77000e+01    6.92650e-01
    3.77250e+01    6.91584e-01
    3.77500e+01    6.90617e-01
    3.77750e+01    6.89747e-01
    3.78000e+01    6.88973e-01
    3.78250e+01    6.88295e-01
    3.78500e+01    6.87712e-01
    3.78750e+01    6.87224e-01
    3.79000e+01    6.86828e-01
    3.79250e+01    6.86525e-01
    3.79500e+01    6.86314e-01
    3.79750e+01    6.86193e-01
    3.80000e+01    6.86163e-01
    3.80250e+01    6.86223e-01
    3.80500e+01    6.86372e-01
    3.80750e+01    6.86609e-01
    3.81000e+01    6.86933e-01
    3.81250e+01    6.87344e-01
    3.81500e+01    6.87842e-01
    3.81750e+01    6.88425e-01
    3.82000e+01    6.89094e-01
    3.82250e+01    6.89846e-01
    3.82500e+01    6.90683e-01
    3.82750e+01    6.91603e-01
    3.83000e+01    6.92606e-01
    3.83250e+01    6.93691e-01
    3.83500e+01    6.94858e-01
    3.83750e+01    6.96106e-01
    3.84000e+01    6.97435e-01
    3.84250e+01    6.98844e-01
    3.84500e+01    7.00333e-01
    3.84750e+01    7.01901e-01
    3.85000e+01    7.03549e-01
    3.85250e+01    7.05274e-01
    3.85500e+01    7.07078e-01
    3.85750e+01    7.08959e-01
    3.86000e+01    7.10917e-01
    3.86250e+01    7.12953e-01
    3.86500e+01    7.15064e-01
    3.86750e+01    7.17252e-01
    3.87000e+01    7.19515e-01
    3.87250e+01    7.21854e-01
    3.87500e+01    7.24268e-01
    3.87750e+01    7.26756e-01
    3.88000e+01    7.29318e-01
    3.88250e+01    7.31955e-01
    3.88500e+01    7.34665e-01
    3.88750e+01    7.37448e-01
    3.89000e+01    7.40304e-01
    3.89250e+01    7.43233e-01
    3.89500e+01    7.46234e-01
    3.89750e+01    7.49308e-01
    3.90000e+01    7.52452e-01
    3.90250e+01    7.55669e-01
    3.90500e+01    7.58956e-01
    3.90750e+01    7.62314e-01
    3.91000e+01    7.65743e-01
    3.91250e+01    7.69241e-01
    3.91500e+01    7.72810e-01
    3.91750e+01    7.76448e-01
    3.92000e+01    7.80155e-01
    3.92250e+01    7.83931e-01
    3.92500e+01    7.87775e-01
    3.92750e+01    7.91688e-01
    3.93000e+01    7.95668e-01
    3.93250e+01    7.99716e-01
    3.93500e+01    8.03831e-01
    3.93750e+01    8.08013e-01
    3.94000e+01    8.12261e-01
    3.94250e+01    8.16575e-01
    3.94500e+01    8.20955e-01
    3.94750e+01    8.25400e-01
    3.95000e+01    8.29910e-01
    3.95250e+01    8.34484e-01
    3.95500e+01    8.39123e-01
    3.95750e+01    8.43824e-01
    3.96000e+01    8.48589e-01
    3.96250e+01    8.53416e-01
    3.96500e+01    8.58305e-01
    3.96750e+01    8.63255e-01
    3.97000e+01    8.68267e-01
    3.97250e+01    8.73338e-01
    3.97500e+01    8.78470e-01
    3.97750e+01    8.83660e-01
    3.98000e+01    8.88909e-01
    3.98250e+01    8.94216e-01
    3.98500e+01    8.99580e-01
    3.98750e+01    9.05001e-01
    3.99000e+01    9.10477e-01
    3.99250e+01    9.16008e-01
    3.99500e+01    9.21593e-01
    3.99750e+01    9.27231e-01
    4.00000e+01    9.32922e-01
    4.00250e+01    9.38665e-01
    4.00500e+01    9.44458e-01
    4.00750e+01    9.50300e-01
    4.01000e+01    9.56191e-01
    4.01250e+01    9.62130e-01
    4.01500e+01    9.68115e-01
    4.01750e+01    9.74146e-01
    4.02000e+01    9.80220e-01
    4.02250e+01    9.86338e-01
    4.02500e+01    9.92498e-01
    4.02750e+01    9.98697e-01
    4.03000e+01    1.00494e+00
    4.03250e+01    1.01121e+00
    4.03500e+01    1.01753e+00
    4.03750e+01    1.02387e+00
    4.04000e+01    1.03025e+00
    4.04250e+01    1.03667e+00
    4.04500e+01    1.04311e+00
    4.04750e+01    1.04958e+00
    4.05000e+01    1.05608e+00
    4.05250e+01    1.06260e+00
    4.05500e+01    1.06914e+00
    4.05750e+01    1.07571e+00
    4.06000e+01    1.08229e+00
    4.06250e+01    1.08889e+00
    4.06500e+01    1.09550e+00
    4.06750e+01    1.10213e+00
    4.07000e+01    1.10877e+00
    4.07250e+01    1.11541e+00
    4.07500e+01    1.12206e+00
    4.07750e+01    1.12871e+00
    4.08000e+01    1.13536e+00
    4.08250e+01    1.14201e+00
    4.08500e+01    1.14866e+00
    4.08750e+01    1.15529e+00
    4.09000e+01    1.16192e+00
    4.09250e+01    1.16853e+00
    4.09500e+01    1.17512e+00
    4.09750e+01    1.18170e+00
    4.10000e+01    1.18825e+00
    4.10250e+01    1.19477e+00
    4.10500e+01    1.20127e+00
    4.10750e+01    1.20773e+00
    4.11000e+01    1.21416e+00
    4.11250e+01    1.22054e+00
    4.11500e+01    1.22688e+00
    4.11750e+01    1.23317e+00
    4.12000e+01    1.23942e+00
    4.12250e+01    1.24560e+00
    4.12500e+01    1.25173e+00
    4.12750e+01    1.25779e+00
    4.13000e+01    1.26379e+00
    4.13250e+01    1.26972e+00
    4.13500e+01    1.27556e+00
    4.13750e+01    1.28133e+00
    4.14000e+01    1.28702e+00
    4.14250e+01    1.29262e+00
    4.14500e+01    1.29812e+00
    4.14750e+01    1.30352e+00
    4.15000e+01    1.30883e+00
    4.15250e+01    1.31402e+00
    4.15500e+01    1.31911e+00
    4.15750e+01    1.32408e+00
    4.16000e+01    1.32893e+00
    4.16250e+01    1.33365e+00
    4.16500e+01    1.33824e+00
    4.16750e+01    1.34270e+00
    4.17000e+01    1.34702e+00
    4.17250e+01    1.35119e+00
    4.17500e+01    1.35521e+00
    4.17750e+01    1.35908e+00
    4.18000e+01    1.36279e+00
    4.18250e+01    1.36634e+00
    4.18500e+01    1.36972e+00
    4.18750e+01    1.37293e+00
    4.19000e+01    1.37596e+00
    4.19250e+01    1.37881e+00
    4.19500e+01    1.38147e+00
    4.19750e+01    1.38394e+00
    4.20000e+01    1.38622e+00
    4.20250e+01    1.38830e+00
    4.20500e+01    1.39017e+00
    4.20750e+01    1.39184e+00
    4.21000e+01    1.39330e+00
    4.21250e+01    1.39455e+00
    4.21500e+01    1.39558e+00
    4.21750e+01    1.39638e+00
    4.22000e+01    1.39697e+00
    4.22250e+01    1.39733e+00
    4.22500e+01    1.39746e+00
    4.22750e+01    1.39736e+00
    4.23000e+01    1.39702e+00
    4.23250e+01    1.39645e+00
    4.23500e+01    1.39565e+00
    4.23750e+01    1.39460e+00
    4.24000e+01    1.39331e+00
    4.24250e+01    1.39179e+00
    4.24500e+01    1.39002e+00
    4.24750e+01    1.38801e+00
    4.25000e+01    1.38576e+00
    4.25250e+01    1.38327e+00
    4.25500e+01    1.38053e+00
    4.25750e+01    1.37756e+00
    4.26000e+01    1.37435e+00
    4.26250e+01    1.37090e+00
    4.26500e+01    1.36721e+00
    4.26750e+01    1.36329e+00
    4.27000e+01    1.35914e+00
    4.27250e+01    1.35476e+00
    4.27500e+01    1.35016e+00
    4.27750e+01    1.34533e+00
    4.28000e+01    1.34029e+00
    4.28250e+01    1.33503e+00
    4.28500e+01    1.32956e+00
    4.28750e+01    1.32389e+00
    4.29000e+01    1.31802e+00
    4.29250e+01    1.31195e+00
    4.29500e+01    1.30569e+00
    4.29750e+01    1.29925e+00
    4.30000e+01    1.29263e+00
    4.30250e+01    1.28584e+00
    4.30500e+01    1.27888e+00
    4.30750e+01    1.27177e+00
    4.31000e+01    1.26450e+00
    4.31250e+01    1.25709e+00
    4.31500e+01    1.24954e+00
    4.31750e+01    1.24185e+00
    4.32000e+01    1.23405e+00
    4.32250e+01    1.22613e+00
    4.32500e+01    1.21810e+00
    4.32750e+01    1.20996e+00
    4.33000e+01    1.20174e+00
    4.33250e+01    1.19343e+00
    4.33500e+01    1.18504e+00
    4.33750e+01    1.17658e+00
    4.34000e+01    1.16805e+00
    4.34250e+01    1.15948e+00
    4.34500e+01    1.15085e+00
    4.34750e+01    1.14219e+00
    4.35000e+01    1.13349e+00
    4.35250e+01    1.12477e+00
    4.35500e+01    1.11602e+00
    4.35750e+01    1.10727e+00
    4.36000e+01    1.09852e+00
    4.36250e+01    1.08977e+00
    4.36500e+01    1.08102e+00
    4.36750e+01    1.07230e+00
    4.37000e+01    1.06359e+00
    4.37250e+01    1.05492e+00
    4.37500e+01    1.04628e+00
    4.37750e+01    1.03768e+00
    4.38000e+01    1.02913e+00
    4.38250e+01    1.02063e+00
    4.38500e+01    1.01219e+00
    4.38750e+01    1.00381e+00
    4.39000e+01    9.95492e-01
    4.39250e+01    9.87250e-01
    4.39500e+01    9.79084e-01
    4.39750e+01    9.70998e-01
    4.40000e+01    9.62997e-01
    4.40250e+01    9.55083e-01
    4.40500e+01    9.47261e-01
    4.40750e+01    9.39534e-01
    4.41000e+01    9.31905e-01
    4.41250e+01    9.24376e-01
    4.41500e+01    9.16952e-01
    4.41750e+01    9.09634e-01
    4.42000e+01    9.02424e-01
    4.42250e+01    8.95325e-01
    4.42500e+01    8.88339e-01
    4.42750e+01    8.81468e-01
    4.43000e+01    8.74713e-01
    4.43250e+01    8.68076e-01
    4.43500e+01    8.61559e-01
    4.43750e+01    8.55162e-01
    4.44000e+01    8.48886e-01
    4.44250e+01    8.42732e-01
    4.44500e+01    8.36702e-01
    4.44750e+01    8.30796e-01
    4.45000e+01    8.25014e-01
    4.45250e+01    8.19357e-01
    4.45500e+01    8.13825e-01
    4.45750e+01    8.08419e-01
    4.46000e+01    8.03137e-01
    4.46250e+01    7.97982e-01
    4.46500e+01    7.92951e-01
    4.46750e+01    7.88046e-01
    4.47000e+01    7.83266e-01
    4.47250e+01    7.78611e-01
    4.47500e+01    7.74080e-01
    4.47750e+01    7.69673e-01
    4.48000e+01    7.65389e-01
    4.48250e+01    7.61228e-01
    4.48500e+01    7.57190e-01
    4.48750e+01    7.53273e-01
    4.49000e+01    7.49477e-01
    4.49250e+01    7.45801e-01
    4.49500e+01    7.42245e-01
    4.49750e+01    7.38807e-01
    4.50000e+01    7.35488e-01
    4.50250e+01    7.32285e-01
    4.50500e+01    7.29199e-01
    4.50750e+01    7.26228e-01
    4.51000e+01    7.23372e-01
    4.51250e+01    7.20629e-01
    4.51500e+01    7.17999e-01
    4.51750e+01    7.15480e-01
    4.52000e+01    7.13073e-01
    4.52250e+01    7.10775e-01
    4.52500e+01    7.08586e-01
    4.52750e+01    7.06505e-01
    4.53000e+01    7.04532e-01
    4.53250e+01    7.02664e-01
    4.53500e+01    7.00902e-01
    4.53750e+01    6.99244e-01
    4.54000e+01    6.97689e-01
    4.54250e+01    6.96237e-01
    4.54500e+01    6.94886e-01
    4.54750e+01    6.93637e-01
    4.55000e+01    6.92487e-01
    4.55250e+01    6.91435e-01
    4.55500e+01    6.90482e-01
    4.55750e+01    6.89627e-01
    4.56000e+01    6.88867e-01
    4.56250e+01    6.88203e-01
    4.56500e+01    6.87634e-01
    4.56750e+01    6.87159e-01
    4.57000e+01    6.86777e-01
    4.57250e+01    6.86488e-01
    4.57500e+01    6.86290e-01
    4.57750e+01    6.86183e-01
    4.58000e+01    6.86167e-01
    4.58250e+01    6.86239e-01
    4.58500e+01    6.86401e-01
    4.58750e+01    6.86651e-01
    4.59000e+01    6.86988e-01
    4.59250e+01    6.87412e-01
    4.59500e+01    6.87923e-01
    4.59750e+01    6.88519e-01
    4.60000e+01    6.89199e-01
    4.60250e+01    6.89965e-01
    4.60500e+01    6.90814e-01
    4.60750e+01    6.91746e-01
    4.61000e+01    6.92761e-01
    4.61250e+01    6.93858e-01
    4.61500e+01    6.95037e-01
    4.61750e+01    6.96297e-01
    4.62000e+01    6.97638e-01
    4.62250e+01    6.99059e-01
    4.62500e+01    7.00560e-01
    4.62750e+01    7.02140e-01
    4.63000e+01    7.03798e-01
    4.63250e+01    7.05535e-01
    4.63500e+01    7.07351e-01
    4.63750e+01    7.09243e-01
    4.64000e+01    7.11213e-01
    4.64250e+01    7.13259e-01
    4.64500e+01    7.15382e-01
    4.64750e+01    7.17581e-01
    4.65000e+01    7.19856e-01
    4.65250e+01    7.22205e-01
    4.65500e+01    7.24630e-01
    4.65750e+01    7.27129e-01
    4.66000e+01    7.29703e-01
    4.66250e+01    7.32350e-01
    4.66500e+01    7.35071e-01
    4.66750e+01    7.37865e-01
    4.67000e+01    7.40732e-01
    4.67250e+01    7.43672e-01
    4.67500e+01    7.46683e-01
    4.67750e+01    7.49767e-01
    4.68000e+01    7.52923e-01
    4.68250e+01    7.56149e-01
    4.68500e+01    7.59447e-01
    4.68750e+01    7.62816e-01
    4.69000e+01    7.66255e-01
    4.69250e+01    7.69763e-01
    4.69500e+01    7.73342e-01
    4.69750e+01    7.76990e-01
    4.70000e+01    7.80708e-01
    4.70250e+01    7.84494e-01
    4.70500e+01    7.88348e-01
    4.70750e+01    7.92271e-01
    4.71000e+01    7.96261e-01
    4.71250e+01    8.00319e-01
    4.71500e+01    8.04444e-01
    4.71750e+01    8.08636e-01
    4.72000e+01    8.12894e-01
    4.72250e+01    8.17218e-01
    4.72500e+01    8.21607e-01
    4.72750e+01    8.26062e-01
    4.73000e+01    8.30581e-01
    4.73250e+01    8.35165e-01
    4.73500e+01    8.39812e-01
    4.73750e+01    8.44523e-01
    4.74000e+01    8.49297e-01
    4.74250e+01    8.54133e-01
    4.74500e+01    8.59032e-01
    4.74750e+01    8.63991e-01
    4.75000e+01    8.69011e-01
    4.75250e+01    8.74092e-01
    4.75500e+01    8.79232e-01
    4.75750e+01    8.84431e-01
    4.76000e+01    8.89689e-01
    4.76250e+01    8.95004e-01
    4.76500e+01    9.00377e-01
    4.76750e+01    9.05805e-01
    4.77000e+01    9.11290e-01
    4.77250e+01    9.16829e-01
    4.77500e+01    9.22422e-01
    4.77750e+01    9.28068e-01
    4.78000e+01    9.33766e-01
    4.78250e+01    9.39516e-01
    4.78500e+01    9.45317e-01
    4.78750e+01    9.51166e-01
    4.79000e+01    9.57065e-01
    4.79250e+01    9.63010e-01
    4.79500e+01    9.69002e-01
    4.79750e+01    9.75039e-01
    4.80000e+01    9.81121e-01
    4.80250e+01    9.87244e-01
    4.80500e+01    9.93410e-01
    4.80750e+01    9.99616e-01
    4.81000e+01    1.00586e+00
    4.81250e+01    1.01214e+00
    4.81500e+01    1.01846e+00
    4.81750e+01    1.02481e+00
    4.82000e+01    1.03120e+00
    4.82250e+01    1.03762e+00
    4.82500e+01    1.04406e+00
    4.82750e+01    1.05054e+00
    4.83000e+01    1.05704e+00
    4.83250e+01    1.06356e+00
    4.83500e+01    1.07011e+00
    4.83750e+01    1.07668e+00
    4.84000e+01    1.08326e+00
    4.84250e+01    1.08986e+00
    4.84500e+01    1.09648e+00
    4.84750e+01    1.10311e+00
    4.85000e+01    1.10975e+00
    4.85250e+01    1.11639e+00
    4.85500e+01    1.12304e+00
    4.85750e+01    1.12969e+00
    4.86000e+01    1.13635e+00
    4.86250e+01    1.14299e+00
    4.86500e+01    1.14964e+00
    4.86750e+01    1.15627e+00
    4.87000e+01    1.16290e+00
    4.87250e+01    1.16950e+00
    4.87500e+01    1.17610e+00
    4.87750e+01    1.18267e+00
    4.88000e+01    1.18921e+00
    4.88250e+01    1.19573e+00
    4.88500e+01    1.20222e+00
    4.88750e+01    1.20868e+00
    4.89000e+01    1.21510e+00
    4.89250e+01    1.22148e+00
    4.89500e+01    1.22781e+00
    4.89750e+01    1.23410e+00
    4.90000e+01    1.24033e+00
    4.90250e+01    1.24651e+00
    4.90500e+01    1.25263e+00
    4.90750e+01    1.25868e+00
    4.91000e+01    1.26467e+00
    4.91250e+01    1.27058e+00
    4.91500e+01    1.27642e+00
    4.91750e+01    1.28218e+00
    4.92000e+01    1.28785e+00
    4.92250e+01    1.29343e+00
    4.92500e+01    1.29892e+00
    4.92750e+01    1.30431e+00
    4.93000e+01    1.30960e+00
    4.93250e+01    1.31478e+00
    4.93500e+01    1.31985e+00
    4.93750e+01    1.32480e+00
    4.94000e+01    1.32963e+00
    4.94250e+01    1.33434e+00
    4.94500e+01    1.33891e+00
    4.94750e+01    1.34335e+00
    4.95000e+01    1.34764e+00
    4.95250e+01    1.35179e+00
    4.95500e+01    1.35579e+00
    4.95750e+01    1.35964e+00
    4.96000e+01    1.36333e+00
    4.96250e+01    1.36685e+00
    4.96500e+01    1.37021e+00
    4.96750e+01    1.37339e+00
    4.97000e+01    1.37639e+00
    4.97250e+01    1.37921e+00
    4.97500e+01    1.38185e+00
    4.97750e+01    1.38429e+00
    4.98000e+01    1.38654e+00
    4.98250e+01    1.38859e+00
    4.98500e+01    1.39043e+00
    4.98750e+01    1.39207e+00
    4.99000e+01    1.39350e+00
    4.99250e+01    1.39471e+00
    4.99500e+01    1.39571e+00
    4.99750e+01    1.39649e+00


==> data/pp_xdata_x_0.80_y_0.40.csv <==
    0.00000e+00    8.00107e-01
    2.50000e-02    8.02807e-01
    5.00000e-02    8.05569e-01
    7.50000e-02    8.08392e-01
    1.00000e-01    8.11277e-01
    1.25000e-01    8.14221e-01
    1.50000e-01    8.17226e-01
    1.75000e-01    8.20291e-01
    2.00000e-01    8.23414e-01
    2.25000e-01    8.26597e-01
    2.50000e-01    8.29838e-01
    2.75000e-01    8.33136e-01
    3.00000e-01    8.36492e-01
    3.25000e-01    8.39905e-01
    3.50000e-01    8.43374e-01
    3.75000e-01    8.46899e-01
    4.00000e-01    8.50479e-01
    4.25000e-01    8.54114e-01
    4.50000e-01    8.57803e-01
    4.75000e-01    8.61546e-01
    5.00000e-01    8.65343e-01
    5.25000e-01    8.69191e-01
    5.50000e-01    8.73092e-01
    5.75000e-01    8.77044e-01
    6.00000e-01    8.81047e-01
    6.25000e-01    8.85100e-01
    6.50000e-01    8.89202e-01
    6.75000e-01    8.93353e-01
    7.00000e-01    8.97553e-01
    7.25000e-01    9.01799e-01
    7.50000e-01    9.06092e-01
    7.75000e-01    9.10431e-01
    8.00000e-01    9.14816e-01
    8.25000e-01    9.19244e-01
    8.50000e-01    9.23716e-01
    8.75000e-01    9.28231e-01
    9.00000e-01    9.32787e-01
    9.25000e-01    9.37385e-01
    9.50000e-01    9.42022e-01
    9.75000e-01    9.46698e-01
    1.00000e+00    9.51413e-01
    1.02500e+00    9.56164e-01
    1.05000e+00    9.60951e-01
    1.07500e+00    9.65774e-01
    1.10000e+00    9.70630e-01
    1.12500e+00    9.75519e-01
    1.15000e+00    9.80440e-01
    1.17500e+00    9.85391e-01
    1.20000e+00    9.90371e-01
    1.22500e+00    9.95380e-01
    1.25000e+00    1.00041e+00
    1.27500e+00    1.00547e+00
    1.30000e+00    1.01056e+00
    1.32500e+00    1.01567e+00
    1.35000e+00    1.02079e+00
    1.37500e+00    1.02594e+00
    1.40000e+00    1.03111e+00
    1.42500e+00    1.03629e+00
    1.45000e+00    1.04149e+00
    1.47500e+00    1.04670e+00
    1.50000e+00    1.05192e+00
    1.52500e+00    1.05715e+00
    1.55000e+00    1.06239e+00
    1.57500e+00    1.06764e+00
    1.60000e+00    1.07289e+00
    1.62500e+00    1.07815e+00
    1.65000e+00    1.08340e+00
    1.67500e+00    1.08866e+00
    1.70000e+00    1.09391e+00
    1.72500e+00    1.09916e+00
    1.75000e+00    1.10439e+00
    1.77500e+00    1.10962e+00
    1.80000e+00    1.11484e+00
    1.82500e+00    1.12004e+00
    1.85000e+00    1.12523e+00
    1.87500e+00    1.13040e+00
    1.90000e+00    1.13554e+00
    1.92500e+00    1.14067e+00
    1.95000e+00    1.14576e+00
    1.97500e+00    1.15083e+00
    2.00000e+00    1.15587e+00
    2.02500e+00    1.16087e+00
    2.05000e+00    1.16584e+00
    2.07500e+00    1.17077e+00
    2.10000e+00    1.17566e+00
    2.12500e+00    1.18050e+00
    2.15000e+00    1.18529e+00
    2.17500e+00    1.19004e+00
    2.20000e+00    1.19473e+00
    2.22500e+00    1.19937e+00
    2.25000e+00    1.20394e+00
    2.27500e+00    1.20846e+00
    2.30000e+00    1.21291e+00
    2.32500e+00    1.21729e+00
    2.35000e+00    1.22160e+00
    2.37500e+00    1.22584e+00
    2.40000e+00    1.22999e+00
    2.42500e+00    1.23407e+00
    2.45000e+00    1.23807e+00
    2.47500e+00    1.24198e+00
    2.50000e+00    1.24580e+00
    2.52500e+00    1.24952e+00
    2.55000e+00    1.25315e+00
    2.57500e+00    1.25668e+00
    2.60000e+00    1.26011e+00
    2.62500e+00    1.26343e+00
    2.65000e+00    1.26665e+00
    2.67500e+00    1.26975e+00
    2.70000e+00    1.27273e+00
    2.72500e+00    1.27560e+00
    2.75000e+00    1.27835e+00
    2.77500e+00    1.28098e+00
    2.80000e+00    1.28347e+00
    2.82500e+00    1.28584e+00
    2.85000e+00    1.28808e+00
    2.87500e+00    1.29017e+00
    2.90000e+00    1.29214e+00
    2.92500e+00    1.29396e+00
    2.95000e+00    1.29563e+00
    2.97500e+00    1.29717e+00
    3.00000e+00    1.29855e+00
    3.02500e+00    1.29978e+00
    3.05000e+00    1.30086e+00
    3.07500e+00    1.30179e+00
    3.10000e+00    1.30256e+00
    3.12500e+00    1.30317e+00
    3.15000e+00    1.30362e+00
    3.17500e+00    1.30391e+00
    3.20000e+00    1.30403e+00
    3.22500e+00    1.30399e+00
    3.25000e+00    1.30379e+00
    3.27500e+00    1.30341e+00
    3.30000e+00    1.30287e+00
    3.32500e+00    1.30216e+00
    3.35000e+00    1.30128e+00
    3.37500e+00    1.30023e+00
    3.40000e+00    1.29901e+00
    3.42500e+00    1.29762e+00
    3.45000e+00    1.29606e+00
    3.47500e+00    1.29433e+00
    3.50000e+00    1.29243e+00
    3.52500e+00    1.29036e+00
    3.55000e+00    1.28813e+00
    3.57500e+00    1.28572e+00
    3.60000e+00    1.28315e+00
    3.62500e+00    1.28042e+00
    3.65000e+00    1.27752e+00
    3.67500e+00    1.27446e+00
    3.70000e+00    1.27124e+00
    3.72500e+00    1.26787e+00
    3.75000e+00    1.26433e+00
    3.77500e+00    1.26065e+00
    3.80000e+00    1.25682e+00
    3.82500e+00    1.25283e+00
    3.85000e+00    1.24871e+00
    3.87500e+00    1.24444e+00
    3.90000e+00    1.24003e+00
    3.92500e+00    1.23549e+00
    3.95000e+00    1.23082e+00
    3.97500e+00    1.22602e+00
    4.00000e+00    1.22110e+00
    4.02500e+00    1.21606e+00
    4.05000e+00    1.21090e+00
    4.07500e+00    1.20563e+00
    4.10000e+00    1.20025e+00
    4.12500e+00    1.19477e+00
    4.15000e+00    1.18920e+00
    4.17500e+00    1.18353e+00
    4.20000e+00    1.17776e+00
    4.22500e+00    1.17192e+00
    4.25000e+00    1.16599e+00
    4.27500e+00    1.16000e+00
    4.30000e+00    1.15393e+00
    4.32500e+00    1.14779e+00
    4.35000e+00    1.14160e+00
    4.37500e+00    1.13534e+00
    4.40000e+00    1.12904e+00
    4.42500e+00    1.12270e+00
    4.45000e+00    1.11631e+00
    4.47500e+00    1.10989e+00
    4.50000e+00    1.10343e+00
    4.52500e+00    1.09695e+00
    4.55000e+00    1.09045e+00
    4.57500e+00    1.08393e+00
    4.60000e+00    1.07739e+00
    4.62500e+00    1.07085e+00
    4.65000e+00    1.06431e+00
    4.67500e+00    1.05777e+00
    4.70000e+00    1.05123e+00
    4.72500e+00    1.04471e+00
    4.75000e+00    1.03819e+00
    4.77500e+00    1.03170e+00
    4.80000e+00    1.02523e+00
    4.82500e+00    1.01878e+00
    4.85000e+00    1.01236e+00
    4.87500e+00    1.00598e+00
    4.90000e+00    9.99632e-01
    4.92500e+00    9.93325e-01
    4.95000e+00    9.87062e-01
    4.97500e+00    9.80846e-01
    5.00000e+00    9.74679e-01
    5.02500e+00    9.68565e-01
    5.05000e+00    9.62507e-01
    5.07500e+00    9.56508e-01
    5.10000e+00    9.50569e-01
    5.12500e+00    9.44694e-01
    5.15000e+00    9.38885e-01
    5.17500e+00    9.33145e-01
    5.20000e+00    9.27474e-01
    5.22500e+00    9.21876e-01
    5.25000e+00    9.16353e-01
    5.27500e+00    9.10906e-01
    5.30000e+00    9.05537e-01
    5.32500e+00    9.00247e-01
    5.35000e+00    8.95038e-01
    5.37500e+00    8.89912e-01
    5.40000e+00    8.84870e-01
    5.42500e+00    8.79913e-01
    5.45000e+00    8.75042e-01
    5.47500e+00    8.70259e-01
    5.50000e+00    8.65563e-01
    5.52500e+00    8.60957e-01
    5.55000e+00    8.56441e-01
    5.57500e+00    8.52015e-01
    5.60000e+00    8.47680e-01
    5.62500e+00    8.43438e-01
    5.65000e+00    8.39287e-01
    5.67500e+00    8.35230e-01
    5.70000e+00    8.31265e-01
    5.72500e+00    8.27394e-01
    5.75000e+00    8.23617e-01
    5.77500e+00    8.19933e-01
    5.80000e+00    8.16344e-01
    5.82500e+00    8.12848e-01
    5.85000e+00    8.09447e-01
    5.87500e+00    8.06140e-01
    5.90000e+00    8.02927e-01
    5.92500e+00    7.99808e-01
    5.95000e+00    7.96783e-01
    5.97500e+00    7.93851e-01
    6.00000e+00    7.91014e-01
    6.02500e+00    7.88269e-01
    6.05000e+00    7.85618e-01
    6.07500e+00    7.83059e-01
    6.10000e+00    7.80593e-01
    6.12500e+00    7.78219e-01
    6.15000e+00    7.75936e-01
    6.17500e+00    7.73745e-01
    6.20000e+00    7.71645e-01
    6.22500e+00    7.69636e-01
    6.25000e+00    7.67717e-01
    6.27500e+00    7.65888e-01
    6.30000e+00    7.64148e-01
    6.32500e+00    7.62497e-01
    6.35000e+00    7.60934e-01
    6.37500e+00    7.59459e-01
    6.40000e+00    7.58072e-01
    6.42500e+00    7.56771e-01
    6.45000e+00    7.55557e-01
    6.47500e+00    7.54429e-01
    6.50000e+00    7.53386e-01
    6.52500e+00    7.52428e-01
    6.55000e+00    7.51555e-01
    6.57500e+00    7.50765e-01
    6.60000e+00    7.50059e-01
    6.62500e+00    7.49436e-01
    6.65000e+00    7.48895e-01
    6.67500e+00    7.48436e-01
    6.70000e+00    7.48058e-01
    6.72500e+00    7.47761e-01
    6.75000e+00    7.47544e-01
    6.77500e+00    7.47407e-01
    6.80000e+00    7.47349e-01
    6.82500e+00    7.47371e-01
    6.85000e+00    7.47470e-01
    6.87500e+00    7.47647e-01
    6.90000e+00    7.47902e-01
    6.92500e+00    7.48233e-01
    6.95000e+00    7.48641e-01
    6.97500e+00    7.49124e-01
    7.00000e+00    7.49683e-01
    7.02500e+00    7.50317e-01
    7.05000e+00    7.51026e-01
    7.07500e+00    7.51808e-01
    7.10000e+00    7.52664e-01
    7.12500e+00    7.53593e-01
    7.15000e+00    7.54595e-01
    7.17500e+00    7.55669e-01
    7.20000e+00    7.56815e-01
    7.22500e+00    7.58032e-01
    7.25000e+00    7.59320e-01
    7.27500e+00    7.60678e-01
    7.30000e+00    7.62107e-01
    7.32500e+00    7.63605e-01
    7.35000e+00    7.65172e-01
    7.37500e+00    7.66808e-01
    7.40000e+00    7.68513e-01
    7.42500e+00    7.70286e-01
    7.45000e+00    7.72126e-01
    7.47500e+00    7.74033e-01
    7.50000e+00    7.76008e-01
    7.52500e+00    7.78048e-01
    7.55000e+00    7.80155e-01
    7.57500e+00    7.82327e-01
    7.60000e+00    7.84564e-01
    7.62500e+00    7.86866e-01
    7.65000e+00    7.89233e-01
    7.67500e+00    7.91663e-01
    7.70000e+00    7.94157e-01
    7.72500e+00    7.96714e-01
    7.75000e+00    7.99334e-01
    7.77500e+00    8.02016e-01
    7.80000e+00    8.04760e-01
    7.82500e+00    8.07566e-01
    7.85000e+00    8.10432e-01
    7.87500e+00    8.13360e-01
    7.90000e+00    8.16347e-01
    7.92500e+00    8.19394e-01
    7.95000e+00    8.22501e-01
    7.97500e+00    8.25666e-01
    8.00000e+00    8.28890e-01
    8.02500e+00    8.32172e-01
    8.05000e+00    8.35511e-01
    8.07500e+00    8.38908e-01
    8.10000e+00    8.42360e-01
    8.12500e+00    8.45869e-01
    8.15000e+00    8.49433e-01
    8.17500e+00    8.53053e-01
    8.20000e+00    8.56726e-01
    8.22500e+00    8.60454e-01
    8.25000e+00    8.64234e-01
    8.27500e+00    8.68068e-01
    8.30000e+00    8.71954e-01
    8.32500e+00    8.75891e-01
    8.35000e+00    8.79879e-01
    8.37500e+00    8.83917e-01
    8.40000e+00    8.88006e-01
    8.42500e+00    8.92143e-01
    8.45000e+00    8.96328e-01
    8.47500e+00    9.00561e-01
    8.50000e+00    9.04841e-01
    8.52500e+00    9.09166e-01
    8.55000e+00    9.13538e-01
    8.57500e+00    9.17953e-01
    8.60000e+00    9.22413e-01
    8.62500e+00    9.26915e-01
    8.65000e+00    9.31460e-01
    8.67500e+00    9.36045e-01
    8.70000e+00    9.40671e-01
    8.72500e+00    9.45336e-01
    8.75000e+00    9.50039e-01
    8.77500e+00    9.54780e-01
    8.80000e+00    9.59557e-01
    8.82500e+00    9.64370e-01
    8.85000e+00    9.69216e-01
    8.87500e+00    9.74096e-01
    8.90000e+00    9.79007e-01
    8.92500e+00    9.83950e-01
    8.95000e+00    9.88922e-01
    8.97500e+00    9.93922e-01
    9.00000e+00    9.98949e-01
    9.02500e+00    1.00400e+00
    9.05000e+00    1.00908e+00
    9.07500e+00    1.01418e+00
    9.10000e+00    1.01930e+00
    9.12500e+00    1.02444e+00
    9.15000e+00    1.02961e+00
    9.17500e+00    1.03478e+00
    9.20000e+00    1.03998e+00
    9.22500e+00    1.04518e+00
    9.25000e+00    1.05040e+00
    9.27500e+00    1.05563e+00
    9.30000e+00    1.06087e+00
    9.32500e+00    1.06612e+00
    9.35000e+00    1.07137e+00
    9.37500e+00    1.07662e+00
    9.40000e+00    1.08188e+00
    9.42500e+00    1.08713e+00
    9.45000e+00    1.09238e+00
    9.47500e+00    1.09763e+00
    9.50000e+00    1.10287e+00
    9.52500e+00    1.10810e+00
    9.55000e+00    1.11332e+00
    9.57500e+00    1.11853e+00
    9.60000e+00    1.12372e+00
    9.62500e+00    1.12890e+00
    9.65000e+00    1.13405e+00
    9.67500e+00    1.13918e+00
    9.70000e+00    1.14429e+00
    9.72500e+00    1.14936e+00
    9.75000e+00    1.15441e+00
    9.77500e+00    1.15942e+00
    9.80000e+00    1.16440e+00
    9.82500e+00    1.16934e+00
    9.85000e+00    1.17424e+00
    9.87500e+00    1.17910e+00
    9.90000e+00    1.18391e+00
    9.92500e+00    1.18867e+00
    9.95000e+00    1.19337e+00
    9.97500e+00    1.19803e+00
    1.00000e+01    1.20262e+00
    1.00250e+01    1.20715e+00
    1.00500e+01    1.21162e+00
    1.00750e+01    1.21602e+00
    1.01000e+01    1.22035e+00
    1.01250e+01    1.22461e+00
    1.01500e+01    1.22879e+00
    1.01750e+01    1.23290e+00
    1.02000e+01    1.23692e+00
    1.02250e+01    1.24085e+00
    1.02500e+01    1.24470e+00
    1.02750e+01    1.24845e+00
    1.03000e+01    1.25211e+00
    1.03250e+01    1.25567e+00
    1.03500e+01    1.25912e+00
    1.03750e+01    1.26248e+00
    1.04000e+01    1.26572e+00
    1.04250e+01    1.26886e+00
    1.04500e+01    1.27188e+00
    1.04750e+01    1.27478e+00
    1.05000e+01    1.27757e+00
    1.05250e+01    1.28023e+00
    1.05500e+01    1.28276e+00
    1.05750e+01    1.28517e+00
    1.06000e+01    1.28744e+00
    1.06250e+01    1.28958e+00
    1.06500e+01    1.29158e+00
    1.06750e+01    1.29344e+00
    1.07000e+01    1.29516e+00
    1.07250e+01    1.29674e+00
    1.07500e+01    1.29816e+00
    1.07750e+01    1.29944e+00
    1.08000e+01    1.30057e+00
    1.08250e+01    1.30154e+00
    1.08500e+01    1.30235e+00
    1.08750e+01    1.30301e+00
    1.09000e+01    1.30351e+00
    1.09250e+01    1.30384e+00
    1.09500e+01    1.30401e+00
    1.09750e+01    1.30402e+00
    1.10000e+01    1.30386e+00
    1.10250e+01    1.30354e+00
    1.10500e+01    1.30305e+00
    1.10750e+01    1.30239e+00
    1.11000e+01    1.30156e+00
    1.11250e+01    1.30055e+00
    1.11500e+01    1.29938e+00
    1.11750e+01    1.29804e+00
    1.12000e+01    1.29653e+00
    1.12250e+01    1.29485e+00
    1.12500e+01    1.29300e+00
    1.12750e+01    1.29098e+00
    1.13000e+01    1.28879e+00
    1.13250e+01    1.28644e+00
    1.13500e+01    1.28392e+00
    1.13750e+01    1.28123e+00
    1.14000e+01    1.27838e+00
    1.14250e+01    1.27537e+00
    1.14500e+01    1.27219e+00
    1.14750e+01    1.26886e+00
    1.15000e+01    1.26538e+00
    1.15250e+01    1.26174e+00
    1.15500e+01    1.25795e+00
    1.15750e+01    1.25401e+00
    1.16000e+01    1.24992e+00
    1.16250e+01    1.24569e+00
    1.16500e+01    1.24133e+00
    1.16750e+01    1.23683e+00
    1.17000e+01    1.23219e+00
    1.17250e+01    1.22743e+00
    1.17500e+01    1.22254e+00
    1.17750e+01    1.21753e+00
    1.18000e+01    1.21241e+00
    1.18250e+01    1.20717e+00
    1.18500e+01    1.20183e+00
    1.18750e+01    1.19638e+00
    1.19000e+01    1.19083e+00
    1.19250e+01    1.18518e+00
    1.19500e+01    1.17945e+00
    1.19750e+01    1.17363e+00
    1.20000e+01    1.16772e+00
    1.20250e+01    1.16175e+00
    1.20500e+01    1.15570e+00
    1.20750e+01    1.14958e+00
    1.21000e+01    1.14340e+00
    1.21250e+01    1.13717e+00
    1.21500e+01    1.13088e+00
    1.21750e+01    1.12454e+00
    1.22000e+01    1.11817e+00
    1.22250e+01    1.11175e+00
    1.22500e+01    1.10531e+00
    1.22750e+01    1.09883e+00
    1.23000e+01    1.09234e+00
    1.23250e+01    1.08582e+00
    1.23500e+01    1.07929e+00
    1.23750e+01    1.07275e+00
    1.24000e+01    1.06621e+00
    1.24250e+01    1.05967e+00
    1.24500e+01    1.05313e+00
    1.24750e+01    1.04660e+00
    1.25000e+01    1.04008e+00
    1.25250e+01    1.03358e+00
    1.25500e+01    1.02710e+00
    1.25750e+01    1.02065e+00
    1.26000e+01    1.01422e+00
    1.26250e+01    1.00783e+00
    1.26500e+01    1.00147e+00
    1.26750e+01    9.95153e-01
    1.27000e+01    9.88877e-01
    1.27250e+01    9.82646e-01
    1.27500e+01    9.76465e-01
    1.27750e+01    9.70336e-01
    1.28000e+01    9.64261e-01
    1.28250e+01    9.58244e-01
    1.28500e+01    9.52288e-01
    1.28750e+01    9.46394e-01
    1.29000e+01    9.40566e-01
    1.29250e+01    9.34805e-01
    1.29500e+01    9.29114e-01
    1.29750e+01    9.23495e-01
    1.30000e+01    9.17950e-01
    1.30250e+01    9.12480e-01
    1.30500e+01    9.07088e-01
    1.30750e+01    9.01775e-01
    1.31000e+01    8.96543e-01
    1.31250e+01    8.91393e-01
    1.31500e+01    8.86326e-01
    1.31750e+01    8.81344e-01
    1.32000e+01    8.76448e-01
    1.32250e+01    8.71639e-01
    1.32500e+01    8.66918e-01
    1.32750e+01    8.62286e-01
    1.33000e+01    8.57743e-01
    1.33250e+01    8.53291e-01
    1.33500e+01    8.48930e-01
    1.33750e+01    8.44660e-01
    1.34000e+01    8.40483e-01
    1.34250e+01    8.36399e-01
    1.34500e+01    8.32407e-01
    1.34750e+01    8.28509e-01
    1.35000e+01    8.24704e-01
    1.35250e+01    8.20993e-01
    1.35500e+01    8.17377e-01
    1.35750e+01    8.13854e-01
    1.36000e+01    8.10425e-01
    1.36250e+01    8.07091e-01
    1.36500e+01    8.03851e-01
    1.36750e+01    8.00704e-01
    1.37000e+01    7.97652e-01
    1.37250e+01    7.94693e-01
    1.37500e+01    7.91828e-01
    1.37750e+01    7.89057e-01
    1.38000e+01    7.86378e-01
    1.38250e+01    7.83793e-01
    1.38500e+01    7.81299e-01
    1.38750e+01    7.78899e-01
    1.39000e+01    7.76590e-01
    1.39250e+01    7.74372e-01
    1.39500e+01    7.72246e-01
    1.39750e+01    7.70210e-01
    1.40000e+01    7.68265e-01
    1.40250e+01    7.66410e-01
    1.40500e+01    7.64644e-01
    1.40750e+01    7.62967e-01
    1.41000e+01    7.61379e-01
    1.41250e+01    7.59878e-01
    1.41500e+01    7.58466e-01
    1.41750e+01    7.57140e-01
    1.42000e+01    7.55901e-01
    1.42250e+01    7.54748e-01
    1.42500e+01    7.53680e-01
    1.42750e+01    7.52698e-01
    1.43000e+01    7.51800e-01
    1.43250e+01    7.50986e-01
    1.43500e+01    7.50256e-01
    1.43750e+01    7.49608e-01
    1.44000e+01    7.49043e-01
    1.44250e+01    7.48561e-01
    1.44500e+01    7.48159e-01
    1.44750e+01    7.47839e-01
    1.45000e+01    7.47599e-01
    1.45250e+01    7.47439e-01
    1.45500e+01    7.47358e-01
    1.45750e+01    7.47356e-01
    1.46000e+01    7.47433e-01
    1.46250e+01    7.47588e-01
    1.46500e+01    7.47820e-01
    1.46750e+01    7.48129e-01
    1.47000e+01    7.48515e-01
    1.47250e+01    7.48976e-01
    1.47500e+01    7.49513e-01
    1.47750e+01    7.50125e-01
    1.48000e+01    7.50812e-01
    1.48250e+01    7.51573e-01
    1.48500e+01    7.52408e-01
    1.48750e+01    7.53316e-01
    1.49000e+01    7.54296e-01
    1.49250e+01    7.55349e-01
    1.49500e+01    7.56474e-01
    1.49750e+01    7.57671e-01
    1.50000e+01    7.58938e-01
    1.50250e+01    7.60276e-01
    1.50500e+01    7.61684e-01
    1.50750e+01    7.63162e-01
    1.51000e+01    7.64710e-01
    1.51250e+01    7.66326e-01
    1.51500e+01    7.68011e-01
    1.51750e+01    7.69764e-01
    1.52000e+01    7.71585e-01
    1.52250e+01    7.73473e-01
    1.52500e+01    7.75427e-01
    1.52750e+01    7.77449e-01
    1.53000e+01    7.79536e-01
    1.53250e+01    7.81689e-01
    1.53500e+01    7.83908e-01
    1.53750e+01    7.86191e-01
    1.54000e+01    7.88539e-01
    1.54250e+01    7.90951e-01
    1.54500e+01    7.93426e-01
    1.54750e+01    7.95965e-01
    1.55000e+01    7.98567e-01
    1.55250e+01    8.01231e-01
    1.55500e+01    8.03957e-01
    1.55750e+01    8.06745e-01
    1.56000e+01    8.09594e-01
    1.56250e+01    8.12503e-01
    1.56500e+01    8.15473e-01
    1.56750e+01    8.18503e-01
    1.57000e+01    8.21593e-01
    1.57250e+01    8.24741e-01
    1.57500e+01    8.27948e-01
    1.57750e+01    8.31213e-01
    1.58000e+01    8.34536e-01
    1.58250e+01    8.37915e-01
    1.58500e+01    8.41352e-01
    1.58750e+01    8.44844e-01
    1.59000e+01    8.48392e-01
    1.59250e+01    8.51996e-01
    1.59500e+01    8.55654e-01
    1.59750e+01    8.59365e-01
    1.60000e+01    8.63131e-01
    1.60250e+01    8.66949e-01
    1.60500e+01    8.70820e-01
    1.60750e+01    8.74742e-01
    1.61000e+01    8.78715e-01
    1.61250e+01    8.82739e-01
    1.61500e+01    8.86813e-01
    1.61750e+01    8.90936e-01
    1.62000e+01    8.95107e-01
    1.62250e+01    8.99326e-01
    1.62500e+01    9.03593e-01
    1.62750e+01    9.07905e-01
    1.63000e+01    9.12263e-01
    1.63250e+01    9.16666e-01
    1.63500e+01    9.21113e-01
    1.63750e+01    9.25603e-01
    1.64000e+01    9.30135e-01
    1.64250e+01    9.34709e-01
    1.64500e+01    9.39323e-01
    1.64750e+01    9.43977e-01
    1.65000e+01    9.48669e-01
    1.65250e+01    9.53399e-01
    1.65500e+01    9.58166e-01
    1.65750e+01    9.62968e-01
    1.66000e+01    9.67805e-01
    1.66250e+01    9.72675e-01
    1.66500e+01    9.77578e-01
    1.66750e+01    9.82511e-01
    1.67000e+01    9.87475e-01
    1.67250e+01    9.92467e-01
    1.67500e+01    9.97486e-01
    1.67750e+01    1.00253e+00
    1.68000e+01    1.00760e+00
    1.68250e+01    1.01270e+00
    1.68500e+01    1.01781e+00
    1.68750e+01    1.02295e+00
    1.69000e+01    1.02810e+00
    1.69250e+01    1.03328e+00
    1.69500e+01    1.03847e+00
    1.69750e+01    1.04367e+00
    1.70000e+01    1.04889e+00
    1.70250e+01    1.05411e+00
    1.70500e+01    1.05935e+00
    1.70750e+01    1.06459e+00
    1.71000e+01    1.06984e+00
    1.71250e+01    1.07510e+00
    1.71500e+01    1.08035e+00
    1.71750e+01    1.08561e+00
    1.72000e+01    1.09086e+00
    1.72250e+01    1.09611e+00
    1.72500e+01    1.10135e+00
    1.72750e+01    1.10659e+00
    1.73000e+01    1.11181e+00
    1.73250e+01    1.11702e+00
    1.73500e+01    1.12222e+00
    1.73750e+01    1.12740e+00
    1.74000e+01    1.13256e+00
    1.74250e+01    1.13769e+00
    1.74500e+01    1.14281e+00
    1.74750e+01    1.14789e+00
    1.75000e+01    1.15295e+00
    1.75250e+01    1.15797e+00
    1.75500e+01    1.16296e+00
    1.75750e+01    1.16791e+00
    1.76000e+01    1.17282e+00
    1.76250e+01    1.17769e+00
    1.76500e+01    1.18251e+00
    1.76750e+01    1.18729e+00
    1.77000e+01    1.19201e+00
    1.77250e+01    1.19668e+00
    1.77500e+01    1.20129e+00
    1.77750e+01    1.20584e+00
    1.78000e+01    1.21033e+00
    1.78250e+01    1.21475e+00
    1.78500e+01    1.21910e+00
    1.78750e+01    1.22338e+00
    1.79000e+01    1.22759e+00
    1.79250e+01    1.23171e+00
    1.79500e+01    1.23576e+00
    1.79750e+01    1.23972e+00
    1.80000e+01    1.24359e+00
    1.80250e+01    1.24737e+00
    1.80500e+01    1.25105e+00
    1.80750e+01    1.25464e+00
    1.81000e+01    1.25813e+00
    1.81250e+01    1.26151e+00
    1.81500e+01    1.26479e+00
    1.81750e+01    1.26796e+00
    1.82000e+01    1.27101e+00
    1.82250e+01    1.27395e+00
    1.82500e+01    1.27677e+00
    1.82750e+01    1.27947e+00
    1.83000e+01    1.28204e+00
    1.83250e+01    1.28448e+00
    1.83500e+01    1.28679e+00
    1.83750e+01    1.28897e+00
    1.84000e+01    1.29101e+00
    1.84250e+01    1.29292e+00
    1.84500e+01    1.29468e+00
    1.84750e+01    1.29629e+00
    1.85000e+01    1.29776e+00
    1.85250e+01    1.29909e+00
    1.85500e+01    1.30026e+00
    1.85750e+01    1.30127e+00
    1.86000e+01    1.30213e+00
    1.86250e+01    1.30283e+00
    1.86500e+01    1.30338e+00
    1.86750e+01    1.30376e+00
    1.87000e+01    1.30398e+00
    1.87250e+01    1.30404e+00
    1.87500e+01    1.30393e+00
    1.87750e+01    1.30365e+00
    1.88000e+01    1.30321e+00
    1.88250e+01    1.30260e+00
    1.88500e+01    1.30181e+00
    1.88750e+01    1.30086e+00
    1.89000e+01    1.29974e+00
    1.89250e+01    1.29845e+00
    1.89500e+01    1.29699e+00
    1.89750e+01    1.29536e+00
    1.90000e+01    1.29356e+00
    1.90250e+01    1.29159e+00
    1.90500e+01    1.28945e+00
    1.90750e+01    1.28714e+00
    1.91000e+01    1.28467e+00
    1.91250e+01    1.28203e+00
    1.91500e+01    1.27922e+00
    1.91750e+01    1.27626e+00
    1.92000e+01    1.27313e+00
    1.92250e+01    1.26985e+00
    1.92500e+01    1.26641e+00
    1.92750e+01    1.26281e+00
    1.93000e+01    1.25906e+00
    1.93250e+01    1.25517e+00
    1.93500e+01    1.25112e+00
    1.93750e+01    1.24694e+00
    1.94000e+01    1.24261e+00
    1.94250e+01    1.23815e+00
    1.94500e+01    1.23355e+00
    1.94750e+01    1.22883e+00
    1.95000e+01    1.22398e+00
    1.95250e+01    1.21900e+00
    1.95500e+01    1.21391e+00
    1.95750e+01    1.20870e+00
    1.96000e+01    1.20339e+00
    1.96250e+01    1.19797e+00
    1.96500e+01    1.19245e+00
    1.96750e+01    1.18683e+00
    1.97000e+01    1.18112e+00
    1.97250e+01    1.17532e+00
    1.97500e+01    1.16945e+00
    1.97750e+01    1.16349e+00
    1.98000e+01    1.15746e+00
    1.98250e+01    1.15136e+00
    1.98500e+01    1.14520e+00
    1.98750e+01    1.13898e+00
    1.99000e+01    1.13271e+00
    1.99250e+01    1.12639e+00
    1.99500e+01    1.12002e+00
    1.99750e+01    1.11362e+00
    2.00000e+01    1.10718e+00
    2.00250e+01    1.10072e+00
    2.00500e+01    1.09423e+00
    2.00750e+01    1.08772e+00
    2.01000e+01    1.08119e+00
    2.01250e+01    1.07465e+00
    2.01500e+01    1.06811e+00
    2.01750e+01    1.06157e+00
    2.02000e+01    1.05503e+00
    2.02250e+01    1.04850e+00
    2.02500e+01    1.04198e+00
    2.02750e+01    1.03547e+00
    2.03000e+01    1.02898e+00
    2.03250e+01    1.02252e+00
    2.03500e+01    1.01609e+00
    2.03750e+01    1.00968e+00
    2.04000e+01    1.00331e+00
    2.04250e+01    9.96984e-01
    2.04500e+01    9.90695e-01
    2.04750e+01    9.84451e-01
    2.05000e+01    9.78255e-01
    2.05250e+01    9.72110e-01
    2.05500e+01    9.66020e-01
    2.05750e+01    9.59986e-01
    2.06000e+01    9.54011e-01
    2.06250e+01    9.48099e-01
    2.06500e+01    9.42252e-01
    2.06750e+01    9.36471e-01
    2.07000e+01    9.30760e-01
    2.07250e+01    9.25119e-01
    2.07500e+01    9.19552e-01
    2.07750e+01    9.14061e-01
    2.08000e+01    9.08646e-01
    2.08250e+01    9.03310e-01
    2.08500e+01    8.98054e-01
    2.08750e+01    8.92880e-01
    2.09000e+01    8.87789e-01
    2.09250e+01    8.82782e-01
    2.09500e+01    8.77861e-01
    2.09750e+01    8.73027e-01
    2.10000e+01    8.68280e-01
    2.10250e+01    8.63622e-01
    2.10500e+01    8.59053e-01
    2.10750e+01    8.54575e-01
    2.11000e+01    8.50187e-01
    2.11250e+01    8.45891e-01
    2.11500e+01    8.41687e-01
    2.11750e+01    8.37575e-01
    2.12000e+01    8.33557e-01
    2.12250e+01    8.29631e-01
    2.12500e+01    8.25800e-01
    2.12750e+01    8.22062e-01
    2.13000e+01    8.18417e-01
    2.13250e+01    8.14867e-01
    2.13500e+01    8.11411e-01
    2.13750e+01    8.08050e-01
    2.14000e+01    8.04782e-01
    2.14250e+01    8.01608e-01
    2.14500e+01    7.98529e-01
    2.14750e+01    7.95543e-01
    2.15000e+01    7.92651e-01
    2.15250e+01    7.89852e-01
    2.15500e+01    7.87147e-01
    2.15750e+01    7.84534e-01
    2.16000e+01    7.82014e-01
    2.16250e+01    7.79586e-01
    2.16500e+01    7.77251e-01
    2.16750e+01    7.75007e-01
    2.17000e+01    7.72854e-01
    2.17250e+01    7.70792e-01
    2.17500e+01    7.68821e-01
    2.17750e+01    7.66940e-01
    2.18000e+01    7.65148e-01
    2.18250e+01    7.63445e-01
    2.18500e+01    7.61831e-01
    2.18750e+01    7.60305e-01
    2.19000e+01    7.58867e-01
    2.19250e+01    7.57516e-01
    2.19500e+01    7.56252e-01
    2.19750e+01    7.55074e-01
    2.20000e+01    7.53981e-01
    2.20250e+01    7.52974e-01
    2.20500e+01    7.52052e-01
    2.20750e+01    7.51214e-01
    2.21000e+01    7.50459e-01
    2.21250e+01    7.49788e-01
    2.21500e+01    7.49199e-01
    2.21750e+01    7.48692e-01
    2.22000e+01    7.48267e-01
    2.22250e+01    7.47923e-01
    2.22500e+01    7.47660e-01
    2.22750e+01    7.47477e-01
    2.23000e+01    7.47373e-01
    2.23250e+01    7.47349e-01
    2.23500e+01    7.47403e-01
    2.23750e+01    7.47535e-01
    2.24000e+01    7.47744e-01
    2.24250e+01    7.48031e-01
    2.24500e+01    7.48395e-01
    2.24750e+01    7.48834e-01
    2.25000e+01    7.49349e-01
    2.25250e+01    7.49940e-01
    2.25500e+01    7.50605e-01
    2.25750e+01    7.51345e-01
    2.26000e+01    7.52158e-01
    2.26250e+01    7.53045e-01
    2.26500e+01    7.54004e-01
    2.26750e+01    7.55036e-01
    2.27000e+01    7.56140e-01
    2.27250e+01    7.57316e-01
    2.27500e+01    7.58563e-01
    2.27750e+01    7.59880e-01
    2.28000e+01    7.61268e-01
    2.28250e+01    7.62726e-01
    2.28500e+01    7.64253e-01
    2.28750e+01    7.65850e-01
    2.29000e+01    7.67515e-01
    2.29250e+01    7.69248e-01
    2.29500e+01    7.71049e-01
    2.29750e+01    7.72917e-01
    2.30000e+01    7.74853e-01
    2.30250e+01    7.76855e-01
    2.30500e+01    7.78923e-01
    2.30750e+01    7.81057e-01
    2.31000e+01    7.83257e-01
    2.31250e+01    7.85521e-01
    2.31500e+01    7.87850e-01
    2.31750e+01    7.90244e-01
    2.32000e+01    7.92701e-01
    2.32250e+01    7.95221e-01
    2.32500e+01    7.97805e-01
    2.32750e+01    8.00451e-01
    2.33000e+01    8.03159e-01
    2.33250e+01    8.05929e-01
    2.33500e+01    8.08760e-01
    2.33750e+01    8.11652e-01
    2.34000e+01    8.14604e-01
    2.34250e+01    8.17617e-01
    2.34500e+01    8.20689e-01
    2.34750e+01    8.23820e-01
    2.35000e+01    8.27010e-01
    2.35250e+01    8.30259e-01
    2.35500e+01    8.33565e-01
    2.35750e+01    8.36928e-01
    2.36000e+01    8.40348e-01
    2.36250e+01    8.43824e-01
    2.36500e+01    8.47356e-01
    2.36750e+01    8.50943e-01
    2.37000e+01    8.54585e-01
    2.37250e+01    8.58282e-01
    2.37500e+01    8.62032e-01
    2.37750e+01    8.65835e-01
    2.38000e+01    8.69690e-01
    2.38250e+01    8.73597e-01
    2.38500e+01    8.77556e-01
    2.38750e+01    8.81565e-01
    2.39000e+01    8.85625e-01
    2.39250e+01    8.89733e-01
    2.39500e+01    8.93891e-01
    2.39750e+01    8.98096e-01
    2.40000e+01    9.02349e-01
    2.40250e+01    9.06648e-01
    2.40500e+01    9.10993e-01
    2.40750e+01    9.15383e-01
    2.41000e+01    9.19817e-01
    2.41250e+01    9.24294e-01
    2.41500e+01    9.28815e-01
    2.41750e+01    9.33376e-01
    2.42000e+01    9.37979e-01
    2.42250e+01    9.42621e-01
    2.42500e+01    9.47302e-01
    2.42750e+01    9.52022e-01
    2.43000e+01    9.56778e-01
    2.43250e+01    9.61570e-01
    2.43500e+01    9.66397e-01
    2.43750e+01    9.71257e-01
    2.44000e+01    9.76150e-01
    2.44250e+01    9.81075e-01
    2.44500e+01    9.86030e-01
    2.44750e+01    9.91014e-01
    2.45000e+01    9.96026e-01
    2.45250e+01    1.00106e+00
    2.45500e+01    1.00613e+00
    2.45750e+01    1.01121e+00
    2.46000e+01    1.01632e+00
    2.46250e+01    1.02145e+00
    2.46500e+01    1.02661e+00
    2.46750e+01    1.03177e+00
    2.47000e+01    1.03696e+00
    2.47250e+01    1.04216e+00
    2.47500e+01    1.04737e+00
    2.47750e+01    1.05259e+00
    2.48000e+01    1.05783e+00
    2.48250e+01    1.06307e+00
    2.48500e+01    1.06832e+00
    2.48750e+01    1.07357e+00
    2.49000e+01    1.07882e+00
    2.49250e+01    1.08408e+00
    2.49500e+01    1.08933e+00
    2.49750e+01    1.09458e+00
    2.50000e+01    1.09983e+00
    2.50250e+01    1.10507e+00
    2.50500e+01    1.11029e+00
    2.50750e+01    1.11551e+00
    2.51000e+01    1.12071e+00
    2.51250e+01    1.12589e+00
    2.51500e+01    1.13106e+00
    2.51750e+01    1.13620e+00
    2.52000e+01    1.14132e+00
    2.52250e+01    1.14642e+00
    2.52500e+01    1.15148e+00
    2.52750e+01    1.15652e+00
    2.53000e+01    1.16152e+00
    2.53250e+01    1.16648e+00
    2.53500e+01    1.17140e+00
    2.53750e+01    1.17628e+00
    2.54000e+01    1.18112e+00
    2.54250e+01    1.18591e+00
    2.54500e+01    1.19065e+00
    2.54750e+01    1.19533e+00
    2.55000e+01    1.19996e+00
    2.55250e+01    1.20453e+00
    2.55500e+01    1.20903e+00
    2.55750e+01    1.21347e+00
    2.56000e+01    1.21785e+00
    2.56250e+01    1.22215e+00
    2.56500e+01    1.22638e+00
    2.56750e+01    1.23052e+00
    2.57000e+01    1.23459e+00
    2.57250e+01    1.23858e+00
    2.57500e+01    1.24247e+00
    2.57750e+01    1.24628e+00
    2.58000e+01    1.24999e+00
    2.58250e+01    1.25361e+00
    2.58500e+01    1.25713e+00
    2.58750e+01    1.26054e+00
    2.59000e+01    1.26385e+00
    2.59250e+01    1.26705e+00
    2.59500e+01    1.27014e+00
    2.59750e+01    1.27311e+00
    2.60000e+01    1.27596e+00
    2.60250e+01    1.27870e+00
    2.60500e+01    1.28130e+00
    2.60750e+01    1.28378e+00
    2.61000e+01    1.28614e+00
    2.61250e+01    1.28835e+00
    2.61500e+01    1.29043e+00
    2.61750e+01    1.29238e+00
    2.62000e+01    1.29418e+00
    2.62250e+01    1.29584e+00
    2.62500e+01    1.29735e+00
    2.62750e+01    1.29872e+00
    2.63000e+01    1.29993e+00
    2.63250e+01    1.30099e+00
    2.63500e+01    1.30190e+00
    2.63750e+01    1.30265e+00
    2.64000e+01    1.30324e+00
    2.64250e+01    1.30367e+00
    2.64500e+01    1.30393e+00
    2.64750e+01    1.30404e+00
    2.65000e+01    1.30398e+00
    2.65250e+01    1.30375e+00
    2.65500e+01    1.30335e+00
    2.65750e+01    1.30279e+00
    2.66000e+01    1.30206e+00
    2.66250e+01    1.30116e+00
    2.66500e+01    1.30009e+00
    2.66750e+01    1.29884e+00
    2.67000e+01    1.29743e+00
    2.67250e+01    1.29585e+00
    2.67500e+01    1.29410e+00
    2.67750e+01    1.29218e+00
    2.68000e+01    1.29009e+00
    2.68250e+01    1.28783e+00
    2.68500e+01    1.28540e+00
    2.68750e+01    1.28281e+00
    2.69000e+01    1.28005e+00
    2.69250e+01    1.27714e+00
    2.69500e+01    1.27406e+00
    2.69750e+01    1.27082e+00
    2.70000e+01    1.26742e+00
    2.70250e+01    1.26387e+00
    2.70500e+01    1.26017e+00
    2.70750e+01    1.25631e+00
    2.71000e+01    1.25231e+00
    2.71250e+01    1.24817e+00
    2.71500e+01    1.24388e+00
    2.71750e+01    1.23946e+00
    2.72000e+01    1.23490e+00
    2.72250e+01    1.23021e+00
    2.72500e+01    1.22540e+00
    2.72750e+01    1.22046e+00
    2.73000e+01    1.21540e+00
    2.73250e+01    1.21023e+00
    2.73500e+01    1.20494e+00
    2.73750e+01    1.19955e+00
    2.74000e+01    1.19406e+00
    2.74250e+01    1.18847e+00
    2.74500e+01    1.18279e+00
    2.74750e+01    1.17702e+00
    2.75000e+01    1.17116e+00
    2.75250e+01    1.16523e+00
    2.75500e+01    1.15922e+00
    2.75750e+01    1.15314e+00
    2.76000e+01    1.14700e+00
    2.76250e+01    1.14079e+00
    2.76500e+01    1.13454e+00
    2.76750e+01    1.12823e+00
    2.77000e+01    1.12188e+00
    2.77250e+01    1.11548e+00
    2.77500e+01    1.10906e+00
    2.77750e+01    1.10260e+00
    2.78000e+01    1.09611e+00
    2.78250e+01    1.08961e+00
    2.78500e+01    1.08309e+00
    2.78750e+01    1.07655e+00
    2.79000e+01    1.07001e+00
    2.79250e+01    1.06347e+00
    2.79500e+01    1.05693e+00
    2.79750e+01    1.05039e+00
    2.80000e+01    1.04387e+00
    2.80250e+01    1.03736e+00
    2.80500e+01    1.03087e+00
    2.80750e+01    1.02440e+00
    2.81000e+01    1.01795e+00
    2.81250e+01    1.01154e+00
    2.81500e+01    1.00516e+00
    2.81750e+01    9.98819e-01
    2.82000e+01    9.92517e-01
    2.82250e+01    9.86260e-01
    2.82500e+01    9.80050e-01
    2.82750e+01    9.73890e-01
    2.83000e+01    9.67783e-01
    2.83250e+01    9.61732e-01
    2.83500e+01    9.55740e-01
    2.83750e+01    9.49810e-01
    2.84000e+01    9.43943e-01
    2.84250e+01    9.38143e-01
    2.84500e+01    9.32411e-01
    2.84750e+01    9.26750e-01
    2.85000e+01    9.21162e-01
    2.85250e+01    9.15648e-01
    2.85500e+01    9.10211e-01
    2.85750e+01    9.04852e-01
    2.86000e+01    8.99572e-01
    2.86250e+01    8.94374e-01
    2.86500e+01    8.89259e-01
    2.86750e+01    8.84228e-01
    2.87000e+01    8.79282e-01
    2.87250e+01    8.74422e-01
    2.87500e+01    8.69650e-01
    2.87750e+01    8.64966e-01
    2.88000e+01    8.60371e-01
    2.88250e+01    8.55866e-01
    2.88500e+01    8.51452e-01
    2.88750e+01    8.47129e-01
    2.89000e+01    8.42899e-01
    2.89250e+01    8.38760e-01
    2.89500e+01    8.34715e-01
    2.89750e+01    8.30762e-01
    2.90000e+01    8.26903e-01
    2.90250e+01    8.23138e-01
    2.90500e+01    8.19466e-01
    2.90750e+01    8.15889e-01
    2.91000e+01    8.12406e-01
    2.91250e+01    8.09016e-01
    2.91500e+01    8.05721e-01
    2.91750e+01    8.02521e-01
    2.92000e+01    7.99414e-01
    2.92250e+01    7.96401e-01
    2.92500e+01    7.93481e-01
    2.92750e+01    7.90655e-01
    2.93000e+01    7.87923e-01
    2.93250e+01    7.85283e-01
    2.93500e+01    7.82736e-01
    2.93750e+01    7.80282e-01
    2.94000e+01    7.77920e-01
    2.94250e+01    7.75649e-01
    2.94500e+01    7.73470e-01
    2.94750e+01    7.71382e-01
    2.95000e+01    7.69384e-01
    2.95250e+01    7.67477e-01
    2.95500e+01    7.65659e-01
    2.95750e+01    7.63930e-01
    2.96000e+01    7.62291e-01
    2.96250e+01    7.60739e-01
    2.96500e+01    7.59276e-01
    2.96750e+01    7.57899e-01
    2.97000e+01    7.56610e-01
    2.97250e+01    7.55407e-01
    2.97500e+01    7.54290e-01
    2.97750e+01    7.53258e-01
    2.98000e+01    7.52311e-01
    2.98250e+01    7.51449e-01
    2.98500e+01    7.50670e-01
    2.98750e+01    7.49974e-01
    2.99000e+01    7.49362e-01
    2.99250e+01    7.48831e-01
    2.99500e+01    7.48382e-01
    2.99750e+01    7.48015e-01
    3.00000e+01    7.47728e-01
    3.00250e+01    7.47522e-01
    3.00500e+01    7.47395e-01
    3.00750e+01    7.47348e-01
    3.01000e+01    7.47379e-01
    3.01250e+01    7.47488e-01
    3.01500e+01    7.47676e-01
    3.01750e+01    7.47940e-01
    3.02000e+01    7.48281e-01
    3.02250e+01    7.48699e-01
    3.02500e+01    7.49192e-01
    3.02750e+01    7.49761e-01
    3.03000e+01    7.50404e-01
    3.03250e+01    7.51122e-01
    3.03500e+01    7.51914e-01
    3.03750e+01    7.52779e-01
    3.04000e+01    7.53718e-01
    3.04250e+01    7.54729e-01
    3.04500e+01    7.55812e-01
    3.04750e+01    7.56967e-01
    3.05000e+01    7.58193e-01
    3.05250e+01    7.59490e-01
    3.05500e+01    7.60858e-01
    3.05750e+01    7.62295e-01
    3.06000e+01    7.63803e-01
    3.06250e+01    7.65379e-01
    3.06500e+01    7.67024e-01
    3.06750e+01    7.68737e-01
    3.07000e+01    7.70519e-01
    3.07250e+01    7.72368e-01
    3.07500e+01    7.74284e-01
    3.07750e+01    7.76266e-01
    3.08000e+01    7.78316e-01
    3.08250e+01    7.80431e-01
    3.08500e+01    7.82611e-01
    3.08750e+01    7.84857e-01
    3.09000e+01    7.87167e-01
    3.09250e+01    7.89542e-01
    3.09500e+01    7.91980e-01
    3.09750e+01    7.94482e-01
    3.10000e+01    7.97048e-01
    3.10250e+01    7.99676e-01
    3.10500e+01    8.02366e-01
    3.10750e+01    8.05118e-01
    3.11000e+01    8.07931e-01
    3.11250e+01    8.10806e-01
    3.11500e+01    8.13741e-01
    3.11750e+01    8.16736e-01
    3.12000e+01    8.19791e-01
    3.12250e+01    8.22905e-01
    3.12500e+01    8.26078e-01
    3.12750e+01    8.29309e-01
    3.13000e+01    8.32598e-01
    3.13250e+01    8.35945e-01
    3.13500e+01    8.39349e-01
    3.13750e+01    8.42809e-01
    3.14000e+01    8.46324e-01
    3.14250e+01    8.49896e-01
    3.14500e+01    8.53522e-01
    3.14750e+01    8.57203e-01
    3.15000e+01    8.60937e-01
    3.15250e+01    8.64725e-01
    3.15500e+01    8.68565e-01
    3.15750e+01    8.72457e-01
    3.16000e+01    8.76401e-01
    3.16250e+01    8.80396e-01
    3.16500e+01    8.84440e-01
    3.16750e+01    8.88535e-01
    3.17000e+01    8.92678e-01
    3.17250e+01    8.96870e-01
    3.17500e+01    9.01109e-01
    3.17750e+01    9.05394e-01
    3.18000e+01    9.09726e-01
    3.18250e+01    9.14103e-01
    3.18500e+01    9.18524e-01
    3.18750e+01    9.22989e-01
    3.19000e+01    9.27497e-01
    3.19250e+01    9.32047e-01
    3.19500e+01    9.36638e-01
    3.19750e+01    9.41269e-01
    3.20000e+01    9.45939e-01
    3.20250e+01    9.50647e-01
    3.20500e+01    9.55392e-01
    3.20750e+01    9.60174e-01
    3.21000e+01    9.64991e-01
    3.21250e+01    9.69842e-01
    3.21500e+01    9.74726e-01
    3.21750e+01    9.79641e-01
    3.22000e+01    9.84588e-01
    3.22250e+01    9.89563e-01
    3.22500e+01    9.94567e-01
    3.22750e+01    9.99598e-01
    3.23000e+01    1.00465e+00
    3.23250e+01    1.00973e+00
    3.23500e+01    1.01484e+00
    3.23750e+01    1.01996e+00
    3.24000e+01    1.02511e+00
    3.24250e+01    1.03027e+00
    3.24500e+01    1.03545e+00
    3.24750e+01    1.04065e+00
    3.25000e+01    1.04585e+00
    3.25250e+01    1.05108e+00
    3.25500e+01    1.05631e+00
    3.25750e+01    1.06155e+00
    3.26000e+01    1.06679e+00
    3.26250e+01    1.07204e+00
    3.26500e+01    1.07730e+00
    3.26750e+01    1.08255e+00
    3.27000e+01    1.08781e+00
    3.27250e+01    1.09306e+00
    3.27500e+01    1.09831e+00
    3.27750e+01    1.10355e+00
    3.28000e+01    1.10878e+00
    3.28250e+01    1.11400e+00
    3.28500e+01    1.11920e+00
    3.28750e+01    1.12439e+00
    3.29000e+01    1.12956e+00
    3.29250e+01    1.13471e+00
    3.29500e+01    1.13984e+00
    3.29750e+01    1.14494e+00
    3.30000e+01    1.15001e+00
    3.30250e+01    1.15506e+00
    3.30500e+01    1.16007e+00
    3.30750e+01    1.16504e+00
    3.31000e+01    1.16998e+00
    3.31250e+01    1.17487e+00
    3.31500e+01    1.17972e+00
    3.31750e+01    1.18452e+00
    3.32000e+01    1.18927e+00
    3.32250e+01    1.19398e+00
    3.32500e+01    1.19862e+00
    3.32750e+01    1.20321e+00
    3.33000e+01    1.20773e+00
    3.33250e+01    1.21219e+00
    3.33500e+01    1.21658e+00
    3.33750e+01    1.22091e+00
    3.34000e+01    1.22516e+00
    3.34250e+01    1.22933e+00
    3.34500e+01    1.23342e+00
    3.34750e+01    1.23743e+00
    3.35000e+01    1.24135e+00
    3.35250e+01    1.24518e+00
    3.35500e+01    1.24893e+00
    3.35750e+01    1.25257e+00
    3.36000e+01    1.25612e+00
    3.36250e+01    1.25956e+00
    3.36500e+01    1.26290e+00
    3.36750e+01    1.26613e+00
    3.37000e+01    1.26925e+00
    3.37250e+01    1.27226e+00
    3.37500e+01    1.27515e+00
    3.37750e+01    1.27791e+00
    3.38000e+01    1.28056e+00
    3.38250e+01    1.28308e+00
    3.38500e+01    1.28547e+00
    3.38750e+01    1.28772e+00
    3.39000e+01    1.28984e+00
    3.39250e+01    1.29183e+00
    3.39500e+01    1.29367e+00
    3.39750e+01    1.29537e+00
    3.40000e+01    1.29693e+00
    3.40250e+01    1.29834e+00
    3.40500e+01    1.29959e+00
    3.40750e+01    1.30070e+00
    3.41000e+01    1.30165e+00
    3.41250e+01    1.30245e+00
    3.41500e+01    1.30308e+00
    3.41750e+01    1.30356e+00
    3.42000e+01    1.30387e+00
    3.42250e+01    1.30402e+00
    3.42500e+01    1.30401e+00
    3.42750e+01    1.30383e+00
    3.43000e+01    1.30349e+00
    3.43250e+01    1.30297e+00
    3.43500e+01    1.30229e+00
    3.43750e+01    1.30144e+00
    3.44000e+01    1.30041e+00
    3.44250e+01    1.29922e+00
    3.44500e+01    1.29786e+00
    3.44750e+01    1.29633e+00
    3.45000e+01    1.29462e+00
    3.45250e+01    1.29275e+00
    3.45500e+01    1.29071e+00
    3.45750e+01    1.28850e+00
    3.46000e+01    1.28612e+00
    3.46250e+01    1.28358e+00
    3.46500e+01    1.28087e+00
    3.46750e+01    1.27800e+00
    3.47000e+01    1.27497e+00
    3.47250e+01    1.27177e+00
    3.47500e+01    1.26842e+00
    3.47750e+01    1.26492e+00
    3.48000e+01    1.26126e+00
    3.48250e+01    1.25745e+00
    3.48500e+01    1.25349e+00
    3.48750e+01    1.24939e+00
    3.49000e+01    1.24514e+00
    3.49250e+01    1.24076e+00
    3.49500e+01    1.23624e+00
    3.49750e+01    1.23159e+00
    3.50000e+01    1.22681e+00
    3.50250e+01    1.22191e+00
    3.50500e+01    1.21688e+00
    3.50750e+01    1.21174e+00
    3.51000e+01    1.20649e+00
    3.51250e+01    1.20113e+00
    3.51500e+01    1.19567e+00
    3.51750e+01    1.19011e+00
    3.52000e+01    1.18445e+00
    3.52250e+01    1.17870e+00
    3.52500e+01    1.17287e+00
    3.52750e+01    1.16696e+00
    3.53000e+01    1.16097e+00
    3.53250e+01    1.15491e+00
    3.53500e+01    1.14879e+00
    3.53750e+01    1.14260e+00
    3.54000e+01    1.13636e+00
    3.54250e+01    1.13007e+00
    3.54500e+01    1.12373e+00
    3.54750e+01    1.11735e+00
    3.55000e+01    1.11093e+00
    3.55250e+01    1.10448e+00
    3.55500e+01    1.09800e+00
    3.55750e+01    1.09150e+00
    3.56000e+01    1.08498e+00
    3.56250e+01    1.07845e+00
    3.56500e+01    1.07191e+00
    3.56750e+01    1.06537e+00
    3.57000e+01    1.05883e+00
    3.57250e+01    1.05229e+00
    3.57500e+01    1.04576e+00
    3.57750e+01    1.03925e+00
    3.58000e+01    1.03275e+00
    3.58250e+01    1.02627e+00
    3.58500e+01    1.01982e+00
    3.58750e+01    1.01340e+00
    3.59000e+01    1.00701e+00
    3.59250e+01    1.00066e+00
    3.59500e+01    9.94343e-01
    3.59750e+01    9.88073e-01
    3.60000e+01    9.81848e-01
    3.60250e+01    9.75674e-01
    3.60500e+01    9.69551e-01
    3.60750e+01    9.63484e-01
    3.61000e+01    9.57475e-01
    3.61250e+01    9.51526e-01
    3.61500e+01    9.45641e-01
    3.61750e+01    9.39821e-01
    3.62000e+01    9.34069e-01
    3.62250e+01    9.28387e-01
    3.62500e+01    9.22777e-01
    3.62750e+01    9.17242e-01
    3.63000e+01    9.11782e-01
    3.63250e+01    9.06400e-01
    3.63500e+01    9.01097e-01
    3.63750e+01    8.95876e-01
    3.64000e+01    8.90736e-01
    3.64250e+01    8.85680e-01
    3.64500e+01    8.80710e-01
    3.64750e+01    8.75825e-01
    3.65000e+01    8.71027e-01
    3.65250e+01    8.66317e-01
    3.65500e+01    8.61696e-01
    3.65750e+01    8.57165e-01
    3.66000e+01    8.52725e-01
    3.66250e+01    8.48376e-01
    3.66500e+01    8.44118e-01
    3.66750e+01    8.39953e-01
    3.67000e+01    8.35880e-01
    3.67250e+01    8.31900e-01
    3.67500e+01    8.28014e-01
    3.67750e+01    8.24222e-01
    3.68000e+01    8.20523e-01
    3.68250e+01    8.16918e-01
    3.68500e+01    8.13408e-01
    3.68750e+01    8.09991e-01
    3.69000e+01    8.06669e-01
    3.69250e+01    8.03441e-01
    3.69500e+01    8.00306e-01
    3.69750e+01    7.97266e-01
    3.70000e+01    7.94320e-01
    3.70250e+01    7.91467e-01
    3.70500e+01    7.88707e-01
    3.70750e+01    7.86040e-01
    3.71000e+01    7.83467e-01
    3.71250e+01    7.80986e-01
    3.71500e+01    7.78597e-01
    3.71750e+01    7.76299e-01
    3.72000e+01    7.74094e-01
    3.72250e+01    7.71979e-01
    3.72500e+01    7.69955e-01
    3.72750e+01    7.68022e-01
    3.73000e+01    7.66178e-01
    3.73250e+01    7.64423e-01
    3.73500e+01    7.62758e-01
    3.73750e+01    7.61181e-01
    3.74000e+01    7.59692e-01
    3.74250e+01    7.58290e-01
    3.74500e+01    7.56976e-01
    3.74750e+01    7.55748e-01
    3.75000e+01    7.54606e-01
    3.75250e+01    7.53549e-01
    3.75500e+01    7.52578e-01
    3.75750e+01    7.51690e-01
    3.76000e+01    7.50887e-01
    3.76250e+01    7.50168e-01
    3.76500e+01    7.49531e-01
    3.76750e+01    7.48977e-01
    3.77000e+01    7.48504e-01
    3.77250e+01    7.48113e-01
    3.77500e+01    7.47803e-01
    3.77750e+01    7.47574e-01
    3.78000e+01    7.47424e-01
    3.78250e+01    7.47353e-01
    3.78500e+01    7.47362e-01
    3.78750e+01    7.47449e-01
    3.79000e+01    7.47613e-01
    3.79250e+01    7.47855e-01
    3.79500e+01    7.48174e-01
    3.79750e+01    7.48570e-01
    3.80000e+01    7.49041e-01
    3.80250e+01    7.49588e-01
    3.80500e+01    7.50210e-01
    3.80750e+01    7.50906e-01
    3.81000e+01    7.51676e-01
    3.81250e+01    7.52521e-01
    3.81500e+01    7.53438e-01
    3.81750e+01    7.54428e-01
    3.82000e+01    7.55490e-01
    3.82250e+01    7.56624e-01
    3.82500e+01    7.57830e-01
    3.82750e+01    7.59106e-01
    3.83000e+01    7.60453e-01
    3.83250e+01    7.61871e-01
    3.83500e+01    7.63358e-01
    3.83750e+01    7.64914e-01
    3.84000e+01    7.66539e-01
    3.84250e+01    7.68233e-01
    3.84500e+01    7.69994e-01
    3.84750e+01    7.71824e-01
    3.85000e+01    7.73720e-01
    3.85250e+01    7.75684e-01
    3.85500e+01    7.77714e-01
    3.85750e+01    7.79809e-01
    3.86000e+01    7.81971e-01
    3.86250e+01    7.84198e-01
    3.86500e+01    7.86489e-01
    3.86750e+01    7.88845e-01
    3.87000e+01    7.91266e-01
    3.87250e+01    7.93749e-01
    3.87500e+01    7.96296e-01
    3.87750e+01    7.98906e-01
    3.88000e+01    8.01578e-01
    3.88250e+01    8.04312e-01
    3.88500e+01    8.07108e-01
    3.88750e+01    8.09964e-01
    3.89000e+01    8.12882e-01
    3.89250e+01    8.15860e-01
    3.89500e+01    8.18897e-01
    3.89750e+01    8.21994e-01
    3.90000e+01    8.25150e-01
    3.90250e+01    8.28365e-01
    3.90500e+01    8.31637e-01
    3.90750e+01    8.34967e-01
    3.91000e+01    8.38354e-01
    3.91250e+01    8.41798e-01
    3.91500e+01    8.45298e-01
    3.91750e+01    8.48853e-01
    3.92000e+01    8.52463e-01
    3.92250e+01    8.56128e-01
    3.92500e+01    8.59847e-01
    3.92750e+01    8.63619e-01
    3.93000e+01    8.67444e-01
    3.93250e+01    8.71321e-01
    3.93500e+01    8.75250e-01
    3.93750e+01    8.79230e-01
    3.94000e+01    8.83260e-01
    3.94250e+01    8.87341e-01
    3.94500e+01    8.91470e-01
    3.94750e+01    8.95647e-01
    3.95000e+01    8.99873e-01
    3.95250e+01    9.04145e-01
    3.95500e+01    9.08463e-01
    3.95750e+01    9.12827e-01
    3.96000e+01    9.17236e-01
    3.96250e+01    9.21688e-01
    3.96500e+01    9.26184e-01
    3.96750e+01    9.30721e-01
    3.97000e+01    9.35300e-01
    3.97250e+01    9.39919e-01
    3.97500e+01    9.44578e-01
    3.97750e+01    9.49276e-01
    3.98000e+01    9.54010e-01
    3.98250e+01    9.58782e-01
    3.98500e+01    9.63588e-01
    3.98750e+01    9.68429e-01
    3.99000e+01    9.73304e-01
    3.99250e+01    9.78210e-01
    3.99500e+01    9.83148e-01
    3.99750e+01    9.88115e-01
    4.00000e+01    9.93111e-01
    4.00250e+01    9.98134e-01
    4.00500e+01    1.00318e+00
    4.00750e+01    1.00826e+00
    4.01000e+01    1.01335e+00
    4.01250e+01    1.01847e+00
    4.01500e+01    1.02361e+00
    4.01750e+01    1.02877e+00
    4.02000e+01    1.03394e+00
    4.02250e+01    1.03913e+00
    4.02500e+01    1.04434e+00
    4.02750e+01    1.04956e+00
    4.03000e+01    1.05479e+00
    4.03250e+01    1.06002e+00
    4.03500e+01    1.06527e+00
    4.03750e+01    1.07052e+00
    4.04000e+01    1.07577e+00
    4.04250e+01    1.08103e+00
    4.04500e+01    1.08628e+00
    4.04750e+01    1.09153e+00
    4.05000e+01    1.09678e+00
    4.05250e+01    1.10203e+00
    4.05500e+01    1.10726e+00
    4.05750e+01    1.11248e+00
    4.06000e+01    1.11769e+00
    4.06250e+01    1.12288e+00
    4.06500e+01    1.12806e+00
    4.06750e+01    1.13322e+00
    4.07000e+01    1.13835e+00
    4.07250e+01    1.14346e+00
    4.07500e+01    1.14854e+00
    4.07750e+01    1.15360e+00
    4.08000e+01    1.15862e+00
    4.08250e+01    1.16360e+00
    4.08500e+01    1.16855e+00
    4.08750e+01    1.17345e+00
    4.09000e+01    1.17831e+00
    4.09250e+01    1.18313e+00
    4.09500e+01    1.18790e+00
    4.09750e+01    1.19262e+00
    4.10000e+01    1.19728e+00
    4.10250e+01    1.20188e+00
    4.10500e+01    1.20642e+00
    4.10750e+01    1.21090e+00
    4.11000e+01    1.21532e+00
    4.11250e+01    1.21966e+00
    4.11500e+01    1.22393e+00
    4.11750e+01    1.22812e+00
    4.12000e+01    1.23224e+00
    4.12250e+01    1.23627e+00
    4.12500e+01    1.24022e+00
    4.12750e+01    1.24408e+00
    4.13000e+01    1.24785e+00
    4.13250e+01    1.25152e+00
    4.13500e+01    1.25510e+00
    4.13750e+01    1.25857e+00
    4.14000e+01    1.26194e+00
    4.14250e+01    1.26521e+00
    4.14500e+01    1.26836e+00
    4.14750e+01    1.27140e+00
    4.15000e+01    1.27432e+00
    4.15250e+01    1.27712e+00
    4.15500e+01    1.27980e+00
    4.15750e+01    1.28236e+00
    4.16000e+01    1.28479e+00
    4.16250e+01    1.28708e+00
    4.16500e+01    1.28924e+00
    4.16750e+01    1.29127e+00
    4.17000e+01    1.29315e+00
    4.17250e+01    1.29489e+00
    4.17500e+01    1.29649e+00
    4.17750e+01    1.29794e+00
    4.18000e+01    1.29924e+00
    4.18250e+01    1.30039e+00
    4.18500e+01    1.30139e+00
    4.18750e+01    1.30223e+00
    4.19000e+01    1.30291e+00
    4.19250e+01    1.30344e+00
    4.19500e+01    1.30380e+00
    4.19750e+01    1.30400e+00
    4.20000e+01    1.30403e+00
    4.20250e+01    1.30390e+00
    4.20500e+01    1.30360e+00
    4.20750e+01    1.30314e+00
    4.21000e+01    1.30250e+00
    4.21250e+01    1.30170e+00
    4.21500e+01    1.30073e+00
    4.21750e+01    1.29959e+00
    4.22000e+01    1.29827e+00
    4.22250e+01    1.29679e+00
    4.22500e+01    1.29514e+00
    4.22750e+01    1.29331e+00
    4.23000e+01    1.29132e+00
    4.23250e+01    1.28916e+00
    4.23500e+01    1.28683e+00
    4.23750e+01    1.28434e+00
    4.24000e+01    1.28168e+00
    4.24250e+01    1.27885e+00
    4.24500e+01    1.27586e+00
    4.24750e+01    1.27272e+00
    4.25000e+01    1.26941e+00
    4.25250e+01    1.26595e+00
    4.25500e+01    1.26234e+00
    4.25750e+01    1.25857e+00
    4.26000e+01    1.25465e+00
    4.26250e+01    1.25059e+00
    4.26500e+01    1.24639e+00
    4.26750e+01    1.24204e+00
    4.27000e+01    1.23756e+00
    4.27250e+01    1.23295e+00
    4.27500e+01    1.22821e+00
    4.27750e+01    1.22334e+00
    4.28000e+01    1.21835e+00
    4.28250e+01    1.21325e+00
    4.28500e+01    1.20803e+00
    4.28750e+01    1.20270e+00
    4.29000e+01    1.19727e+00
    4.29250e+01    1.19173e+00
    4.29500e+01    1.18610e+00
    4.29750e+01    1.18038e+00
    4.30000e+01    1.17457e+00
    4.30250e+01    1.16868e+00
    4.30500e+01    1.16272e+00
    4.30750e+01    1.15668e+00
    4.31000e+01    1.15057e+00
    4.31250e+01    1.14440e+00
    4.31500e+01    1.13818e+00
    4.31750e+01    1.13190e+00
    4.32000e+01    1.12557e+00
    4.32250e+01    1.11920e+00
    4.32500e+01    1.11279e+00
    4.32750e+01    1.10635e+00
    4.33000e+01    1.09988e+00
    4.33250e+01    1.09339e+00
    4.33500e+01    1.08688e+00
    4.33750e+01    1.08035e+00
    4.34000e+01    1.07381e+00
    4.34250e+01    1.06727e+00
    4.34500e+01    1.06073e+00
    4.34750e+01    1.05419e+00
    4.35000e+01    1.04766e+00
    4.35250e+01    1.04114e+00
    4.35500e+01    1.03463e+00
    4.35750e+01    1.02815e+00
    4.36000e+01    1.02169e+00
    4.36250e+01    1.01526e+00
    4.36500e+01    1.00886e+00
    4.36750e+01    1.00250e+00
    4.37000e+01    9.96173e-01
    4.37250e+01    9.89889e-01
    4.37500e+01    9.83651e-01
    4.37750e+01    9.77462e-01
    4.38000e+01    9.71324e-01
    4.38250e+01    9.65240e-01
    4.38500e+01    9.59214e-01
    4.38750e+01    9.53248e-01
    4.39000e+01    9.47344e-01
    4.39250e+01    9.41504e-01
    4.39500e+01    9.35733e-01
    4.39750e+01    9.30030e-01
    4.40000e+01    9.24399e-01
    4.40250e+01    9.18842e-01
    4.40500e+01    9.13360e-01
    4.40750e+01    9.07955e-01
    4.41000e+01    9.02629e-01
    4.41250e+01    8.97384e-01
    4.41500e+01    8.92221e-01
    4.41750e+01    8.87140e-01
    4.42000e+01    8.82145e-01
    4.42250e+01    8.77235e-01
    4.42500e+01    8.72411e-01
    4.42750e+01    8.67676e-01
    4.43000e+01    8.63029e-01
    4.43250e+01    8.58472e-01
    4.43500e+01    8.54005e-01
    4.43750e+01    8.49629e-01
    4.44000e+01    8.45345e-01
    4.44250e+01    8.41153e-01
    4.44500e+01    8.37053e-01
    4.44750e+01    8.33047e-01
    4.45000e+01    8.29133e-01
    4.45250e+01    8.25314e-01
    4.45500e+01    8.21588e-01
    4.45750e+01    8.17956e-01
    4.46000e+01    8.14418e-01
    4.46250e+01    8.10974e-01
    4.46500e+01    8.07624e-01
    4.46750e+01    8.04369e-01
    4.47000e+01    8.01207e-01
    4.47250e+01    7.98140e-01
    4.47500e+01    7.95166e-01
    4.47750e+01    7.92286e-01
    4.48000e+01    7.89499e-01
    4.48250e+01    7.86805e-01
    4.48500e+01    7.84205e-01
    4.48750e+01    7.81697e-01
    4.49000e+01    7.79281e-01
    4.49250e+01    7.76957e-01
    4.49500e+01    7.74725e-01
    4.49750e+01    7.72584e-01
    4.50000e+01    7.70534e-01
    4.50250e+01    7.68574e-01
    4.50500e+01    7.66704e-01
    4.50750e+01    7.64924e-01
    4.51000e+01    7.63232e-01
    4.51250e+01    7.61630e-01
    4.51500e+01    7.60115e-01
    4.51750e+01    7.58688e-01
    4.52000e+01    7.57349e-01
    4.52250e+01    7.56095e-01
    4.52500e+01    7.54928e-01
    4.52750e+01    7.53847e-01
    4.53000e+01    7.52851e-01
    4.53250e+01    7.51939e-01
    4.53500e+01    7.51112e-01
    4.53750e+01    7.50368e-01
    4.54000e+01    7.49707e-01
    4.54250e+01    7.49129e-01
    4.54500e+01    7.48633e-01
    4.54750e+01    7.48219e-01
    4.55000e+01    7.47885e-01
    4.55250e+01    7.47632e-01
    4.55500e+01    7.47459e-01
    4.55750e+01    7.47366e-01
    4.56000e+01    7.47351e-01
    4.56250e+01    7.47415e-01
    4.56500e+01    7.47557e-01
    4.56750e+01    7.47777e-01
    4.57000e+01    7.48074e-01
    4.57250e+01    7.48447e-01
    4.57500e+01    7.48896e-01
    4.57750e+01    7.49421e-01
    4.58000e+01    7.50021e-01
    4.58250e+01    7.50696e-01
    4.58500e+01    7.51445e-01
    4.58750e+01    7.52268e-01
    4.59000e+01    7.53164e-01
    4.59250e+01    7.54133e-01
    4.59500e+01    7.55174e-01
    4.59750e+01    7.56287e-01
    4.60000e+01    7.57472e-01
    4.60250e+01    7.58728e-01
    4.60500e+01    7.60055e-01
    4.60750e+01    7.61452e-01
    4.61000e+01    7.62919e-01
    4.61250e+01    7.64455e-01
    4.61500e+01    7.66060e-01
    4.61750e+01    7.67734e-01
    4.62000e+01    7.69476e-01
    4.62250e+01    7.71285e-01
    4.62500e+01    7.73162e-01
    4.62750e+01    7.75107e-01
    4.63000e+01    7.77117e-01
    4.63250e+01    7.79194e-01
    4.63500e+01    7.81336e-01
    4.63750e+01    7.83544e-01
    4.64000e+01    7.85817e-01
    4.64250e+01    7.88154e-01
    4.64500e+01    7.90556e-01
    4.64750e+01    7.93021e-01
    4.65000e+01    7.95550e-01
    4.65250e+01    7.98141e-01
    4.65500e+01    8.00795e-01
    4.65750e+01    8.03512e-01
    4.66000e+01    8.06289e-01
    4.66250e+01    8.09128e-01
    4.66500e+01    8.12028e-01
    4.66750e+01    8.14989e-01
    4.67000e+01    8.18009e-01
    4.67250e+01    8.21089e-01
    4.67500e+01    8.24227e-01
    4.67750e+01    8.27425e-01
    4.68000e+01    8.30681e-01
    4.68250e+01    8.33994e-01
    4.68500e+01    8.37364e-01
    4.68750e+01    8.40792e-01
    4.69000e+01    8.44275e-01
    4.69250e+01    8.47814e-01
    4.69500e+01    8.51409e-01
    4.69750e+01    8.55058e-01
    4.70000e+01    8.58761e-01
    4.70250e+01    8.62518e-01
    4.70500e+01    8.66328e-01
    4.70750e+01    8.70190e-01
    4.71000e+01    8.74104e-01
    4.71250e+01    8.78069e-01
    4.71500e+01    8.82085e-01
    4.71750e+01    8.86150e-01
    4.72000e+01    8.90265e-01
    4.72250e+01    8.94429e-01
    4.72500e+01    8.98640e-01
    4.72750e+01    9.02899e-01
    4.73000e+01    9.07204e-01
    4.73250e+01    9.11555e-01
    4.73500e+01    9.15951e-01
    4.73750e+01    9.20390e-01
    4.74000e+01    9.24873e-01
    4.74250e+01    9.29399e-01
    4.74500e+01    9.33966e-01
    4.74750e+01    9.38574e-01
    4.75000e+01    9.43221e-01
    4.75250e+01    9.47907e-01
    4.75500e+01    9.52631e-01
    4.75750e+01    9.57392e-01
    4.76000e+01    9.62189e-01
    4.76250e+01    9.67020e-01
    4.76500e+01    9.71885e-01
    4.76750e+01    9.76782e-01
    4.77000e+01    9.81711e-01
    4.77250e+01    9.86669e-01
    4.77500e+01    9.91657e-01
    4.77750e+01    9.96672e-01
    4.78000e+01    1.00171e+00
    4.78250e+01    1.00678e+00
    4.78500e+01    1.01187e+00
    4.78750e+01    1.01698e+00
    4.79000e+01    1.02212e+00
    4.79250e+01    1.02727e+00
    4.79500e+01    1.03244e+00
    4.79750e+01    1.03763e+00
    4.80000e+01    1.04283e+00
    4.80250e+01    1.04804e+00
    4.80500e+01    1.05327e+00
    4.80750e+01    1.05850e+00
    4.81000e+01    1.06374e+00
    4.81250e+01    1.06899e+00
    4.81500e+01    1.07425e+00
    4.81750e+01    1.07950e+00
    4.82000e+01    1.08476e+00
    4.82250e+01    1.09001e+00
    4.82500e+01    1.09526e+00
    4.82750e+01    1.10050e+00
    4.83000e+01    1.10574e+00
    4.83250e+01    1.11097e+00
    4.83500e+01    1.11618e+00
    4.83750e+01    1.12138e+00
    4.84000e+01    1.12656e+00
    4.84250e+01    1.13172e+00
    4.84500e+01    1.13686e+00
    4.84750e+01    1.14198e+00
    4.85000e+01    1.14707e+00
    4.85250e+01    1.15213e+00
    4.85500e+01    1.15716e+00
    4.85750e+01    1.16216e+00
    4.86000e+01    1.16711e+00
    4.86250e+01    1.17203e+00
    4.86500e+01    1.17691e+00
    4.86750e+01    1.18174e+00
    4.87000e+01    1.18652e+00
    4.87250e+01    1.19125e+00
    4.87500e+01    1.19593e+00
    4.87750e+01    1.20055e+00
    4.88000e+01    1.20511e+00
    4.88250e+01    1.20961e+00
    4.88500e+01    1.21404e+00
    4.88750e+01    1.21840e+00
    4.89000e+01    1.22270e+00
    4.89250e+01    1.22691e+00
    4.89500e+01    1.23105e+00
    4.89750e+01    1.23511e+00
    4.90000e+01    1.23908e+00
    4.90250e+01    1.24297e+00
    4.90500e+01    1.24676e+00
    4.90750e+01    1.25046e+00
    4.91000e+01    1.25407e+00
    4.91250e+01    1.25757e+00
    4.91500e+01    1.26097e+00
    4.91750e+01    1.26427e+00
    4.92000e+01    1.26745e+00
    4.92250e+01    1.27053e+00
    4.92500e+01    1.27348e+00
    4.92750e+01    1.27632e+00
    4.93000e+01    1.27904e+00
    4.93250e+01    1.28163e+00
    4.93500e+01    1.28409e+00
    4.93750e+01    1.28643e+00
    4.94000e+01    1.28863e+00
    4.94250e+01    1.29069e+00
    4.94500e+01    1.29262e+00
    4.94750e+01    1.29440e+00
    4.95000e+01    1.29604e+00
    4.95250e+01    1.29754e+00
    4.95500e+01    1.29888e+00
    4.95750e+01    1.30008e+00
    4.96000e+01    1.30112e+00
    4.96250e+01    1.30200e+00
    4.96500e+01    1.30273e+00
    4.96750e+01    1.30330e+00
    4.97000e+01    1.30371e+00
    4.97250e+01    1.30396e+00
    4.97500e+01    1.30404e+00
    4.97750e+01    1.30396e+00
    4.98000e+01    1.30371e+00
    4.98250e+01    1.30329e+00
    4.98500e+01    1.30271e+00
    4.98750e+01    1.30195e+00
    4.99000e+01    1.30103e+00
    4.99250e+01    1.29994e+00
    4.99500e+01    1.29867e+00
    4.99750e+01    1.29724e+00


==> data/pp_xdata_x_1.00_y_0.50.csv <==
    0.00000e+00    1.00000e+00
    2.50000e-02    1.00000e+00
    5.00000e-02    1.00000e+00
    7.50000e-02    1.00000e+00
    1.00000e-01    1.00000e+00
    1.25000e-01    1.00000e+00
    1.50000e-01    1.00000e+00
    1.75000e-01    1.00000e+00
    2.00000e-01    1.00000e+00
    2.25000e-01    1.00000e+00
    2.50000e-01    1.00000e+00
    2.75000e-01    1.00000e+00
    3.00000e-01    1.00000e+00
    3.25000e-01    1.00000e+00
    3.50000e-01    1.00000e+00
    3.75000e-01    1.00000e+00
    4.00000e-01    1.00000e+00
    4.25000e-01    1.00000e+00
    4.50000e-01    1.00000e+00
    4.75000e-01    1.00000e+00
    5.00000e-01    1.00000e+00
    5.25000e-01    1.00000e+00
    5.50000e-01    1.00000e+00
    5.75000e-01    1.00000e+00
    6.00000e-01    1.00000e+00
    6.25000e-01    1.00000e+00
    6.50000e-01    1.00000e+00
    6.75000e-01    1.00000e+00
    7.00000e-01    1.00000e+00
    7.25000e-01    1.00000e+00
    7.50000e-01    1.00000e+00
    7.75000e-01    1.00000e+00
    8.00000e-01    1.00000e+00
    8.25000e-01    1.00000e+00
    8.50000e-01    1.00000e+00
    8.75000e-01    1.00000e+00
    9.00000e-01    1.00000e+00
    9.25000e-01    1.00000e+00
    9.50000e-01    1.00000e+00
    9.75000e-01    1.00000e+00
    1.00000e+00    1.00000e+00
    1.02500e+00    1.00000e+00
    1.05000e+00    1.00000e+00
    1.07500e+00    1.00000e+00
    1.10000e+00    1.00000e+00
    1.12500e+00    1.00000e+00
    1.15000e+00    1.00000e+00
    1.17500e+00    1.00000e+00
    1.20000e+00    1.00000e+00
    1.22500e+00    1.00000e+00
    1.25000e+00    1.00000e+00
    1.27500e+00    1.00000e+00
    1.30000e+00    1.00000e+00
    1.32500e+00    1.00000e+00
    1.35000e+00    1.00000e+00
    1.37500e+00    1.00000e+00
    1.40000e+00    1.00000e+00
    1.42500e+00    1.00000e+00
    1.45000e+00    1.00000e+00
    1.47500e+00    1.00000e+00
    1.50000e+00    1.00000e+00
    1.52500e+00    1.00000e+00
    1.55000e+00    1.00000e+00
    1.57500e+00    1.00000e+00
    1.60000e+00    1.00000e+00
    1.62500e+00    1.00000e+00
    1.65000e+00    1.00000e+00
    1.67500e+00    1.00000e+00
    1.70000e+00    1.00000e+00
    1.72500e+00    1.00000e+00
    1.75000e+00    1.00000e+00
    1.77500e+00    1.00000e+00
    1.80000e+00    1.00000e+00
    1.82500e+00    1.00000e+00
    1.85000e+00    1.00000e+00
    1.87500e+00    1.00000e+00
    1.90000e+00    1.00000e+00
    1.92500e+00    1.00000e+00
    1.95000e+00    1.00000e+00
    1.97500e+00    1.00000e+00
    2.00000e+00    1.00000e+00
    2.02500e+00    1.00000e+00
    2.05000e+00    1.00000e+00
    2.07500e+00    1.00000e+00
    2.10000e+00    1.00000e+00
    2.12500e+00    1.00000e+00
    2.15000e+00    1.00000e+00
    2.17500e+00    1.00000e+00
    2.20000e+00    1.00000e+00
    2.22500e+00    1.00000e+00
    2.25000e+00    1.00000e+00
    2.27500e+00    1.00000e+00
    2.30000e+00    1.00000e+00
    2.32500e+00    1.00000e+00
    2.35000e+00    1.00000e+00
    2.37500e+00    1.00000e+00
    2.40000e+00    1.00000e+00
    2.42500e+00    1.00000e+00
    2.45000e+00    1.00000e+00
    2.47500e+00    1.00000e+00
    2.50000e+00    1.00000e+00
    2.52500e+00    1.00000e+00
    2.55000e+00    1.00000e+00
    2.57500e+00    1.00000e+00
    2.60000e+00    1.00000e+00
    2.62500e+00    1.00000e+00
    2.65000e+00    1.00000e+00
    2.67500e+00    1.00000e+00
    2.70000e+00    1.00000e+00
    2.72500e+00    1.00000e+00
    2.75000e+00    1.00000e+00
    2.77500e+00    1.00000e+00
    2.80000e+00    1.00000e+00
    2.82500e+00    1.00000e+00
    2.85000e+00    1.00000e+00
    2.87500e+00    1.00000e+00
    2.90000e+00    1.00000e+00
    2.92500e+00    1.00000e+00
    2.95000e+00    1.00000e+00
    2.97500e+00    1.00000e+00
    3.00000e+00    1.00000e+00
    3.02500e+00    1.00000e+00
    3.05000e+00    1.00000e+00
    3.07500e+00    1.00000e+00
    3.10000e+00    1.00000e+00
    3.12500e+00    1.00000e+00
    3.15000e+00    1.00000e+00
    3.17500e+00    1.00000e+00
    3.20000e+00    1.00000e+00
    3.22500e+00    1.00000e+00
    3.25000e+00    1.00000e+00
    3.27500e+00    1.00000e+00
    3.30000e+00    1.00000e+00
    3.32500e+00    1.00000e+00
    3.35000e+00    1.00000e+00
    3.37500e+00    1.00000e+00
    3.40000e+00    1.00000e+00
    3.42500e+00    1.00000e+00
    3.45000e+00    1.00000e+00
    3.47500e+00    1.00000e+00
    3.50000e+00    1.00000e+00
    3.52500e+00    1.00000e+00
    3.55000e+00    1.00000e+00
    3.57500e+00    1.00000e+00
    3.60000e+00    1.00000e+00
    3.62500e+00    1.00000e+00
    3.65000e+00    1.00000e+00
    3.67500e+00    1.00000e+00
    3.70000e+00    1.00000e+00
    3.72500e+00    1.00000e+00
    3.75000e+00    1.00000e+00
    3.77500e+00    1.00000e+00
    3.80000e+00    1.00000e+00
    3.82500e+00    1.00000e+00
    3.85000e+00    1.00000e+00
    3.87500e+00    1.00000e+00
    3.90000e+00    1.00000e+00
    3.92500e+00    1.00000e+00
    3.95000e+00    1.00000e+00
    3.97500e+00    1.00000e+00
    4.00000e+00    1.00000e+00
    4.02500e+00    1.00000e+00
    4.05000e+00    1.00000e+00
    4.07500e+00    1.00000e+00
    4.10000e+00    1.00000e+00
    4.12500e+00    1.00000e+00
    4.15000e+00    1.00000e+00
    4.17500e+00    1.00000e+00
    4.20000e+00    1.00000e+00
    4.22500e+00    1.00000e+00
    4.25000e+00    1.00000e+00
    4.27500e+00    1.00000e+00
    4.30000e+00    1.00000e+00
    4.32500e+00    1.00000e+00
    4.35000e+00    1.00000e+00
    4.37500e+00    1.00000e+00
    4.40000e+00    1.00000e+00
    4.42500e+00    1.00000e+00
    4.45000e+00    1.00000e+00
    4.47500e+00    1.00000e+00
    4.50000e+00    1.00000e+00
    4.52500e+00    1.00000e+00
    4.55000e+00    1.00000e+00
    4.57500e+00    1.00000e+00
    4.60000e+00    1.00000e+00
    4.62500e+00    1.00000e+00
    4.65000e+00    1.00000e+00
    4.67500e+00    1.00000e+00
    4.70000e+00    1.00000e+00
    4.72500e+00    1.00000e+00
    4.75000e+00    1.00000e+00
    4.77500e+00    1.00000e+00
    4.80000e+00    1.00000e+00
    4.82500e+00    1.00000e+00
    4.85000e+00    1.00000e+00
    4.87500e+00    1.00000e+00
    4.90000e+00    1.00000e+00
    4.92500e+00    1.00000e+00
    4.95000e+00    1.00000e+00
    4.97500e+00    1.00000e+00
    5.00000e+00    1.00000e+00
    5.02500e+00    1.00000e+00
    5.05000e+00    1.00000e+00
    5.07500e+00    1.00000e+00
    5.10000e+00    1.00000e+00
    5.12500e+00    1.00000e+00
    5.15000e+00    1.00000e+00
    5.17500e+00    1.00000e+00
    5.20000e+00    1.00000e+00
    5.22500e+00    1.00000e+00
    5.25000e+00    1.00000e+00
    5.27500e+00    1.00000e+00
    5.30000e+00    1.00000e+00
    5.32500e+00    1.00000e+00
    5.35000e+00    1.00000e+00
    5.37500e+00    1.00000e+00
    5.40000e+00    1.00000e+00
    5.42500e+00    1.00000e+00
    5.45000e+00    1.00000e+00
    5.47500e+00    1.00000e+00
    5.50000e+00    1.00000e+00
    5.52500e+00    1.00000e+00
    5.55000e+00    1.00000e+00
    5.57500e+00    1.00000e+00
    5.60000e+00    1.00000e+00
    5.62500e+00    1.00000e+00
    5.65000e+00    1.00000e+00
    5.67500e+00    1.00000e+00
    5.70000e+00    1.00000e+00
    5.72500e+00    1.00000e+00
    5.75000e+00    1.00000e+00
    5.77500e+00    1.00000e+00
    5.80000e+00    1.00000e+00
    5.82500e+00    1.00000e+00
    5.85000e+00    1.00000e+00
    5.87500e+00    1.00000e+00
    5.90000e+00    1.00000e+00
    5.92500e+00    1.00000e+00
    5.95000e+00    1.00000e+00
    5.97500e+00    1.00000e+00
    6.00000e+00    1.00000e+00
    6.02500e+00    1.00000e+00
    6.05000e+00    1.00000e+00
    6.07500e+00    1.00000e+00
    6.10000e+00    1.00000e+00
    6.12500e+00    1.00000e+00
    6.15000e+00    1.00000e+00
    6.17500e+00    1.00000e+00
    6.20000e+00    1.00000e+00
    6.22500e+00    1.00000e+00
    6.25000e+00    1.00000e+00
    6.27500e+00    1.00000e+00
    6.30000e+00    1.00000e+00
    6.32500e+00    1.00000e+00
    6.35000e+00    1.00000e+00
    6.37500e+00    1.00000e+00
    6.40000e+00    1.00000e+00
    6.42500e+00    1.00000e+00
    6.45000e+00    1.00000e+00
    6.47500e+00    1.00000e+00
    6.50000e+00    1.00000e+00
    6.52500e+00    1.00000e+00
    6.55000e+00    1.00000e+00
    6.57500e+00    1.00000e+00
    6.60000e+00    1.00000e+00
    6.62500e+00    1.00000e+00
    6.65000e+00    1.00000e+00
    6.67500e+00    1.00000e+00
    6.70000e+00    1.00000e+00
    6.72500e+00    1.00000e+00
    6.75000e+00    1.00000e+00
    6.77500e+00    1.00000e+00
    6.80000e+00    1.00000e+00
    6.82500e+00    1.00000e+00
    6.85000e+00    1.00000e+00
    6.87500e+00    1.00000e+00
    6.90000e+00    1.00000e+00
    6.92500e+00    1.00000e+00
    6.95000e+00    1.00000e+00
    6.97500e+00    1.00000e+00
    7.00000e+00    1.00000e+00
    7.02500e+00    1.00000e+00
    7.05000e+00    1.00000e+00
    7.07500e+00    1.00000e+00
    7.10000e+00    1.00000e+00
    7.12500e+00    1.00000e+00
    7.15000e+00    1.00000e+00
    7.17500e+00    1.00000e+00
    7.20000e+00    1.00000e+00
    7.22500e+00    1.00000e+00
    7.25000e+00    1.00000e+00
    7.27500e+00    1.00000e+00
    7.30000e+00    1.00000e+00
    7.32500e+00    1.00000e+00
    7.35000e+00    1.00000e+00
    7.37500e+00    1.00000e+00
    7.40000e+00    1.00000e+00
    7.42500e+00    1.00000e+00
    7.45000e+00    1.00000e+00
    7.47500e+00    1.00000e+00
    7.50000e+00    1.00000e+00
    7.52500e+00    1.00000e+00
    7.55000e+00    1.00000e+00
    7.57500e+00    1.00000e+00
    7.60000e+00    1.00000e+00
    7.62500e+00    1.00000e+00
    7.65000e+00    1.00000e+00
    7.67500e+00    1.00000e+00
    7.70000e+00    1.00000e+00
    7.72500e+00    1.00000e+00
    7.75000e+00    1.00000e+00
    7.77500e+00    1.00000e+00
    7.80000e+00    1.00000e+00
    7.82500e+00    1.00000e+00
    7.85000e+00    1.00000e+00
    7.87500e+00    1.00000e+00
    7.90000e+00    1.00000e+00
    7.92500e+00    1.00000e+00
    7.95000e+00    1.00000e+00
    7.97500e+00    1.00000e+00
    8.00000e+00    1.00000e+00
    8.02500e+00    1.00000e+00
    8.05000e+00    1.00000e+00
    8.07500e+00    1.00000e+00
    8.10000e+00    1.00000e+00
    8.12500e+00    1.00000e+00
    8.15000e+00    1.00000e+00
    8.17500e+00    1.00000e+00
    8.20000e+00    1.00000e+00
    8.22500e+00    1.00000e+00
    8.25000e+00    1.00000e+00
    8.27500e+00    1.00000e+00
    8.30000e+00    1.00000e+00
    8.32500e+00    1.00000e+00
    8.35000e+00    1.00000e+00
    8.37500e+00    1.00000e+00
    8.40000e+00    1.00000e+00
    8.42500e+00    1.00000e+00
    8.45000e+00    1.00000e+00
    8.47500e+00    1.00000e+00
    8.50000e+00    1.00000e+00
    8.52500e+00    1.00000e+00
    8.55000e+00    1.00000e+00
    8.57500e+00    1.00000e+00
    8.60000e+00    1.00000e+00
    8.62500e+00    1.00000e+00
    8.65000e+00    1.00000e+00
    8.67500e+00    1.00000e+00
    8.70000e+00    1.00000e+00
    8.72500e+00    1.00000e+00
    8.75000e+00    1.00000e+00
    8.77500e+00    1.00000e+00
    8.80000e+00    1.00000e+00
    8.82500e+00    1.00000e+00
    8.85000e+00    1.00000e+00
    8.87500e+00    1.00000e+00
    8.90000e+00    1.00000e+00
    8.92500e+00    1.00000e+00
    8.95000e+00    1.00000e+00
    8.97500e+00    1.00000e+00
    9.00000e+00    1.00000e+00
    9.02500e+00    1.00000e+00
    9.05000e+00    1.00000e+00
    9.07500e+00    1.00000e+00
    9.10000e+00    1.00000e+00
    9.12500e+00    1.00000e+00
    9.15000e+00    1.00000e+00
    9.17500e+00    1.00000e+00
    9.20000e+00    1.00000e+00
    9.22500e+00    1.00000e+00
    9.25000e+00    1.00000e+00
    9.27500e+00    1.00000e+00
    9.30000e+00    1.00000e+00
    9.32500e+00    1.00000e+00
    9.35000e+00    1.00000e+00
    9.37500e+00    1.00000e+00
    9.40000e+00    1.00000e+00
    9.42500e+00    1.00000e+00
    9.45000e+00    1.00000e+00
    9.47500e+00    1.00000e+00
    9.50000e+00    1.00000e+00
    9.52500e+00    1.00000e+00
    9.55000e+00    1.00000e+00
    9.57500e+00    1.00000e+00
    9.60000e+00    1.00000e+00
    9.62500e+00    1.00000e+00
    9.65000e+00    1.00000e+00
    9.67500e+00    1.00000e+00
    9.70000e+00    1.00000e+00
    9.72500e+00    1.00000e+00
    9.75000e+00    1.00000e+00
    9.77500e+00    1.00000e+00
    9.80000e+00    1.00000e+00
    9.82500e+00    1.00000e+00
    9.85000e+00    1.00000e+00
    9.87500e+00    1.00000e+00
    9.90000e+00    1.00000e+00
    9.92500e+00    1.00000e+00
    9.95000e+00    1.00000e+00
    9.97500e+00    1.00000e+00
    1.00000e+01    1.00000e+00
    1.00250e+01    1.00000e+00
    1.00500e+01    1.00000e+00
    1.00750e+01    1.00000e+00
    1.01000e+01    1.00000e+00
    1.01250e+01    1.00000e+00
    1.01500e+01    1.00000e+00
    1.01750e+01    1.00000e+00
    1.02000e+01    1.00000e+00
    1.02250e+01    1.00000e+00
    1.02500e+01    1.00000e+00
    1.02750e+01    1.00000e+00
    1.03000e+01    1.00000e+00
    1.03250e+01    1.00000e+00
    1.03500e+01    1.00000e+00
    1.03750e+01    1.00000e+00
    1.04000e+01    1.00000e+00
    1.04250e+01    1.00000e+00
    1.04500e+01    1.00000e+00
    1.04750e+01    1.00000e+00
    1.05000e+01    1.00000e+00
    1.05250e+01    1.00000e+00
    1.05500e+01    1.00000e+00
    1.05750e+01    1.00000e+00
    1.06000e+01    1.00000e+00
    1.06250e+01    1.00000e+00
    1.06500e+01    1.00000e+00
    1.06750e+01    1.00000e+00
    1.07000e+01    1.00000e+00
    1.07250e+01    1.00000e+00
    1.07500e+01    1.00000e+00
    1.07750e+01    1.00000e+00
    1.08000e+01    1.00000e+00
    1.08250e+01    1.00000e+00
    1.08500e+01    1.00000e+00
    1.08750e+01    1.00000e+00
    1.09000e+01    1.00000e+00
    1.09250e+01    1.00000e+00
    1.09500e+01    1.00000e+00
    1.09750e+01    1.00000e+00
    1.10000e+01    1.00000e+00
    1.10250e+01    1.00000e+00
    1.10500e+01    1.00000e+00
    1.10750e+01    1.00000e+00
    1.11000e+01    1.00000e+00
    1.11250e+01    1.00000e+00
    1.11500e+01    1.00000e+00
    1.11750e+01    1.00000e+00
    1.12000e+01    1.00000e+00
    1.12250e+01    1.00000e+00
    1.12500e+01    1.00000e+00
    1.12750e+01    1.00000e+00
    1.13000e+01    1.00000e+00
    1.13250e+01    1.00000e+00
    1.13500e+01    1.00000e+00
    1.13750e+01    1.00000e+00
    1.14000e+01    1.00000e+00
    1.14250e+01    1.00000e+00
    1.14500e+01    1.00000e+00
    1.14750e+01    1.00000e+00
    1.15000e+01    1.00000e+00
    1.15250e+01    1.00000e+00
    1.15500e+01    1.00000e+00
    1.15750e+01    1.00000e+00
    1.16000e+01    1.00000e+00
    1.16250e+01    1.00000e+00
    1.16500e+01    1.00000e+00
    1.16750e+01    1.00000e+00
    1.17000e+01    1.00000e+00
    1.17250e+01    1.00000e+00
    1.17500e+01    1.00000e+00
    1.17750e+01    1.00000e+00
    1.18000e+01    1.00000e+00
    1.18250e+01    1.00000e+00
    1.18500e+01    1.00000e+00
    1.18750e+01    1.00000e+00
    1.19000e+01    1.00000e+00
    1.19250e+01    1.00000e+00
    1.19500e+01    1.00000e+00
    1.19750e+01    1.00000e+00
    1.20000e+01    1.00000e+00
    1.20250e+01    1.00000e+00
    1.20500e+01    1.00000e+00
    1.20750e+01    1.00000e+00
    1.21000e+01    1.00000e+00
    1.21250e+01    1.00000e+00
    1.21500e+01    1.00000e+00
    1.21750e+01    1.00000e+00
    1.22000e+01    1.00000e+00
    1.22250e+01    1.00000e+00
    1.22500e+01    1.00000e+00
    1.22750e+01    1.00000e+00
    1.23000e+01    1.00000e+00
    1.23250e+01    1.00000e+00
    1.23500e+01    1.00000e+00
    1.23750e+01    1.00000e+00
    1.24000e+01    1.00000e+00
    1.24250e+01    1.00000e+00
    1.24500e+01    1.00000e+00
    1.24750e+01    1.00000e+00
    1.25000e+01    1.00000e+00
    1.25250e+01    1.00000e+00
    1.25500e+01    1.00000e+00
    1.25750e+01    1.00000e+00
    1.26000e+01    1.00000e+00
    1.26250e+01    1.00000e+00
    1.26500e+01    1.00000e+00
    1.26750e+01    1.00000e+00
    1.27000e+01    1.00000e+00
    1.27250e+01    1.00000e+00
    1.27500e+01    1.00000e+00
    1.27750e+01    1.00000e+00
    1.28000e+01    1.00000e+00
    1.28250e+01    1.00000e+00
    1.28500e+01    1.00000e+00
    1.28750e+01    1.00000e+00
    1.29000e+01    1.00000e+00
    1.29250e+01    1.00000e+00
    1.29500e+01    1.00000e+00
    1.29750e+01    1.00000e+00
    1.30000e+01    1.00000e+00
    1.30250e+01    1.00000e+00
    1.30500e+01    1.00000e+00
    1.30750e+01    1.00000e+00
    1.31000e+01    1.00000e+00
    1.31250e+01    1.00000e+00
    1.31500e+01    1.00000e+00
    1.31750e+01    1.00000e+00
    1.32000e+01    1.00000e+00
    1.32250e+01    1.00000e+00
    1.32500e+01    1.00000e+00
    1.32750e+01    1.00000e+00
    1.33000e+01    1.00000e+00
    1.33250e+01    1.00000e+00
    1.33500e+01    1.00000e+00
    1.33750e+01    1.00000e+00
    1.34000e+01    1.00000e+00
    1.34250e+01    1.00000e+00
    1.34500e+01    1.00000e+00
    1.34750e+01    1.00000e+00
    1.35000e+01    1.00000e+00
    1.35250e+01    1.00000e+00
    1.35500e+01    1.00000e+00
    1.35750e+01    1.00000e+00
    1.36000e+01    1.00000e+00
    1.36250e+01    1.00000e+00
    1.36500e+01    1.00000e+00
    1.36750e+01    1.00000e+00
    1.37000e+01    1.00000e+00
    1.37250e+01    1.00000e+00
    1.37500e+01    1.00000e+00
    1.37750e+01    1.00000e+00
    1.38000e+01    1.00000e+00
    1.38250e+01    1.00000e+00
    1.38500e+01    1.00000e+00
    1.38750e+01    1.00000e+00
    1.39000e+01    1.00000e+00
    1.39250e+01    1.00000e+00
    1.39500e+01    1.00000e+00
    1.39750e+01    1.00000e+00
    1.40000e+01    1.00000e+00
    1.40250e+01    1.00000e+00
    1.40500e+01    1.00000e+00
    1.40750e+01    1.00000e+00
    1.41000e+01    1.00000e+00
    1.41250e+01    1.00000e+00
    1.41500e+01    1.00000e+00
    1.41750e+01    1.00000e+00
    1.42000e+01    1.00000e+00
    1.42250e+01    1.00000e+00
    1.42500e+01    1.00000e+00
    1.42750e+01    1.00000e+00
    1.43000e+01    1.00000e+00
    1.43250e+01    1.00000e+00
    1.43500e+01    1.00000e+00
    1.43750e+01    1.00000e+00
    1.44000e+01    1.00000e+00
    1.44250e+01    1.00000e+00
    1.44500e+01    1.00000e+00
    1.44750e+01    1.00000e+00
    1.45000e+01    1.00000e+00
    1.45250e+01    1.00000e+00
    1.45500e+01    1.00000e+00
    1.45750e+01    1.00000e+00
    1.46000e+01    1.00000e+00
    1.46250e+01    1.00000e+00
    1.46500e+01    1.00000e+00
    1.46750e+01    1.00000e+00
    1.47000e+01    1.00000e+00
    1.47250e+01    1.00000e+00
    1.47500e+01    1.00000e+00
    1.47750e+01    1.00000e+00
    1.48000e+01    1.00000e+00
    1.48250e+01    1.00000e+00
    1.48500e+01    1.00000e+00
    1.48750e+01    1.00000e+00
    1.49000e+01    1.00000e+00
    1.49250e+01    1.00000e+00
    1.49500e+01    1.00000e+00
    1.49750e+01    1.00000e+00
    1.50000e+01    1.00000e+00
    1.50250e+01    1.00000e+00
    1.50500e+01    1.00000e+00
    1.50750e+01    1.00000e+00
    1.51000e+01    1.00000e+00
    1.51250e+01    1.00000e+00
    1.51500e+01    1.00000e+00
    1.51750e+01    1.00000e+00
    1.52000e+01    1.00000e+00
    1.52250e+01    1.00000e+00
    1.52500e+01    1.00000e+00
    1.52750e+01    1.00000e+00
    1.53000e+01    1.00000e+00
    1.53250e+01    1.00000e+00
    1.53500e+01    1.00000e+00
    1.53750e+01    1.00000e+00
    1.54000e+01    1.00000e+00
    1.54250e+01    1.00000e+00
    1.54500e+01    1.00000e+00
    1.54750e+01    1.00000e+00
    1.55000e+01    1.00000e+00
    1.55250e+01    1.00000e+00
    1.55500e+01    1.00000e+00
    1.55750e+01    1.00000e+00
    1.56000e+01    1.00000e+00
    1.56250e+01    1.00000e+00
    1.56500e+01    1.00000e+00
    1.56750e+01    1.00000e+00
    1.57000e+01    1.00000e+00
    1.57250e+01    1.00000e+00
    1.57500e+01    1.00000e+00
    1.57750e+01    1.00000e+00
    1.58000e+01    1.00000e+00
    1.58250e+01    1.00000e+00
    1.58500e+01    1.00000e+00
    1.58750e+01    1.00000e+00
    1.59000e+01    1.00000e+00
    1.59250e+01    1.00000e+00
    1.59500e+01    1.00000e+00
    1.59750e+01    1.00000e+00
    1.60000e+01    1.00000e+00
    1.60250e+01    1.00000e+00
    1.60500e+01    1.00000e+00
    1.60750e+01    1.00000e+00
    1.61000e+01    1.00000e+00
    1.61250e+01    1.00000e+00
    1.61500e+01    1.00000e+00
    1.61750e+01    1.00000e+00
    1.62000e+01    1.00000e+00
    1.62250e+01    1.00000e+00
    1.62500e+01    1.00000e+00
    1.62750e+01    1.00000e+00
    1.63000e+01    1.00000e+00
    1.63250e+01    1.00000e+00
    1.63500e+01    1.00000e+00
    1.63750e+01    1.00000e+00
    1.64000e+01    1.00000e+00
    1.64250e+01    1.00000e+00
    1.64500e+01    1.00000e+00
    1.64750e+01    1.00000e+00
    1.65000e+01    1.00000e+00
    1.65250e+01    1.00000e+00
    1.65500e+01    1.00000e+00
    1.65750e+01    1.00000e+00
    1.66000e+01    1.00000e+00
    1.66250e+01    1.00000e+00
    1.66500e+01    1.00000e+00
    1.66750e+01    1.00000e+00
    1.67000e+01    1.00000e+00
    1.67250e+01    1.00000e+00
    1.67500e+01    1.00000e+00
    1.67750e+01    1.00000e+00
    1.68000e+01    1.00000e+00
    1.68250e+01    1.00000e+00
    1.68500e+01    1.00000e+00
    1.68750e+01    1.00000e+00
    1.69000e+01    1.00000e+00
    1.69250e+01    1.00000e+00
    1.69500e+01    1.00000e+00
    1.69750e+01    1.00000e+00
    1.70000e+01    1.00000e+00
    1.70250e+01    1.00000e+00
    1.70500e+01    1.00000e+00
    1.70750e+01    1.00000e+00
    1.71000e+01    1.00000e+00
    1.71250e+01    1.00000e+00
    1.71500e+01    1.00000e+00
    1.71750e+01    1.00000e+00
    1.72000e+01    1.00000e+00
    1.72250e+01    1.00000e+00
    1.72500e+01    1.00000e+00
    1.72750e+01    1.00000e+00
    1.73000e+01    1.00000e+00
    1.73250e+01    1.00000e+00
    1.73500e+01    1.00000e+00
    1.73750e+01    1.00000e+00
    1.74000e+01    1.00000e+00
    1.74250e+01    1.00000e+00
    1.74500e+01    1.00000e+00
    1.74750e+01    1.00000e+00
    1.75000e+01    1.00000e+00
    1.75250e+01    1.00000e+00
    1.75500e+01    1.00000e+00
    1.75750e+01    1.00000e+00
    1.76000e+01    1.00000e+00
    1.76250e+01    1.00000e+00
    1.76500e+01    1.00000e+00
    1.76750e+01    1.00000e+00
    1.77000e+01    1.00000e+00
    1.77250e+01    1.00000e+00
    1.77500e+01    1.00000e+00
    1.77750e+01    1.00000e+00
    1.78000e+01    1.00000e+00
    1.78250e+01    1.00000e+00
    1.78500e+01    1.00000e+00
    1.78750e+01    1.00000e+00
    1.79000e+01    1.00000e+00
    1.79250e+01    1.00000e+00
    1.79500e+01    1.00000e+00
    1.79750e+01    1.00000e+00
    1.80000e+01    1.00000e+00
    1.80250e+01    1.00000e+00
    1.80500e+01    1.00000e+00
    1.80750e+01    1.00000e+00
    1.81000e+01    1.00000e+00
    1.81250e+01    1.00000e+00
    1.81500e+01    1.00000e+00
    1.81750e+01    1.00000e+00
    1.82000e+01    1.00000e+00
    1.82250e+01    1.00000e+00
    1.82500e+01    1.00000e+00
    1.82750e+01    1.00000e+00
    1.83000e+01    1.00000e+00
    1.83250e+01    1.00000e+00
    1.83500e+01    1.00000e+00
    1.83750e+01    1.00000e+00
    1.84000e+01    1.00000e+00
    1.84250e+01    1.00000e+00
    1.84500e+01    1.00000e+00
    1.84750e+01    1.00000e+00
    1.85000e+01    1.00000e+00
    1.85250e+01    1.00000e+00
    1.85500e+01    1.00000e+00
    1.85750e+01    1.00000e+00
    1.86000e+01    1.00000e+00
    1.86250e+01    1.00000e+00
    1.86500e+01    1.00000e+00
    1.86750e+01    1.00000e+00
    1.87000e+01    1.00000e+00
    1.87250e+01    1.00000e+00
    1.87500e+01    1.00000e+00
    1.87750e+01    1.00000e+00
    1.88000e+01    1.00000e+00
    1.88250e+01    1.00000e+00
    1.88500e+01    1.00000e+00
    1.88750e+01    1.00000e+00
    1.89000e+01    1.00000e+00
    1.89250e+01    1.00000e+00
    1.89500e+01    1.00000e+00
    1.89750e+01    1.00000e+00
    1.90000e+01    1.00000e+00
    1.90250e+01    1.00000e+00
    1.90500e+01    1.00000e+00
    1.90750e+01    1.00000e+00
    1.91000e+01    1.00000e+00
    1.91250e+01    1.00000e+00
    1.91500e+01    1.00000e+00
    1.91750e+01    1.00000e+00
    1.92000e+01    1.00000e+00
    1.92250e+01    1.00000e+00
    1.92500e+01    1.00000e+00
    1.92750e+01    1.00000e+00
    1.93000e+01    1.00000e+00
    1.93250e+01    1.00000e+00
    1.93500e+01    1.00000e+00
    1.93750e+01    1.00000e+00
    1.94000e+01    1.00000e+00
    1.94250e+01    1.00000e+00
    1.94500e+01    1.00000e+00
    1.94750e+01    1.00000e+00
    1.95000e+01    1.00000e+00
    1.95250e+01    1.00000e+00
    1.95500e+01    1.00000e+00
    1.95750e+01    1.00000e+00
    1.96000e+01    1.00000e+00
    1.96250e+01    1.00000e+00
    1.96500e+01    1.00000e+00
    1.96750e+01    1.00000e+00
    1.97000e+01    1.00000e+00
    1.97250e+01    1.00000e+00
    1.97500e+01    1.00000e+00
    1.97750e+01    1.00000e+00
    1.98000e+01    1.00000e+00
    1.98250e+01    1.00000e+00
    1.98500e+01    1.00000e+00
    1.98750e+01    1.00000e+00
    1.99000e+01    1.00000e+00
    1.99250e+01    1.00000e+00
    1.99500e+01    1.00000e+00
    1.99750e+01    1.00000e+00
    2.00000e+01    1.00000e+00
    2.00250e+01    1.00000e+00
    2.00500e+01    1.00000e+00
    2.00750e+01    1.00000e+00
    2.01000e+01    1.00000e+00
    2.01250e+01    1.00000e+00
    2.01500e+01    1.00000e+00
    2.01750e+01    1.00000e+00
    2.02000e+01    1.00000e+00
    2.02250e+01    1.00000e+00
    2.02500e+01    1.00000e+00
    2.02750e+01    1.00000e+00
    2.03000e+01    1.00000e+00
    2.03250e+01    1.00000e+00
    2.03500e+01    1.00000e+00
    2.03750e+01    1.00000e+00
    2.04000e+01    1.00000e+00
    2.04250e+01    1.00000e+00
    2.04500e+01    1.00000e+00
    2.04750e+01    1.00000e+00
    2.05000e+01    1.00000e+00
    2.05250e+01    1.00000e+00
    2.05500e+01    1.00000e+00
    2.05750e+01    1.00000e+00
    2.06000e+01    1.00000e+00
    2.06250e+01    1.00000e+00
    2.06500e+01    1.00000e+00
    2.06750e+01    1.00000e+00
    2.07000e+01    1.00000e+00
    2.07250e+01    1.00000e+00
    2.07500e+01    1.00000e+00
    2.07750e+01    1.00000e+00
    2.08000e+01    1.00000e+00
    2.08250e+01    1.00000e+00
    2.08500e+01    1.00000e+00
    2.08750e+01    1.00000e+00
    2.09000e+01    1.00000e+00
    2.09250e+01    1.00000e+00
    2.09500e+01    1.00000e+00
    2.09750e+01    1.00000e+00
    2.10000e+01    1.00000e+00
    2.10250e+01    1.00000e+00
    2.10500e+01    1.00000e+00
    2.10750e+01    1.00000e+00
    2.11000e+01    1.00000e+00
    2.11250e+01    1.00000e+00
    2.11500e+01    1.00000e+00
    2.11750e+01    1.00000e+00
    2.12000e+01    1.00000e+00
    2.12250e+01    1.00000e+00
    2.12500e+01    1.00000e+00
    2.12750e+01    1.00000e+00
    2.13000e+01    1.00000e+00
    2.13250e+01    1.00000e+00
    2.13500e+01    1.00000e+00
    2.13750e+01    1.00000e+00
    2.14000e+01    1.00000e+00
    2.14250e+01    1.00000e+00
    2.14500e+01    1.00000e+00
    2.14750e+01    1.00000e+00
    2.15000e+01    1.00000e+00
    2.15250e+01    1.00000e+00
    2.15500e+01    1.00000e+00
    2.15750e+01    1.00000e+00
    2.16000e+01    1.00000e+00
    2.16250e+01    1.00000e+00
    2.16500e+01    1.00000e+00
    2.16750e+01    1.00000e+00
    2.17000e+01    1.00000e+00
    2.17250e+01    1.00000e+00
    2.17500e+01    1.00000e+00
    2.17750e+01    1.00000e+00
    2.18000e+01    1.00000e+00
    2.18250e+01    1.00000e+00
    2.18500e+01    1.00000e+00
    2.18750e+01    1.00000e+00
    2.19000e+01    1.00000e+00
    2.19250e+01    1.00000e+00
    2.19500e+01    1.00000e+00
    2.19750e+01    1.00000e+00
    2.20000e+01    1.00000e+00
    2.20250e+01    1.00000e+00
    2.20500e+01    1.00000e+00
    2.20750e+01    1.00000e+00
    2.21000e+01    1.00000e+00
    2.21250e+01    1.00000e+00
    2.21500e+01    1.00000e+00
    2.21750e+01    1.00000e+00
    2.22000e+01    1.00000e+00
    2.22250e+01    1.00000e+00
    2.22500e+01    1.00000e+00
    2.22750e+01    1.00000e+00
    2.23000e+01    1.00000e+00
    2.23250e+01    1.00000e+00
    2.23500e+01    1.00000e+00
    2.23750e+01    1.00000e+00
    2.24000e+01    1.00000e+00
    2.24250e+01    1.00000e+00
    2.24500e+01    1.00000e+00
    2.24750e+01    1.00000e+00
    2.25000e+01    1.00000e+00
    2.25250e+01    1.00000e+00
    2.25500e+01    1.00000e+00
    2.25750e+01    1.00000e+00
    2.26000e+01    1.00000e+00
    2.26250e+01    1.00000e+00
    2.26500e+01    1.00000e+00
    2.26750e+01    1.00000e+00
    2.27000e+01    1.00000e+00
    2.27250e+01    1.00000e+00
    2.27500e+01    1.00000e+00
    2.27750e+01    1.00000e+00
    2.28000e+01    1.00000e+00
    2.28250e+01    1.00000e+00
    2.28500e+01    1.00000e+00
    2.28750e+01    1.00000e+00
    2.29000e+01    1.00000e+00
    2.29250e+01    1.00000e+00
    2.29500e+01    1.00000e+00
    2.29750e+01    1.00000e+00
    2.30000e+01    1.00000e+00
    2.30250e+01    1.00000e+00
    2.30500e+01    1.00000e+00
    2.30750e+01    1.00000e+00
    2.31000e+01    1.00000e+00
    2.31250e+01    1.00000e+00
    2.31500e+01    1.00000e+00
    2.31750e+01    1.00000e+00
    2.32000e+01    1.00000e+00
    2.32250e+01    1.00000e+00
    2.32500e+01    1.00000e+00
    2.32750e+01    1.00000e+00
    2.33000e+01    1.00000e+00
    2.33250e+01    1.00000e+00
    2.33500e+01    1.00000e+00
    2.33750e+01    1.00000e+00
    2.34000e+01    1.00000e+00
    2.34250e+01    1.00000e+00
    2.34500e+01    1.00000e+00
    2.34750e+01    1.00000e+00
    2.35000e+01    1.00000e+00
    2.35250e+01    1.00000e+00
    2.35500e+01    1.00000e+00
    2.35750e+01    1.00000e+00
    2.36000e+01    1.00000e+00
    2.36250e+01    1.00000e+00
    2.36500e+01    1.00000e+00
    2.36750e+01    1.00000e+00
    2.37000e+01    1.00000e+00
    2.37250e+01    1.00000e+00
    2.37500e+01    1.00000e+00
    2.37750e+01    1.00000e+00
    2.38000e+01    1.00000e+00
    2.38250e+01    1.00000e+00
    2.38500e+01    1.00000e+00
    2.38750e+01    1.00000e+00
    2.39000e+01    1.00000e+00
    2.39250e+01    1.00000e+00
    2.39500e+01    1.00000e+00
    2.39750e+01    1.00000e+00
    2.40000e+01    1.00000e+00
    2.40250e+01    1.00000e+00
    2.40500e+01    1.00000e+00
    2.40750e+01    1.00000e+00
    2.41000e+01    1.00000e+00
    2.41250e+01    1.00000e+00
    2.41500e+01    1.00000e+00
    2.41750e+01    1.00000e+00
    2.42000e+01    1.00000e+00
    2.42250e+01    1.00000e+00
    2.42500e+01    1.00000e+00
    2.42750e+01    1.00000e+00
    2.43000e+01    1.00000e+00
    2.43250e+01    1.00000e+00
    2.43500e+01    1.00000e+00
    2.43750e+01    1.00000e+00
    2.44000e+01    1.00000e+00
    2.44250e+01    1.00000e+00
    2.44500e+01    1.00000e+00
    2.44750e+01    1.00000e+00
    2.45000e+01    1.00000e+00
    2.45250e+01    1.00000e+00
    2.45500e+01    1.00000e+00
    2.45750e+01    1.00000e+00
    2.46000e+01    1.00000e+00
    2.46250e+01    1.00000e+00
    2.46500e+01    1.00000e+00
    2.46750e+01    1.00000e+00
    2.47000e+01    1.00000e+00
    2.47250e+01    1.00000e+00
    2.47500e+01    1.00000e+00
    2.47750e+01    1.00000e+00
    2.48000e+01    1.00000e+00
    2.48250e+01    1.00000e+00
    2.48500e+01    1.00000e+00
    2.48750e+01    1.00000e+00
    2.49000e+01    1.00000e+00
    2.49250e+01    1.00000e+00
    2.49500e+01    1.00000e+00
    2.49750e+01    1.00000e+00
    2.50000e+01    1.00000e+00
    2.50250e+01    1.00000e+00
    2.50500e+01    1.00000e+00
    2.50750e+01    1.00000e+00
    2.51000e+01    1.00000e+00
    2.51250e+01    1.00000e+00
    2.51500e+01    1.00000e+00
    2.51750e+01    1.00000e+00
    2.52000e+01    1.00000e+00
    2.52250e+01    1.00000e+00
    2.52500e+01    1.00000e+00
    2.52750e+01    1.00000e+00
    2.53000e+01    1.00000e+00
    2.53250e+01    1.00000e+00
    2.53500e+01    1.00000e+00
    2.53750e+01    1.00000e+00
    2.54000e+01    1.00000e+00
    2.54250e+01    1.00000e+00
    2.54500e+01    1.00000e+00
    2.54750e+01    1.00000e+00
    2.55000e+01    1.00000e+00
    2.55250e+01    1.00000e+00
    2.55500e+01    1.00000e+00
    2.55750e+01    1.00000e+00
    2.56000e+01    1.00000e+00
    2.56250e+01    1.00000e+00
    2.56500e+01    1.00000e+00
    2.56750e+01    1.00000e+00
    2.57000e+01    1.00000e+00
    2.57250e+01    1.00000e+00
    2.57500e+01    1.00000e+00
    2.57750e+01    1.00000e+00
    2.58000e+01    1.00000e+00
    2.58250e+01    1.00000e+00
    2.58500e+01    1.00000e+00
    2.58750e+01    1.00000e+00
    2.59000e+01    1.00000e+00
    2.59250e+01    1.00000e+00
    2.59500e+01    1.00000e+00
    2.59750e+01    1.00000e+00
    2.60000e+01    1.00000e+00
    2.60250e+01    1.00000e+00
    2.60500e+01    1.00000e+00
    2.60750e+01    1.00000e+00
    2.61000e+01    1.00000e+00
    2.61250e+01    1.00000e+00
    2.61500e+01    1.00000e+00
    2.61750e+01    1.00000e+00
    2.62000e+01    1.00000e+00
    2.62250e+01    1.00000e+00
    2.62500e+01    1.00000e+00
    2.62750e+01    1.00000e+00
    2.63000e+01    1.00000e+00
    2.63250e+01    1.00000e+00
    2.63500e+01    1.00000e+00
    2.63750e+01    1.00000e+00
    2.64000e+01    1.00000e+00
    2.64250e+01    1.00000e+00
    2.64500e+01    1.00000e+00
    2.64750e+01    1.00000e+00
    2.65000e+01    1.00000e+00
    2.65250e+01    1.00000e+00
    2.65500e+01    1.00000e+00
    2.65750e+01    1.00000e+00
    2.66000e+01    1.00000e+00
    2.66250e+01    1.00000e+00
    2.66500e+01    1.00000e+00
    2.66750e+01    1.00000e+00
    2.67000e+01    1.00000e+00
    2.67250e+01    1.00000e+00
    2.67500e+01    1.00000e+00
    2.67750e+01    1.00000e+00
    2.68000e+01    1.00000e+00
    2.68250e+01    1.00000e+00
    2.68500e+01    1.00000e+00
    2.68750e+01    1.00000e+00
    2.69000e+01    1.00000e+00
    2.69250e+01    1.00000e+00
    2.69500e+01    1.00000e+00
    2.69750e+01    1.00000e+00
    2.70000e+01    1.00000e+00
    2.70250e+01    1.00000e+00
    2.70500e+01    1.00000e+00
    2.70750e+01    1.00000e+00
    2.71000e+01    1.00000e+00
    2.71250e+01    1.00000e+00
    2.71500e+01    1.00000e+00
    2.71750e+01    1.00000e+00
    2.72000e+01    1.00000e+00
    2.72250e+01    1.00000e+00
    2.72500e+01    1.00000e+00
    2.72750e+01    1.00000e+00
    2.73000e+01    1.00000e+00
    2.73250e+01    1.00000e+00
    2.73500e+01    1.00000e+00
    2.73750e+01    1.00000e+00
    2.74000e+01    1.00000e+00
    2.74250e+01    1.00000e+00
    2.74500e+01    1.00000e+00
    2.74750e+01    1.00000e+00
    2.75000e+01    1.00000e+00
    2.75250e+01    1.00000e+00
    2.75500e+01    1.00000e+00
    2.75750e+01    1.00000e+00
    2.76000e+01    1.00000e+00
    2.76250e+01    1.00000e+00
    2.76500e+01    1.00000e+00
    2.76750e+01    1.00000e+00
    2.77000e+01    1.00000e+00
    2.77250e+01    1.00000e+00
    2.77500e+01    1.00000e+00
    2.77750e+01    1.00000e+00
    2.78000e+01    1.00000e+00
    2.78250e+01    1.00000e+00
    2.78500e+01    1.00000e+00
    2.78750e+01    1.00000e+00
    2.79000e+01    1.00000e+00
    2.79250e+01    1.00000e+00
    2.79500e+01    1.00000e+00
    2.79750e+01    1.00000e+00
    2.80000e+01    1.00000e+00
    2.80250e+01    1.00000e+00
    2.80500e+01    1.00000e+00
    2.80750e+01    1.00000e+00
    2.81000e+01    1.00000e+00
    2.81250e+01    1.00000e+00
    2.81500e+01    1.00000e+00
    2.81750e+01    1.00000e+00
    2.82000e+01    1.00000e+00
    2.82250e+01    1.00000e+00
    2.82500e+01    1.00000e+00
    2.82750e+01    1.00000e+00
    2.83000e+01    1.00000e+00
    2.83250e+01    1.00000e+00
    2.83500e+01    1.00000e+00
    2.83750e+01    1.00000e+00
    2.84000e+01    1.00000e+00
    2.84250e+01    1.00000e+00
    2.84500e+01    1.00000e+00
    2.84750e+01    1.00000e+00
    2.85000e+01    1.00000e+00
    2.85250e+01    1.00000e+00
    2.85500e+01    1.00000e+00
    2.85750e+01    1.00000e+00
    2.86000e+01    1.00000e+00
    2.86250e+01    1.00000e+00
    2.86500e+01    1.00000e+00
    2.86750e+01    1.00000e+00
    2.87000e+01    1.00000e+00
    2.87250e+01    1.00000e+00
    2.87500e+01    1.00000e+00
    2.87750e+01    1.00000e+00
    2.88000e+01    1.00000e+00
    2.88250e+01    1.00000e+00
    2.88500e+01    1.00000e+00
    2.88750e+01    1.00000e+00
    2.89000e+01    1.00000e+00
    2.89250e+01    1.00000e+00
    2.89500e+01    1.00000e+00
    2.89750e+01    1.00000e+00
    2.90000e+01    1.00000e+00
    2.90250e+01    1.00000e+00
    2.90500e+01    1.00000e+00
    2.90750e+01    1.00000e+00
    2.91000e+01    1.00000e+00
    2.91250e+01    1.00000e+00
    2.91500e+01    1.00000e+00
    2.91750e+01    1.00000e+00
    2.92000e+01    1.00000e+00
    2.92250e+01    1.00000e+00
    2.92500e+01    1.00000e+00
    2.92750e+01    1.00000e+00
    2.93000e+01    1.00000e+00
    2.93250e+01    1.00000e+00
    2.93500e+01    1.00000e+00
    2.93750e+01    1.00000e+00
    2.94000e+01    1.00000e+00
    2.94250e+01    1.00000e+00
    2.94500e+01    1.00000e+00
    2.94750e+01    1.00000e+00
    2.95000e+01    1.00000e+00
    2.95250e+01    1.00000e+00
    2.95500e+01    1.00000e+00
    2.95750e+01    1.00000e+00
    2.96000e+01    1.00000e+00
    2.96250e+01    1.00000e+00
    2.96500e+01    1.00000e+00
    2.96750e+01    1.00000e+00
    2.97000e+01    1.00000e+00
    2.97250e+01    1.00000e+00
    2.97500e+01    1.00000e+00
    2.97750e+01    1.00000e+00
    2.98000e+01    1.00000e+00
    2.98250e+01    1.00000e+00
    2.98500e+01    1.00000e+00
    2.98750e+01    1.00000e+00
    2.99000e+01    1.00000e+00
    2.99250e+01    1.00000e+00
    2.99500e+01    1.00000e+00
    2.99750e+01    1.00000e+00
    3.00000e+01    1.00000e+00
    3.00250e+01    1.00000e+00
    3.00500e+01    1.00000e+00
    3.00750e+01    1.00000e+00
    3.01000e+01    1.00000e+00
    3.01250e+01    1.00000e+00
    3.01500e+01    1.00000e+00
    3.01750e+01    1.00000e+00
    3.02000e+01    1.00000e+00
    3.02250e+01    1.00000e+00
    3.02500e+01    1.00000e+00
    3.02750e+01    1.00000e+00
    3.03000e+01    1.00000e+00
    3.03250e+01    1.00000e+00
    3.03500e+01    1.00000e+00
    3.03750e+01    1.00000e+00
    3.04000e+01    1.00000e+00
    3.04250e+01    1.00000e+00
    3.04500e+01    1.00000e+00
    3.04750e+01    1.00000e+00
    3.05000e+01    1.00000e+00
    3.05250e+01    1.00000e+00
    3.05500e+01    1.00000e+00
    3.05750e+01    1.00000e+00
    3.06000e+01    1.00000e+00
    3.06250e+01    1.00000e+00
    3.06500e+01    1.00000e+00
    3.06750e+01    1.00000e+00
    3.07000e+01    1.00000e+00
    3.07250e+01    1.00000e+00
    3.07500e+01    1.00000e+00
    3.07750e+01    1.00000e+00
    3.08000e+01    1.00000e+00
    3.08250e+01    1.00000e+00
    3.08500e+01    1.00000e+00
    3.08750e+01    1.00000e+00
    3.09000e+01    1.00000e+00
    3.09250e+01    1.00000e+00
    3.09500e+01    1.00000e+00
    3.09750e+01    1.00000e+00
    3.10000e+01    1.00000e+00
    3.10250e+01    1.00000e+00
    3.10500e+01    1.00000e+00
    3.10750e+01    1.00000e+00
    3.11000e+01    1.00000e+00
    3.11250e+01    1.00000e+00
    3.11500e+01    1.00000e+00
    3.11750e+01    1.00000e+00
    3.12000e+01    1.00000e+00
    3.12250e+01    1.00000e+00
    3.12500e+01    1.00000e+00
    3.12750e+01    1.00000e+00
    3.13000e+01    1.00000e+00
    3.13250e+01    1.00000e+00
    3.13500e+01    1.00000e+00
    3.13750e+01    1.00000e+00
    3.14000e+01    1.00000e+00
    3.14250e+01    1.00000e+00
    3.14500e+01    1.00000e+00
    3.14750e+01    1.00000e+00
    3.15000e+01    1.00000e+00
    3.15250e+01    1.00000e+00
    3.15500e+01    1.00000e+00
    3.15750e+01    1.00000e+00
    3.16000e+01    1.00000e+00
    3.16250e+01    1.00000e+00
    3.16500e+01    1.00000e+00
    3.16750e+01    1.00000e+00
    3.17000e+01    1.00000e+00
    3.17250e+01    1.00000e+00
    3.17500e+01    1.00000e+00
    3.17750e+01    1.00000e+00
    3.18000e+01    1.00000e+00
    3.18250e+01    1.00000e+00
    3.18500e+01    1.00000e+00
    3.18750e+01    1.00000e+00
    3.19000e+01    1.00000e+00
    3.19250e+01    1.00000e+00
    3.19500e+01    1.00000e+00
    3.19750e+01    1.00000e+00
    3.20000e+01    1.00000e+00
    3.20250e+01    1.00000e+00
    3.20500e+01    1.00000e+00
    3.20750e+01    1.00000e+00
    3.21000e+01    1.00000e+00
    3.21250e+01    1.00000e+00
    3.21500e+01    1.00000e+00
    3.21750e+01    1.00000e+00
    3.22000e+01    1.00000e+00
    3.22250e+01    1.00000e+00
    3.22500e+01    1.00000e+00
    3.22750e+01    1.00000e+00
    3.23000e+01    1.00000e+00
    3.23250e+01    1.00000e+00
    3.23500e+01    1.00000e+00
    3.23750e+01    1.00000e+00
    3.24000e+01    1.00000e+00
    3.24250e+01    1.00000e+00
    3.24500e+01    1.00000e+00
    3.24750e+01    1.00000e+00
    3.25000e+01    1.00000e+00
    3.25250e+01    1.00000e+00
    3.25500e+01    1.00000e+00
    3.25750e+01    1.00000e+00
    3.26000e+01    1.00000e+00
    3.26250e+01    1.00000e+00
    3.26500e+01    1.00000e+00
    3.26750e+01    1.00000e+00
    3.27000e+01    1.00000e+00
    3.27250e+01    1.00000e+00
    3.27500e+01    1.00000e+00
    3.27750e+01    1.00000e+00
    3.28000e+01    1.00000e+00
    3.28250e+01    1.00000e+00
    3.28500e+01    1.00000e+00
    3.28750e+01    1.00000e+00
    3.29000e+01    1.00000e+00
    3.29250e+01    1.00000e+00
    3.29500e+01    1.00000e+00
    3.29750e+01    1.00000e+00
    3.30000e+01    1.00000e+00
    3.30250e+01    1.00000e+00
    3.30500e+01    1.00000e+00
    3.30750e+01    1.00000e+00
    3.31000e+01    1.00000e+00
    3.31250e+01    1.00000e+00
    3.31500e+01    1.00000e+00
    3.31750e+01    1.00000e+00
    3.32000e+01    1.00000e+00
    3.32250e+01    1.00000e+00
    3.32500e+01    1.00000e+00
    3.32750e+01    1.00000e+00
    3.33000e+01    1.00000e+00
    3.33250e+01    1.00000e+00
    3.33500e+01    1.00000e+00
    3.33750e+01    1.00000e+00
    3.34000e+01    1.00000e+00
    3.34250e+01    1.00000e+00
    3.34500e+01    1.00000e+00
    3.34750e+01    1.00000e+00
    3.35000e+01    1.00000e+00
    3.35250e+01    1.00000e+00
    3.35500e+01    1.00000e+00
    3.35750e+01    1.00000e+00
    3.36000e+01    1.00000e+00
    3.36250e+01    1.00000e+00
    3.36500e+01    1.00000e+00
    3.36750e+01    1.00000e+00
    3.37000e+01    1.00000e+00
    3.37250e+01    1.00000e+00
    3.37500e+01    1.00000e+00
    3.37750e+01    1.00000e+00
    3.38000e+01    1.00000e+00
    3.38250e+01    1.00000e+00
    3.38500e+01    1.00000e+00
    3.38750e+01    1.00000e+00
    3.39000e+01    1.00000e+00
    3.39250e+01    1.00000e+00
    3.39500e+01    1.00000e+00
    3.39750e+01    1.00000e+00
    3.40000e+01    1.00000e+00
    3.40250e+01    1.00000e+00
    3.40500e+01    1.00000e+00
    3.40750e+01    1.00000e+00
    3.41000e+01    1.00000e+00
    3.41250e+01    1.00000e+00
    3.41500e+01    1.00000e+00
    3.41750e+01    1.00000e+00
    3.42000e+01    1.00000e+00
    3.42250e+01    1.00000e+00
    3.42500e+01    1.00000e+00
    3.42750e+01    1.00000e+00
    3.43000e+01    1.00000e+00
    3.43250e+01    1.00000e+00
    3.43500e+01    1.00000e+00
    3.43750e+01    1.00000e+00
    3.44000e+01    1.00000e+00
    3.44250e+01    1.00000e+00
    3.44500e+01    1.00000e+00
    3.44750e+01    1.00000e+00
    3.45000e+01    1.00000e+00
    3.45250e+01    1.00000e+00
    3.45500e+01    1.00000e+00
    3.45750e+01    1.00000e+00
    3.46000e+01    1.00000e+00
    3.46250e+01    1.00000e+00
    3.46500e+01    1.00000e+00
    3.46750e+01    1.00000e+00
    3.47000e+01    1.00000e+00
    3.47250e+01    1.00000e+00
    3.47500e+01    1.00000e+00
    3.47750e+01    1.00000e+00
    3.48000e+01    1.00000e+00
    3.48250e+01    1.00000e+00
    3.48500e+01    1.00000e+00
    3.48750e+01    1.00000e+00
    3.49000e+01    1.00000e+00
    3.49250e+01    1.00000e+00
    3.49500e+01    1.00000e+00
    3.49750e+01    1.00000e+00
    3.50000e+01    1.00000e+00
    3.50250e+01    1.00000e+00
    3.50500e+01    1.00000e+00
    3.50750e+01    1.00000e+00
    3.51000e+01    1.00000e+00
    3.51250e+01    1.00000e+00
    3.51500e+01    1.00000e+00
    3.51750e+01    1.00000e+00
    3.52000e+01    1.00000e+00
    3.52250e+01    1.00000e+00
    3.52500e+01    1.00000e+00
    3.52750e+01    1.00000e+00
    3.53000e+01    1.00000e+00
    3.53250e+01    1.00000e+00
    3.53500e+01    1.00000e+00
    3.53750e+01    1.00000e+00
    3.54000e+01    1.00000e+00
    3.54250e+01    1.00000e+00
    3.54500e+01    1.00000e+00
    3.54750e+01    1.00000e+00
    3.55000e+01    1.00000e+00
    3.55250e+01    1.00000e+00
    3.55500e+01    1.00000e+00
    3.55750e+01    1.00000e+00
    3.56000e+01    1.00000e+00
    3.56250e+01    1.00000e+00
    3.56500e+01    1.00000e+00
    3.56750e+01    1.00000e+00
    3.57000e+01    1.00000e+00
    3.57250e+01    1.00000e+00
    3.57500e+01    1.00000e+00
    3.57750e+01    1.00000e+00
    3.58000e+01    1.00000e+00
    3.58250e+01    1.00000e+00
    3.58500e+01    1.00000e+00
    3.58750e+01    1.00000e+00
    3.59000e+01    1.00000e+00
    3.59250e+01    1.00000e+00
    3.59500e+01    1.00000e+00
    3.59750e+01    1.00000e+00
    3.60000e+01    1.00000e+00
    3.60250e+01    1.00000e+00
    3.60500e+01    1.00000e+00
    3.60750e+01    1.00000e+00
    3.61000e+01    1.00000e+00
    3.61250e+01    1.00000e+00
    3.61500e+01    1.00000e+00
    3.61750e+01    1.00000e+00
    3.62000e+01    1.00000e+00
    3.62250e+01    1.00000e+00
    3.62500e+01    1.00000e+00
    3.62750e+01    1.00000e+00
    3.63000e+01    1.00000e+00
    3.63250e+01    1.00000e+00
    3.63500e+01    1.00000e+00
    3.63750e+01    1.00000e+00
    3.64000e+01    1.00000e+00
    3.64250e+01    1.00000e+00
    3.64500e+01    1.00000e+00
    3.64750e+01    1.00000e+00
    3.65000e+01    1.00000e+00
    3.65250e+01    1.00000e+00
    3.65500e+01    1.00000e+00
    3.65750e+01    1.00000e+00
    3.66000e+01    1.00000e+00
    3.66250e+01    1.00000e+00
    3.66500e+01    1.00000e+00
    3.66750e+01    1.00000e+00
    3.67000e+01    1.00000e+00
    3.67250e+01    1.00000e+00
    3.67500e+01    1.00000e+00
    3.67750e+01    1.00000e+00
    3.68000e+01    1.00000e+00
    3.68250e+01    1.00000e+00
    3.68500e+01    1.00000e+00
    3.68750e+01    1.00000e+00
    3.69000e+01    1.00000e+00
    3.69250e+01    1.00000e+00
    3.69500e+01    1.00000e+00
    3.69750e+01    1.00000e+00
    3.70000e+01    1.00000e+00
    3.70250e+01    1.00000e+00
    3.70500e+01    1.00000e+00
    3.70750e+01    1.00000e+00
    3.71000e+01    1.00000e+00
    3.71250e+01    1.00000e+00
    3.71500e+01    1.00000e+00
    3.71750e+01    1.00000e+00
    3.72000e+01    1.00000e+00
    3.72250e+01    1.00000e+00
    3.72500e+01    1.00000e+00
    3.72750e+01    1.00000e+00
    3.73000e+01    1.00000e+00
    3.73250e+01    1.00000e+00
    3.73500e+01    1.00000e+00
    3.73750e+01    1.00000e+00
    3.74000e+01    1.00000e+00
    3.74250e+01    1.00000e+00
    3.74500e+01    1.00000e+00
    3.74750e+01    1.00000e+00
    3.75000e+01    1.00000e+00
    3.75250e+01    1.00000e+00
    3.75500e+01    1.00000e+00
    3.75750e+01    1.00000e+00
    3.76000e+01    1.00000e+00
    3.76250e+01    1.00000e+00
    3.76500e+01    1.00000e+00
    3.76750e+01    1.00000e+00
    3.77000e+01    1.00000e+00
    3.77250e+01    1.00000e+00
    3.77500e+01    1.00000e+00
    3.77750e+01    1.00000e+00
    3.78000e+01    1.00000e+00
    3.78250e+01    1.00000e+00
    3.78500e+01    1.00000e+00
    3.78750e+01    1.00000e+00
    3.79000e+01    1.00000e+00
    3.79250e+01    1.00000e+00
    3.79500e+01    1.00000e+00
    3.79750e+01    1.00000e+00
    3.80000e+01    1.00000e+00
    3.80250e+01    1.00000e+00
    3.80500e+01    1.00000e+00
    3.80750e+01    1.00000e+00
    3.81000e+01    1.00000e+00
    3.81250e+01    1.00000e+00
    3.81500e+01    1.00000e+00
    3.81750e+01    1.00000e+00
    3.82000e+01    1.00000e+00
    3.82250e+01    1.00000e+00
    3.82500e+01    1.00000e+00
    3.82750e+01    1.00000e+00
    3.83000e+01    1.00000e+00
    3.83250e+01    1.00000e+00
    3.83500e+01    1.00000e+00
    3.83750e+01    1.00000e+00
    3.84000e+01    1.00000e+00
    3.84250e+01    1.00000e+00
    3.84500e+01    1.00000e+00
    3.84750e+01    1.00000e+00
    3.85000e+01    1.00000e+00
    3.85250e+01    1.00000e+00
    3.85500e+01    1.00000e+00
    3.85750e+01    1.00000e+00
    3.86000e+01    1.00000e+00
    3.86250e+01    1.00000e+00
    3.86500e+01    1.00000e+00
    3.86750e+01    1.00000e+00
    3.87000e+01    1.00000e+00
    3.87250e+01    1.00000e+00
    3.87500e+01    1.00000e+00
    3.87750e+01    1.00000e+00
    3.88000e+01    1.00000e+00
    3.88250e+01    1.00000e+00
    3.88500e+01    1.00000e+00
    3.88750e+01    1.00000e+00
    3.89000e+01    1.00000e+00
    3.89250e+01    1.00000e+00
    3.89500e+01    1.00000e+00
    3.89750e+01    1.00000e+00
    3.90000e+01    1.00000e+00
    3.90250e+01    1.00000e+00
    3.90500e+01    1.00000e+00
    3.90750e+01    1.00000e+00
    3.91000e+01    1.00000e+00
    3.91250e+01    1.00000e+00
    3.91500e+01    1.00000e+00
    3.91750e+01    1.00000e+00
    3.92000e+01    1.00000e+00
    3.92250e+01    1.00000e+00
    3.92500e+01    1.00000e+00
    3.92750e+01    1.00000e+00
    3.93000e+01    1.00000e+00
    3.93250e+01    1.00000e+00
    3.93500e+01    1.00000e+00
    3.93750e+01    1.00000e+00
    3.94000e+01    1.00000e+00
    3.94250e+01    1.00000e+00
    3.94500e+01    1.00000e+00
    3.94750e+01    1.00000e+00
    3.95000e+01    1.00000e+00
    3.95250e+01    1.00000e+00
    3.95500e+01    1.00000e+00
    3.95750e+01    1.00000e+00
    3.96000e+01    1.00000e+00
    3.96250e+01    1.00000e+00
    3.96500e+01    1.00000e+00
    3.96750e+01    1.00000e+00
    3.97000e+01    1.00000e+00
    3.97250e+01    1.00000e+00
    3.97500e+01    1.00000e+00
    3.97750e+01    1.00000e+00
    3.98000e+01    1.00000e+00
    3.98250e+01    1.00000e+00
    3.98500e+01    1.00000e+00
    3.98750e+01    1.00000e+00
    3.99000e+01    1.00000e+00
    3.99250e+01    1.00000e+00
    3.99500e+01    1.00000e+00
    3.99750e+01    1.00000e+00
    4.00000e+01    1.00000e+00
    4.00250e+01    1.00000e+00
    4.00500e+01    1.00000e+00
    4.00750e+01    1.00000e+00
    4.01000e+01    1.00000e+00
    4.01250e+01    1.00000e+00
    4.01500e+01    1.00000e+00
    4.01750e+01    1.00000e+00
    4.02000e+01    1.00000e+00
    4.02250e+01    1.00000e+00
    4.02500e+01    1.00000e+00
    4.02750e+01    1.00000e+00
    4.03000e+01    1.00000e+00
    4.03250e+01    1.00000e+00
    4.03500e+01    1.00000e+00
    4.03750e+01    1.00000e+00
    4.04000e+01    1.00000e+00
    4.04250e+01    1.00000e+00
    4.04500e+01    1.00000e+00
    4.04750e+01    1.00000e+00
    4.05000e+01    1.00000e+00
    4.05250e+01    1.00000e+00
    4.05500e+01    1.00000e+00
    4.05750e+01    1.00000e+00
    4.06000e+01    1.00000e+00
    4.06250e+01    1.00000e+00
    4.06500e+01    1.00000e+00
    4.06750e+01    1.00000e+00
    4.07000e+01    1.00000e+00
    4.07250e+01    1.00000e+00
    4.07500e+01    1.00000e+00
    4.07750e+01    1.00000e+00
    4.08000e+01    1.00000e+00
    4.08250e+01    1.00000e+00
    4.08500e+01    1.00000e+00
    4.08750e+01    1.00000e+00
    4.09000e+01    1.00000e+00
    4.09250e+01    1.00000e+00
    4.09500e+01    1.00000e+00
    4.09750e+01    1.00000e+00
    4.10000e+01    1.00000e+00
    4.10250e+01    1.00000e+00
    4.10500e+01    1.00000e+00
    4.10750e+01    1.00000e+00
    4.11000e+01    1.00000e+00
    4.11250e+01    1.00000e+00
    4.11500e+01    1.00000e+00
    4.11750e+01    1.00000e+00
    4.12000e+01    1.00000e+00
    4.12250e+01    1.00000e+00
    4.12500e+01    1.00000e+00
    4.12750e+01    1.00000e+00
    4.13000e+01    1.00000e+00
    4.13250e+01    1.00000e+00
    4.13500e+01    1.00000e+00
    4.13750e+01    1.00000e+00
    4.14000e+01    1.00000e+00
    4.14250e+01    1.00000e+00
    4.14500e+01    1.00000e+00
    4.14750e+01    1.00000e+00
    4.15000e+01    1.00000e+00
    4.15250e+01    1.00000e+00
    4.15500e+01    1.00000e+00
    4.15750e+01    1.00000e+00
    4.16000e+01    1.00000e+00
    4.16250e+01    1.00000e+00
    4.16500e+01    1.00000e+00
    4.16750e+01    1.00000e+00
    4.17000e+01    1.00000e+00
    4.17250e+01    1.00000e+00
    4.17500e+01    1.00000e+00
    4.17750e+01    1.00000e+00
    4.18000e+01    1.00000e+00
    4.18250e+01    1.00000e+00
    4.18500e+01    1.00000e+00
    4.18750e+01    1.00000e+00
    4.19000e+01    1.00000e+00
    4.19250e+01    1.00000e+00
    4.19500e+01    1.00000e+00
    4.19750e+01    1.00000e+00
    4.20000e+01    1.00000e+00
    4.20250e+01    1.00000e+00
    4.20500e+01    1.00000e+00
    4.20750e+01    1.00000e+00
    4.21000e+01    1.00000e+00
    4.21250e+01    1.00000e+00
    4.21500e+01    1.00000e+00
    4.21750e+01    1.00000e+00
    4.22000e+01    1.00000e+00
    4.22250e+01    1.00000e+00
    4.22500e+01    1.00000e+00
    4.22750e+01    1.00000e+00
    4.23000e+01    1.00000e+00
    4.23250e+01    1.00000e+00
    4.23500e+01    1.00000e+00
    4.23750e+01    1.00000e+00
    4.24000e+01    1.00000e+00
    4.24250e+01    1.00000e+00
    4.24500e+01    1.00000e+00
    4.24750e+01    1.00000e+00
    4.25000e+01    1.00000e+00
    4.25250e+01    1.00000e+00
    4.25500e+01    1.00000e+00
    4.25750e+01    1.00000e+00
    4.26000e+01    1.00000e+00
    4.26250e+01    1.00000e+00
    4.26500e+01    1.00000e+00
    4.26750e+01    1.00000e+00
    4.27000e+01    1.00000e+00
    4.27250e+01    1.00000e+00
    4.27500e+01    1.00000e+00
    4.27750e+01    1.00000e+00
    4.28000e+01    1.00000e+00
    4.28250e+01    1.00000e+00
    4.28500e+01    1.00000e+00
    4.28750e+01    1.00000e+00
    4.29000e+01    1.00000e+00
    4.29250e+01    1.00000e+00
    4.29500e+01    1.00000e+00
    4.29750e+01    1.00000e+00
    4.30000e+01    1.00000e+00
    4.30250e+01    1.00000e+00
    4.30500e+01    1.00000e+00
    4.30750e+01    1.00000e+00
    4.31000e+01    1.00000e+00
    4.31250e+01    1.00000e+00
    4.31500e+01    1.00000e+00
    4.31750e+01    1.00000e+00
    4.32000e+01    1.00000e+00
    4.32250e+01    1.00000e+00
    4.32500e+01    1.00000e+00
    4.32750e+01    1.00000e+00
    4.33000e+01    1.00000e+00
    4.33250e+01    1.00000e+00
    4.33500e+01    1.00000e+00
    4.33750e+01    1.00000e+00
    4.34000e+01    1.00000e+00
    4.34250e+01    1.00000e+00
    4.34500e+01    1.00000e+00
    4.34750e+01    1.00000e+00
    4.35000e+01    1.00000e+00
    4.35250e+01    1.00000e+00
    4.35500e+01    1.00000e+00
    4.35750e+01    1.00000e+00
    4.36000e+01    1.00000e+00
    4.36250e+01    1.00000e+00
    4.36500e+01    1.00000e+00
    4.36750e+01    1.00000e+00
    4.37000e+01    1.00000e+00
    4.37250e+01    1.00000e+00
    4.37500e+01    1.00000e+00
    4.37750e+01    1.00000e+00
    4.38000e+01    1.00000e+00
    4.38250e+01    1.00000e+00
    4.38500e+01    1.00000e+00
    4.38750e+01    1.00000e+00
    4.39000e+01    1.00000e+00
    4.39250e+01    1.00000e+00
    4.39500e+01    1.00000e+00
    4.39750e+01    1.00000e+00
    4.40000e+01    1.00000e+00
    4.40250e+01    1.00000e+00
    4.40500e+01    1.00000e+00
    4.40750e+01    1.00000e+00
    4.41000e+01    1.00000e+00
    4.41250e+01    1.00000e+00
    4.41500e+01    1.00000e+00
    4.41750e+01    1.00000e+00
    4.42000e+01    1.00000e+00
    4.42250e+01    1.00000e+00
    4.42500e+01    1.00000e+00
    4.42750e+01    1.00000e+00
    4.43000e+01    1.00000e+00
    4.43250e+01    1.00000e+00
    4.43500e+01    1.00000e+00
    4.43750e+01    1.00000e+00
    4.44000e+01    1.00000e+00
    4.44250e+01    1.00000e+00
    4.44500e+01    1.00000e+00
    4.44750e+01    1.00000e+00
    4.45000e+01    1.00000e+00
    4.45250e+01    1.00000e+00
    4.45500e+01    1.00000e+00
    4.45750e+01    1.00000e+00
    4.46000e+01    1.00000e+00
    4.46250e+01    1.00000e+00
    4.46500e+01    1.00000e+00
    4.46750e+01    1.00000e+00
    4.47000e+01    1.00000e+00
    4.47250e+01    1.00000e+00
    4.47500e+01    1.00000e+00
    4.47750e+01    1.00000e+00
    4.48000e+01    1.00000e+00
    4.48250e+01    1.00000e+00
    4.48500e+01    1.00000e+00
    4.48750e+01    1.00000e+00
    4.49000e+01    1.00000e+00
    4.49250e+01    1.00000e+00
    4.49500e+01    1.00000e+00
    4.49750e+01    1.00000e+00
    4.50000e+01    1.00000e+00
    4.50250e+01    1.00000e+00
    4.50500e+01    1.00000e+00
    4.50750e+01    1.00000e+00
    4.51000e+01    1.00000e+00
    4.51250e+01    1.00000e+00
    4.51500e+01    1.00000e+00
    4.51750e+01    1.00000e+00
    4.52000e+01    1.00000e+00
    4.52250e+01    1.00000e+00
    4.52500e+01    1.00000e+00
    4.52750e+01    1.00000e+00
    4.53000e+01    1.00000e+00
    4.53250e+01    1.00000e+00
    4.53500e+01    1.00000e+00
    4.53750e+01    1.00000e+00
    4.54000e+01    1.00000e+00
    4.54250e+01    1.00000e+00
    4.54500e+01    1.00000e+00
    4.54750e+01    1.00000e+00
    4.55000e+01    1.00000e+00
    4.55250e+01    1.00000e+00
    4.55500e+01    1.00000e+00
    4.55750e+01    1.00000e+00
    4.56000e+01    1.00000e+00
    4.56250e+01    1.00000e+00
    4.56500e+01    1.00000e+00
    4.56750e+01    1.00000e+00
    4.57000e+01    1.00000e+00
    4.57250e+01    1.00000e+00
    4.57500e+01    1.00000e+00
    4.57750e+01    1.00000e+00
    4.58000e+01    1.00000e+00
    4.58250e+01    1.00000e+00
    4.58500e+01    1.00000e+00
    4.58750e+01    1.00000e+00
    4.59000e+01    1.00000e+00
    4.59250e+01    1.00000e+00
    4.59500e+01    1.00000e+00
    4.59750e+01    1.00000e+00
    4.60000e+01    1.00000e+00
    4.60250e+01    1.00000e+00
    4.60500e+01    1.00000e+00
    4.60750e+01    1.00000e+00
    4.61000e+01    1.00000e+00
    4.61250e+01    1.00000e+00
    4.61500e+01    1.00000e+00
    4.61750e+01    1.00000e+00
    4.62000e+01    1.00000e+00
    4.62250e+01    1.00000e+00
    4.62500e+01    1.00000e+00
    4.62750e+01    1.00000e+00
    4.63000e+01    1.00000e+00
    4.63250e+01    1.00000e+00
    4.63500e+01    1.00000e+00
    4.63750e+01    1.00000e+00
    4.64000e+01    1.00000e+00
    4.64250e+01    1.00000e+00
    4.64500e+01    1.00000e+00
    4.64750e+01    1.00000e+00
    4.65000e+01    1.00000e+00
    4.65250e+01    1.00000e+00
    4.65500e+01    1.00000e+00
    4.65750e+01    1.00000e+00
    4.66000e+01    1.00000e+00
    4.66250e+01    1.00000e+00
    4.66500e+01    1.00000e+00
    4.66750e+01    1.00000e+00
    4.67000e+01    1.00000e+00
    4.67250e+01    1.00000e+00
    4.67500e+01    1.00000e+00
    4.67750e+01    1.00000e+00
    4.68000e+01    1.00000e+00
    4.68250e+01    1.00000e+00
    4.68500e+01    1.00000e+00
    4.68750e+01    1.00000e+00
    4.69000e+01    1.00000e+00
    4.69250e+01    1.00000e+00
    4.69500e+01    1.00000e+00
    4.69750e+01    1.00000e+00
    4.70000e+01    1.00000e+00
    4.70250e+01    1.00000e+00
    4.70500e+01    1.00000e+00
    4.70750e+01    1.00000e+00
    4.71000e+01    1.00000e+00
    4.71250e+01    1.00000e+00
    4.71500e+01    1.00000e+00
    4.71750e+01    1.00000e+00
    4.72000e+01    1.00000e+00
    4.72250e+01    1.00000e+00
    4.72500e+01    1.00000e+00
    4.72750e+01    1.00000e+00
    4.73000e+01    1.00000e+00
    4.73250e+01    1.00000e+00
    4.73500e+01    1.00000e+00
    4.73750e+01    1.00000e+00
    4.74000e+01    1.00000e+00
    4.74250e+01    1.00000e+00
    4.74500e+01    1.00000e+00
    4.74750e+01    1.00000e+00
    4.75000e+01    1.00000e+00
    4.75250e+01    1.00000e+00
    4.75500e+01    1.00000e+00
    4.75750e+01    1.00000e+00
    4.76000e+01    1.00000e+00
    4.76250e+01    1.00000e+00
    4.76500e+01    1.00000e+00
    4.76750e+01    1.00000e+00
    4.77000e+01    1.00000e+00
    4.77250e+01    1.00000e+00
    4.77500e+01    1.00000e+00
    4.77750e+01    1.00000e+00
    4.78000e+01    1.00000e+00
    4.78250e+01    1.00000e+00
    4.78500e+01    1.00000e+00
    4.78750e+01    1.00000e+00
    4.79000e+01    1.00000e+00
    4.79250e+01    1.00000e+00
    4.79500e+01    1.00000e+00
    4.79750e+01    1.00000e+00
    4.80000e+01    1.00000e+00
    4.80250e+01    1.00000e+00
    4.80500e+01    1.00000e+00
    4.80750e+01    1.00000e+00
    4.81000e+01    1.00000e+00
    4.81250e+01    1.00000e+00
    4.81500e+01    1.00000e+00
    4.81750e+01    1.00000e+00
    4.82000e+01    1.00000e+00
    4.82250e+01    1.00000e+00
    4.82500e+01    1.00000e+00
    4.82750e+01    1.00000e+00
    4.83000e+01    1.00000e+00
    4.83250e+01    1.00000e+00
    4.83500e+01    1.00000e+00
    4.83750e+01    1.00000e+00
    4.84000e+01    1.00000e+00
    4.84250e+01    1.00000e+00
    4.84500e+01    1.00000e+00
    4.84750e+01    1.00000e+00
    4.85000e+01    1.00000e+00
    4.85250e+01    1.00000e+00
    4.85500e+01    1.00000e+00
    4.85750e+01    1.00000e+00
    4.86000e+01    1.00000e+00
    4.86250e+01    1.00000e+00
    4.86500e+01    1.00000e+00
    4.86750e+01    1.00000e+00
    4.87000e+01    1.00000e+00
    4.87250e+01    1.00000e+00
    4.87500e+01    1.00000e+00
    4.87750e+01    1.00000e+00
    4.88000e+01    1.00000e+00
    4.88250e+01    1.00000e+00
    4.88500e+01    1.00000e+00
    4.88750e+01    1.00000e+00
    4.89000e+01    1.00000e+00
    4.89250e+01    1.00000e+00
    4.89500e+01    1.00000e+00
    4.89750e+01    1.00000e+00
    4.90000e+01    1.00000e+00
    4.90250e+01    1.00000e+00
    4.90500e+01    1.00000e+00
    4.90750e+01    1.00000e+00
    4.91000e+01    1.00000e+00
    4.91250e+01    1.00000e+00
    4.91500e+01    1.00000e+00
    4.91750e+01    1.00000e+00
    4.92000e+01    1.00000e+00
    4.92250e+01    1.00000e+00
    4.92500e+01    1.00000e+00
    4.92750e+01    1.00000e+00
    4.93000e+01    1.00000e+00
    4.93250e+01    1.00000e+00
    4.93500e+01    1.00000e+00
    4.93750e+01    1.00000e+00
    4.94000e+01    1.00000e+00
    4.94250e+01    1.00000e+00
    4.94500e+01    1.00000e+00
    4.94750e+01    1.00000e+00
    4.95000e+01    1.00000e+00
    4.95250e+01    1.00000e+00
    4.95500e+01    1.00000e+00
    4.95750e+01    1.00000e+00
    4.96000e+01    1.00000e+00
    4.96250e+01    1.00000e+00
    4.96500e+01    1.00000e+00
    4.96750e+01    1.00000e+00
    4.97000e+01    1.00000e+00
    4.97250e+01    1.00000e+00
    4.97500e+01    1.00000e+00
    4.97750e+01    1.00000e+00
    4.98000e+01    1.00000e+00
    4.98250e+01    1.00000e+00
    4.98500e+01    1.00000e+00
    4.98750e+01    1.00000e+00
    4.99000e+01    1.00000e+00
    4.99250e+01    1.00000e+00
    4.99500e+01    1.00000e+00
    4.99750e+01    1.00000e+00


==> data/pp_xdata_x_1.20_y_0.60.csv <==
    0.00000e+00    1.19984e+00
    2.50000e-02    1.19578e+00
    5.00000e-02    1.19162e+00
    7.50000e-02    1.18736e+00
    1.00000e-01    1.18300e+00
    1.25000e-01    1.17855e+00
    1.50000e-01    1.17401e+00
    1.75000e-01    1.16938e+00
    2.00000e-01    1.16466e+00
    2.25000e-01    1.15987e+00
    2.50000e-01    1.15500e+00
    2.75000e-01    1.15006e+00
    3.00000e-01    1.14505e+00
    3.25000e-01    1.13997e+00
    3.50000e-01    1.13483e+00
    3.75000e-01    1.12963e+00
    4.00000e-01    1.12438e+00
    4.25000e-01    1.11908e+00
    4.50000e-01    1.11374e+00
    4.75000e-01    1.10835e+00
    5.00000e-01    1.10292e+00
    5.25000e-01    1.09746e+00
    5.50000e-01    1.09197e+00
    5.75000e-01    1.08645e+00
    6.00000e-01    1.08091e+00
    6.25000e-01    1.07535e+00
    6.50000e-01    1.06978e+00
    6.75000e-01    1.06419e+00
    7.00000e-01    1.05859e+00
    7.25000e-01    1.05299e+00
    7.50000e-01    1.04739e+00
    7.75000e-01    1.04179e+00
    8.00000e-01    1.03620e+00
    8.25000e-01    1.03062e+00
    8.50000e-01    1.02505e+00
    8.75000e-01    1.01950e+00
    9.00000e-01    1.01396e+00
    9.25000e-01    1.00845e+00
    9.50000e-01    1.00296e+00
    9.75000e-01    9.97502e-01
    1.00000e+00    9.92074e-01
    1.02500e+00    9.86680e-01
    1.05000e+00    9.81322e-01
    1.07500e+00    9.76004e-01
    1.10000e+00    9.70727e-01
    1.12500e+00    9.65495e-01
    1.15000e+00    9.60309e-01
    1.17500e+00    9.55171e-01
    1.20000e+00    9.50085e-01
    1.22500e+00    9.45052e-01
    1.25000e+00    9.40073e-01
    1.27500e+00    9.35152e-01
    1.30000e+00    9.30289e-01
    1.32500e+00    9.25487e-01
    1.35000e+00    9.20747e-01
    1.37500e+00    9.16071e-01
    1.40000e+00    9.11461e-01
    1.42500e+00    9.06916e-01
    1.45000e+00    9.02441e-01
    1.47500e+00    8.98034e-01
    1.50000e+00    8.93698e-01
    1.52500e+00    8.89434e-01
    1.55000e+00    8.85242e-01
    1.57500e+00    8.81124e-01
    1.60000e+00    8.77081e-01
    1.62500e+00    8.73114e-01
    1.65000e+00    8.69222e-01
    1.67500e+00    8.65408e-01
    1.70000e+00    8.61672e-01
    1.72500e+00    8.58013e-01
    1.75000e+00    8.54434e-01
    1.77500e+00    8.50934e-01
    1.80000e+00    8.47514e-01
    1.82500e+00    8.44174e-01
    1.85000e+00    8.40914e-01
    1.87500e+00    8.37736e-01
    1.90000e+00    8.34638e-01
    1.92500e+00    8.31622e-01
    1.95000e+00    8.28688e-01
    1.97500e+00    8.25835e-01
    2.00000e+00    8.23063e-01
    2.02500e+00    8.20374e-01
    2.05000e+00    8.17767e-01
    2.07500e+00    8.15241e-01
    2.10000e+00    8.12797e-01
    2.12500e+00    8.10435e-01
    2.15000e+00    8.08154e-01
    2.17500e+00    8.05955e-01
    2.20000e+00    8.03838e-01
    2.22500e+00    8.01801e-01
    2.25000e+00    7.99846e-01
    2.27500e+00    7.97972e-01
    2.30000e+00    7.96178e-01
    2.32500e+00    7.94465e-01
    2.35000e+00    7.92832e-01
    2.37500e+00    7.91278e-01
    2.40000e+00    7.89805e-01
    2.42500e+00    7.88411e-01
    2.45000e+00    7.87095e-01
    2.47500e+00    7.85859e-01
    2.50000e+00    7.84700e-01
    2.52500e+00    7.83620e-01
    2.55000e+00    7.82617e-01
    2.57500e+00    7.81692e-01
    2.60000e+00    7.80844e-01
    2.62500e+00    7.80072e-01
    2.65000e+00    7.79376e-01
    2.67500e+00    7.78757e-01
    2.70000e+00    7.78212e-01
    2.72500e+00    7.77743e-01
    2.75000e+00    7.77349e-01
    2.77500e+00    7.77028e-01
    2.80000e+00    7.76782e-01
    2.82500e+00    7.76609e-01
    2.85000e+00    7.76509e-01
    2.87500e+00    7.76482e-01
    2.90000e+00    7.76527e-01
    2.92500e+00    7.76644e-01
    2.95000e+00    7.76832e-01
    2.97500e+00    7.77091e-01
    3.00000e+00    7.77421e-01
    3.02500e+00    7.77822e-01
    3.05000e+00    7.78292e-01
    3.07500e+00    7.78831e-01
    3.10000e+00    7.79440e-01
    3.12500e+00    7.80117e-01
    3.15000e+00    7.80863e-01
    3.17500e+00    7.81676e-01
    3.20000e+00    7.82556e-01
    3.22500e+00    7.83504e-01
    3.25000e+00    7.84518e-01
    3.27500e+00    7.85599e-01
    3.30000e+00    7.86745e-01
    3.32500e+00    7.87956e-01
    3.35000e+00    7.89233e-01
    3.37500e+00    7.90574e-01
    3.40000e+00    7.91979e-01
    3.42500e+00    7.93448e-01
    3.45000e+00    7.94981e-01
    3.47500e+00    7.96576e-01
    3.50000e+00    7.98234e-01
    3.52500e+00    7.99955e-01
    3.55000e+00    8.01737e-01
    3.57500e+00    8.03580e-01
    3.60000e+00    8.05484e-01
    3.62500e+00    8.07449e-01
    3.65000e+00    8.09474e-01
    3.67500e+00    8.11558e-01
    3.70000e+00    8.13702e-01
    3.72500e+00    8.15905e-01
    3.75000e+00    8.18166e-01
    3.77500e+00    8.20485e-01
    3.80000e+00    8.22861e-01
    3.82500e+00    8.25295e-01
    3.85000e+00    8.27785e-01
    3.87500e+00    8.30332e-01
    3.90000e+00    8.32934e-01
    3.92500e+00    8.35592e-01
    3.95000e+00    8.38305e-01
    3.97500e+00    8.41071e-01
    4.00000e+00    8.43892e-01
    4.02500e+00    8.46766e-01
    4.05000e+00    8.49693e-01
    4.07500e+00    8.52673e-01
    4.10000e+00    8.55704e-01
    4.12500e+00    8.58786e-01
    4.15000e+00    8.61920e-01
    4.17500e+00    8.65103e-01
    4.20000e+00    8.68337e-01
    4.22500e+00    8.71619e-01
    4.25000e+00    8.74950e-01
    4.27500e+00    8.78329e-01
    4.30000e+00    8.81756e-01
    4.32500e+00    8.85229e-01
    4.35000e+00    8.88748e-01
    4.37500e+00    8.92313e-01
    4.40000e+00    8.95922e-01
    4.42500e+00    8.99576e-01
    4.45000e+00    9.03273e-01
    4.47500e+00    9.07013e-01
    4.50000e+00    9.10794e-01
    4.52500e+00    9.14617e-01
    4.55000e+00    9.18481e-01
    4.57500e+00    9.22384e-01
    4.60000e+00    9.26326e-01
    4.62500e+00    9.30306e-01
    4.65000e+00    9.34324e-01
    4.67500e+00    9.38377e-01
    4.70000e+00    9.42467e-01
    4.72500e+00    9.46590e-01
    4.75000e+00    9.50748e-01
    4.77500e+00    9.54938e-01
    4.80000e+00    9.59160e-01
    4.82500e+00    9.63413e-01
    4.85000e+00    9.67695e-01
    4.87500e+00    9.72006e-01
    4.90000e+00    9.76344e-01
    4.92500e+00    9.80709e-01
    4.95000e+00    9.85099e-01
    4.97500e+00    9.89514e-01
    5.00000e+00    9.93951e-01
    5.02500e+00    9.98410e-01
    5.05000e+00    1.00289e+00
    5.07500e+00    1.00739e+00
    5.10000e+00    1.01191e+00
    5.12500e+00    1.01644e+00
    5.15000e+00    1.02099e+00
    5.17500e+00    1.02555e+00
    5.20000e+00    1.03012e+00
    5.22500e+00    1.03471e+00
    5.25000e+00    1.03930e+00
    5.27500e+00    1.04391e+00
    5.30000e+00    1.04852e+00
    5.32500e+00    1.05313e+00
    5.35000e+00    1.05775e+00
    5.37500e+00    1.06236e+00
    5.40000e+00    1.06698e+00
    5.42500e+00    1.07160e+00
    5.45000e+00    1.07621e+00
    5.47500e+00    1.08081e+00
    5.50000e+00    1.08541e+00
    5.52500e+00    1.09000e+00
    5.55000e+00    1.09458e+00
    5.57500e+00    1.09915e+00
    5.60000e+00    1.10370e+00
    5.62500e+00    1.10823e+00
    5.65000e+00    1.11274e+00
    5.67500e+00    1.11723e+00
    5.70000e+00    1.12170e+00
    5.72500e+00    1.12614e+00
    5.75000e+00    1.13056e+00
    5.77500e+00    1.13494e+00
    5.80000e+00    1.13929e+00
    5.82500e+00    1.14361e+00
    5.85000e+00    1.14789e+00
    5.87500e+00    1.15214e+00
    5.90000e+00    1.15634e+00
    5.92500e+00    1.16049e+00
    5.95000e+00    1.16460e+00
    5.97500e+00    1.16866e+00
    6.00000e+00    1.17267e+00
    6.02500e+00    1.17663e+00
    6.05000e+00    1.18053e+00
    6.07500e+00    1.18437e+00
    6.10000e+00    1.18815e+00
    6.12500e+00    1.19187e+00
    6.15000e+00    1.19552e+00
    6.17500e+00    1.19911e+00
    6.20000e+00    1.20262e+00
    6.22500e+00    1.20605e+00
    6.25000e+00    1.20941e+00
    6.27500e+00    1.21269e+00
    6.30000e+00    1.21589e+00
    6.32500e+00    1.21901e+00
    6.35000e+00    1.22204e+00
    6.37500e+00    1.22498e+00
    6.40000e+00    1.22783e+00
    6.42500e+00    1.23058e+00
    6.45000e+00    1.23324e+00
    6.47500e+00    1.23580e+00
    6.50000e+00    1.23825e+00
    6.52500e+00    1.24061e+00
    6.55000e+00    1.24285e+00
    6.57500e+00    1.24499e+00
    6.60000e+00    1.24702e+00
    6.62500e+00    1.24893e+00
    6.65000e+00    1.25073e+00
    6.67500e+00    1.25241e+00
    6.70000e+00    1.25397e+00
    6.72500e+00    1.25541e+00
    6.75000e+00    1.25673e+00
    6.77500e+00    1.25792e+00
    6.80000e+00    1.25899e+00
    6.82500e+00    1.25993e+00
    6.85000e+00    1.26073e+00
    6.87500e+00    1.26141e+00
    6.90000e+00    1.26195e+00
    6.92500e+00    1.26236e+00
    6.95000e+00    1.26263e+00
    6.97500e+00    1.26276e+00
    7.00000e+00    1.26276e+00
    7.02500e+00    1.26262e+00
    7.05000e+00    1.26234e+00
    7.07500e+00    1.26192e+00
    7.10000e+00    1.26135e+00
    7.12500e+00    1.26065e+00
    7.15000e+00    1.25981e+00
    7.17500e+00    1.25882e+00
    7.20000e+00    1.25769e+00
    7.22500e+00    1.25642e+00
    7.25000e+00    1.25501e+00
    7.27500e+00    1.25346e+00
    7.30000e+00    1.25177e+00
    7.32500e+00    1.24993e+00
    7.35000e+00    1.24796e+00
    7.37500e+00    1.24585e+00
    7.40000e+00    1.24361e+00
    7.42500e+00    1.24122e+00
    7.45000e+00    1.23870e+00
    7.47500e+00    1.23605e+00
    7.50000e+00    1.23327e+00
    7.52500e+00    1.23036e+00
    7.55000e+00    1.22732e+00
    7.57500e+00    1.22415e+00
    7.60000e+00    1.22086e+00
    7.62500e+00    1.21745e+00
    7.65000e+00    1.21392e+00
    7.67500e+00    1.21027e+00
    7.70000e+00    1.20651e+00
    7.72500e+00    1.20263e+00
    7.75000e+00    1.19865e+00
    7.77500e+00    1.19456e+00
    7.80000e+00    1.19037e+00
    7.82500e+00    1.18608e+00
    7.85000e+00    1.18170e+00
    7.87500e+00    1.17722e+00
    7.90000e+00    1.17265e+00
    7.92500e+00    1.16799e+00
    7.95000e+00    1.16326e+00
    7.97500e+00    1.15844e+00
    8.00000e+00    1.15355e+00
    8.02500e+00    1.14858e+00
    8.05000e+00    1.14355e+00
    8.07500e+00    1.13846e+00
    8.10000e+00    1.13330e+00
    8.12500e+00    1.12809e+00
    8.15000e+00    1.12282e+00
    8.17500e+00    1.11751e+00
    8.20000e+00    1.11215e+00
    8.22500e+00    1.10675e+00
    8.25000e+00    1.10131e+00
    8.27500e+00    1.09584e+00
    8.30000e+00    1.09034e+00
    8.32500e+00    1.08482e+00
    8.35000e+00    1.07927e+00
    8.37500e+00    1.07370e+00
    8.40000e+00    1.06813e+00
    8.42500e+00    1.06253e+00
    8.45000e+00    1.05694e+00
    8.47500e+00    1.05134e+00
    8.50000e+00    1.04574e+00
    8.52500e+00    1.04014e+00
    8.55000e+00    1.03455e+00
    8.57500e+00    1.02897e+00
    8.60000e+00    1.02341e+00
    8.62500e+00    1.01786e+00
    8.65000e+00    1.01233e+00
    8.67500e+00    1.00682e+00
    8.70000e+00    1.00134e+00
    8.72500e+00    9.95894e-01
    8.75000e+00    9.90475e-01
    8.77500e+00    9.85092e-01
    8.80000e+00    9.79746e-01
    8.82500e+00    9.74439e-01
    8.85000e+00    9.69175e-01
    8.87500e+00    9.63956e-01
    8.90000e+00    9.58784e-01
    8.92500e+00    9.53662e-01
    8.95000e+00    9.48591e-01
    8.97500e+00    9.43574e-01
    9.00000e+00    9.38612e-01
    9.02500e+00    9.33708e-01
    9.05000e+00    9.28863e-01
    9.07500e+00    9.24079e-01
    9.10000e+00    9.19358e-01
    9.12500e+00    9.14701e-01
    9.15000e+00    9.10110e-01
    9.17500e+00    9.05586e-01
    9.20000e+00    9.01130e-01
    9.22500e+00    8.96744e-01
    9.25000e+00    8.92430e-01
    9.27500e+00    8.88187e-01
    9.30000e+00    8.84017e-01
    9.32500e+00    8.79921e-01
    9.35000e+00    8.75900e-01
    9.37500e+00    8.71955e-01
    9.40000e+00    8.68087e-01
    9.42500e+00    8.64295e-01
    9.45000e+00    8.60582e-01
    9.47500e+00    8.56947e-01
    9.50000e+00    8.53391e-01
    9.52500e+00    8.49914e-01
    9.55000e+00    8.46518e-01
    9.57500e+00    8.43202e-01
    9.60000e+00    8.39966e-01
    9.62500e+00    8.36811e-01
    9.65000e+00    8.33738e-01
    9.67500e+00    8.30746e-01
    9.70000e+00    8.27836e-01
    9.72500e+00    8.25007e-01
    9.75000e+00    8.22260e-01
    9.77500e+00    8.19594e-01
    9.80000e+00    8.17011e-01
    9.82500e+00    8.14510e-01
    9.85000e+00    8.12090e-01
    9.87500e+00    8.09752e-01
    9.90000e+00    8.07496e-01
    9.92500e+00    8.05321e-01
    9.95000e+00    8.03227e-01
    9.97500e+00    8.01215e-01
    1.00000e+01    7.99284e-01
    1.00250e+01    7.97433e-01
    1.00500e+01    7.95663e-01
    1.00750e+01    7.93974e-01
    1.01000e+01    7.92364e-01
    1.01250e+01    7.90834e-01
    1.01500e+01    7.89384e-01
    1.01750e+01    7.88013e-01
    1.02000e+01    7.86721e-01
    1.02250e+01    7.85508e-01
    1.02500e+01    7.84373e-01
    1.02750e+01    7.83315e-01
    1.03000e+01    7.82336e-01
    1.03250e+01    7.81433e-01
    1.03500e+01    7.80608e-01
    1.03750e+01    7.79858e-01
    1.04000e+01    7.79185e-01
    1.04250e+01    7.78588e-01
    1.04500e+01    7.78066e-01
    1.04750e+01    7.77619e-01
    1.05000e+01    7.77246e-01
    1.05250e+01    7.76948e-01
    1.05500e+01    7.76723e-01
    1.05750e+01    7.76572e-01
    1.06000e+01    7.76493e-01
    1.06250e+01    7.76487e-01
    1.06500e+01    7.76554e-01
    1.06750e+01    7.76692e-01
    1.07000e+01    7.76901e-01
    1.07250e+01    7.77182e-01
    1.07500e+01    7.77533e-01
    1.07750e+01    7.77953e-01
    1.08000e+01    7.78444e-01
    1.08250e+01    7.79004e-01
    1.08500e+01    7.79633e-01
    1.08750e+01    7.80330e-01
    1.09000e+01    7.81096e-01
    1.09250e+01    7.81929e-01
    1.09500e+01    7.82830e-01
    1.09750e+01    7.83797e-01
    1.10000e+01    7.84831e-01
    1.10250e+01    7.85931e-01
    1.10500e+01    7.87096e-01
    1.10750e+01    7.88327e-01
    1.11000e+01    7.89623e-01
    1.11250e+01    7.90983e-01
    1.11500e+01    7.92407e-01
    1.11750e+01    7.93895e-01
    1.12000e+01    7.95446e-01
    1.12250e+01    7.97060e-01
    1.12500e+01    7.98737e-01
    1.12750e+01    8.00475e-01
    1.13000e+01    8.02275e-01
    1.13250e+01    8.04137e-01
    1.13500e+01    8.06059e-01
    1.13750e+01    8.08041e-01
    1.14000e+01    8.10084e-01
    1.14250e+01    8.12186e-01
    1.14500e+01    8.14347e-01
    1.14750e+01    8.16567e-01
    1.15000e+01    8.18845e-01
    1.15250e+01    8.21181e-01
    1.15500e+01    8.23575e-01
    1.15750e+01    8.26026e-01
    1.16000e+01    8.28533e-01
    1.16250e+01    8.31096e-01
    1.16500e+01    8.33714e-01
    1.16750e+01    8.36388e-01
    1.17000e+01    8.39117e-01
    1.17250e+01    8.41900e-01
    1.17500e+01    8.44736e-01
    1.17750e+01    8.47626e-01
    1.18000e+01    8.50569e-01
    1.18250e+01    8.53564e-01
    1.18500e+01    8.56610e-01
    1.18750e+01    8.59708e-01
    1.19000e+01    8.62856e-01
    1.19250e+01    8.66054e-01
    1.19500e+01    8.69302e-01
    1.19750e+01    8.72599e-01
    1.20000e+01    8.75945e-01
    1.20250e+01    8.79338e-01
    1.20500e+01    8.82778e-01
    1.20750e+01    8.86265e-01
    1.21000e+01    8.89797e-01
    1.21250e+01    8.93375e-01
    1.21500e+01    8.96998e-01
    1.21750e+01    9.00665e-01
    1.22000e+01    9.04374e-01
    1.22250e+01    9.08127e-01
    1.22500e+01    9.11921e-01
    1.22750e+01    9.15756e-01
    1.23000e+01    9.19631e-01
    1.23250e+01    9.23546e-01
    1.23500e+01    9.27499e-01
    1.23750e+01    9.31490e-01
    1.24000e+01    9.35519e-01
    1.24250e+01    9.39583e-01
    1.24500e+01    9.43682e-01
    1.24750e+01    9.47816e-01
    1.25000e+01    9.51984e-01
    1.25250e+01    9.56183e-01
    1.25500e+01    9.60414e-01
    1.25750e+01    9.64676e-01
    1.26000e+01    9.68967e-01
    1.26250e+01    9.73286e-01
    1.26500e+01    9.77632e-01
    1.26750e+01    9.82005e-01
    1.27000e+01    9.86402e-01
    1.27250e+01    9.90824e-01
    1.27500e+01    9.95267e-01
    1.27750e+01    9.99733e-01
    1.28000e+01    1.00422e+00
    1.28250e+01    1.00872e+00
    1.28500e+01    1.01324e+00
    1.28750e+01    1.01778e+00
    1.29000e+01    1.02233e+00
    1.29250e+01    1.02690e+00
    1.29500e+01    1.03148e+00
    1.29750e+01    1.03607e+00
    1.30000e+01    1.04066e+00
    1.30250e+01    1.04527e+00
    1.30500e+01    1.04988e+00
    1.30750e+01    1.05449e+00
    1.31000e+01    1.05911e+00
    1.31250e+01    1.06373e+00
    1.31500e+01    1.06835e+00
    1.31750e+01    1.07296e+00
    1.32000e+01    1.07757e+00
    1.32250e+01    1.08218e+00
    1.32500e+01    1.08677e+00
    1.32750e+01    1.09136e+00
    1.33000e+01    1.09593e+00
    1.33250e+01    1.10049e+00
    1.33500e+01    1.10504e+00
    1.33750e+01    1.10956e+00
    1.34000e+01    1.11407e+00
    1.34250e+01    1.11856e+00
    1.34500e+01    1.12302e+00
    1.34750e+01    1.12745e+00
    1.35000e+01    1.13186e+00
    1.35250e+01    1.13623e+00
    1.35500e+01    1.14058e+00
    1.35750e+01    1.14488e+00
    1.36000e+01    1.14915e+00
    1.36250e+01    1.15338e+00
    1.36500e+01    1.15757e+00
    1.36750e+01    1.16171e+00
    1.37000e+01    1.16581e+00
    1.37250e+01    1.16986e+00
    1.37500e+01    1.17385e+00
    1.37750e+01    1.17779e+00
    1.38000e+01    1.18167e+00
    1.38250e+01    1.18550e+00
    1.38500e+01    1.18926e+00
    1.38750e+01    1.19296e+00
    1.39000e+01    1.19659e+00
    1.39250e+01    1.20015e+00
    1.39500e+01    1.20364e+00
    1.39750e+01    1.20705e+00
    1.40000e+01    1.21039e+00
    1.40250e+01    1.21365e+00
    1.40500e+01    1.21682e+00
    1.40750e+01    1.21991e+00
    1.41000e+01    1.22292e+00
    1.41250e+01    1.22583e+00
    1.41500e+01    1.22865e+00
    1.41750e+01    1.23138e+00
    1.42000e+01    1.23401e+00
    1.42250e+01    1.23653e+00
    1.42500e+01    1.23896e+00
    1.42750e+01    1.24128e+00
    1.43000e+01    1.24350e+00
    1.43250e+01    1.24560e+00
    1.43500e+01    1.24759e+00
    1.43750e+01    1.24947e+00
    1.44000e+01    1.25124e+00
    1.44250e+01    1.25289e+00
    1.44500e+01    1.25441e+00
    1.44750e+01    1.25582e+00
    1.45000e+01    1.25710e+00
    1.45250e+01    1.25825e+00
    1.45500e+01    1.25928e+00
    1.45750e+01    1.26018e+00
    1.46000e+01    1.26095e+00
    1.46250e+01    1.26158e+00
    1.46500e+01    1.26208e+00
    1.46750e+01    1.26245e+00
    1.47000e+01    1.26268e+00
    1.47250e+01    1.26278e+00
    1.47500e+01    1.26273e+00
    1.47750e+01    1.26255e+00
    1.48000e+01    1.26223e+00
    1.48250e+01    1.26176e+00
    1.48500e+01    1.26116e+00
    1.48750e+01    1.26042e+00
    1.49000e+01    1.25953e+00
    1.49250e+01    1.25850e+00
    1.49500e+01    1.25733e+00
    1.49750e+01    1.25602e+00
    1.50000e+01    1.25457e+00
    1.50250e+01    1.25297e+00
    1.50500e+01    1.25124e+00
    1.50750e+01    1.24937e+00
    1.51000e+01    1.24735e+00
    1.51250e+01    1.24520e+00
    1.51500e+01    1.24291e+00
    1.51750e+01    1.24049e+00
    1.52000e+01    1.23793e+00
    1.52250e+01    1.23524e+00
    1.52500e+01    1.23242e+00
    1.52750e+01    1.22947e+00
    1.53000e+01    1.22639e+00
    1.53250e+01    1.22319e+00
    1.53500e+01    1.21986e+00
    1.53750e+01    1.21642e+00
    1.54000e+01    1.21285e+00
    1.54250e+01    1.20917e+00
    1.54500e+01    1.20537e+00
    1.54750e+01    1.20147e+00
    1.55000e+01    1.19745e+00
    1.55250e+01    1.19333e+00
    1.55500e+01    1.18911e+00
    1.55750e+01    1.18480e+00
    1.56000e+01    1.18038e+00
    1.56250e+01    1.17588e+00
    1.56500e+01    1.17128e+00
    1.56750e+01    1.16660e+00
    1.57000e+01    1.16184e+00
    1.57250e+01    1.15700e+00
    1.57500e+01    1.15209e+00
    1.57750e+01    1.14710e+00
    1.58000e+01    1.14205e+00
    1.58250e+01    1.13694e+00
    1.58500e+01    1.13176e+00
    1.58750e+01    1.12654e+00
    1.59000e+01    1.12126e+00
    1.59250e+01    1.11593e+00
    1.59500e+01    1.11056e+00
    1.59750e+01    1.10515e+00
    1.60000e+01    1.09970e+00
    1.60250e+01    1.09422e+00
    1.60500e+01    1.08871e+00
    1.60750e+01    1.08318e+00
    1.61000e+01    1.07763e+00
    1.61250e+01    1.07206e+00
    1.61500e+01    1.06647e+00
    1.61750e+01    1.06088e+00
    1.62000e+01    1.05528e+00
    1.62250e+01    1.04968e+00
    1.62500e+01    1.04408e+00
    1.62750e+01    1.03849e+00
    1.63000e+01    1.03290e+00
    1.63250e+01    1.02732e+00
    1.63500e+01    1.02176e+00
    1.63750e+01    1.01622e+00
    1.64000e+01    1.01070e+00
    1.64250e+01    1.00520e+00
    1.64500e+01    9.99729e-01
    1.64750e+01    9.94288e-01
    1.65000e+01    9.88880e-01
    1.65250e+01    9.83507e-01
    1.65500e+01    9.78172e-01
    1.65750e+01    9.72878e-01
    1.66000e+01    9.67627e-01
    1.66250e+01    9.62422e-01
    1.66500e+01    9.57265e-01
    1.66750e+01    9.52157e-01
    1.67000e+01    9.47102e-01
    1.67250e+01    9.42101e-01
    1.67500e+01    9.37156e-01
    1.67750e+01    9.32269e-01
    1.68000e+01    9.27442e-01
    1.68250e+01    9.22676e-01
    1.68500e+01    9.17974e-01
    1.68750e+01    9.13336e-01
    1.69000e+01    9.08765e-01
    1.69250e+01    9.04261e-01
    1.69500e+01    8.99826e-01
    1.69750e+01    8.95461e-01
    1.70000e+01    8.91167e-01
    1.70250e+01    8.86946e-01
    1.70500e+01    8.82798e-01
    1.70750e+01    8.78724e-01
    1.71000e+01    8.74726e-01
    1.71250e+01    8.70803e-01
    1.71500e+01    8.66957e-01
    1.71750e+01    8.63189e-01
    1.72000e+01    8.59499e-01
    1.72250e+01    8.55887e-01
    1.72500e+01    8.52354e-01
    1.72750e+01    8.48902e-01
    1.73000e+01    8.45529e-01
    1.73250e+01    8.42236e-01
    1.73500e+01    8.39025e-01
    1.73750e+01    8.35894e-01
    1.74000e+01    8.32845e-01
    1.74250e+01    8.29877e-01
    1.74500e+01    8.26991e-01
    1.74750e+01    8.24186e-01
    1.75000e+01    8.21463e-01
    1.75250e+01    8.18822e-01
    1.75500e+01    8.16263e-01
    1.75750e+01    8.13786e-01
    1.76000e+01    8.11390e-01
    1.76250e+01    8.09076e-01
    1.76500e+01    8.06844e-01
    1.76750e+01    8.04693e-01
    1.77000e+01    8.02624e-01
    1.77250e+01    8.00635e-01
    1.77500e+01    7.98728e-01
    1.77750e+01    7.96901e-01
    1.78000e+01    7.95155e-01
    1.78250e+01    7.93489e-01
    1.78500e+01    7.91904e-01
    1.78750e+01    7.90397e-01
    1.79000e+01    7.88971e-01
    1.79250e+01    7.87623e-01
    1.79500e+01    7.86354e-01
    1.79750e+01    7.85164e-01
    1.80000e+01    7.84052e-01
    1.80250e+01    7.83018e-01
    1.80500e+01    7.82061e-01
    1.80750e+01    7.81181e-01
    1.81000e+01    7.80378e-01
    1.81250e+01    7.79651e-01
    1.81500e+01    7.79001e-01
    1.81750e+01    7.78426e-01
    1.82000e+01    7.77926e-01
    1.82250e+01    7.77501e-01
    1.82500e+01    7.77150e-01
    1.82750e+01    7.76874e-01
    1.83000e+01    7.76671e-01
    1.83250e+01    7.76541e-01
    1.83500e+01    7.76484e-01
    1.83750e+01    7.76500e-01
    1.84000e+01    7.76587e-01
    1.84250e+01    7.76746e-01
    1.84500e+01    7.76977e-01
    1.84750e+01    7.77278e-01
    1.85000e+01    7.77650e-01
    1.85250e+01    7.78091e-01
    1.85500e+01    7.78603e-01
    1.85750e+01    7.79183e-01
    1.86000e+01    7.79832e-01
    1.86250e+01    7.80550e-01
    1.86500e+01    7.81335e-01
    1.86750e+01    7.82188e-01
    1.87000e+01    7.83109e-01
    1.87250e+01    7.84096e-01
    1.87500e+01    7.85149e-01
    1.87750e+01    7.86269e-01
    1.88000e+01    7.87453e-01
    1.88250e+01    7.88703e-01
    1.88500e+01    7.90018e-01
    1.88750e+01    7.91397e-01
    1.89000e+01    7.92841e-01
    1.89250e+01    7.94347e-01
    1.89500e+01    7.95917e-01
    1.89750e+01    7.97549e-01
    1.90000e+01    7.99244e-01
    1.90250e+01    8.01001e-01
    1.90500e+01    8.02819e-01
    1.90750e+01    8.04699e-01
    1.91000e+01    8.06639e-01
    1.91250e+01    8.08639e-01
    1.91500e+01    8.10699e-01
    1.91750e+01    8.12819e-01
    1.92000e+01    8.14997e-01
    1.92250e+01    8.17235e-01
    1.92500e+01    8.19530e-01
    1.92750e+01    8.21883e-01
    1.93000e+01    8.24294e-01
    1.93250e+01    8.26761e-01
    1.93500e+01    8.29285e-01
    1.93750e+01    8.31864e-01
    1.94000e+01    8.34499e-01
    1.94250e+01    8.37190e-01
    1.94500e+01    8.39934e-01
    1.94750e+01    8.42733e-01
    1.95000e+01    8.45585e-01
    1.95250e+01    8.48491e-01
    1.95500e+01    8.51449e-01
    1.95750e+01    8.54459e-01
    1.96000e+01    8.57521e-01
    1.96250e+01    8.60633e-01
    1.96500e+01    8.63797e-01
    1.96750e+01    8.67010e-01
    1.97000e+01    8.70272e-01
    1.97250e+01    8.73583e-01
    1.97500e+01    8.76943e-01
    1.97750e+01    8.80350e-01
    1.98000e+01    8.83804e-01
    1.98250e+01    8.87305e-01
    1.98500e+01    8.90851e-01
    1.98750e+01    8.94442e-01
    1.99000e+01    8.98078e-01
    1.99250e+01    9.01757e-01
    1.99500e+01    9.05479e-01
    1.99750e+01    9.09244e-01
    2.00000e+01    9.13050e-01
    2.00250e+01    9.16897e-01
    2.00500e+01    9.20784e-01
    2.00750e+01    9.24711e-01
    2.01000e+01    9.28675e-01
    2.01250e+01    9.32678e-01
    2.01500e+01    9.36717e-01
    2.01750e+01    9.40792e-01
    2.02000e+01    9.44901e-01
    2.02250e+01    9.49045e-01
    2.02500e+01    9.53222e-01
    2.02750e+01    9.57431e-01
    2.03000e+01    9.61671e-01
    2.03250e+01    9.65942e-01
    2.03500e+01    9.70241e-01
    2.03750e+01    9.74568e-01
    2.04000e+01    9.78923e-01
    2.04250e+01    9.83303e-01
    2.04500e+01    9.87707e-01
    2.04750e+01    9.92135e-01
    2.05000e+01    9.96586e-01
    2.05250e+01    1.00106e+00
    2.05500e+01    1.00555e+00
    2.05750e+01    1.01006e+00
    2.06000e+01    1.01458e+00
    2.06250e+01    1.01913e+00
    2.06500e+01    1.02368e+00
    2.06750e+01    1.02825e+00
    2.07000e+01    1.03283e+00
    2.07250e+01    1.03743e+00
    2.07500e+01    1.04202e+00
    2.07750e+01    1.04663e+00
    2.08000e+01    1.05124e+00
    2.08250e+01    1.05586e+00
    2.08500e+01    1.06048e+00
    2.08750e+01    1.06509e+00
    2.09000e+01    1.06971e+00
    2.09250e+01    1.07433e+00
    2.09500e+01    1.07893e+00
    2.09750e+01    1.08354e+00
    2.10000e+01    1.08813e+00
    2.10250e+01    1.09271e+00
    2.10500e+01    1.09728e+00
    2.10750e+01    1.10184e+00
    2.11000e+01    1.10638e+00
    2.11250e+01    1.11090e+00
    2.11500e+01    1.11540e+00
    2.11750e+01    1.11988e+00
    2.12000e+01    1.12433e+00
    2.12250e+01    1.12876e+00
    2.12500e+01    1.13315e+00
    2.12750e+01    1.13752e+00
    2.13000e+01    1.14185e+00
    2.13250e+01    1.14615e+00
    2.13500e+01    1.15041e+00
    2.13750e+01    1.15462e+00
    2.14000e+01    1.15880e+00
    2.14250e+01    1.16293e+00
    2.14500e+01    1.16701e+00
    2.14750e+01    1.17104e+00
    2.15000e+01    1.17502e+00
    2.15250e+01    1.17895e+00
    2.15500e+01    1.18281e+00
    2.15750e+01    1.18662e+00
    2.16000e+01    1.19036e+00
    2.16250e+01    1.19404e+00
    2.16500e+01    1.19765e+00
    2.16750e+01    1.20119e+00
    2.17000e+01    1.20466e+00
    2.17250e+01    1.20805e+00
    2.17500e+01    1.21136e+00
    2.17750e+01    1.21460e+00
    2.18000e+01    1.21775e+00
    2.18250e+01    1.22081e+00
    2.18500e+01    1.22379e+00
    2.18750e+01    1.22667e+00
    2.19000e+01    1.22947e+00
    2.19250e+01    1.23216e+00
    2.19500e+01    1.23476e+00
    2.19750e+01    1.23726e+00
    2.20000e+01    1.23966e+00
    2.20250e+01    1.24195e+00
    2.20500e+01    1.24413e+00
    2.20750e+01    1.24620e+00
    2.21000e+01    1.24816e+00
    2.21250e+01    1.25001e+00
    2.21500e+01    1.25174e+00
    2.21750e+01    1.25335e+00
    2.22000e+01    1.25484e+00
    2.22250e+01    1.25621e+00
    2.22500e+01    1.25745e+00
    2.22750e+01    1.25857e+00
    2.23000e+01    1.25956e+00
    2.23250e+01    1.26042e+00
    2.23500e+01    1.26115e+00
    2.23750e+01    1.26174e+00
    2.24000e+01    1.26221e+00
    2.24250e+01    1.26253e+00
    2.24500e+01    1.26272e+00
    2.24750e+01    1.26278e+00
    2.25000e+01    1.26269e+00
    2.25250e+01    1.26247e+00
    2.25500e+01    1.26210e+00
    2.25750e+01    1.26160e+00
    2.26000e+01    1.26096e+00
    2.26250e+01    1.26017e+00
    2.26500e+01    1.25924e+00
    2.26750e+01    1.25817e+00
    2.27000e+01    1.25696e+00
    2.27250e+01    1.25560e+00
    2.27500e+01    1.25411e+00
    2.27750e+01    1.25248e+00
    2.28000e+01    1.25070e+00
    2.28250e+01    1.24878e+00
    2.28500e+01    1.24673e+00
    2.28750e+01    1.24454e+00
    2.29000e+01    1.24221e+00
    2.29250e+01    1.23975e+00
    2.29500e+01    1.23715e+00
    2.29750e+01    1.23442e+00
    2.30000e+01    1.23156e+00
    2.30250e+01    1.22858e+00
    2.30500e+01    1.22546e+00
    2.30750e+01    1.22222e+00
    2.31000e+01    1.21886e+00
    2.31250e+01    1.21537e+00
    2.31500e+01    1.21177e+00
    2.31750e+01    1.20806e+00
    2.32000e+01    1.20423e+00
    2.32250e+01    1.20029e+00
    2.32500e+01    1.19625e+00
    2.32750e+01    1.19210e+00
    2.33000e+01    1.18785e+00
    2.33250e+01    1.18350e+00
    2.33500e+01    1.17906e+00
    2.33750e+01    1.17453e+00
    2.34000e+01    1.16991e+00
    2.34250e+01    1.16520e+00
    2.34500e+01    1.16042e+00
    2.34750e+01    1.15555e+00
    2.35000e+01    1.15062e+00
    2.35250e+01    1.14562e+00
    2.35500e+01    1.14055e+00
    2.35750e+01    1.13541e+00
    2.36000e+01    1.13022e+00
    2.36250e+01    1.12498e+00
    2.36500e+01    1.11969e+00
    2.36750e+01    1.11434e+00
    2.37000e+01    1.10896e+00
    2.37250e+01    1.10354e+00
    2.37500e+01    1.09808e+00
    2.37750e+01    1.09259e+00
    2.38000e+01    1.08708e+00
    2.38250e+01    1.08154e+00
    2.38500e+01    1.07598e+00
    2.38750e+01    1.07041e+00
    2.39000e+01    1.06482e+00
    2.39250e+01    1.05923e+00
    2.39500e+01    1.05363e+00
    2.39750e+01    1.04802e+00
    2.40000e+01    1.04243e+00
    2.40250e+01    1.03683e+00
    2.40500e+01    1.03125e+00
    2.40750e+01    1.02568e+00
    2.41000e+01    1.02012e+00
    2.41250e+01    1.01458e+00
    2.41500e+01    1.00907e+00
    2.41750e+01    1.00358e+00
    2.42000e+01    9.98117e-01
    2.42250e+01    9.92685e-01
    2.42500e+01    9.87287e-01
    2.42750e+01    9.81925e-01
    2.43000e+01    9.76602e-01
    2.43250e+01    9.71321e-01
    2.43500e+01    9.66083e-01
    2.43750e+01    9.60892e-01
    2.44000e+01    9.55749e-01
    2.44250e+01    9.50657e-01
    2.44500e+01    9.45617e-01
    2.44750e+01    9.40633e-01
    2.45000e+01    9.35705e-01
    2.45250e+01    9.30835e-01
    2.45500e+01    9.26026e-01
    2.45750e+01    9.21279e-01
    2.46000e+01    9.16596e-01
    2.46250e+01    9.11978e-01
    2.46500e+01    9.07426e-01
    2.46750e+01    9.02942e-01
    2.47000e+01    8.98528e-01
    2.47250e+01    8.94184e-01
    2.47500e+01    8.89912e-01
    2.47750e+01    8.85712e-01
    2.48000e+01    8.81586e-01
    2.48250e+01    8.77534e-01
    2.48500e+01    8.73558e-01
    2.48750e+01    8.69658e-01
    2.49000e+01    8.65835e-01
    2.49250e+01    8.62090e-01
    2.49500e+01    8.58422e-01
    2.49750e+01    8.54834e-01
    2.50000e+01    8.51325e-01
    2.50250e+01    8.47896e-01
    2.50500e+01    8.44547e-01
    2.50750e+01    8.41278e-01
    2.51000e+01    8.38091e-01
    2.51250e+01    8.34984e-01
    2.51500e+01    8.31959e-01
    2.51750e+01    8.29015e-01
    2.52000e+01    8.26153e-01
    2.52250e+01    8.23372e-01
    2.52500e+01    8.20674e-01
    2.52750e+01    8.18057e-01
    2.53000e+01    8.15522e-01
    2.53250e+01    8.13069e-01
    2.53500e+01    8.10697e-01
    2.53750e+01    8.08408e-01
    2.54000e+01    8.06199e-01
    2.54250e+01    8.04073e-01
    2.54500e+01    8.02027e-01
    2.54750e+01    8.00063e-01
    2.55000e+01    7.98179e-01
    2.55250e+01    7.96377e-01
    2.55500e+01    7.94654e-01
    2.55750e+01    7.93012e-01
    2.56000e+01    7.91450e-01
    2.56250e+01    7.89967e-01
    2.56500e+01    7.88564e-01
    2.56750e+01    7.87240e-01
    2.57000e+01    7.85994e-01
    2.57250e+01    7.84827e-01
    2.57500e+01    7.83738e-01
    2.57750e+01    7.82727e-01
    2.58000e+01    7.81793e-01
    2.58250e+01    7.80936e-01
    2.58500e+01    7.80155e-01
    2.58750e+01    7.79451e-01
    2.59000e+01    7.78823e-01
    2.59250e+01    7.78270e-01
    2.59500e+01    7.77792e-01
    2.59750e+01    7.77389e-01
    2.60000e+01    7.77061e-01
    2.60250e+01    7.76806e-01
    2.60500e+01    7.76625e-01
    2.60750e+01    7.76517e-01
    2.61000e+01    7.76481e-01
    2.61250e+01    7.76518e-01
    2.61500e+01    7.76627e-01
    2.61750e+01    7.76807e-01
    2.62000e+01    7.77059e-01
    2.62250e+01    7.77381e-01
    2.62500e+01    7.77773e-01
    2.62750e+01    7.78235e-01
    2.63000e+01    7.78767e-01
    2.63250e+01    7.79368e-01
    2.63500e+01    7.80037e-01
    2.63750e+01    7.80775e-01
    2.64000e+01    7.81581e-01
    2.64250e+01    7.82454e-01
    2.64500e+01    7.83394e-01
    2.64750e+01    7.84400e-01
    2.65000e+01    7.85473e-01
    2.65250e+01    7.86612e-01
    2.65500e+01    7.87816e-01
    2.65750e+01    7.89086e-01
    2.66000e+01    7.90419e-01
    2.66250e+01    7.91818e-01
    2.66500e+01    7.93279e-01
    2.66750e+01    7.94805e-01
    2.67000e+01    7.96393e-01
    2.67250e+01    7.98044e-01
    2.67500e+01    7.99757e-01
    2.67750e+01    8.01532e-01
    2.68000e+01    8.03369e-01
    2.68250e+01    8.05266e-01
    2.68500e+01    8.07224e-01
    2.68750e+01    8.09242e-01
    2.69000e+01    8.11320e-01
    2.69250e+01    8.13457e-01
    2.69500e+01    8.15653e-01
    2.69750e+01    8.17907e-01
    2.70000e+01    8.20220e-01
    2.70250e+01    8.22590e-01
    2.70500e+01    8.25017e-01
    2.70750e+01    8.27501e-01
    2.71000e+01    8.30042e-01
    2.71250e+01    8.32638e-01
    2.71500e+01    8.35289e-01
    2.71750e+01    8.37996e-01
    2.72000e+01    8.40756e-01
    2.72250e+01    8.43571e-01
    2.72500e+01    8.46439e-01
    2.72750e+01    8.49360e-01
    2.73000e+01    8.52334e-01
    2.73250e+01    8.55359e-01
    2.73500e+01    8.58436e-01
    2.73750e+01    8.61563e-01
    2.74000e+01    8.64741e-01
    2.74250e+01    8.67969e-01
    2.74500e+01    8.71246e-01
    2.74750e+01    8.74572e-01
    2.75000e+01    8.77945e-01
    2.75250e+01    8.81367e-01
    2.75500e+01    8.84834e-01
    2.75750e+01    8.88348e-01
    2.76000e+01    8.91908e-01
    2.76250e+01    8.95512e-01
    2.76500e+01    8.99161e-01
    2.76750e+01    9.02853e-01
    2.77000e+01    9.06588e-01
    2.77250e+01    9.10365e-01
    2.77500e+01    9.14184e-01
    2.77750e+01    9.18043e-01
    2.78000e+01    9.21941e-01
    2.78250e+01    9.25879e-01
    2.78500e+01    9.29855e-01
    2.78750e+01    9.33868e-01
    2.79000e+01    9.37918e-01
    2.79250e+01    9.42003e-01
    2.79500e+01    9.46123e-01
    2.79750e+01    9.50277e-01
    2.80000e+01    9.54463e-01
    2.80250e+01    9.58682e-01
    2.80500e+01    9.62931e-01
    2.80750e+01    9.67210e-01
    2.81000e+01    9.71518e-01
    2.81250e+01    9.75853e-01
    2.81500e+01    9.80215e-01
    2.81750e+01    9.84602e-01
    2.82000e+01    9.89014e-01
    2.82250e+01    9.93449e-01
    2.82500e+01    9.97906e-01
    2.82750e+01    1.00238e+00
    2.83000e+01    1.00688e+00
    2.83250e+01    1.01139e+00
    2.83500e+01    1.01593e+00
    2.83750e+01    1.02047e+00
    2.84000e+01    1.02503e+00
    2.84250e+01    1.02961e+00
    2.84500e+01    1.03419e+00
    2.84750e+01    1.03878e+00
    2.85000e+01    1.04339e+00
    2.85250e+01    1.04799e+00
    2.85500e+01    1.05261e+00
    2.85750e+01    1.05722e+00
    2.86000e+01    1.06184e+00
    2.86250e+01    1.06646e+00
    2.86500e+01    1.07108e+00
    2.86750e+01    1.07569e+00
    2.87000e+01    1.08030e+00
    2.87250e+01    1.08489e+00
    2.87500e+01    1.08949e+00
    2.87750e+01    1.09406e+00
    2.88000e+01    1.09863e+00
    2.88250e+01    1.10318e+00
    2.88500e+01    1.10772e+00
    2.88750e+01    1.11223e+00
    2.89000e+01    1.11673e+00
    2.89250e+01    1.12120e+00
    2.89500e+01    1.12564e+00
    2.89750e+01    1.13006e+00
    2.90000e+01    1.13445e+00
    2.90250e+01    1.13880e+00
    2.90500e+01    1.14313e+00
    2.90750e+01    1.14741e+00
    2.91000e+01    1.15166e+00
    2.91250e+01    1.15586e+00
    2.91500e+01    1.16003e+00
    2.91750e+01    1.16414e+00
    2.92000e+01    1.16821e+00
    2.92250e+01    1.17222e+00
    2.92500e+01    1.17619e+00
    2.92750e+01    1.18009e+00
    2.93000e+01    1.18394e+00
    2.93250e+01    1.18773e+00
    2.93500e+01    1.19146e+00
    2.93750e+01    1.19511e+00
    2.94000e+01    1.19870e+00
    2.94250e+01    1.20222e+00
    2.94500e+01    1.20567e+00
    2.94750e+01    1.20904e+00
    2.95000e+01    1.21233e+00
    2.95250e+01    1.21554e+00
    2.95500e+01    1.21866e+00
    2.95750e+01    1.22170e+00
    2.96000e+01    1.22465e+00
    2.96250e+01    1.22751e+00
    2.96500e+01    1.23028e+00
    2.96750e+01    1.23294e+00
    2.97000e+01    1.23551e+00
    2.97250e+01    1.23798e+00
    2.97500e+01    1.24035e+00
    2.97750e+01    1.24260e+00
    2.98000e+01    1.24475e+00
    2.98250e+01    1.24679e+00
    2.98500e+01    1.24872e+00
    2.98750e+01    1.25053e+00
    2.99000e+01    1.25223e+00
    2.99250e+01    1.25380e+00
    2.99500e+01    1.25526e+00
    2.99750e+01    1.25659e+00
    3.00000e+01    1.25780e+00
    3.00250e+01    1.25887e+00
    3.00500e+01    1.25983e+00
    3.00750e+01    1.26065e+00
    3.01000e+01    1.26134e+00
    3.01250e+01    1.26189e+00
    3.01500e+01    1.26232e+00
    3.01750e+01    1.26260e+00
    3.02000e+01    1.26275e+00
    3.02250e+01    1.26277e+00
    3.02500e+01    1.26264e+00
    3.02750e+01    1.26238e+00
    3.03000e+01    1.26197e+00
    3.03250e+01    1.26142e+00
    3.03500e+01    1.26074e+00
    3.03750e+01    1.25991e+00
    3.04000e+01    1.25894e+00
    3.04250e+01    1.25783e+00
    3.04500e+01    1.25657e+00
    3.04750e+01    1.25518e+00
    3.05000e+01    1.25364e+00
    3.05250e+01    1.25196e+00
    3.05500e+01    1.25015e+00
    3.05750e+01    1.24819e+00
    3.06000e+01    1.24610e+00
    3.06250e+01    1.24387e+00
    3.06500e+01    1.24150e+00
    3.06750e+01    1.23900e+00
    3.07000e+01    1.23636e+00
    3.07250e+01    1.23359e+00
    3.07500e+01    1.23069e+00
    3.07750e+01    1.22767e+00
    3.08000e+01    1.22452e+00
    3.08250e+01    1.22124e+00
    3.08500e+01    1.21784e+00
    3.08750e+01    1.21432e+00
    3.09000e+01    1.21069e+00
    3.09250e+01    1.20694e+00
    3.09500e+01    1.20308e+00
    3.09750e+01    1.19911e+00
    3.10000e+01    1.19503e+00
    3.10250e+01    1.19085e+00
    3.10500e+01    1.18657e+00
    3.10750e+01    1.18220e+00
    3.11000e+01    1.17773e+00
    3.11250e+01    1.17317e+00
    3.11500e+01    1.16852e+00
    3.11750e+01    1.16379e+00
    3.12000e+01    1.15899e+00
    3.12250e+01    1.15410e+00
    3.12500e+01    1.14915e+00
    3.12750e+01    1.14412e+00
    3.13000e+01    1.13903e+00
    3.13250e+01    1.13389e+00
    3.13500e+01    1.12868e+00
    3.13750e+01    1.12342e+00
    3.14000e+01    1.11811e+00
    3.14250e+01    1.11276e+00
    3.14500e+01    1.10736e+00
    3.14750e+01    1.10193e+00
    3.15000e+01    1.09646e+00
    3.15250e+01    1.09096e+00
    3.15500e+01    1.08544e+00
    3.15750e+01    1.07990e+00
    3.16000e+01    1.07433e+00
    3.16250e+01    1.06876e+00
    3.16500e+01    1.06317e+00
    3.16750e+01    1.05757e+00
    3.17000e+01    1.05197e+00
    3.17250e+01    1.04637e+00
    3.17500e+01    1.04077e+00
    3.17750e+01    1.03518e+00
    3.18000e+01    1.02960e+00
    3.18250e+01    1.02403e+00
    3.18500e+01    1.01848e+00
    3.18750e+01    1.01295e+00
    3.19000e+01    1.00744e+00
    3.19250e+01    1.00196e+00
    3.19500e+01    9.96507e-01
    3.19750e+01    9.91085e-01
    3.20000e+01    9.85698e-01
    3.20250e+01    9.80347e-01
    3.20500e+01    9.75036e-01
    3.20750e+01    9.69768e-01
    3.21000e+01    9.64543e-01
    3.21250e+01    9.59366e-01
    3.21500e+01    9.54238e-01
    3.21750e+01    9.49161e-01
    3.22000e+01    9.44137e-01
    3.22250e+01    9.39169e-01
    3.22500e+01    9.34259e-01
    3.22750e+01    9.29407e-01
    3.23000e+01    9.24616e-01
    3.23250e+01    9.19888e-01
    3.23500e+01    9.15224e-01
    3.23750e+01    9.10625e-01
    3.24000e+01    9.06093e-01
    3.24250e+01    9.01630e-01
    3.24500e+01    8.97236e-01
    3.24750e+01    8.92913e-01
    3.25000e+01    8.88662e-01
    3.25250e+01    8.84484e-01
    3.25500e+01    8.80380e-01
    3.25750e+01    8.76350e-01
    3.26000e+01    8.72397e-01
    3.26250e+01    8.68519e-01
    3.26500e+01    8.64719e-01
    3.26750e+01    8.60997e-01
    3.27000e+01    8.57353e-01
    3.27250e+01    8.53788e-01
    3.27500e+01    8.50303e-01
    3.27750e+01    8.46897e-01
    3.28000e+01    8.43572e-01
    3.28250e+01    8.40327e-01
    3.28500e+01    8.37164e-01
    3.28750e+01    8.34081e-01
    3.29000e+01    8.31080e-01
    3.29250e+01    8.28160e-01
    3.29500e+01    8.25322e-01
    3.29750e+01    8.22566e-01
    3.30000e+01    8.19891e-01
    3.30250e+01    8.17299e-01
    3.30500e+01    8.14788e-01
    3.30750e+01    8.12359e-01
    3.31000e+01    8.10012e-01
    3.31250e+01    8.07746e-01
    3.31500e+01    8.05562e-01
    3.31750e+01    8.03459e-01
    3.32000e+01    8.01438e-01
    3.32250e+01    7.99498e-01
    3.32500e+01    7.97638e-01
    3.32750e+01    7.95859e-01
    3.33000e+01    7.94160e-01
    3.33250e+01    7.92542e-01
    3.33500e+01    7.91003e-01
    3.33750e+01    7.89544e-01
    3.34000e+01    7.88164e-01
    3.34250e+01    7.86863e-01
    3.34500e+01    7.85641e-01
    3.34750e+01    7.84497e-01
    3.35000e+01    7.83431e-01
    3.35250e+01    7.82442e-01
    3.35500e+01    7.81531e-01
    3.35750e+01    7.80697e-01
    3.36000e+01    7.79939e-01
    3.36250e+01    7.79257e-01
    3.36500e+01    7.78652e-01
    3.36750e+01    7.78121e-01
    3.37000e+01    7.77665e-01
    3.37250e+01    7.77284e-01
    3.37500e+01    7.76978e-01
    3.37750e+01    7.76745e-01
    3.38000e+01    7.76585e-01
    3.38250e+01    7.76499e-01
    3.38500e+01    7.76485e-01
    3.38750e+01    7.76543e-01
    3.39000e+01    7.76673e-01
    3.39250e+01    7.76874e-01
    3.39500e+01    7.77146e-01
    3.39750e+01    7.77489e-01
    3.40000e+01    7.77902e-01
    3.40250e+01    7.78385e-01
    3.40500e+01    7.78938e-01
    3.40750e+01    7.79559e-01
    3.41000e+01    7.80248e-01
    3.41250e+01    7.81006e-01
    3.41500e+01    7.81832e-01
    3.41750e+01    7.82725e-01
    3.42000e+01    7.83684e-01
    3.42250e+01    7.84711e-01
    3.42500e+01    7.85803e-01
    3.42750e+01    7.86961e-01
    3.43000e+01    7.88185e-01
    3.43250e+01    7.89473e-01
    3.43500e+01    7.90826e-01
    3.43750e+01    7.92243e-01
    3.44000e+01    7.93724e-01
    3.44250e+01    7.95268e-01
    3.44500e+01    7.96875e-01
    3.44750e+01    7.98544e-01
    3.45000e+01    8.00276e-01
    3.45250e+01    8.02069e-01
    3.45500e+01    8.03923e-01
    3.45750e+01    8.05839e-01
    3.46000e+01    8.07814e-01
    3.46250e+01    8.09850e-01
    3.46500e+01    8.11946e-01
    3.46750e+01    8.14100e-01
    3.47000e+01    8.16314e-01
    3.47250e+01    8.18585e-01
    3.47500e+01    8.20915e-01
    3.47750e+01    8.23302e-01
    3.48000e+01    8.25746e-01
    3.48250e+01    8.28247e-01
    3.48500e+01    8.30804e-01
    3.48750e+01    8.33416e-01
    3.49000e+01    8.36084e-01
    3.49250e+01    8.38806e-01
    3.49500e+01    8.41583e-01
    3.49750e+01    8.44413e-01
    3.50000e+01    8.47297e-01
    3.50250e+01    8.50234e-01
    3.50500e+01    8.53223e-01
    3.50750e+01    8.56263e-01
    3.51000e+01    8.59355e-01
    3.51250e+01    8.62498e-01
    3.51500e+01    8.65691e-01
    3.51750e+01    8.68933e-01
    3.52000e+01    8.72225e-01
    3.52250e+01    8.75564e-01
    3.52500e+01    8.78952e-01
    3.52750e+01    8.82387e-01
    3.53000e+01    8.85869e-01
    3.53250e+01    8.89396e-01
    3.53500e+01    8.92969e-01
    3.53750e+01    8.96587e-01
    3.54000e+01    9.00248e-01
    3.54250e+01    9.03953e-01
    3.54500e+01    9.07701e-01
    3.54750e+01    9.11490e-01
    3.55000e+01    9.15321e-01
    3.55250e+01    9.19191e-01
    3.55500e+01    9.23102e-01
    3.55750e+01    9.27051e-01
    3.56000e+01    9.31038e-01
    3.56250e+01    9.35062e-01
    3.56500e+01    9.39122e-01
    3.56750e+01    9.43218e-01
    3.57000e+01    9.47348e-01
    3.57250e+01    9.51511e-01
    3.57500e+01    9.55707e-01
    3.57750e+01    9.59935e-01
    3.58000e+01    9.64193e-01
    3.58250e+01    9.68481e-01
    3.58500e+01    9.72797e-01
    3.58750e+01    9.77140e-01
    3.59000e+01    9.81510e-01
    3.59250e+01    9.85905e-01
    3.59500e+01    9.90323e-01
    3.59750e+01    9.94765e-01
    3.60000e+01    9.99227e-01
    3.60250e+01    1.00371e+00
    3.60500e+01    1.00821e+00
    3.60750e+01    1.01273e+00
    3.61000e+01    1.01727e+00
    3.61250e+01    1.02182e+00
    3.61500e+01    1.02638e+00
    3.61750e+01    1.03096e+00
    3.62000e+01    1.03555e+00
    3.62250e+01    1.04014e+00
    3.62500e+01    1.04475e+00
    3.62750e+01    1.04936e+00
    3.63000e+01    1.05397e+00
    3.63250e+01    1.05859e+00
    3.63500e+01    1.06321e+00
    3.63750e+01    1.06783e+00
    3.64000e+01    1.07244e+00
    3.64250e+01    1.07705e+00
    3.64500e+01    1.08166e+00
    3.64750e+01    1.08625e+00
    3.65000e+01    1.09084e+00
    3.65250e+01    1.09542e+00
    3.65500e+01    1.09998e+00
    3.65750e+01    1.10452e+00
    3.66000e+01    1.10905e+00
    3.66250e+01    1.11356e+00
    3.66500e+01    1.11805e+00
    3.66750e+01    1.12251e+00
    3.67000e+01    1.12695e+00
    3.67250e+01    1.13136e+00
    3.67500e+01    1.13574e+00
    3.67750e+01    1.14009e+00
    3.68000e+01    1.14440e+00
    3.68250e+01    1.14867e+00
    3.68500e+01    1.15291e+00
    3.68750e+01    1.15710e+00
    3.69000e+01    1.16125e+00
    3.69250e+01    1.16535e+00
    3.69500e+01    1.16940e+00
    3.69750e+01    1.17340e+00
    3.70000e+01    1.17735e+00
    3.70250e+01    1.18124e+00
    3.70500e+01    1.18507e+00
    3.70750e+01    1.18884e+00
    3.71000e+01    1.19254e+00
    3.71250e+01    1.19618e+00
    3.71500e+01    1.19975e+00
    3.71750e+01    1.20325e+00
    3.72000e+01    1.20667e+00
    3.72250e+01    1.21002e+00
    3.72500e+01    1.21329e+00
    3.72750e+01    1.21647e+00
    3.73000e+01    1.21957e+00
    3.73250e+01    1.22258e+00
    3.73500e+01    1.22551e+00
    3.73750e+01    1.22834e+00
    3.74000e+01    1.23107e+00
    3.74250e+01    1.23371e+00
    3.74500e+01    1.23625e+00
    3.74750e+01    1.23869e+00
    3.75000e+01    1.24102e+00
    3.75250e+01    1.24325e+00
    3.75500e+01    1.24537e+00
    3.75750e+01    1.24738e+00
    3.76000e+01    1.24927e+00
    3.76250e+01    1.25105e+00
    3.76500e+01    1.25271e+00
    3.76750e+01    1.25425e+00
    3.77000e+01    1.25566e+00
    3.77250e+01    1.25696e+00
    3.77500e+01    1.25813e+00
    3.77750e+01    1.25917e+00
    3.78000e+01    1.26008e+00
    3.78250e+01    1.26087e+00
    3.78500e+01    1.26152e+00
    3.78750e+01    1.26203e+00
    3.79000e+01    1.26242e+00
    3.79250e+01    1.26266e+00
    3.79500e+01    1.26277e+00
    3.79750e+01    1.26274e+00
    3.80000e+01    1.26258e+00
    3.80250e+01    1.26227e+00
    3.80500e+01    1.26182e+00
    3.80750e+01    1.26124e+00
    3.81000e+01    1.26051e+00
    3.81250e+01    1.25964e+00
    3.81500e+01    1.25862e+00
    3.81750e+01    1.25747e+00
    3.82000e+01    1.25617e+00
    3.82250e+01    1.25474e+00
    3.82500e+01    1.25316e+00
    3.82750e+01    1.25144e+00
    3.83000e+01    1.24958e+00
    3.83250e+01    1.24759e+00
    3.83500e+01    1.24545e+00
    3.83750e+01    1.24318e+00
    3.84000e+01    1.24077e+00
    3.84250e+01    1.23823e+00
    3.84500e+01    1.23555e+00
    3.84750e+01    1.23275e+00
    3.85000e+01    1.22981e+00
    3.85250e+01    1.22675e+00
    3.85500e+01    1.22356e+00
    3.85750e+01    1.22025e+00
    3.86000e+01    1.21681e+00
    3.86250e+01    1.21326e+00
    3.86500e+01    1.20959e+00
    3.86750e+01    1.20581e+00
    3.87000e+01    1.20191e+00
    3.87250e+01    1.19791e+00
    3.87500e+01    1.19380e+00
    3.87750e+01    1.18960e+00
    3.88000e+01    1.18529e+00
    3.88250e+01    1.18088e+00
    3.88500e+01    1.17639e+00
    3.88750e+01    1.17180e+00
    3.89000e+01    1.16713e+00
    3.89250e+01    1.16238e+00
    3.89500e+01    1.15755e+00
    3.89750e+01    1.15264e+00
    3.90000e+01    1.14767e+00
    3.90250e+01    1.14262e+00
    3.90500e+01    1.13752e+00
    3.90750e+01    1.13235e+00
    3.91000e+01    1.12713e+00
    3.91250e+01    1.12185e+00
    3.91500e+01    1.11653e+00
    3.91750e+01    1.11117e+00
    3.92000e+01    1.10576e+00
    3.92250e+01    1.10032e+00
    3.92500e+01    1.09484e+00
    3.92750e+01    1.08933e+00
    3.93000e+01    1.08380e+00
    3.93250e+01    1.07825e+00
    3.93500e+01    1.07269e+00
    3.93750e+01    1.06710e+00
    3.94000e+01    1.06151e+00
    3.94250e+01    1.05591e+00
    3.94500e+01    1.05031e+00
    3.94750e+01    1.04471e+00
    3.95000e+01    1.03912e+00
    3.95250e+01    1.03353e+00
    3.95500e+01    1.02795e+00
    3.95750e+01    1.02239e+00
    3.96000e+01    1.01684e+00
    3.96250e+01    1.01132e+00
    3.96500e+01    1.00582e+00
    3.96750e+01    1.00035e+00
    3.97000e+01    9.94901e-01
    3.97250e+01    9.89489e-01
    3.97500e+01    9.84112e-01
    3.97750e+01    9.78773e-01
    3.98000e+01    9.73474e-01
    3.98250e+01    9.68218e-01
    3.98500e+01    9.63007e-01
    3.98750e+01    9.57844e-01
    3.99000e+01    9.52731e-01
    3.99250e+01    9.47670e-01
    3.99500e+01    9.42663e-01
    3.99750e+01    9.37711e-01
    4.00000e+01    9.32818e-01
    4.00250e+01    9.27984e-01
    4.00500e+01    9.23211e-01
    4.00750e+01    9.18502e-01
    4.01000e+01    9.13857e-01
    4.01250e+01    9.09278e-01
    4.01500e+01    9.04766e-01
    4.01750e+01    9.00323e-01
    4.02000e+01    8.95950e-01
    4.02250e+01    8.91649e-01
    4.02500e+01    8.87419e-01
    4.02750e+01    8.83263e-01
    4.03000e+01    8.79180e-01
    4.03250e+01    8.75173e-01
    4.03500e+01    8.71242e-01
    4.03750e+01    8.67388e-01
    4.04000e+01    8.63611e-01
    4.04250e+01    8.59911e-01
    4.04500e+01    8.56291e-01
    4.04750e+01    8.52749e-01
    4.05000e+01    8.49287e-01
    4.05250e+01    8.45906e-01
    4.05500e+01    8.42604e-01
    4.05750e+01    8.39383e-01
    4.06000e+01    8.36244e-01
    4.06250e+01    8.33185e-01
    4.06500e+01    8.30208e-01
    4.06750e+01    8.27312e-01
    4.07000e+01    8.24498e-01
    4.07250e+01    8.21766e-01
    4.07500e+01    8.19116e-01
    4.07750e+01    8.16548e-01
    4.08000e+01    8.14061e-01
    4.08250e+01    8.11656e-01
    4.08500e+01    8.09333e-01
    4.08750e+01    8.07092e-01
    4.09000e+01    8.04932e-01
    4.09250e+01    8.02853e-01
    4.09500e+01    8.00856e-01
    4.09750e+01    7.98939e-01
    4.10000e+01    7.97104e-01
    4.10250e+01    7.95348e-01
    4.10500e+01    7.93673e-01
    4.10750e+01    7.92079e-01
    4.11000e+01    7.90563e-01
    4.11250e+01    7.89128e-01
    4.11500e+01    7.87771e-01
    4.11750e+01    7.86494e-01
    4.12000e+01    7.85295e-01
    4.12250e+01    7.84174e-01
    4.12500e+01    7.83131e-01
    4.12750e+01    7.82165e-01
    4.13000e+01    7.81277e-01
    4.13250e+01    7.80465e-01
    4.13500e+01    7.79730e-01
    4.13750e+01    7.79070e-01
    4.14000e+01    7.78487e-01
    4.14250e+01    7.77978e-01
    4.14500e+01    7.77545e-01
    4.14750e+01    7.77186e-01
    4.15000e+01    7.76901e-01
    4.15250e+01    7.76690e-01
    4.15500e+01    7.76552e-01
    4.15750e+01    7.76487e-01
    4.16000e+01    7.76494e-01
    4.16250e+01    7.76574e-01
    4.16500e+01    7.76725e-01
    4.16750e+01    7.76947e-01
    4.17000e+01    7.77241e-01
    4.17250e+01    7.77604e-01
    4.17500e+01    7.78038e-01
    4.17750e+01    7.78541e-01
    4.18000e+01    7.79114e-01
    4.18250e+01    7.79755e-01
    4.18500e+01    7.80465e-01
    4.18750e+01    7.81243e-01
    4.19000e+01    7.82089e-01
    4.19250e+01    7.83001e-01
    4.19500e+01    7.83981e-01
    4.19750e+01    7.85027e-01
    4.20000e+01    7.86139e-01
    4.20250e+01    7.87316e-01
    4.20500e+01    7.88559e-01
    4.20750e+01    7.89867e-01
    4.21000e+01    7.91238e-01
    4.21250e+01    7.92674e-01
    4.21500e+01    7.94174e-01
    4.21750e+01    7.95737e-01
    4.22000e+01    7.97362e-01
    4.22250e+01    7.99050e-01
    4.22500e+01    8.00800e-01
    4.22750e+01    8.02611e-01
    4.23000e+01    8.04483e-01
    4.23250e+01    8.06417e-01
    4.23500e+01    8.08410e-01
    4.23750e+01    8.10464e-01
    4.24000e+01    8.12577e-01
    4.24250e+01    8.14749e-01
    4.24500e+01    8.16979e-01
    4.24750e+01    8.19268e-01
    4.25000e+01    8.21615e-01
    4.25250e+01    8.24019e-01
    4.25500e+01    8.26480e-01
    4.25750e+01    8.28997e-01
    4.26000e+01    8.31570e-01
    4.26250e+01    8.34199e-01
    4.26500e+01    8.36883e-01
    4.26750e+01    8.39622e-01
    4.27000e+01    8.42414e-01
    4.27250e+01    8.45261e-01
    4.27500e+01    8.48160e-01
    4.27750e+01    8.51112e-01
    4.28000e+01    8.54117e-01
    4.28250e+01    8.57172e-01
    4.28500e+01    8.60279e-01
    4.28750e+01    8.63437e-01
    4.29000e+01    8.66644e-01
    4.29250e+01    8.69901e-01
    4.29500e+01    8.73207e-01
    4.29750e+01    8.76561e-01
    4.30000e+01    8.79963e-01
    4.30250e+01    8.83412e-01
    4.30500e+01    8.86907e-01
    4.30750e+01    8.90448e-01
    4.31000e+01    8.94034e-01
    4.31250e+01    8.97665e-01
    4.31500e+01    9.01339e-01
    4.31750e+01    9.05057e-01
    4.32000e+01    9.08817e-01
    4.32250e+01    9.12619e-01
    4.32500e+01    9.16461e-01
    4.32750e+01    9.20344e-01
    4.33000e+01    9.24265e-01
    4.33250e+01    9.28226e-01
    4.33500e+01    9.32224e-01
    4.33750e+01    9.36259e-01
    4.34000e+01    9.40330e-01
    4.34250e+01    9.44436e-01
    4.34500e+01    9.48576e-01
    4.34750e+01    9.52749e-01
    4.35000e+01    9.56954e-01
    4.35250e+01    9.61191e-01
    4.35500e+01    9.65458e-01
    4.35750e+01    9.69754e-01
    4.36000e+01    9.74078e-01
    4.36250e+01    9.78430e-01
    4.36500e+01    9.82807e-01
    4.36750e+01    9.87209e-01
    4.37000e+01    9.91634e-01
    4.37250e+01    9.96082e-01
    4.37500e+01    1.00055e+00
    4.37750e+01    1.00504e+00
    4.38000e+01    1.00955e+00
    4.38250e+01    1.01407e+00
    4.38500e+01    1.01861e+00
    4.38750e+01    1.02317e+00
    4.39000e+01    1.02774e+00
    4.39250e+01    1.03232e+00
    4.39500e+01    1.03691e+00
    4.39750e+01    1.04151e+00
    4.40000e+01    1.04611e+00
    4.40250e+01    1.05072e+00
    4.40500e+01    1.05534e+00
    4.40750e+01    1.05996e+00
    4.41000e+01    1.06457e+00
    4.41250e+01    1.06919e+00
    4.41500e+01    1.07380e+00
    4.41750e+01    1.07841e+00
    4.42000e+01    1.08302e+00
    4.42250e+01    1.08761e+00
    4.42500e+01    1.09219e+00
    4.42750e+01    1.09677e+00
    4.43000e+01    1.10132e+00
    4.43250e+01    1.10587e+00
    4.43500e+01    1.11039e+00
    4.43750e+01    1.11489e+00
    4.44000e+01    1.11937e+00
    4.44250e+01    1.12383e+00
    4.44500e+01    1.12826e+00
    4.44750e+01    1.13266e+00
    4.45000e+01    1.13703e+00
    4.45250e+01    1.14137e+00
    4.45500e+01    1.14567e+00
    4.45750e+01    1.14993e+00
    4.46000e+01    1.15415e+00
    4.46250e+01    1.15833e+00
    4.46500e+01    1.16247e+00
    4.46750e+01    1.16655e+00
    4.47000e+01    1.17059e+00
    4.47250e+01    1.17457e+00
    4.47500e+01    1.17851e+00
    4.47750e+01    1.18238e+00
    4.48000e+01    1.18619e+00
    4.48250e+01    1.18994e+00
    4.48500e+01    1.19363e+00
    4.48750e+01    1.19725e+00
    4.49000e+01    1.20079e+00
    4.49250e+01    1.20427e+00
    4.49500e+01    1.20767e+00
    4.49750e+01    1.21099e+00
    4.50000e+01    1.21424e+00
    4.50250e+01    1.21740e+00
    4.50500e+01    1.22047e+00
    4.50750e+01    1.22346e+00
    4.51000e+01    1.22635e+00
    4.51250e+01    1.22916e+00
    4.51500e+01    1.23186e+00
    4.51750e+01    1.23447e+00
    4.52000e+01    1.23698e+00
    4.52250e+01    1.23939e+00
    4.52500e+01    1.24169e+00
    4.52750e+01    1.24389e+00
    4.53000e+01    1.24597e+00
    4.53250e+01    1.24795e+00
    4.53500e+01    1.24981e+00
    4.53750e+01    1.25155e+00
    4.54000e+01    1.25317e+00
    4.54250e+01    1.25468e+00
    4.54500e+01    1.25606e+00
    4.54750e+01    1.25732e+00
    4.55000e+01    1.25845e+00
    4.55250e+01    1.25945e+00
    4.55500e+01    1.26033e+00
    4.55750e+01    1.26107e+00
    4.56000e+01    1.26168e+00
    4.56250e+01    1.26216e+00
    4.56500e+01    1.26250e+00
    4.56750e+01    1.26271e+00
    4.57000e+01    1.26278e+00
    4.57250e+01    1.26271e+00
    4.57500e+01    1.26250e+00
    4.57750e+01    1.26215e+00
    4.58000e+01    1.26166e+00
    4.58250e+01    1.26104e+00
    4.58500e+01    1.26026e+00
    4.58750e+01    1.25935e+00
    4.59000e+01    1.25830e+00
    4.59250e+01    1.25710e+00
    4.59500e+01    1.25576e+00
    4.59750e+01    1.25429e+00
    4.60000e+01    1.25267e+00
    4.60250e+01    1.25091e+00
    4.60500e+01    1.24901e+00
    4.60750e+01    1.24697e+00
    4.61000e+01    1.24479e+00
    4.61250e+01    1.24248e+00
    4.61500e+01    1.24003e+00
    4.61750e+01    1.23745e+00
    4.62000e+01    1.23474e+00
    4.62250e+01    1.23189e+00
    4.62500e+01    1.22892e+00
    4.62750e+01    1.22582e+00
    4.63000e+01    1.22259e+00
    4.63250e+01    1.21924e+00
    4.63500e+01    1.21577e+00
    4.63750e+01    1.21219e+00
    4.64000e+01    1.20848e+00
    4.64250e+01    1.20467e+00
    4.64500e+01    1.20074e+00
    4.64750e+01    1.19671e+00
    4.65000e+01    1.19257e+00
    4.65250e+01    1.18833e+00
    4.65500e+01    1.18400e+00
    4.65750e+01    1.17956e+00
    4.66000e+01    1.17504e+00
    4.66250e+01    1.17043e+00
    4.66500e+01    1.16574e+00
    4.66750e+01    1.16096e+00
    4.67000e+01    1.15611e+00
    4.67250e+01    1.15118e+00
    4.67500e+01    1.14618e+00
    4.67750e+01    1.14112e+00
    4.68000e+01    1.13600e+00
    4.68250e+01    1.13081e+00
    4.68500e+01    1.12557e+00
    4.68750e+01    1.12029e+00
    4.69000e+01    1.11495e+00
    4.69250e+01    1.10957e+00
    4.69500e+01    1.10415e+00
    4.69750e+01    1.09870e+00
    4.70000e+01    1.09321e+00
    4.70250e+01    1.08770e+00
    4.70500e+01    1.08217e+00
    4.70750e+01    1.07661e+00
    4.71000e+01    1.07104e+00
    4.71250e+01    1.06545e+00
    4.71500e+01    1.05986e+00
    4.71750e+01    1.05426e+00
    4.72000e+01    1.04866e+00
    4.72250e+01    1.04306e+00
    4.72500e+01    1.03746e+00
    4.72750e+01    1.03188e+00
    4.73000e+01    1.02631e+00
    4.73250e+01    1.02075e+00
    4.73500e+01    1.01521e+00
    4.73750e+01    1.00969e+00
    4.74000e+01    1.00420e+00
    4.74250e+01    9.98732e-01
    4.74500e+01    9.93297e-01
    4.74750e+01    9.87895e-01
    4.75000e+01    9.82529e-01
    4.75250e+01    9.77201e-01
    4.75500e+01    9.71915e-01
    4.75750e+01    9.66672e-01
    4.76000e+01    9.61476e-01
    4.76250e+01    9.56327e-01
    4.76500e+01    9.51229e-01
    4.76750e+01    9.46183e-01
    4.77000e+01    9.41193e-01
    4.77250e+01    9.36258e-01
    4.77500e+01    9.31382e-01
    4.77750e+01    9.26566e-01
    4.78000e+01    9.21812e-01
    4.78250e+01    9.17122e-01
    4.78500e+01    9.12496e-01
    4.78750e+01    9.07937e-01
    4.79000e+01    9.03445e-01
    4.79250e+01    8.99023e-01
    4.79500e+01    8.94671e-01
    4.79750e+01    8.90390e-01
    4.80000e+01    8.86182e-01
    4.80250e+01    8.82048e-01
    4.80500e+01    8.77988e-01
    4.80750e+01    8.74003e-01
    4.81000e+01    8.70094e-01
    4.81250e+01    8.66263e-01
    4.81500e+01    8.62509e-01
    4.81750e+01    8.58833e-01
    4.82000e+01    8.55235e-01
    4.82250e+01    8.51717e-01
    4.82500e+01    8.48279e-01
    4.82750e+01    8.44921e-01
    4.83000e+01    8.41643e-01
    4.83250e+01    8.38446e-01
    4.83500e+01    8.35331e-01
    4.83750e+01    8.32296e-01
    4.84000e+01    8.29343e-01
    4.84250e+01    8.26472e-01
    4.84500e+01    8.23682e-01
    4.84750e+01    8.20974e-01
    4.85000e+01    8.18348e-01
    4.85250e+01    8.15804e-01
    4.85500e+01    8.13342e-01
    4.85750e+01    8.10961e-01
    4.86000e+01    8.08662e-01
    4.86250e+01    8.06445e-01
    4.86500e+01    8.04309e-01
    4.86750e+01    8.02254e-01
    4.87000e+01    8.00281e-01
    4.87250e+01    7.98388e-01
    4.87500e+01    7.96576e-01
    4.87750e+01    7.94845e-01
    4.88000e+01    7.93194e-01
    4.88250e+01    7.91622e-01
    4.88500e+01    7.90131e-01
    4.88750e+01    7.88718e-01
    4.89000e+01    7.87385e-01
    4.89250e+01    7.86131e-01
    4.89500e+01    7.84955e-01
    4.89750e+01    7.83857e-01
    4.90000e+01    7.82837e-01
    4.90250e+01    7.81894e-01
    4.90500e+01    7.81029e-01
    4.90750e+01    7.80240e-01
    4.91000e+01    7.79527e-01
    4.91250e+01    7.78890e-01
    4.91500e+01    7.78329e-01
    4.91750e+01    7.77842e-01
    4.92000e+01    7.77431e-01
    4.92250e+01    7.77094e-01
    4.92500e+01    7.76831e-01
    4.92750e+01    7.76641e-01
    4.93000e+01    7.76525e-01
    4.93250e+01    7.76481e-01
    4.93500e+01    7.76510e-01
    4.93750e+01    7.76611e-01
    4.94000e+01    7.76783e-01
    4.94250e+01    7.77027e-01
    4.94500e+01    7.77341e-01
    4.94750e+01    7.77725e-01
    4.95000e+01    7.78180e-01
    4.95250e+01    7.78704e-01
    4.95500e+01    7.79297e-01
    4.95750e+01    7.79958e-01
    4.96000e+01    7.80688e-01
    4.96250e+01    7.81486e-01
    4.96500e+01    7.82352e-01
    4.96750e+01    7.83284e-01
    4.97000e+01    7.84283e-01
    4.97250e+01    7.85349e-01
    4.97500e+01    7.86480e-01
    4.97750e+01    7.87677e-01
    4.98000e+01    7.88939e-01
    4.98250e+01    7.90266e-01
    4.98500e+01    7.91656e-01
    4.98750e+01    7.93111e-01
    4.99000e+01    7.94629e-01
    4.99250e+01    7.96211e-01
    4.99500e+01    7.97855e-01
    4.99750e+01    7.99561e-01


==> data/pp_xdata_x_1.25_y_0.62.csv <==
    0.00000e+00    1.24979e+00
    2.50000e-02    1.24451e+00
    5.00000e-02    1.23909e+00
    7.50000e-02    1.23354e+00
    1.00000e-01    1.22786e+00
    1.25000e-01    1.22205e+00
    1.50000e-01    1.21614e+00
    1.75000e-01    1.21010e+00
    2.00000e-01    1.20396e+00
    2.25000e-01    1.19772e+00
    2.50000e-01    1.19139e+00
    2.75000e-01    1.18496e+00
    3.00000e-01    1.17844e+00
    3.25000e-01    1.17185e+00
    3.50000e-01    1.16518e+00
    3.75000e-01    1.15844e+00
    4.00000e-01    1.15163e+00
    4.25000e-01    1.14477e+00
    4.50000e-01    1.13786e+00
    4.75000e-01    1.13090e+00
    5.00000e-01    1.12390e+00
    5.25000e-01    1.11686e+00
    5.50000e-01    1.10979e+00
    5.75000e-01    1.10270e+00
    6.00000e-01    1.09558e+00
    6.25000e-01    1.08845e+00
    6.50000e-01    1.08132e+00
    6.75000e-01    1.07418e+00
    7.00000e-01    1.06704e+00
    7.25000e-01    1.05990e+00
    7.50000e-01    1.05278e+00
    7.75000e-01    1.04567e+00
    8.00000e-01    1.03859e+00
    8.25000e-01    1.03152e+00
    8.50000e-01    1.02449e+00
    8.75000e-01    1.01749e+00
    9.00000e-01    1.01053e+00
    9.25000e-01    1.00361e+00
    9.50000e-01    9.96729e-01
    9.75000e-01    9.89902e-01
    1.00000e+00    9.83127e-01
    1.02500e+00    9.76409e-01
    1.05000e+00    9.69750e-01
    1.07500e+00    9.63153e-01
    1.10000e+00    9.56622e-01
    1.12500e+00    9.50160e-01
    1.15000e+00    9.43769e-01
    1.17500e+00    9.37451e-01
    1.20000e+00    9.31210e-01
    1.22500e+00    9.25047e-01
    1.25000e+00    9.18966e-01
    1.27500e+00    9.12967e-01
    1.30000e+00    9.07053e-01
    1.32500e+00    9.01226e-01
    1.35000e+00    8.95488e-01
    1.37500e+00    8.89839e-01
    1.40000e+00    8.84282e-01
    1.42500e+00    8.78818e-01
    1.45000e+00    8.73448e-01
    1.47500e+00    8.68174e-01
    1.50000e+00    8.62996e-01
    1.52500e+00    8.57915e-01
    1.55000e+00    8.52932e-01
    1.57500e+00    8.48048e-01
    1.60000e+00    8.43264e-01
    1.62500e+00    8.38580e-01
    1.65000e+00    8.33997e-01
    1.67500e+00    8.29515e-01
    1.70000e+00    8.25134e-01
    1.72500e+00    8.20855e-01
    1.75000e+00    8.16678e-01
    1.77500e+00    8.12604e-01
    1.80000e+00    8.08631e-01
    1.82500e+00    8.04761e-01
    1.85000e+00    8.00993e-01
    1.87500e+00    7.97327e-01
    1.90000e+00    7.93763e-01
    1.92500e+00    7.90301e-01
    1.95000e+00    7.86941e-01
    1.97500e+00    7.83682e-01
    2.00000e+00    7.80524e-01
    2.02500e+00    7.77467e-01
    2.05000e+00    7.74510e-01
    2.07500e+00    7.71653e-01
    2.10000e+00    7.68897e-01
    2.12500e+00    7.66239e-01
    2.15000e+00    7.63680e-01
    2.17500e+00    7.61219e-01
    2.20000e+00    7.58856e-01
    2.22500e+00    7.56591e-01
    2.25000e+00    7.54422e-01
    2.27500e+00    7.52349e-01
    2.30000e+00    7.50372e-01
    2.32500e+00    7.48490e-01
    2.35000e+00    7.46702e-01
    2.37500e+00    7.45009e-01
    2.40000e+00    7.43408e-01
    2.42500e+00    7.41900e-01
    2.45000e+00    7.40485e-01
    2.47500e+00    7.39161e-01
    2.50000e+00    7.37927e-01
    2.52500e+00    7.36784e-01
    2.55000e+00    7.35731e-01
    2.57500e+00    7.34767e-01
    2.60000e+00    7.33891e-01
    2.62500e+00    7.33103e-01
    2.65000e+00    7.32402e-01
    2.67500e+00    7.31788e-01
    2.70000e+00    7.31260e-01
    2.72500e+00    7.30818e-01
    2.75000e+00    7.30460e-01
    2.77500e+00    7.30187e-01
    2.80000e+00    7.29997e-01
    2.82500e+00    7.29891e-01
    2.85000e+00    7.29867e-01
    2.87500e+00    7.29925e-01
    2.90000e+00    7.30064e-01
    2.92500e+00    7.30285e-01
    2.95000e+00    7.30586e-01
    2.97500e+00    7.30967e-01
    3.00000e+00    7.31427e-01
    3.02500e+00    7.31966e-01
    3.05000e+00    7.32583e-01
    3.07500e+00    7.33279e-01
    3.10000e+00    7.34051e-01
    3.12500e+00    7.34901e-01
    3.15000e+00    7.35826e-01
    3.17500e+00    7.36828e-01
    3.20000e+00    7.37905e-01
    3.22500e+00    7.39057e-01
    3.25000e+00    7.40284e-01
    3.27500e+00    7.41584e-01
    3.30000e+00    7.42958e-01
    3.32500e+00    7.44406e-01
    3.35000e+00    7.45926e-01
    3.37500e+00    7.47518e-01
    3.40000e+00    7.49183e-01
    3.42500e+00    7.50919e-01
    3.45000e+00    7.52726e-01
    3.47500e+00    7.54603e-01
    3.50000e+00    7.56551e-01
    3.52500e+00    7.58569e-01
    3.55000e+00    7.60656e-01
    3.57500e+00    7.62813e-01
    3.60000e+00    7.65038e-01
    3.62500e+00    7.67331e-01
    3.65000e+00    7.69692e-01
    3.67500e+00    7.72121e-01
    3.70000e+00    7.74617e-01
    3.72500e+00    7.77180e-01
    3.75000e+00    7.79809e-01
    3.77500e+00    7.82504e-01
    3.80000e+00    7.85264e-01
    3.82500e+00    7.88090e-01
    3.85000e+00    7.90981e-01
    3.87500e+00    7.93936e-01
    3.90000e+00    7.96955e-01
    3.92500e+00    8.00037e-01
    3.95000e+00    8.03183e-01
    3.97500e+00    8.06392e-01
    4.00000e+00    8.09663e-01
    4.02500e+00    8.12996e-01
    4.05000e+00    8.16390e-01
    4.07500e+00    8.19846e-01
    4.10000e+00    8.23362e-01
    4.12500e+00    8.26939e-01
    4.15000e+00    8.30575e-01
    4.17500e+00    8.34271e-01
    4.20000e+00    8.38025e-01
    4.22500e+00    8.41838e-01
    4.25000e+00    8.45708e-01
    4.27500e+00    8.49636e-01
    4.30000e+00    8.53621e-01
    4.32500e+00    8.57662e-01
    4.35000e+00    8.61758e-01
    4.37500e+00    8.65910e-01
    4.40000e+00    8.70116e-01
    4.42500e+00    8.74376e-01
    4.45000e+00    8.78689e-01
    4.47500e+00    8.83056e-01
    4.50000e+00    8.87474e-01
    4.52500e+00    8.91943e-01
    4.55000e+00    8.96463e-01
    4.57500e+00    9.01034e-01
    4.60000e+00    9.05653e-01
    4.62500e+00    9.10321e-01
    4.65000e+00    9.15036e-01
    4.67500e+00    9.19799e-01
    4.70000e+00    9.24607e-01
    4.72500e+00    9.29461e-01
    4.75000e+00    9.34358e-01
    4.77500e+00    9.39300e-01
    4.80000e+00    9.44283e-01
    4.82500e+00    9.49309e-01
    4.85000e+00    9.54374e-01
    4.87500e+00    9.59479e-01
    4.90000e+00    9.64623e-01
    4.92500e+00    9.69804e-01
    4.95000e+00    9.75020e-01
    4.97500e+00    9.80272e-01
    5.00000e+00    9.85558e-01
    5.02500e+00    9.90876e-01
    5.05000e+00    9.96226e-01
    5.07500e+00    1.00160e+00
    5.10000e+00    1.00701e+00
    5.12500e+00    1.01245e+00
    5.15000e+00    1.01791e+00
    5.17500e+00    1.02339e+00
    5.20000e+00    1.02890e+00
    5.22500e+00    1.03443e+00
    5.25000e+00    1.03998e+00
    5.27500e+00    1.04555e+00
    5.30000e+00    1.05113e+00
    5.32500e+00    1.05673e+00
    5.35000e+00    1.06234e+00
    5.37500e+00    1.06796e+00
    5.40000e+00    1.07359e+00
    5.42500e+00    1.07922e+00
    5.45000e+00    1.08487e+00
    5.47500e+00    1.09051e+00
    5.50000e+00    1.09616e+00
    5.52500e+00    1.10180e+00
    5.55000e+00    1.10744e+00
    5.57500e+00    1.11308e+00
    5.60000e+00    1.11871e+00
    5.62500e+00    1.12432e+00
    5.65000e+00    1.12993e+00
    5.67500e+00    1.13551e+00
    5.70000e+00    1.14109e+00
    5.72500e+00    1.14664e+00
    5.75000e+00    1.15216e+00
    5.77500e+00    1.15767e+00
    5.80000e+00    1.16314e+00
    5.82500e+00    1.16858e+00
    5.85000e+00    1.17399e+00
    5.87500e+00    1.17936e+00
    5.90000e+00    1.18469e+00
    5.92500e+00    1.18998e+00
    5.95000e+00    1.19522e+00
    5.97500e+00    1.20042e+00
    6.00000e+00    1.20556e+00
    6.02500e+00    1.21065e+00
    6.05000e+00    1.21567e+00
    6.07500e+00    1.22064e+00
    6.10000e+00    1.22554e+00
    6.12500e+00    1.23037e+00
    6.15000e+00    1.23513e+00
    6.17500e+00    1.23982e+00
    6.20000e+00    1.24443e+00
    6.22500e+00    1.24895e+00
    6.25000e+00    1.25339e+00
    6.27500e+00    1.25774e+00
    6.30000e+00    1.26200e+00
    6.32500e+00    1.26616e+00
    6.35000e+00    1.27022e+00
    6.37500e+00    1.27418e+00
    6.40000e+00    1.27804e+00
    6.42500e+00    1.28178e+00
    6.45000e+00    1.28540e+00
    6.47500e+00    1.28891e+00
    6.50000e+00    1.29230e+00
    6.52500e+00    1.29557e+00
    6.55000e+00    1.29870e+00
    6.57500e+00    1.30171e+00
    6.60000e+00    1.30458e+00
    6.62500e+00    1.30731e+00
    6.65000e+00    1.30990e+00
    6.67500e+00    1.31235e+00
    6.70000e+00    1.31465e+00
    6.72500e+00    1.31679e+00
    6.75000e+00    1.31879e+00
    6.77500e+00    1.32062e+00
    6.80000e+00    1.32230e+00
    6.82500e+00    1.32381e+00
    6.85000e+00    1.32516e+00
    6.87500e+00    1.32634e+00
    6.90000e+00    1.32735e+00
    6.92500e+00    1.32818e+00
    6.95000e+00    1.32884e+00
    6.97500e+00    1.32933e+00
    7.00000e+00    1.32963e+00
    7.02500e+00    1.32975e+00
    7.05000e+00    1.32970e+00
    7.07500e+00    1.32945e+00
    7.10000e+00    1.32903e+00
    7.12500e+00    1.32841e+00
    7.15000e+00    1.32761e+00
    7.17500e+00    1.32662e+00
    7.20000e+00    1.32544e+00
    7.22500e+00    1.32408e+00
    7.25000e+00    1.32252e+00
    7.27500e+00    1.32078e+00
    7.30000e+00    1.31884e+00
    7.32500e+00    1.31672e+00
    7.35000e+00    1.31441e+00
    7.37500e+00    1.31192e+00
    7.40000e+00    1.30924e+00
    7.42500e+00    1.30637e+00
    7.45000e+00    1.30333e+00
    7.47500e+00    1.30010e+00
    7.50000e+00    1.29669e+00
    7.52500e+00    1.29310e+00
    7.55000e+00    1.28934e+00
    7.57500e+00    1.28541e+00
    7.60000e+00    1.28131e+00
    7.62500e+00    1.27705e+00
    7.65000e+00    1.27262e+00
    7.67500e+00    1.26803e+00
    7.70000e+00    1.26329e+00
    7.72500e+00    1.25839e+00
    7.75000e+00    1.25335e+00
    7.77500e+00    1.24816e+00
    7.80000e+00    1.24284e+00
    7.82500e+00    1.23737e+00
    7.85000e+00    1.23178e+00
    7.87500e+00    1.22606e+00
    7.90000e+00    1.22023e+00
    7.92500e+00    1.21427e+00
    7.95000e+00    1.20821e+00
    7.97500e+00    1.20203e+00
    8.00000e+00    1.19576e+00
    8.02500e+00    1.18940e+00
    8.05000e+00    1.18294e+00
    8.07500e+00    1.17640e+00
    8.10000e+00    1.16978e+00
    8.12500e+00    1.16309e+00
    8.15000e+00    1.15633e+00
    8.17500e+00    1.14951e+00
    8.20000e+00    1.14263e+00
    8.22500e+00    1.13570e+00
    8.25000e+00    1.12872e+00
    8.27500e+00    1.12171e+00
    8.30000e+00    1.11466e+00
    8.32500e+00    1.10759e+00
    8.35000e+00    1.10048e+00
    8.37500e+00    1.09337e+00
    8.40000e+00    1.08624e+00
    8.42500e+00    1.07910e+00
    8.45000e+00    1.07196e+00
    8.47500e+00    1.06482e+00
    8.50000e+00    1.05769e+00
    8.52500e+00    1.05057e+00
    8.55000e+00    1.04347e+00
    8.57500e+00    1.03639e+00
    8.60000e+00    1.02933e+00
    8.62500e+00    1.02231e+00
    8.65000e+00    1.01532e+00
    8.67500e+00    1.00837e+00
    8.70000e+00    1.00146e+00
    8.72500e+00    9.94600e-01
    8.75000e+00    9.87789e-01
    8.77500e+00    9.81032e-01
    8.80000e+00    9.74331e-01
    8.82500e+00    9.67692e-01
    8.85000e+00    9.61115e-01
    8.87500e+00    9.54605e-01
    8.90000e+00    9.48164e-01
    8.92500e+00    9.41796e-01
    8.95000e+00    9.35502e-01
    8.97500e+00    9.29285e-01
    9.00000e+00    9.23147e-01
    9.02500e+00    9.17091e-01
    9.05000e+00    9.11119e-01
    9.07500e+00    9.05232e-01
    9.10000e+00    8.99432e-01
    9.12500e+00    8.93721e-01
    9.15000e+00    8.88101e-01
    9.17500e+00    8.82573e-01
    9.20000e+00    8.77138e-01
    9.22500e+00    8.71798e-01
    9.25000e+00    8.66553e-01
    9.27500e+00    8.61405e-01
    9.30000e+00    8.56355e-01
    9.32500e+00    8.51403e-01
    9.35000e+00    8.46550e-01
    9.37500e+00    8.41797e-01
    9.40000e+00    8.37144e-01
    9.42500e+00    8.32592e-01
    9.45000e+00    8.28142e-01
    9.47500e+00    8.23793e-01
    9.50000e+00    8.19545e-01
    9.52500e+00    8.15400e-01
    9.55000e+00    8.11357e-01
    9.57500e+00    8.07417e-01
    9.60000e+00    8.03578e-01
    9.62500e+00    7.99842e-01
    9.65000e+00    7.96208e-01
    9.67500e+00    7.92675e-01
    9.70000e+00    7.89245e-01
    9.72500e+00    7.85916e-01
    9.75000e+00    7.82689e-01
    9.77500e+00    7.79562e-01
    9.80000e+00    7.76536e-01
    9.82500e+00    7.73611e-01
    9.85000e+00    7.70785e-01
    9.87500e+00    7.68059e-01
    9.90000e+00    7.65432e-01
    9.92500e+00    7.62904e-01
    9.95000e+00    7.60474e-01
    9.97500e+00    7.58141e-01
    1.00000e+01    7.55906e-01
    1.00250e+01    7.53767e-01
    1.00500e+01    7.51724e-01
    1.00750e+01    7.49776e-01
    1.01000e+01    7.47924e-01
    1.01250e+01    7.46165e-01
    1.01500e+01    7.44501e-01
    1.01750e+01    7.42929e-01
    1.02000e+01    7.41450e-01
    1.02250e+01    7.40063e-01
    1.02500e+01    7.38767e-01
    1.02750e+01    7.37562e-01
    1.03000e+01    7.36447e-01
    1.03250e+01    7.35422e-01
    1.03500e+01    7.34485e-01
    1.03750e+01    7.33637e-01
    1.04000e+01    7.32876e-01
    1.04250e+01    7.32202e-01
    1.04500e+01    7.31615e-01
    1.04750e+01    7.31113e-01
    1.05000e+01    7.30697e-01
    1.05250e+01    7.30366e-01
    1.05500e+01    7.30119e-01
    1.05750e+01    7.29955e-01
    1.06000e+01    7.29874e-01
    1.06250e+01    7.29876e-01
    1.06500e+01    7.29960e-01
    1.06750e+01    7.30124e-01
    1.07000e+01    7.30370e-01
    1.07250e+01    7.30696e-01
    1.07500e+01    7.31101e-01
    1.07750e+01    7.31586e-01
    1.08000e+01    7.32150e-01
    1.08250e+01    7.32791e-01
    1.08500e+01    7.33511e-01
    1.08750e+01    7.34307e-01
    1.09000e+01    7.35180e-01
    1.09250e+01    7.36130e-01
    1.09500e+01    7.37155e-01
    1.09750e+01    7.38255e-01
    1.10000e+01    7.39431e-01
    1.10250e+01    7.40680e-01
    1.10500e+01    7.42004e-01
    1.10750e+01    7.43401e-01
    1.11000e+01    7.44871e-01
    1.11250e+01    7.46414e-01
    1.11500e+01    7.48028e-01
    1.11750e+01    7.49715e-01
    1.12000e+01    7.51473e-01
    1.12250e+01    7.53302e-01
    1.12500e+01    7.55202e-01
    1.12750e+01    7.57171e-01
    1.13000e+01    7.59211e-01
    1.13250e+01    7.61320e-01
    1.13500e+01    7.63497e-01
    1.13750e+01    7.65744e-01
    1.14000e+01    7.68058e-01
    1.14250e+01    7.70440e-01
    1.14500e+01    7.72890e-01
    1.14750e+01    7.75407e-01
    1.15000e+01    7.77990e-01
    1.15250e+01    7.80640e-01
    1.15500e+01    7.83355e-01
    1.15750e+01    7.86136e-01
    1.16000e+01    7.88982e-01
    1.16250e+01    7.91893e-01
    1.16500e+01    7.94868e-01
    1.16750e+01    7.97907e-01
    1.17000e+01    8.01009e-01
    1.17250e+01    8.04174e-01
    1.17500e+01    8.07402e-01
    1.17750e+01    8.10693e-01
    1.18000e+01    8.14045e-01
    1.18250e+01    8.17459e-01
    1.18500e+01    8.20933e-01
    1.18750e+01    8.24468e-01
    1.19000e+01    8.28063e-01
    1.19250e+01    8.31718e-01
    1.19500e+01    8.35432e-01
    1.19750e+01    8.39205e-01
    1.20000e+01    8.43035e-01
    1.20250e+01    8.46924e-01
    1.20500e+01    8.50869e-01
    1.20750e+01    8.54871e-01
    1.21000e+01    8.58930e-01
    1.21250e+01    8.63043e-01
    1.21500e+01    8.67212e-01
    1.21750e+01    8.71435e-01
    1.22000e+01    8.75712e-01
    1.22250e+01    8.80042e-01
    1.22500e+01    8.84424e-01
    1.22750e+01    8.88858e-01
    1.23000e+01    8.93344e-01
    1.23250e+01    8.97879e-01
    1.23500e+01    9.02465e-01
    1.23750e+01    9.07100e-01
    1.24000e+01    9.11782e-01
    1.24250e+01    9.16512e-01
    1.24500e+01    9.21289e-01
    1.24750e+01    9.26112e-01
    1.25000e+01    9.30979e-01
    1.25250e+01    9.35891e-01
    1.25500e+01    9.40845e-01
    1.25750e+01    9.45842e-01
    1.26000e+01    9.50880e-01
    1.26250e+01    9.55958e-01
    1.26500e+01    9.61075e-01
    1.26750e+01    9.66230e-01
    1.27000e+01    9.71422e-01
    1.27250e+01    9.76650e-01
    1.27500e+01    9.81913e-01
    1.27750e+01    9.87208e-01
    1.28000e+01    9.92536e-01
    1.28250e+01    9.97895e-01
    1.28500e+01    1.00328e+00
    1.28750e+01    1.00870e+00
    1.29000e+01    1.01414e+00
    1.29250e+01    1.01961e+00
    1.29500e+01    1.02510e+00
    1.29750e+01    1.03062e+00
    1.30000e+01    1.03615e+00
    1.30250e+01    1.04171e+00
    1.30500e+01    1.04728e+00
    1.30750e+01    1.05287e+00
    1.31000e+01    1.05847e+00
    1.31250e+01    1.06408e+00
    1.31500e+01    1.06971e+00
    1.31750e+01    1.07534e+00
    1.32000e+01    1.08098e+00
    1.32250e+01    1.08662e+00
    1.32500e+01    1.09227e+00
    1.32750e+01    1.09791e+00
    1.33000e+01    1.10356e+00
    1.33250e+01    1.10920e+00
    1.33500e+01    1.11483e+00
    1.33750e+01    1.12045e+00
    1.34000e+01    1.12607e+00
    1.34250e+01    1.13167e+00
    1.34500e+01    1.13725e+00
    1.34750e+01    1.14281e+00
    1.35000e+01    1.14836e+00
    1.35250e+01    1.15388e+00
    1.35500e+01    1.15937e+00
    1.35750e+01    1.16484e+00
    1.36000e+01    1.17027e+00
    1.36250e+01    1.17566e+00
    1.36500e+01    1.18102e+00
    1.36750e+01    1.18634e+00
    1.37000e+01    1.19162e+00
    1.37250e+01    1.19684e+00
    1.37500e+01    1.20202e+00
    1.37750e+01    1.20715e+00
    1.38000e+01    1.21222e+00
    1.38250e+01    1.21723e+00
    1.38500e+01    1.22217e+00
    1.38750e+01    1.22705e+00
    1.39000e+01    1.23186e+00
    1.39250e+01    1.23660e+00
    1.39500e+01    1.24126e+00
    1.39750e+01    1.24584e+00
    1.40000e+01    1.25034e+00
    1.40250e+01    1.25476e+00
    1.40500e+01    1.25908e+00
    1.40750e+01    1.26331e+00
    1.41000e+01    1.26744e+00
    1.41250e+01    1.27147e+00
    1.41500e+01    1.27539e+00
    1.41750e+01    1.27921e+00
    1.42000e+01    1.28292e+00
    1.42250e+01    1.28651e+00
    1.42500e+01    1.28998e+00
    1.42750e+01    1.29333e+00
    1.43000e+01    1.29656e+00
    1.43250e+01    1.29965e+00
    1.43500e+01    1.30262e+00
    1.43750e+01    1.30545e+00
    1.44000e+01    1.30813e+00
    1.44250e+01    1.31068e+00
    1.44500e+01    1.31308e+00
    1.44750e+01    1.31533e+00
    1.45000e+01    1.31743e+00
    1.45250e+01    1.31937e+00
    1.45500e+01    1.32116e+00
    1.45750e+01    1.32279e+00
    1.46000e+01    1.32425e+00
    1.46250e+01    1.32554e+00
    1.46500e+01    1.32667e+00
    1.46750e+01    1.32762e+00
    1.47000e+01    1.32841e+00
    1.47250e+01    1.32901e+00
    1.47500e+01    1.32944e+00
    1.47750e+01    1.32969e+00
    1.48000e+01    1.32976e+00
    1.48250e+01    1.32964e+00
    1.48500e+01    1.32934e+00
    1.48750e+01    1.32885e+00
    1.49000e+01    1.32818e+00
    1.49250e+01    1.32732e+00
    1.49500e+01    1.32628e+00
    1.49750e+01    1.32504e+00
    1.50000e+01    1.32361e+00
    1.50250e+01    1.32200e+00
    1.50500e+01    1.32020e+00
    1.50750e+01    1.31821e+00
    1.51000e+01    1.31603e+00
    1.51250e+01    1.31366e+00
    1.51500e+01    1.31111e+00
    1.51750e+01    1.30837e+00
    1.52000e+01    1.30544e+00
    1.52250e+01    1.30234e+00
    1.52500e+01    1.29906e+00
    1.52750e+01    1.29559e+00
    1.53000e+01    1.29195e+00
    1.53250e+01    1.28814e+00
    1.53500e+01    1.28416e+00
    1.53750e+01    1.28001e+00
    1.54000e+01    1.27569e+00
    1.54250e+01    1.27121e+00
    1.54500e+01    1.26657e+00
    1.54750e+01    1.26178e+00
    1.55000e+01    1.25684e+00
    1.55250e+01    1.25175e+00
    1.55500e+01    1.24652e+00
    1.55750e+01    1.24115e+00
    1.56000e+01    1.23565e+00
    1.56250e+01    1.23002e+00
    1.56500e+01    1.22426e+00
    1.56750e+01    1.21839e+00
    1.57000e+01    1.21240e+00
    1.57250e+01    1.20630e+00
    1.57500e+01    1.20009e+00
    1.57750e+01    1.19379e+00
    1.58000e+01    1.18740e+00
    1.58250e+01    1.18091e+00
    1.58500e+01    1.17435e+00
    1.58750e+01    1.16771e+00
    1.59000e+01    1.16099e+00
    1.59250e+01    1.15421e+00
    1.59500e+01    1.14737e+00
    1.59750e+01    1.14048e+00
    1.60000e+01    1.13353e+00
    1.60250e+01    1.12655e+00
    1.60500e+01    1.11952e+00
    1.60750e+01    1.11246e+00
    1.61000e+01    1.10538e+00
    1.61250e+01    1.09827e+00
    1.61500e+01    1.09115e+00
    1.61750e+01    1.08402e+00
    1.62000e+01    1.07688e+00
    1.62250e+01    1.06974e+00
    1.62500e+01    1.06260e+00
    1.62750e+01    1.05547e+00
    1.63000e+01    1.04836e+00
    1.63250e+01    1.04126e+00
    1.63500e+01    1.03419e+00
    1.63750e+01    1.02714e+00
    1.64000e+01    1.02013e+00
    1.64250e+01    1.01315e+00
    1.64500e+01    1.00622e+00
    1.64750e+01    9.99322e-01
    1.65000e+01    9.92476e-01
    1.65250e+01    9.85682e-01
    1.65500e+01    9.78942e-01
    1.65750e+01    9.72260e-01
    1.66000e+01    9.65639e-01
    1.66250e+01    9.59083e-01
    1.66500e+01    9.52594e-01
    1.66750e+01    9.46176e-01
    1.67000e+01    9.39830e-01
    1.67250e+01    9.33560e-01
    1.67500e+01    9.27367e-01
    1.67750e+01    9.21255e-01
    1.68000e+01    9.15225e-01
    1.68250e+01    9.09279e-01
    1.68500e+01    9.03419e-01
    1.68750e+01    8.97646e-01
    1.69000e+01    8.91964e-01
    1.69250e+01    8.86372e-01
    1.69500e+01    8.80873e-01
    1.69750e+01    8.75467e-01
    1.70000e+01    8.70156e-01
    1.70250e+01    8.64942e-01
    1.70500e+01    8.59824e-01
    1.70750e+01    8.54804e-01
    1.71000e+01    8.49883e-01
    1.71250e+01    8.45061e-01
    1.71500e+01    8.40339e-01
    1.71750e+01    8.35718e-01
    1.72000e+01    8.31197e-01
    1.72250e+01    8.26778e-01
    1.72500e+01    8.22461e-01
    1.72750e+01    8.18245e-01
    1.73000e+01    8.14132e-01
    1.73250e+01    8.10121e-01
    1.73500e+01    8.06212e-01
    1.73750e+01    8.02405e-01
    1.74000e+01    7.98701e-01
    1.74250e+01    7.95098e-01
    1.74500e+01    7.91598e-01
    1.74750e+01    7.88199e-01
    1.75000e+01    7.84902e-01
    1.75250e+01    7.81705e-01
    1.75500e+01    7.78610e-01
    1.75750e+01    7.75616e-01
    1.76000e+01    7.72722e-01
    1.76250e+01    7.69927e-01
    1.76500e+01    7.67232e-01
    1.76750e+01    7.64636e-01
    1.77000e+01    7.62138e-01
    1.77250e+01    7.59738e-01
    1.77500e+01    7.57436e-01
    1.77750e+01    7.55230e-01
    1.78000e+01    7.53121e-01
    1.78250e+01    7.51108e-01
    1.78500e+01    7.49190e-01
    1.78750e+01    7.47367e-01
    1.79000e+01    7.45638e-01
    1.79250e+01    7.44002e-01
    1.79500e+01    7.42459e-01
    1.79750e+01    7.41009e-01
    1.80000e+01    7.39650e-01
    1.80250e+01    7.38383e-01
    1.80500e+01    7.37206e-01
    1.80750e+01    7.36119e-01
    1.81000e+01    7.35121e-01
    1.81250e+01    7.34212e-01
    1.81500e+01    7.33391e-01
    1.81750e+01    7.32657e-01
    1.82000e+01    7.32010e-01
    1.82250e+01    7.31450e-01
    1.82500e+01    7.30975e-01
    1.82750e+01    7.30585e-01
    1.83000e+01    7.30280e-01
    1.83250e+01    7.30059e-01
    1.83500e+01    7.29921e-01
    1.83750e+01    7.29866e-01
    1.84000e+01    7.29893e-01
    1.84250e+01    7.30002e-01
    1.84500e+01    7.30192e-01
    1.84750e+01    7.30463e-01
    1.85000e+01    7.30814e-01
    1.85250e+01    7.31244e-01
    1.85500e+01    7.31753e-01
    1.85750e+01    7.32341e-01
    1.86000e+01    7.33007e-01
    1.86250e+01    7.33750e-01
    1.86500e+01    7.34571e-01
    1.86750e+01    7.35467e-01
    1.87000e+01    7.36440e-01
    1.87250e+01    7.37489e-01
    1.87500e+01    7.38613e-01
    1.87750e+01    7.39811e-01
    1.88000e+01    7.41084e-01
    1.88250e+01    7.42430e-01
    1.88500e+01    7.43850e-01
    1.88750e+01    7.45343e-01
    1.89000e+01    7.46908e-01
    1.89250e+01    7.48545e-01
    1.89500e+01    7.50254e-01
    1.89750e+01    7.52034e-01
    1.90000e+01    7.53885e-01
    1.90250e+01    7.55807e-01
    1.90500e+01    7.57798e-01
    1.90750e+01    7.59859e-01
    1.91000e+01    7.61989e-01
    1.91250e+01    7.64189e-01
    1.91500e+01    7.66456e-01
    1.91750e+01    7.68792e-01
    1.92000e+01    7.71195e-01
    1.92250e+01    7.73666e-01
    1.92500e+01    7.76203e-01
    1.92750e+01    7.78807e-01
    1.93000e+01    7.81477e-01
    1.93250e+01    7.84213e-01
    1.93500e+01    7.87014e-01
    1.93750e+01    7.89880e-01
    1.94000e+01    7.92811e-01
    1.94250e+01    7.95806e-01
    1.94500e+01    7.98865e-01
    1.94750e+01    8.01987e-01
    1.95000e+01    8.05172e-01
    1.95250e+01    8.08419e-01
    1.95500e+01    8.11729e-01
    1.95750e+01    8.15100e-01
    1.96000e+01    8.18533e-01
    1.96250e+01    8.22026e-01
    1.96500e+01    8.25580e-01
    1.96750e+01    8.29194e-01
    1.97000e+01    8.32867e-01
    1.97250e+01    8.36599e-01
    1.97500e+01    8.40390e-01
    1.97750e+01    8.44239e-01
    1.98000e+01    8.48145e-01
    1.98250e+01    8.52108e-01
    1.98500e+01    8.56128e-01
    1.98750e+01    8.60203e-01
    1.99000e+01    8.64334e-01
    1.99250e+01    8.68520e-01
    1.99500e+01    8.72759e-01
    1.99750e+01    8.77053e-01
    2.00000e+01    8.81399e-01
    2.00250e+01    8.85798e-01
    2.00500e+01    8.90248e-01
    2.00750e+01    8.94749e-01
    2.01000e+01    8.99300e-01
    2.01250e+01    9.03901e-01
    2.01500e+01    9.08551e-01
    2.01750e+01    9.13248e-01
    2.02000e+01    9.17993e-01
    2.02250e+01    9.22784e-01
    2.02500e+01    9.27621e-01
    2.02750e+01    9.32502e-01
    2.03000e+01    9.37427e-01
    2.03250e+01    9.42395e-01
    2.03500e+01    9.47404e-01
    2.03750e+01    9.52455e-01
    2.04000e+01    9.57545e-01
    2.04250e+01    9.62674e-01
    2.04500e+01    9.67841e-01
    2.04750e+01    9.73044e-01
    2.05000e+01    9.78283e-01
    2.05250e+01    9.83556e-01
    2.05500e+01    9.88862e-01
    2.05750e+01    9.94200e-01
    2.06000e+01    9.99568e-01
    2.06250e+01    1.00497e+00
    2.06500e+01    1.01039e+00
    2.06750e+01    1.01584e+00
    2.07000e+01    1.02132e+00
    2.07250e+01    1.02682e+00
    2.07500e+01    1.03234e+00
    2.07750e+01    1.03788e+00
    2.08000e+01    1.04344e+00
    2.08250e+01    1.04902e+00
    2.08500e+01    1.05461e+00
    2.08750e+01    1.06022e+00
    2.09000e+01    1.06583e+00
    2.09250e+01    1.07146e+00
    2.09500e+01    1.07709e+00
    2.09750e+01    1.08273e+00
    2.10000e+01    1.08838e+00
    2.10250e+01    1.09402e+00
    2.10500e+01    1.09967e+00
    2.10750e+01    1.10531e+00
    2.11000e+01    1.11095e+00
    2.11250e+01    1.11658e+00
    2.11500e+01    1.12220e+00
    2.11750e+01    1.12781e+00
    2.12000e+01    1.13340e+00
    2.12250e+01    1.13898e+00
    2.12500e+01    1.14454e+00
    2.12750e+01    1.15008e+00
    2.13000e+01    1.15559e+00
    2.13250e+01    1.16107e+00
    2.13500e+01    1.16653e+00
    2.13750e+01    1.17195e+00
    2.14000e+01    1.17734e+00
    2.14250e+01    1.18268e+00
    2.14500e+01    1.18799e+00
    2.14750e+01    1.19325e+00
    2.15000e+01    1.19846e+00
    2.15250e+01    1.20362e+00
    2.15500e+01    1.20873e+00
    2.15750e+01    1.21378e+00
    2.16000e+01    1.21877e+00
    2.16250e+01    1.22370e+00
    2.16500e+01    1.22856e+00
    2.16750e+01    1.23334e+00
    2.17000e+01    1.23806e+00
    2.17250e+01    1.24270e+00
    2.17500e+01    1.24725e+00
    2.17750e+01    1.25172e+00
    2.18000e+01    1.25611e+00
    2.18250e+01    1.26040e+00
    2.18500e+01    1.26460e+00
    2.18750e+01    1.26870e+00
    2.19000e+01    1.27270e+00
    2.19250e+01    1.27659e+00
    2.19500e+01    1.28038e+00
    2.19750e+01    1.28405e+00
    2.20000e+01    1.28760e+00
    2.20250e+01    1.29104e+00
    2.20500e+01    1.29435e+00
    2.20750e+01    1.29753e+00
    2.21000e+01    1.30059e+00
    2.21250e+01    1.30351e+00
    2.21500e+01    1.30630e+00
    2.21750e+01    1.30894e+00
    2.22000e+01    1.31144e+00
    2.22250e+01    1.31380e+00
    2.22500e+01    1.31600e+00
    2.22750e+01    1.31805e+00
    2.23000e+01    1.31995e+00
    2.23250e+01    1.32168e+00
    2.23500e+01    1.32326e+00
    2.23750e+01    1.32467e+00
    2.24000e+01    1.32591e+00
    2.24250e+01    1.32698e+00
    2.24500e+01    1.32789e+00
    2.24750e+01    1.32861e+00
    2.25000e+01    1.32916e+00
    2.25250e+01    1.32954e+00
    2.25500e+01    1.32973e+00
    2.25750e+01    1.32974e+00
    2.26000e+01    1.32957e+00
    2.26250e+01    1.32921e+00
    2.26500e+01    1.32867e+00
    2.26750e+01    1.32794e+00
    2.27000e+01    1.32702e+00
    2.27250e+01    1.32591e+00
    2.27500e+01    1.32462e+00
    2.27750e+01    1.32313e+00
    2.28000e+01    1.32146e+00
    2.28250e+01    1.31960e+00
    2.28500e+01    1.31755e+00
    2.28750e+01    1.31531e+00
    2.29000e+01    1.31288e+00
    2.29250e+01    1.31027e+00
    2.29500e+01    1.30748e+00
    2.29750e+01    1.30450e+00
    2.30000e+01    1.30134e+00
    2.30250e+01    1.29800e+00
    2.30500e+01    1.29448e+00
    2.30750e+01    1.29079e+00
    2.31000e+01    1.28692e+00
    2.31250e+01    1.28288e+00
    2.31500e+01    1.27868e+00
    2.31750e+01    1.27431e+00
    2.32000e+01    1.26978e+00
    2.32250e+01    1.26510e+00
    2.32500e+01    1.26026e+00
    2.32750e+01    1.25527e+00
    2.33000e+01    1.25014e+00
    2.33250e+01    1.24487e+00
    2.33500e+01    1.23945e+00
    2.33750e+01    1.23391e+00
    2.34000e+01    1.22824e+00
    2.34250e+01    1.22245e+00
    2.34500e+01    1.21654e+00
    2.34750e+01    1.21051e+00
    2.35000e+01    1.20438e+00
    2.35250e+01    1.19814e+00
    2.35500e+01    1.19181e+00
    2.35750e+01    1.18539e+00
    2.36000e+01    1.17888e+00
    2.36250e+01    1.17229e+00
    2.36500e+01    1.16563e+00
    2.36750e+01    1.15889e+00
    2.37000e+01    1.15209e+00
    2.37250e+01    1.14523e+00
    2.37500e+01    1.13832e+00
    2.37750e+01    1.13137e+00
    2.38000e+01    1.12437e+00
    2.38250e+01    1.11733e+00
    2.38500e+01    1.11026e+00
    2.38750e+01    1.10317e+00
    2.39000e+01    1.09606e+00
    2.39250e+01    1.08893e+00
    2.39500e+01    1.08180e+00
    2.39750e+01    1.07466e+00
    2.40000e+01    1.06752e+00
    2.40250e+01    1.06038e+00
    2.40500e+01    1.05326e+00
    2.40750e+01    1.04615e+00
    2.41000e+01    1.03906e+00
    2.41250e+01    1.03200e+00
    2.41500e+01    1.02496e+00
    2.41750e+01    1.01796e+00
    2.42000e+01    1.01099e+00
    2.42250e+01    1.00407e+00
    2.42500e+01    9.97188e-01
    2.42750e+01    9.90358e-01
    2.43000e+01    9.83579e-01
    2.43250e+01    9.76857e-01
    2.43500e+01    9.70194e-01
    2.43750e+01    9.63593e-01
    2.44000e+01    9.57058e-01
    2.44250e+01    9.50591e-01
    2.44500e+01    9.44194e-01
    2.44750e+01    9.37872e-01
    2.45000e+01    9.31626e-01
    2.45250e+01    9.25458e-01
    2.45500e+01    9.19371e-01
    2.45750e+01    9.13366e-01
    2.46000e+01    9.07447e-01
    2.46250e+01    9.01614e-01
    2.46500e+01    8.95869e-01
    2.46750e+01    8.90215e-01
    2.47000e+01    8.84652e-01
    2.47250e+01    8.79181e-01
    2.47500e+01    8.73805e-01
    2.47750e+01    8.68524e-01
    2.48000e+01    8.63340e-01
    2.48250e+01    8.58252e-01
    2.48500e+01    8.53263e-01
    2.48750e+01    8.48372e-01
    2.49000e+01    8.43582e-01
    2.49250e+01    8.38891e-01
    2.49500e+01    8.34301e-01
    2.49750e+01    8.29812e-01
    2.50000e+01    8.25425e-01
    2.50250e+01    8.21139e-01
    2.50500e+01    8.16955e-01
    2.50750e+01    8.12873e-01
    2.51000e+01    8.08894e-01
    2.51250e+01    8.05017e-01
    2.51500e+01    8.01242e-01
    2.51750e+01    7.97569e-01
    2.52000e+01    7.93998e-01
    2.52250e+01    7.90530e-01
    2.52500e+01    7.87162e-01
    2.52750e+01    7.83897e-01
    2.53000e+01    7.80732e-01
    2.53250e+01    7.77668e-01
    2.53500e+01    7.74705e-01
    2.53750e+01    7.71842e-01
    2.54000e+01    7.69078e-01
    2.54250e+01    7.66414e-01
    2.54500e+01    7.63848e-01
    2.54750e+01    7.61381e-01
    2.55000e+01    7.59012e-01
    2.55250e+01    7.56739e-01
    2.55500e+01    7.54564e-01
    2.55750e+01    7.52485e-01
    2.56000e+01    7.50501e-01
    2.56250e+01    7.48613e-01
    2.56500e+01    7.46819e-01
    2.56750e+01    7.45119e-01
    2.57000e+01    7.43512e-01
    2.57250e+01    7.41998e-01
    2.57500e+01    7.40577e-01
    2.57750e+01    7.39246e-01
    2.58000e+01    7.38007e-01
    2.58250e+01    7.36858e-01
    2.58500e+01    7.35799e-01
    2.58750e+01    7.34829e-01
    2.59000e+01    7.33947e-01
    2.59250e+01    7.33153e-01
    2.59500e+01    7.32447e-01
    2.59750e+01    7.31827e-01
    2.60000e+01    7.31293e-01
    2.60250e+01    7.30845e-01
    2.60500e+01    7.30481e-01
    2.60750e+01    7.30202e-01
    2.61000e+01    7.30007e-01
    2.61250e+01    7.29895e-01
    2.61500e+01    7.29866e-01
    2.61750e+01    7.29918e-01
    2.62000e+01    7.30053e-01
    2.62250e+01    7.30268e-01
    2.62500e+01    7.30563e-01
    2.62750e+01    7.30939e-01
    2.63000e+01    7.31394e-01
    2.63250e+01    7.31928e-01
    2.63500e+01    7.32540e-01
    2.63750e+01    7.33230e-01
    2.64000e+01    7.33997e-01
    2.64250e+01    7.34841e-01
    2.64500e+01    7.35762e-01
    2.64750e+01    7.36758e-01
    2.65000e+01    7.37831e-01
    2.65250e+01    7.38978e-01
    2.65500e+01    7.40199e-01
    2.65750e+01    7.41495e-01
    2.66000e+01    7.42864e-01
    2.66250e+01    7.44307e-01
    2.66500e+01    7.45822e-01
    2.66750e+01    7.47410e-01
    2.67000e+01    7.49069e-01
    2.67250e+01    7.50800e-01
    2.67500e+01    7.52602e-01
    2.67750e+01    7.54475e-01
    2.68000e+01    7.56419e-01
    2.68250e+01    7.58432e-01
    2.68500e+01    7.60514e-01
    2.68750e+01    7.62666e-01
    2.69000e+01    7.64887e-01
    2.69250e+01    7.67175e-01
    2.69500e+01    7.69532e-01
    2.69750e+01    7.71956e-01
    2.70000e+01    7.74448e-01
    2.70250e+01    7.77006e-01
    2.70500e+01    7.79630e-01
    2.70750e+01    7.82321e-01
    2.71000e+01    7.85077e-01
    2.71250e+01    7.87899e-01
    2.71500e+01    7.90785e-01
    2.71750e+01    7.93736e-01
    2.72000e+01    7.96750e-01
    2.72250e+01    7.99829e-01
    2.72500e+01    8.02970e-01
    2.72750e+01    8.06175e-01
    2.73000e+01    8.09442e-01
    2.73250e+01    8.12771e-01
    2.73500e+01    8.16161e-01
    2.73750e+01    8.19613e-01
    2.74000e+01    8.23125e-01
    2.74250e+01    8.26697e-01
    2.74500e+01    8.30330e-01
    2.74750e+01    8.34021e-01
    2.75000e+01    8.37772e-01
    2.75250e+01    8.41581e-01
    2.75500e+01    8.45447e-01
    2.75750e+01    8.49371e-01
    2.76000e+01    8.53352e-01
    2.76250e+01    8.57389e-01
    2.76500e+01    8.61482e-01
    2.76750e+01    8.65630e-01
    2.77000e+01    8.69832e-01
    2.77250e+01    8.74089e-01
    2.77500e+01    8.78399e-01
    2.77750e+01    8.82761e-01
    2.78000e+01    8.87176e-01
    2.78250e+01    8.91642e-01
    2.78500e+01    8.96159e-01
    2.78750e+01    9.00726e-01
    2.79000e+01    9.05342e-01
    2.79250e+01    9.10007e-01
    2.79500e+01    9.14719e-01
    2.79750e+01    9.19478e-01
    2.80000e+01    9.24284e-01
    2.80250e+01    9.29134e-01
    2.80500e+01    9.34029e-01
    2.80750e+01    9.38967e-01
    2.81000e+01    9.43948e-01
    2.81250e+01    9.48971e-01
    2.81500e+01    9.54034e-01
    2.81750e+01    9.59136e-01
    2.82000e+01    9.64277e-01
    2.82250e+01    9.69455e-01
    2.82500e+01    9.74670e-01
    2.82750e+01    9.79919e-01
    2.83000e+01    9.85203e-01
    2.83250e+01    9.90519e-01
    2.83500e+01    9.95866e-01
    2.83750e+01    1.00124e+00
    2.84000e+01    1.00665e+00
    2.84250e+01    1.01208e+00
    2.84500e+01    1.01754e+00
    2.84750e+01    1.02303e+00
    2.85000e+01    1.02853e+00
    2.85250e+01    1.03406e+00
    2.85500e+01    1.03961e+00
    2.85750e+01    1.04517e+00
    2.86000e+01    1.05076e+00
    2.86250e+01    1.05635e+00
    2.86500e+01    1.06196e+00
    2.86750e+01    1.06758e+00
    2.87000e+01    1.07321e+00
    2.87250e+01    1.07885e+00
    2.87500e+01    1.08449e+00
    2.87750e+01    1.09013e+00
    2.88000e+01    1.09578e+00
    2.88250e+01    1.10142e+00
    2.88500e+01    1.10706e+00
    2.88750e+01    1.11270e+00
    2.89000e+01    1.11833e+00
    2.89250e+01    1.12395e+00
    2.89500e+01    1.12955e+00
    2.89750e+01    1.13514e+00
    2.90000e+01    1.14071e+00
    2.90250e+01    1.14626e+00
    2.90500e+01    1.15179e+00
    2.90750e+01    1.15730e+00
    2.91000e+01    1.16277e+00
    2.91250e+01    1.16822e+00
    2.91500e+01    1.17363e+00
    2.91750e+01    1.17900e+00
    2.92000e+01    1.18434e+00
    2.92250e+01    1.18963e+00
    2.92500e+01    1.19487e+00
    2.92750e+01    1.20007e+00
    2.93000e+01    1.20522e+00
    2.93250e+01    1.21031e+00
    2.93500e+01    1.21534e+00
    2.93750e+01    1.22031e+00
    2.94000e+01    1.22522e+00
    2.94250e+01    1.23005e+00
    2.94500e+01    1.23482e+00
    2.94750e+01    1.23951e+00
    2.95000e+01    1.24412e+00
    2.95250e+01    1.24865e+00
    2.95500e+01    1.25310e+00
    2.95750e+01    1.25745e+00
    2.96000e+01    1.26172e+00
    2.96250e+01    1.26589e+00
    2.96500e+01    1.26996e+00
    2.96750e+01    1.27392e+00
    2.97000e+01    1.27778e+00
    2.97250e+01    1.28153e+00
    2.97500e+01    1.28516e+00
    2.97750e+01    1.28868e+00
    2.98000e+01    1.29208e+00
    2.98250e+01    1.29535e+00
    2.98500e+01    1.29850e+00
    2.98750e+01    1.30151e+00
    2.99000e+01    1.30439e+00
    2.99250e+01    1.30713e+00
    2.99500e+01    1.30973e+00
    2.99750e+01    1.31219e+00
    3.00000e+01    1.31450e+00
    3.00250e+01    1.31665e+00
    3.00500e+01    1.31866e+00
    3.00750e+01    1.32050e+00
    3.01000e+01    1.32219e+00
    3.01250e+01    1.32371e+00
    3.01500e+01    1.32507e+00
    3.01750e+01    1.32626e+00
    3.02000e+01    1.32728e+00
    3.02250e+01    1.32813e+00
    3.02500e+01    1.32880e+00
    3.02750e+01    1.32930e+00
    3.03000e+01    1.32962e+00
    3.03250e+01    1.32975e+00
    3.03500e+01    1.32970e+00
    3.03750e+01    1.32947e+00
    3.04000e+01    1.32906e+00
    3.04250e+01    1.32846e+00
    3.04500e+01    1.32767e+00
    3.04750e+01    1.32669e+00
    3.05000e+01    1.32553e+00
    3.05250e+01    1.32417e+00
    3.05500e+01    1.32263e+00
    3.05750e+01    1.32090e+00
    3.06000e+01    1.31898e+00
    3.06250e+01    1.31687e+00
    3.06500e+01    1.31458e+00
    3.06750e+01    1.31209e+00
    3.07000e+01    1.30942e+00
    3.07250e+01    1.30657e+00
    3.07500e+01    1.30354e+00
    3.07750e+01    1.30032e+00
    3.08000e+01    1.29692e+00
    3.08250e+01    1.29335e+00
    3.08500e+01    1.28960e+00
    3.08750e+01    1.28568e+00
    3.09000e+01    1.28159e+00
    3.09250e+01    1.27734e+00
    3.09500e+01    1.27292e+00
    3.09750e+01    1.26834e+00
    3.10000e+01    1.26361e+00
    3.10250e+01    1.25873e+00
    3.10500e+01    1.25369e+00
    3.10750e+01    1.24852e+00
    3.11000e+01    1.24320e+00
    3.11250e+01    1.23774e+00
    3.11500e+01    1.23216e+00
    3.11750e+01    1.22645e+00
    3.12000e+01    1.22062e+00
    3.12250e+01    1.21467e+00
    3.12500e+01    1.20862e+00
    3.12750e+01    1.20245e+00
    3.13000e+01    1.19619e+00
    3.13250e+01    1.18983e+00
    3.13500e+01    1.18337e+00
    3.13750e+01    1.17684e+00
    3.14000e+01    1.17023e+00
    3.14250e+01    1.16354e+00
    3.14500e+01    1.15678e+00
    3.14750e+01    1.14996e+00
    3.15000e+01    1.14309e+00
    3.15250e+01    1.13616e+00
    3.15500e+01    1.12919e+00
    3.15750e+01    1.12218e+00
    3.16000e+01    1.11514e+00
    3.16250e+01    1.10806e+00
    3.16500e+01    1.10096e+00
    3.16750e+01    1.09384e+00
    3.17000e+01    1.08671e+00
    3.17250e+01    1.07958e+00
    3.17500e+01    1.07243e+00
    3.17750e+01    1.06530e+00
    3.18000e+01    1.05816e+00
    3.18250e+01    1.05104e+00
    3.18500e+01    1.04394e+00
    3.18750e+01    1.03686e+00
    3.19000e+01    1.02980e+00
    3.19250e+01    1.02278e+00
    3.19500e+01    1.01579e+00
    3.19750e+01    1.00883e+00
    3.20000e+01    1.00192e+00
    3.20250e+01    9.95058e-01
    3.20500e+01    9.88244e-01
    3.20750e+01    9.81483e-01
    3.21000e+01    9.74778e-01
    3.21250e+01    9.68134e-01
    3.21500e+01    9.61554e-01
    3.21750e+01    9.55039e-01
    3.22000e+01    9.48594e-01
    3.22250e+01    9.42220e-01
    3.22500e+01    9.35921e-01
    3.22750e+01    9.29699e-01
    3.23000e+01    9.23556e-01
    3.23250e+01    9.17494e-01
    3.23500e+01    9.11516e-01
    3.23750e+01    9.05623e-01
    3.24000e+01    8.99818e-01
    3.24250e+01    8.94101e-01
    3.24500e+01    8.88475e-01
    3.24750e+01    8.82940e-01
    3.25000e+01    8.77499e-01
    3.25250e+01    8.72153e-01
    3.25500e+01    8.66901e-01
    3.25750e+01    8.61747e-01
    3.26000e+01    8.56690e-01
    3.26250e+01    8.51731e-01
    3.26500e+01    8.46872e-01
    3.26750e+01    8.42112e-01
    3.27000e+01    8.37453e-01
    3.27250e+01    8.32894e-01
    3.27500e+01    8.28437e-01
    3.27750e+01    8.24081e-01
    3.28000e+01    8.19827e-01
    3.28250e+01    8.15675e-01
    3.28500e+01    8.11625e-01
    3.28750e+01    8.07677e-01
    3.29000e+01    8.03832e-01
    3.29250e+01    8.00089e-01
    3.29500e+01    7.96448e-01
    3.29750e+01    7.92909e-01
    3.30000e+01    7.89472e-01
    3.30250e+01    7.86136e-01
    3.30500e+01    7.82902e-01
    3.30750e+01    7.79768e-01
    3.31000e+01    7.76736e-01
    3.31250e+01    7.73804e-01
    3.31500e+01    7.70972e-01
    3.31750e+01    7.68239e-01
    3.32000e+01    7.65605e-01
    3.32250e+01    7.63070e-01
    3.32500e+01    7.60634e-01
    3.32750e+01    7.58295e-01
    3.33000e+01    7.56053e-01
    3.33250e+01    7.53907e-01
    3.33500e+01    7.51858e-01
    3.33750e+01    7.49904e-01
    3.34000e+01    7.48045e-01
    3.34250e+01    7.46280e-01
    3.34500e+01    7.44609e-01
    3.34750e+01    7.43032e-01
    3.35000e+01    7.41546e-01
    3.35250e+01    7.40153e-01
    3.35500e+01    7.38851e-01
    3.35750e+01    7.37640e-01
    3.36000e+01    7.36519e-01
    3.36250e+01    7.35488e-01
    3.36500e+01    7.34545e-01
    3.36750e+01    7.33691e-01
    3.37000e+01    7.32924e-01
    3.37250e+01    7.32244e-01
    3.37500e+01    7.31651e-01
    3.37750e+01    7.31144e-01
    3.38000e+01    7.30723e-01
    3.38250e+01    7.30386e-01
    3.38500e+01    7.30133e-01
    3.38750e+01    7.29963e-01
    3.39000e+01    7.29877e-01
    3.39250e+01    7.29873e-01
    3.39500e+01    7.29951e-01
    3.39750e+01    7.30111e-01
    3.40000e+01    7.30351e-01
    3.40250e+01    7.30672e-01
    3.40500e+01    7.31072e-01
    3.40750e+01    7.31551e-01
    3.41000e+01    7.32110e-01
    3.41250e+01    7.32746e-01
    3.41500e+01    7.33460e-01
    3.41750e+01    7.34251e-01
    3.42000e+01    7.35119e-01
    3.42250e+01    7.36064e-01
    3.42500e+01    7.37084e-01
    3.42750e+01    7.38179e-01
    3.43000e+01    7.39349e-01
    3.43250e+01    7.40594e-01
    3.43500e+01    7.41913e-01
    3.43750e+01    7.43305e-01
    3.44000e+01    7.44770e-01
    3.44250e+01    7.46308e-01
    3.44500e+01    7.47918e-01
    3.44750e+01    7.49600e-01
    3.45000e+01    7.51353e-01
    3.45250e+01    7.53177e-01
    3.45500e+01    7.55072e-01
    3.45750e+01    7.57037e-01
    3.46000e+01    7.59072e-01
    3.46250e+01    7.61176e-01
    3.46500e+01    7.63349e-01
    3.46750e+01    7.65591e-01
    3.47000e+01    7.67901e-01
    3.47250e+01    7.70279e-01
    3.47500e+01    7.72724e-01
    3.47750e+01    7.75236e-01
    3.48000e+01    7.77815e-01
    3.48250e+01    7.80460e-01
    3.48500e+01    7.83171e-01
    3.48750e+01    7.85948e-01
    3.49000e+01    7.88789e-01
    3.49250e+01    7.91696e-01
    3.49500e+01    7.94666e-01
    3.49750e+01    7.97701e-01
    3.50000e+01    8.00799e-01
    3.50250e+01    8.03960e-01
    3.50500e+01    8.07184e-01
    3.50750e+01    8.10470e-01
    3.51000e+01    8.13818e-01
    3.51250e+01    8.17228e-01
    3.51500e+01    8.20698e-01
    3.51750e+01    8.24230e-01
    3.52000e+01    8.27821e-01
    3.52250e+01    8.31471e-01
    3.52500e+01    8.35181e-01
    3.52750e+01    8.38950e-01
    3.53000e+01    8.42777e-01
    3.53250e+01    8.46661e-01
    3.53500e+01    8.50603e-01
    3.53750e+01    8.54602e-01
    3.54000e+01    8.58656e-01
    3.54250e+01    8.62766e-01
    3.54500e+01    8.66931e-01
    3.54750e+01    8.71150e-01
    3.55000e+01    8.75424e-01
    3.55250e+01    8.79750e-01
    3.55500e+01    8.84129e-01
    3.55750e+01    8.88560e-01
    3.56000e+01    8.93042e-01
    3.56250e+01    8.97574e-01
    3.56500e+01    9.02156e-01
    3.56750e+01    9.06788e-01
    3.57000e+01    9.11467e-01
    3.57250e+01    9.16194e-01
    3.57500e+01    9.20968e-01
    3.57750e+01    9.25787e-01
    3.58000e+01    9.30652e-01
    3.58250e+01    9.35560e-01
    3.58500e+01    9.40512e-01
    3.58750e+01    9.45506e-01
    3.59000e+01    9.50541e-01
    3.59250e+01    9.55616e-01
    3.59500e+01    9.60731e-01
    3.59750e+01    9.65884e-01
    3.60000e+01    9.71073e-01
    3.60250e+01    9.76299e-01
    3.60500e+01    9.81559e-01
    3.60750e+01    9.86853e-01
    3.61000e+01    9.92179e-01
    3.61250e+01    9.97535e-01
    3.61500e+01    1.00292e+00
    3.61750e+01    1.00834e+00
    3.62000e+01    1.01378e+00
    3.62250e+01    1.01925e+00
    3.62500e+01    1.02474e+00
    3.62750e+01    1.03025e+00
    3.63000e+01    1.03578e+00
    3.63250e+01    1.04134e+00
    3.63500e+01    1.04691e+00
    3.63750e+01    1.05249e+00
    3.64000e+01    1.05809e+00
    3.64250e+01    1.06371e+00
    3.64500e+01    1.06933e+00
    3.64750e+01    1.07496e+00
    3.65000e+01    1.08060e+00
    3.65250e+01    1.08624e+00
    3.65500e+01    1.09189e+00
    3.65750e+01    1.09753e+00
    3.66000e+01    1.10318e+00
    3.66250e+01    1.10882e+00
    3.66500e+01    1.11445e+00
    3.66750e+01    1.12008e+00
    3.67000e+01    1.12569e+00
    3.67250e+01    1.13129e+00
    3.67500e+01    1.13688e+00
    3.67750e+01    1.14244e+00
    3.68000e+01    1.14799e+00
    3.68250e+01    1.15351e+00
    3.68500e+01    1.15900e+00
    3.68750e+01    1.16447e+00
    3.69000e+01    1.16990e+00
    3.69250e+01    1.17530e+00
    3.69500e+01    1.18067e+00
    3.69750e+01    1.18599e+00
    3.70000e+01    1.19126e+00
    3.70250e+01    1.19650e+00
    3.70500e+01    1.20168e+00
    3.70750e+01    1.20681e+00
    3.71000e+01    1.21188e+00
    3.71250e+01    1.21689e+00
    3.71500e+01    1.22184e+00
    3.71750e+01    1.22673e+00
    3.72000e+01    1.23154e+00
    3.72250e+01    1.23629e+00
    3.72500e+01    1.24095e+00
    3.72750e+01    1.24554e+00
    3.73000e+01    1.25004e+00
    3.73250e+01    1.25446e+00
    3.73500e+01    1.25879e+00
    3.73750e+01    1.26303e+00
    3.74000e+01    1.26716e+00
    3.74250e+01    1.27120e+00
    3.74500e+01    1.27513e+00
    3.74750e+01    1.27896e+00
    3.75000e+01    1.28267e+00
    3.75250e+01    1.28627e+00
    3.75500e+01    1.28975e+00
    3.75750e+01    1.29311e+00
    3.76000e+01    1.29635e+00
    3.76250e+01    1.29945e+00
    3.76500e+01    1.30242e+00
    3.76750e+01    1.30526e+00
    3.77000e+01    1.30796e+00
    3.77250e+01    1.31051e+00
    3.77500e+01    1.31292e+00
    3.77750e+01    1.31518e+00
    3.78000e+01    1.31729e+00
    3.78250e+01    1.31925e+00
    3.78500e+01    1.32105e+00
    3.78750e+01    1.32268e+00
    3.79000e+01    1.32415e+00
    3.79250e+01    1.32546e+00
    3.79500e+01    1.32660e+00
    3.79750e+01    1.32757e+00
    3.80000e+01    1.32836e+00
    3.80250e+01    1.32898e+00
    3.80500e+01    1.32942e+00
    3.80750e+01    1.32968e+00
    3.81000e+01    1.32976e+00
    3.81250e+01    1.32965e+00
    3.81500e+01    1.32937e+00
    3.81750e+01    1.32889e+00
    3.82000e+01    1.32823e+00
    3.82250e+01    1.32739e+00
    3.82500e+01    1.32635e+00
    3.82750e+01    1.32513e+00
    3.83000e+01    1.32372e+00
    3.83250e+01    1.32211e+00
    3.83500e+01    1.32032e+00
    3.83750e+01    1.31834e+00
    3.84000e+01    1.31618e+00
    3.84250e+01    1.31382e+00
    3.84500e+01    1.31128e+00
    3.84750e+01    1.30856e+00
    3.85000e+01    1.30565e+00
    3.85250e+01    1.30255e+00
    3.85500e+01    1.29928e+00
    3.85750e+01    1.29583e+00
    3.86000e+01    1.29220e+00
    3.86250e+01    1.28840e+00
    3.86500e+01    1.28443e+00
    3.86750e+01    1.28029e+00
    3.87000e+01    1.27598e+00
    3.87250e+01    1.27152e+00
    3.87500e+01    1.26689e+00
    3.87750e+01    1.26211e+00
    3.88000e+01    1.25718e+00
    3.88250e+01    1.25210e+00
    3.88500e+01    1.24688e+00
    3.88750e+01    1.24152e+00
    3.89000e+01    1.23602e+00
    3.89250e+01    1.23040e+00
    3.89500e+01    1.22465e+00
    3.89750e+01    1.21878e+00
    3.90000e+01    1.21280e+00
    3.90250e+01    1.20671e+00
    3.90500e+01    1.20051e+00
    3.90750e+01    1.19422e+00
    3.91000e+01    1.18783e+00
    3.91250e+01    1.18135e+00
    3.91500e+01    1.17479e+00
    3.91750e+01    1.16815e+00
    3.92000e+01    1.16144e+00
    3.92250e+01    1.15467e+00
    3.92500e+01    1.14783e+00
    3.92750e+01    1.14094e+00
    3.93000e+01    1.13400e+00
    3.93250e+01    1.12702e+00
    3.93500e+01    1.11999e+00
    3.93750e+01    1.11294e+00
    3.94000e+01    1.10585e+00
    3.94250e+01    1.09875e+00
    3.94500e+01    1.09163e+00
    3.94750e+01    1.08449e+00
    3.95000e+01    1.07735e+00
    3.95250e+01    1.07021e+00
    3.95500e+01    1.06308e+00
    3.95750e+01    1.05595e+00
    3.96000e+01    1.04883e+00
    3.96250e+01    1.04174e+00
    3.96500e+01    1.03466e+00
    3.96750e+01    1.02762e+00
    3.97000e+01    1.02060e+00
    3.97250e+01    1.01362e+00
    3.97500e+01    1.00668e+00
    3.97750e+01    9.99783e-01
    3.98000e+01    9.92933e-01
    3.98250e+01    9.86135e-01
    3.98500e+01    9.79391e-01
    3.98750e+01    9.72706e-01
    3.99000e+01    9.66081e-01
    3.99250e+01    9.59520e-01
    3.99500e+01    9.53027e-01
    3.99750e+01    9.46604e-01
    4.00000e+01    9.40253e-01
    4.00250e+01    9.33978e-01
    4.00500e+01    9.27780e-01
    4.00750e+01    9.21662e-01
    4.01000e+01    9.15626e-01
    4.01250e+01    9.09674e-01
    4.01500e+01    9.03808e-01
    4.01750e+01    8.98030e-01
    4.02000e+01    8.92341e-01
    4.02250e+01    8.86744e-01
    4.02500e+01    8.81238e-01
    4.02750e+01    8.75826e-01
    4.03000e+01    8.70509e-01
    4.03250e+01    8.65288e-01
    4.03500e+01    8.60164e-01
    4.03750e+01    8.55137e-01
    4.04000e+01    8.50209e-01
    4.04250e+01    8.45381e-01
    4.04500e+01    8.40652e-01
    4.04750e+01    8.36024e-01
    4.05000e+01    8.31497e-01
    4.05250e+01    8.27071e-01
    4.05500e+01    8.22747e-01
    4.05750e+01    8.18525e-01
    4.06000e+01    8.14404e-01
    4.06250e+01    8.10386e-01
    4.06500e+01    8.06470e-01
    4.06750e+01    8.02657e-01
    4.07000e+01    7.98945e-01
    4.07250e+01    7.95336e-01
    4.07500e+01    7.91829e-01
    4.07750e+01    7.88423e-01
    4.08000e+01    7.85119e-01
    4.08250e+01    7.81916e-01
    4.08500e+01    7.78815e-01
    4.08750e+01    7.75813e-01
    4.09000e+01    7.72912e-01
    4.09250e+01    7.70111e-01
    4.09500e+01    7.67409e-01
    4.09750e+01    7.64806e-01
    4.10000e+01    7.62302e-01
    4.10250e+01    7.59896e-01
    4.10500e+01    7.57587e-01
    4.10750e+01    7.55375e-01
    4.11000e+01    7.53260e-01
    4.11250e+01    7.51240e-01
    4.11500e+01    7.49316e-01
    4.11750e+01    7.47486e-01
    4.12000e+01    7.45751e-01
    4.12250e+01    7.44109e-01
    4.12500e+01    7.42560e-01
    4.12750e+01    7.41103e-01
    4.13000e+01    7.39739e-01
    4.13250e+01    7.38465e-01
    4.13500e+01    7.37282e-01
    4.13750e+01    7.36189e-01
    4.14000e+01    7.35185e-01
    4.14250e+01    7.34270e-01
    4.14500e+01    7.33443e-01
    4.14750e+01    7.32703e-01
    4.15000e+01    7.32051e-01
    4.15250e+01    7.31485e-01
    4.15500e+01    7.31004e-01
    4.15750e+01    7.30609e-01
    4.16000e+01    7.30298e-01
    4.16250e+01    7.30071e-01
    4.16500e+01    7.29928e-01
    4.16750e+01    7.29867e-01
    4.17000e+01    7.29889e-01
    4.17250e+01    7.29992e-01
    4.17500e+01    7.30177e-01
    4.17750e+01    7.30442e-01
    4.18000e+01    7.30788e-01
    4.18250e+01    7.31212e-01
    4.18500e+01    7.31717e-01
    4.18750e+01    7.32299e-01
    4.19000e+01    7.32960e-01
    4.19250e+01    7.33698e-01
    4.19500e+01    7.34513e-01
    4.19750e+01    7.35405e-01
    4.20000e+01    7.36373e-01
    4.20250e+01    7.37416e-01
    4.20500e+01    7.38535e-01
    4.20750e+01    7.39729e-01
    4.21000e+01    7.40996e-01
    4.21250e+01    7.42338e-01
    4.21500e+01    7.43753e-01
    4.21750e+01    7.45241e-01
    4.22000e+01    7.46801e-01
    4.22250e+01    7.48433e-01
    4.22500e+01    7.50137e-01
    4.22750e+01    7.51913e-01
    4.23000e+01    7.53759e-01
    4.23250e+01    7.55676e-01
    4.23500e+01    7.57663e-01
    4.23750e+01    7.59719e-01
    4.24000e+01    7.61845e-01
    4.24250e+01    7.64039e-01
    4.24500e+01    7.66302e-01
    4.24750e+01    7.68633e-01
    4.25000e+01    7.71032e-01
    4.25250e+01    7.73498e-01
    4.25500e+01    7.76031e-01
    4.25750e+01    7.78631e-01
    4.26000e+01    7.81296e-01
    4.26250e+01    7.84028e-01
    4.26500e+01    7.86825e-01
    4.26750e+01    7.89686e-01
    4.27000e+01    7.92613e-01
    4.27250e+01    7.95603e-01
    4.27500e+01    7.98658e-01
    4.27750e+01    8.01775e-01
    4.28000e+01    8.04956e-01
    4.28250e+01    8.08200e-01
    4.28500e+01    8.11505e-01
    4.28750e+01    8.14872e-01
    4.29000e+01    8.18301e-01
    4.29250e+01    8.21790e-01
    4.29500e+01    8.25340e-01
    4.29750e+01    8.28950e-01
    4.30000e+01    8.32619e-01
    4.30250e+01    8.36347e-01
    4.30500e+01    8.40134e-01
    4.30750e+01    8.43979e-01
    4.31000e+01    8.47881e-01
    4.31250e+01    8.51841e-01
    4.31500e+01    8.55857e-01
    4.31750e+01    8.59928e-01
    4.32000e+01    8.64056e-01
    4.32250e+01    8.68238e-01
    4.32500e+01    8.72474e-01
    4.32750e+01    8.76764e-01
    4.33000e+01    8.81106e-01
    4.33250e+01    8.85501e-01
    4.33500e+01    8.89948e-01
    4.33750e+01    8.94446e-01
    4.34000e+01    8.98994e-01
    4.34250e+01    9.03591e-01
    4.34500e+01    9.08238e-01
    4.34750e+01    9.12932e-01
    4.35000e+01    9.17674e-01
    4.35250e+01    9.22462e-01
    4.35500e+01    9.27295e-01
    4.35750e+01    9.32174e-01
    4.36000e+01    9.37096e-01
    4.36250e+01    9.42061e-01
    4.36500e+01    9.47067e-01
    4.36750e+01    9.52115e-01
    4.37000e+01    9.57203e-01
    4.37250e+01    9.62329e-01
    4.37500e+01    9.67494e-01
    4.37750e+01    9.72695e-01
    4.38000e+01    9.77931e-01
    4.38250e+01    9.83202e-01
    4.38500e+01    9.88506e-01
    4.38750e+01    9.93841e-01
    4.39000e+01    9.99208e-01
    4.39250e+01    1.00460e+00
    4.39500e+01    1.01003e+00
    4.39750e+01    1.01548e+00
    4.40000e+01    1.02095e+00
    4.40250e+01    1.02645e+00
    4.40500e+01    1.03197e+00
    4.40750e+01    1.03751e+00
    4.41000e+01    1.04307e+00
    4.41250e+01    1.04864e+00
    4.41500e+01    1.05423e+00
    4.41750e+01    1.05984e+00
    4.42000e+01    1.06546e+00
    4.42250e+01    1.07108e+00
    4.42500e+01    1.07672e+00
    4.42750e+01    1.08236e+00
    4.43000e+01    1.08800e+00
    4.43250e+01    1.09364e+00
    4.43500e+01    1.09929e+00
    4.43750e+01    1.10493e+00
    4.44000e+01    1.11057e+00
    4.44250e+01    1.11620e+00
    4.44500e+01    1.12182e+00
    4.44750e+01    1.12743e+00
    4.45000e+01    1.13303e+00
    4.45250e+01    1.13861e+00
    4.45500e+01    1.14417e+00
    4.45750e+01    1.14971e+00
    4.46000e+01    1.15522e+00
    4.46250e+01    1.16071e+00
    4.46500e+01    1.16616e+00
    4.46750e+01    1.17159e+00
    4.47000e+01    1.17698e+00
    4.47250e+01    1.18233e+00
    4.47500e+01    1.18763e+00
    4.47750e+01    1.19290e+00
    4.48000e+01    1.19811e+00
    4.48250e+01    1.20328e+00
    4.48500e+01    1.20839e+00
    4.48750e+01    1.21344e+00
    4.49000e+01    1.21844e+00
    4.49250e+01    1.22337e+00
    4.49500e+01    1.22823e+00
    4.49750e+01    1.23303e+00
    4.50000e+01    1.23775e+00
    4.50250e+01    1.24239e+00
    4.50500e+01    1.24695e+00
    4.50750e+01    1.25143e+00
    4.51000e+01    1.25582e+00
    4.51250e+01    1.26012e+00
    4.51500e+01    1.26432e+00
    4.51750e+01    1.26843e+00
    4.52000e+01    1.27243e+00
    4.52250e+01    1.27633e+00
    4.52500e+01    1.28013e+00
    4.52750e+01    1.28380e+00
    4.53000e+01    1.28737e+00
    4.53250e+01    1.29081e+00
    4.53500e+01    1.29413e+00
    4.53750e+01    1.29733e+00
    4.54000e+01    1.30039e+00
    4.54250e+01    1.30332e+00
    4.54500e+01    1.30611e+00
    4.54750e+01    1.30877e+00
    4.55000e+01    1.31128e+00
    4.55250e+01    1.31364e+00
    4.55500e+01    1.31586e+00
    4.55750e+01    1.31792e+00
    4.56000e+01    1.31982e+00
    4.56250e+01    1.32157e+00
    4.56500e+01    1.32316e+00
    4.56750e+01    1.32458e+00
    4.57000e+01    1.32583e+00
    4.57250e+01    1.32692e+00
    4.57500e+01    1.32783e+00
    4.57750e+01    1.32857e+00
    4.58000e+01    1.32913e+00
    4.58250e+01    1.32952e+00
    4.58500e+01    1.32972e+00
    4.58750e+01    1.32974e+00
    4.59000e+01    1.32958e+00
    4.59250e+01    1.32924e+00
    4.59500e+01    1.32871e+00
    4.59750e+01    1.32799e+00
    4.60000e+01    1.32708e+00
    4.60250e+01    1.32599e+00
    4.60500e+01    1.32471e+00
    4.60750e+01    1.32324e+00
    4.61000e+01    1.32158e+00
    4.61250e+01    1.31973e+00
    4.61500e+01    1.31769e+00
    4.61750e+01    1.31547e+00
    4.62000e+01    1.31305e+00
    4.62250e+01    1.31045e+00
    4.62500e+01    1.30767e+00
    4.62750e+01    1.30470e+00
    4.63000e+01    1.30156e+00
    4.63250e+01    1.29823e+00
    4.63500e+01    1.29472e+00
    4.63750e+01    1.29104e+00
    4.64000e+01    1.28718e+00
    4.64250e+01    1.28316e+00
    4.64500e+01    1.27897e+00
    4.64750e+01    1.27461e+00
    4.65000e+01    1.27009e+00
    4.65250e+01    1.26542e+00
    4.65500e+01    1.26059e+00
    4.65750e+01    1.25561e+00
    4.66000e+01    1.25049e+00
    4.66250e+01    1.24522e+00
    4.66500e+01    1.23982e+00
    4.66750e+01    1.23429e+00
    4.67000e+01    1.22862e+00
    4.67250e+01    1.22284e+00
    4.67500e+01    1.21693e+00
    4.67750e+01    1.21092e+00
    4.68000e+01    1.20479e+00
    4.68250e+01    1.19857e+00
    4.68500e+01    1.19224e+00
    4.68750e+01    1.18582e+00
    4.69000e+01    1.17932e+00
    4.69250e+01    1.17273e+00
    4.69500e+01    1.16607e+00
    4.69750e+01    1.15934e+00
    4.70000e+01    1.15255e+00
    4.70250e+01    1.14569e+00
    4.70500e+01    1.13879e+00
    4.70750e+01    1.13183e+00
    4.71000e+01    1.12484e+00
    4.71250e+01    1.11780e+00
    4.71500e+01    1.11074e+00
    4.71750e+01    1.10365e+00
    4.72000e+01    1.09654e+00
    4.72250e+01    1.08941e+00
    4.72500e+01    1.08227e+00
    4.72750e+01    1.07513e+00
    4.73000e+01    1.06799e+00
    4.73250e+01    1.06086e+00
    4.73500e+01    1.05373e+00
    4.73750e+01    1.04662e+00
    4.74000e+01    1.03953e+00
    4.74250e+01    1.03247e+00
    4.74500e+01    1.02543e+00
    4.74750e+01    1.01842e+00
    4.75000e+01    1.01146e+00
    4.75250e+01    1.00453e+00
    4.75500e+01    9.97647e-01
    4.75750e+01    9.90814e-01
    4.76000e+01    9.84032e-01
    4.76250e+01    9.77306e-01
    4.76500e+01    9.70639e-01
    4.76750e+01    9.64033e-01
    4.77000e+01    9.57494e-01
    4.77250e+01    9.51022e-01
    4.77500e+01    9.44621e-01
    4.77750e+01    9.38293e-01
    4.78000e+01    9.32042e-01
    4.78250e+01    9.25868e-01
    4.78500e+01    9.19776e-01
    4.78750e+01    9.13766e-01
    4.79000e+01    9.07841e-01
    4.79250e+01    9.02002e-01
    4.79500e+01    8.96251e-01
    4.79750e+01    8.90591e-01
    4.80000e+01    8.85021e-01
    4.80250e+01    8.79545e-01
    4.80500e+01    8.74162e-01
    4.80750e+01    8.68875e-01
    4.81000e+01    8.63684e-01
    4.81250e+01    8.58590e-01
    4.81500e+01    8.53594e-01
    4.81750e+01    8.48697e-01
    4.82000e+01    8.43899e-01
    4.82250e+01    8.39202e-01
    4.82500e+01    8.34605e-01
    4.82750e+01    8.30110e-01
    4.83000e+01    8.25715e-01
    4.83250e+01    8.21423e-01
    4.83500e+01    8.17232e-01
    4.83750e+01    8.13144e-01
    4.84000e+01    8.09157e-01
    4.84250e+01    8.05273e-01
    4.84500e+01    8.01492e-01
    4.84750e+01    7.97812e-01
    4.85000e+01    7.94234e-01
    4.85250e+01    7.90759e-01
    4.85500e+01    7.87385e-01
    4.85750e+01    7.84112e-01
    4.86000e+01    7.80941e-01
    4.86250e+01    7.77870e-01
    4.86500e+01    7.74900e-01
    4.86750e+01    7.72030e-01
    4.87000e+01    7.69260e-01
    4.87250e+01    7.66589e-01
    4.87500e+01    7.64017e-01
    4.87750e+01    7.61543e-01
    4.88000e+01    7.59167e-01
    4.88250e+01    7.56889e-01
    4.88500e+01    7.54707e-01
    4.88750e+01    7.52621e-01
    4.89000e+01    7.50631e-01
    4.89250e+01    7.48737e-01
    4.89500e+01    7.46936e-01
    4.89750e+01    7.45230e-01
    4.90000e+01    7.43617e-01
    4.90250e+01    7.42097e-01
    4.90500e+01    7.40669e-01
    4.90750e+01    7.39333e-01
    4.91000e+01    7.38087e-01
    4.91250e+01    7.36932e-01
    4.91500e+01    7.35867e-01
    4.91750e+01    7.34891e-01
    4.92000e+01    7.34003e-01
    4.92250e+01    7.33203e-01
    4.92500e+01    7.32491e-01
    4.92750e+01    7.31865e-01
    4.93000e+01    7.31326e-01
    4.93250e+01    7.30872e-01
    4.93500e+01    7.30503e-01
    4.93750e+01    7.30218e-01
    4.94000e+01    7.30018e-01
    4.94250e+01    7.29900e-01
    4.94500e+01    7.29865e-01
    4.94750e+01    7.29912e-01
    4.95000e+01    7.30041e-01
    4.95250e+01    7.30251e-01
    4.95500e+01    7.30541e-01
    4.95750e+01    7.30911e-01
    4.96000e+01    7.31361e-01
    4.96250e+01    7.31889e-01
    4.96500e+01    7.32496e-01
    4.96750e+01    7.33181e-01
    4.97000e+01    7.33943e-01
    4.97250e+01    7.34782e-01
    4.97500e+01    7.35698e-01
    4.97750e+01    7.36689e-01
    4.98000e+01    7.37756e-01
    4.98250e+01    7.38898e-01
    4.98500e+01    7.40115e-01
    4.98750e+01    7.41406e-01
    4.99000e+01    7.42770e-01
    4.99250e+01    7.44208e-01
    4.99500e+01    7.45718e-01
    4.99750e+01    7.47301e-01


==> data/pp_xdata_x_1.40_y_0.70.csv <==
    0.00000e+00    1.39963e+00
    2.50000e-02    1.39015e+00
    5.00000e-02    1.38042e+00
    7.50000e-02    1.37046e+00
    1.00000e-01    1.36025e+00
    1.25000e-01    1.34984e+00
    1.50000e-01    1.33921e+00
    1.75000e-01    1.32839e+00
    2.00000e-01    1.31739e+00
    2.25000e-01    1.30622e+00
    2.50000e-01    1.29489e+00
    2.75000e-01    1.28342e+00
    3.00000e-01    1.27182e+00
    3.25000e-01    1.26011e+00
    3.50000e-01    1.24829e+00
    3.75000e-01    1.23638e+00
    4.00000e-01    1.22439e+00
    4.25000e-01    1.21234e+00
    4.50000e-01    1.20024e+00
    4.75000e-01    1.18811e+00
    5.00000e-01    1.17594e+00
    5.25000e-01    1.16376e+00
    5.50000e-01    1.15158e+00
    5.75000e-01    1.13941e+00
    6.00000e-01    1.12726e+00
    6.25000e-01    1.11514e+00
    6.50000e-01    1.10307e+00
    6.75000e-01    1.09105e+00
    7.00000e-01    1.07909e+00
    7.25000e-01    1.06721e+00
    7.50000e-01    1.05540e+00
    7.75000e-01    1.04369e+00
    8.00000e-01    1.03207e+00
    8.25000e-01    1.02057e+00
    8.50000e-01    1.00917e+00
    8.75000e-01    9.97897e-01
    9.00000e-01    9.86751e-01
    9.25000e-01    9.75738e-01
    9.50000e-01    9.64865e-01
    9.75000e-01    9.54136e-01
    1.00000e+00    9.43556e-01
    1.02500e+00    9.33130e-01
    1.05000e+00    9.22862e-01
    1.07500e+00    9.12756e-01
    1.10000e+00    9.02816e-01
    1.12500e+00    8.93043e-01
    1.15000e+00    8.83441e-01
    1.17500e+00    8.74012e-01
    1.20000e+00    8.64758e-01
    1.22500e+00    8.55681e-01
    1.25000e+00    8.46782e-01
    1.27500e+00    8.38063e-01
    1.30000e+00    8.29524e-01
    1.32500e+00    8.21166e-01
    1.35000e+00    8.12990e-01
    1.37500e+00    8.04995e-01
    1.40000e+00    7.97181e-01
    1.42500e+00    7.89549e-01
    1.45000e+00    7.82098e-01
    1.47500e+00    7.74827e-01
    1.50000e+00    7.67735e-01
    1.52500e+00    7.60823e-01
    1.55000e+00    7.54088e-01
    1.57500e+00    7.47530e-01
    1.60000e+00    7.41148e-01
    1.62500e+00    7.34940e-01
    1.65000e+00    7.28904e-01
    1.67500e+00    7.23040e-01
    1.70000e+00    7.17345e-01
    1.72500e+00    7.11818e-01
    1.75000e+00    7.06458e-01
    1.77500e+00    7.01262e-01
    1.80000e+00    6.96229e-01
    1.82500e+00    6.91357e-01
    1.85000e+00    6.86644e-01
    1.87500e+00    6.82088e-01
    1.90000e+00    6.77687e-01
    1.92500e+00    6.73440e-01
    1.95000e+00    6.69345e-01
    1.97500e+00    6.65399e-01
    2.00000e+00    6.61601e-01
    2.02500e+00    6.57948e-01
    2.05000e+00    6.54439e-01
    2.07500e+00    6.51073e-01
    2.10000e+00    6.47846e-01
    2.12500e+00    6.44758e-01
    2.15000e+00    6.41806e-01
    2.17500e+00    6.38989e-01
    2.20000e+00    6.36304e-01
    2.22500e+00    6.33751e-01
    2.25000e+00    6.31327e-01
    2.27500e+00    6.29030e-01
    2.30000e+00    6.26859e-01
    2.32500e+00    6.24813e-01
    2.35000e+00    6.22889e-01
    2.37500e+00    6.21086e-01
    2.40000e+00    6.19402e-01
    2.42500e+00    6.17837e-01
    2.45000e+00    6.16388e-01
    2.47500e+00    6.15054e-01
    2.50000e+00    6.13833e-01
    2.52500e+00    6.12725e-01
    2.55000e+00    6.11727e-01
    2.57500e+00    6.10840e-01
    2.60000e+00    6.10060e-01
    2.62500e+00    6.09388e-01
    2.65000e+00    6.08821e-01
    2.67500e+00    6.08359e-01
    2.70000e+00    6.08001e-01
    2.72500e+00    6.07745e-01
    2.75000e+00    6.07591e-01
    2.77500e+00    6.07536e-01
    2.80000e+00    6.07582e-01
    2.82500e+00    6.07726e-01
    2.85000e+00    6.07967e-01
    2.87500e+00    6.08305e-01
    2.90000e+00    6.08738e-01
    2.92500e+00    6.09267e-01
    2.95000e+00    6.09890e-01
    2.97500e+00    6.10606e-01
    3.00000e+00    6.11414e-01
    3.02500e+00    6.12315e-01
    3.05000e+00    6.13306e-01
    3.07500e+00    6.14389e-01
    3.10000e+00    6.15561e-01
    3.12500e+00    6.16822e-01
    3.15000e+00    6.18172e-01
    3.17500e+00    6.19611e-01
    3.20000e+00    6.21137e-01
    3.22500e+00    6.22750e-01
    3.25000e+00    6.24450e-01
    3.27500e+00    6.26236e-01
    3.30000e+00    6.28108e-01
    3.32500e+00    6.30065e-01
    3.35000e+00    6.32107e-01
    3.37500e+00    6.34234e-01
    3.40000e+00    6.36445e-01
    3.42500e+00    6.38740e-01
    3.45000e+00    6.41119e-01
    3.47500e+00    6.43581e-01
    3.50000e+00    6.46125e-01
    3.52500e+00    6.48753e-01
    3.55000e+00    6.51463e-01
    3.57500e+00    6.54255e-01
    3.60000e+00    6.57130e-01
    3.62500e+00    6.60086e-01
    3.65000e+00    6.63124e-01
    3.67500e+00    6.66243e-01
    3.70000e+00    6.69444e-01
    3.72500e+00    6.72725e-01
    3.75000e+00    6.76088e-01
    3.77500e+00    6.79531e-01
    3.80000e+00    6.83056e-01
    3.82500e+00    6.86660e-01
    3.85000e+00    6.90345e-01
    3.87500e+00    6.94111e-01
    3.90000e+00    6.97957e-01
    3.92500e+00    7.01882e-01
    3.95000e+00    7.05888e-01
    3.97500e+00    7.09974e-01
    4.00000e+00    7.14140e-01
    4.02500e+00    7.18385e-01
    4.05000e+00    7.22710e-01
    4.07500e+00    7.27115e-01
    4.10000e+00    7.31599e-01
    4.12500e+00    7.36163e-01
    4.15000e+00    7.40806e-01
    4.17500e+00    7.45528e-01
    4.20000e+00    7.50330e-01
    4.22500e+00    7.55211e-01
    4.25000e+00    7.60170e-01
    4.27500e+00    7.65208e-01
    4.30000e+00    7.70326e-01
    4.32500e+00    7.75521e-01
    4.35000e+00    7.80796e-01
    4.37500e+00    7.86148e-01
    4.40000e+00    7.91579e-01
    4.42500e+00    7.97088e-01
    4.45000e+00    8.02675e-01
    4.47500e+00    8.08339e-01
    4.50000e+00    8.14081e-01
    4.52500e+00    8.19900e-01
    4.55000e+00    8.25796e-01
    4.57500e+00    8.31769e-01
    4.60000e+00    8.37818e-01
    4.62500e+00    8.43943e-01
    4.65000e+00    8.50145e-01
    4.67500e+00    8.56422e-01
    4.70000e+00    8.62773e-01
    4.72500e+00    8.69200e-01
    4.75000e+00    8.75701e-01
    4.77500e+00    8.82276e-01
    4.80000e+00    8.88924e-01
    4.82500e+00    8.95645e-01
    4.85000e+00    9.02438e-01
    4.87500e+00    9.09303e-01
    4.90000e+00    9.16239e-01
    4.92500e+00    9.23246e-01
    4.95000e+00    9.30322e-01
    4.97500e+00    9.37467e-01
    5.00000e+00    9.44680e-01
    5.02500e+00    9.51961e-01
    5.05000e+00    9.59308e-01
    5.07500e+00    9.66721e-01
    5.10000e+00    9.74198e-01
    5.12500e+00    9.81739e-01
    5.15000e+00    9.89342e-01
    5.17500e+00    9.97006e-01
    5.20000e+00    1.00473e+00
    5.22500e+00    1.01251e+00
    5.25000e+00    1.02035e+00
    5.27500e+00    1.02825e+00
    5.30000e+00    1.03620e+00
    5.32500e+00    1.04421e+00
    5.35000e+00    1.05226e+00
    5.37500e+00    1.06037e+00
    5.40000e+00    1.06852e+00
    5.42500e+00    1.07672e+00
    5.45000e+00    1.08496e+00
    5.47500e+00    1.09325e+00
    5.50000e+00    1.10158e+00
    5.52500e+00    1.10994e+00
    5.55000e+00    1.11834e+00
    5.57500e+00    1.12677e+00
    5.60000e+00    1.13523e+00
    5.62500e+00    1.14372e+00
    5.65000e+00    1.15224e+00
    5.67500e+00    1.16078e+00
    5.70000e+00    1.16933e+00
    5.72500e+00    1.17791e+00
    5.75000e+00    1.18650e+00
    5.77500e+00    1.19509e+00
    5.80000e+00    1.20370e+00
    5.82500e+00    1.21230e+00
    5.85000e+00    1.22091e+00
    5.87500e+00    1.22951e+00
    5.90000e+00    1.23811e+00
    5.92500e+00    1.24669e+00
    5.95000e+00    1.25526e+00
    5.97500e+00    1.26380e+00
    6.00000e+00    1.27233e+00
    6.02500e+00    1.28082e+00
    6.05000e+00    1.28927e+00
    6.07500e+00    1.29769e+00
    6.10000e+00    1.30606e+00
    6.12500e+00    1.31439e+00
    6.15000e+00    1.32266e+00
    6.17500e+00    1.33087e+00
    6.20000e+00    1.33901e+00
    6.22500e+00    1.34708e+00
    6.25000e+00    1.35508e+00
    6.27500e+00    1.36299e+00
    6.30000e+00    1.37082e+00
    6.32500e+00    1.37854e+00
    6.35000e+00    1.38617e+00
    6.37500e+00    1.39369e+00
    6.40000e+00    1.40109e+00
    6.42500e+00    1.40837e+00
    6.45000e+00    1.41552e+00
    6.47500e+00    1.42253e+00
    6.50000e+00    1.42940e+00
    6.52500e+00    1.43612e+00
    6.55000e+00    1.44269e+00
    6.57500e+00    1.44908e+00
    6.60000e+00    1.45531e+00
    6.62500e+00    1.46135e+00
    6.65000e+00    1.46721e+00
    6.67500e+00    1.47287e+00
    6.70000e+00    1.47833e+00
    6.72500e+00    1.48358e+00
    6.75000e+00    1.48860e+00
    6.77500e+00    1.49340e+00
    6.80000e+00    1.49797e+00
    6.82500e+00    1.50229e+00
    6.85000e+00    1.50637e+00
    6.87500e+00    1.51018e+00
    6.90000e+00    1.51373e+00
    6.92500e+00    1.51701e+00
    6.95000e+00    1.52001e+00
    6.97500e+00    1.52272e+00
    7.00000e+00    1.52514e+00
    7.02500e+00    1.52726e+00
    7.05000e+00    1.52907e+00
    7.07500e+00    1.53057e+00
    7.10000e+00    1.53174e+00
    7.12500e+00    1.53260e+00
    7.15000e+00    1.53312e+00
    7.17500e+00    1.53330e+00
    7.20000e+00    1.53315e+00
    7.22500e+00    1.53265e+00
    7.25000e+00    1.53180e+00
    7.27500e+00    1.53060e+00
    7.30000e+00    1.52905e+00
    7.32500e+00    1.52714e+00
    7.35000e+00    1.52486e+00
    7.37500e+00    1.52223e+00
    7.40000e+00    1.51923e+00
    7.42500e+00    1.51587e+00
    7.45000e+00    1.51214e+00
    7.47500e+00    1.50806e+00
    7.50000e+00    1.50361e+00
    7.52500e+00    1.49880e+00
    7.55000e+00    1.49364e+00
    7.57500e+00    1.48812e+00
    7.60000e+00    1.48225e+00
    7.62500e+00    1.47603e+00
    7.65000e+00    1.46948e+00
    7.67500e+00    1.46259e+00
    7.70000e+00    1.45537e+00
    7.72500e+00    1.44782e+00
    7.75000e+00    1.43996e+00
    7.77500e+00    1.43180e+00
    7.80000e+00    1.42333e+00
    7.82500e+00    1.41457e+00
    7.85000e+00    1.40554e+00
    7.87500e+00    1.39623e+00
    7.90000e+00    1.38666e+00
    7.92500e+00    1.37685e+00
    7.95000e+00    1.36679e+00
    7.97500e+00    1.35651e+00
    8.00000e+00    1.34602e+00
    8.02500e+00    1.33532e+00
    8.05000e+00    1.32443e+00
    8.07500e+00    1.31337e+00
    8.10000e+00    1.30214e+00
    8.12500e+00    1.29076e+00
    8.15000e+00    1.27924e+00
    8.17500e+00    1.26760e+00
    8.20000e+00    1.25585e+00
    8.22500e+00    1.24399e+00
    8.25000e+00    1.23206e+00
    8.27500e+00    1.22005e+00
    8.30000e+00    1.20798e+00
    8.32500e+00    1.19586e+00
    8.35000e+00    1.18371e+00
    8.37500e+00    1.17154e+00
    8.40000e+00    1.15936e+00
    8.42500e+00    1.14718e+00
    8.45000e+00    1.13502e+00
    8.47500e+00    1.12288e+00
    8.50000e+00    1.11077e+00
    8.52500e+00    1.09872e+00
    8.55000e+00    1.08672e+00
    8.57500e+00    1.07479e+00
    8.60000e+00    1.06293e+00
    8.62500e+00    1.05116e+00
    8.65000e+00    1.03948e+00
    8.67500e+00    1.02790e+00
    8.70000e+00    1.01643e+00
    8.72500e+00    1.00508e+00
    8.75000e+00    9.93853e-01
    8.77500e+00    9.82755e-01
    8.80000e+00    9.71791e-01
    8.82500e+00    9.60970e-01
    8.85000e+00    9.50294e-01
    8.87500e+00    9.39769e-01
    8.90000e+00    9.29400e-01
    8.92500e+00    9.19191e-01
    8.95000e+00    9.09144e-01
    8.97500e+00    8.99264e-01
    9.00000e+00    8.89552e-01
    9.02500e+00    8.80012e-01
    9.05000e+00    8.70647e-01
    9.07500e+00    8.61457e-01
    9.10000e+00    8.52444e-01
    9.12500e+00    8.43610e-01
    9.15000e+00    8.34956e-01
    9.17500e+00    8.26482e-01
    9.20000e+00    8.18190e-01
    9.22500e+00    8.10079e-01
    9.25000e+00    8.02149e-01
    9.27500e+00    7.94401e-01
    9.30000e+00    7.86835e-01
    9.32500e+00    7.79449e-01
    9.35000e+00    7.72243e-01
    9.37500e+00    7.65216e-01
    9.40000e+00    7.58368e-01
    9.42500e+00    7.51698e-01
    9.45000e+00    7.45203e-01
    9.47500e+00    7.38884e-01
    9.50000e+00    7.32738e-01
    9.52500e+00    7.26765e-01
    9.55000e+00    7.20962e-01
    9.57500e+00    7.15328e-01
    9.60000e+00    7.09861e-01
    9.62500e+00    7.04561e-01
    9.65000e+00    6.99424e-01
    9.67500e+00    6.94449e-01
    9.70000e+00    6.89635e-01
    9.72500e+00    6.84979e-01
    9.75000e+00    6.80479e-01
    9.77500e+00    6.76135e-01
    9.80000e+00    6.71943e-01
    9.82500e+00    6.67901e-01
    9.85000e+00    6.64009e-01
    9.87500e+00    6.60264e-01
    9.90000e+00    6.56663e-01
    9.92500e+00    6.53206e-01
    9.95000e+00    6.49891e-01
    9.97500e+00    6.46714e-01
    1.00000e+01    6.43675e-01
    1.00250e+01    6.40772e-01
    1.00500e+01    6.38003e-01
    1.00750e+01    6.35366e-01
    1.01000e+01    6.32860e-01
    1.01250e+01    6.30482e-01
    1.01500e+01    6.28231e-01
    1.01750e+01    6.26105e-01
    1.02000e+01    6.24103e-01
    1.02250e+01    6.22223e-01
    1.02500e+01    6.20464e-01
    1.02750e+01    6.18823e-01
    1.03000e+01    6.17300e-01
    1.03250e+01    6.15892e-01
    1.03500e+01    6.14599e-01
    1.03750e+01    6.13420e-01
    1.04000e+01    6.12352e-01
    1.04250e+01    6.11394e-01
    1.04500e+01    6.10545e-01
    1.04750e+01    6.09805e-01
    1.05000e+01    6.09171e-01
    1.05250e+01    6.08642e-01
    1.05500e+01    6.08218e-01
    1.05750e+01    6.07897e-01
    1.06000e+01    6.07677e-01
    1.06250e+01    6.07559e-01
    1.06500e+01    6.07541e-01
    1.06750e+01    6.07622e-01
    1.07000e+01    6.07802e-01
    1.07250e+01    6.08078e-01
    1.07500e+01    6.08450e-01
    1.07750e+01    6.08918e-01
    1.08000e+01    6.09481e-01
    1.08250e+01    6.10138e-01
    1.08500e+01    6.10887e-01
    1.08750e+01    6.11729e-01
    1.09000e+01    6.12663e-01
    1.09250e+01    6.13687e-01
    1.09500e+01    6.14802e-01
    1.09750e+01    6.16006e-01
    1.10000e+01    6.17300e-01
    1.10250e+01    6.18682e-01
    1.10500e+01    6.20152e-01
    1.10750e+01    6.21710e-01
    1.11000e+01    6.23354e-01
    1.11250e+01    6.25086e-01
    1.11500e+01    6.26903e-01
    1.11750e+01    6.28806e-01
    1.12000e+01    6.30794e-01
    1.12250e+01    6.32866e-01
    1.12500e+01    6.35024e-01
    1.12750e+01    6.37265e-01
    1.13000e+01    6.39590e-01
    1.13250e+01    6.41999e-01
    1.13500e+01    6.44491e-01
    1.13750e+01    6.47066e-01
    1.14000e+01    6.49723e-01
    1.14250e+01    6.52463e-01
    1.14500e+01    6.55285e-01
    1.14750e+01    6.58189e-01
    1.15000e+01    6.61175e-01
    1.15250e+01    6.64242e-01
    1.15500e+01    6.67391e-01
    1.15750e+01    6.70621e-01
    1.16000e+01    6.73932e-01
    1.16250e+01    6.77323e-01
    1.16500e+01    6.80796e-01
    1.16750e+01    6.84349e-01
    1.17000e+01    6.87983e-01
    1.17250e+01    6.91697e-01
    1.17500e+01    6.95492e-01
    1.17750e+01    6.99366e-01
    1.18000e+01    7.03321e-01
    1.18250e+01    7.07356e-01
    1.18500e+01    7.11471e-01
    1.18750e+01    7.15665e-01
    1.19000e+01    7.19939e-01
    1.19250e+01    7.24293e-01
    1.19500e+01    7.28727e-01
    1.19750e+01    7.33240e-01
    1.20000e+01    7.37832e-01
    1.20250e+01    7.42504e-01
    1.20500e+01    7.47255e-01
    1.20750e+01    7.52085e-01
    1.21000e+01    7.56994e-01
    1.21250e+01    7.61982e-01
    1.21500e+01    7.67049e-01
    1.21750e+01    7.72195e-01
    1.22000e+01    7.77419e-01
    1.22250e+01    7.82721e-01
    1.22500e+01    7.88102e-01
    1.22750e+01    7.93561e-01
    1.23000e+01    7.99098e-01
    1.23250e+01    8.04713e-01
    1.23500e+01    8.10405e-01
    1.23750e+01    8.16175e-01
    1.24000e+01    8.22022e-01
    1.24250e+01    8.27946e-01
    1.24500e+01    8.33946e-01
    1.24750e+01    8.40023e-01
    1.25000e+01    8.46176e-01
    1.25250e+01    8.52405e-01
    1.25500e+01    8.58709e-01
    1.25750e+01    8.65088e-01
    1.26000e+01    8.71541e-01
    1.26250e+01    8.78069e-01
    1.26500e+01    8.84670e-01
    1.26750e+01    8.91345e-01
    1.27000e+01    8.98092e-01
    1.27250e+01    9.04911e-01
    1.27500e+01    9.11802e-01
    1.27750e+01    9.18764e-01
    1.28000e+01    9.25795e-01
    1.28250e+01    9.32897e-01
    1.28500e+01    9.40067e-01
    1.28750e+01    9.47304e-01
    1.29000e+01    9.54609e-01
    1.29250e+01    9.61980e-01
    1.29500e+01    9.69416e-01
    1.29750e+01    9.76917e-01
    1.30000e+01    9.84480e-01
    1.30250e+01    9.92105e-01
    1.30500e+01    9.99792e-01
    1.30750e+01    1.00754e+00
    1.31000e+01    1.01534e+00
    1.31250e+01    1.02320e+00
    1.31500e+01    1.03112e+00
    1.31750e+01    1.03909e+00
    1.32000e+01    1.04711e+00
    1.32250e+01    1.05519e+00
    1.32500e+01    1.06331e+00
    1.32750e+01    1.07148e+00
    1.33000e+01    1.07970e+00
    1.33250e+01    1.08795e+00
    1.33500e+01    1.09625e+00
    1.33750e+01    1.10459e+00
    1.34000e+01    1.11297e+00
    1.34250e+01    1.12138e+00
    1.34500e+01    1.12982e+00
    1.34750e+01    1.13830e+00
    1.35000e+01    1.14680e+00
    1.35250e+01    1.15532e+00
    1.35500e+01    1.16387e+00
    1.35750e+01    1.17243e+00
    1.36000e+01    1.18101e+00
    1.36250e+01    1.18960e+00
    1.36500e+01    1.19820e+00
    1.36750e+01    1.20681e+00
    1.37000e+01    1.21542e+00
    1.37250e+01    1.22402e+00
    1.37500e+01    1.23262e+00
    1.37750e+01    1.24121e+00
    1.38000e+01    1.24979e+00
    1.38250e+01    1.25835e+00
    1.38500e+01    1.26689e+00
    1.38750e+01    1.27540e+00
    1.39000e+01    1.28388e+00
    1.39250e+01    1.29232e+00
    1.39500e+01    1.30072e+00
    1.39750e+01    1.30908e+00
    1.40000e+01    1.31738e+00
    1.40250e+01    1.32563e+00
    1.40500e+01    1.33382e+00
    1.40750e+01    1.34194e+00
    1.41000e+01    1.34998e+00
    1.41250e+01    1.35795e+00
    1.41500e+01    1.36583e+00
    1.41750e+01    1.37362e+00
    1.42000e+01    1.38131e+00
    1.42250e+01    1.38890e+00
    1.42500e+01    1.39637e+00
    1.42750e+01    1.40373e+00
    1.43000e+01    1.41097e+00
    1.43250e+01    1.41807e+00
    1.43500e+01    1.42503e+00
    1.43750e+01    1.43185e+00
    1.44000e+01    1.43851e+00
    1.44250e+01    1.44502e+00
    1.44500e+01    1.45136e+00
    1.44750e+01    1.45752e+00
    1.45000e+01    1.46349e+00
    1.45250e+01    1.46928e+00
    1.45500e+01    1.47487e+00
    1.45750e+01    1.48025e+00
    1.46000e+01    1.48542e+00
    1.46250e+01    1.49036e+00
    1.46500e+01    1.49508e+00
    1.46750e+01    1.49956e+00
    1.47000e+01    1.50379e+00
    1.47250e+01    1.50777e+00
    1.47500e+01    1.51150e+00
    1.47750e+01    1.51495e+00
    1.48000e+01    1.51813e+00
    1.48250e+01    1.52102e+00
    1.48500e+01    1.52363e+00
    1.48750e+01    1.52594e+00
    1.49000e+01    1.52795e+00
    1.49250e+01    1.52965e+00
    1.49500e+01    1.53103e+00
    1.49750e+01    1.53209e+00
    1.50000e+01    1.53282e+00
    1.50250e+01    1.53322e+00
    1.50500e+01    1.53329e+00
    1.50750e+01    1.53301e+00
    1.51000e+01    1.53239e+00
    1.51250e+01    1.53141e+00
    1.51500e+01    1.53008e+00
    1.51750e+01    1.52840e+00
    1.52000e+01    1.52636e+00
    1.52250e+01    1.52395e+00
    1.52500e+01    1.52119e+00
    1.52750e+01    1.51806e+00
    1.53000e+01    1.51456e+00
    1.53250e+01    1.51071e+00
    1.53500e+01    1.50649e+00
    1.53750e+01    1.50191e+00
    1.54000e+01    1.49698e+00
    1.54250e+01    1.49168e+00
    1.54500e+01    1.48604e+00
    1.54750e+01    1.48004e+00
    1.55000e+01    1.47370e+00
    1.55250e+01    1.46703e+00
    1.55500e+01    1.46001e+00
    1.55750e+01    1.45268e+00
    1.56000e+01    1.44502e+00
    1.56250e+01    1.43705e+00
    1.56500e+01    1.42877e+00
    1.56750e+01    1.42020e+00
    1.57000e+01    1.41134e+00
    1.57250e+01    1.40221e+00
    1.57500e+01    1.39280e+00
    1.57750e+01    1.38314e+00
    1.58000e+01    1.37324e+00
    1.58250e+01    1.36310e+00
    1.58500e+01    1.35274e+00
    1.58750e+01    1.34217e+00
    1.59000e+01    1.33141e+00
    1.59250e+01    1.32045e+00
    1.59500e+01    1.30933e+00
    1.59750e+01    1.29804e+00
    1.60000e+01    1.28661e+00
    1.60250e+01    1.27505e+00
    1.60500e+01    1.26336e+00
    1.60750e+01    1.25157e+00
    1.61000e+01    1.23969e+00
    1.61250e+01    1.22772e+00
    1.61500e+01    1.21569e+00
    1.61750e+01    1.20360e+00
    1.62000e+01    1.19147e+00
    1.62250e+01    1.17931e+00
    1.62500e+01    1.16714e+00
    1.62750e+01    1.15496e+00
    1.63000e+01    1.14278e+00
    1.63250e+01    1.13063e+00
    1.63500e+01    1.11850e+00
    1.63750e+01    1.10641e+00
    1.64000e+01    1.09437e+00
    1.64250e+01    1.08240e+00
    1.64500e+01    1.07049e+00
    1.64750e+01    1.05866e+00
    1.65000e+01    1.04692e+00
    1.65250e+01    1.03528e+00
    1.65500e+01    1.02374e+00
    1.65750e+01    1.01232e+00
    1.66000e+01    1.00101e+00
    1.66250e+01    9.89826e-01
    1.66500e+01    9.78776e-01
    1.66750e+01    9.67863e-01
    1.67000e+01    9.57094e-01
    1.67250e+01    9.46472e-01
    1.67500e+01    9.36003e-01
    1.67750e+01    9.25691e-01
    1.68000e+01    9.15540e-01
    1.68250e+01    9.05553e-01
    1.68500e+01    8.95734e-01
    1.68750e+01    8.86084e-01
    1.69000e+01    8.76607e-01
    1.69250e+01    8.67304e-01
    1.69500e+01    8.58178e-01
    1.69750e+01    8.49230e-01
    1.70000e+01    8.40461e-01
    1.70250e+01    8.31872e-01
    1.70500e+01    8.23464e-01
    1.70750e+01    8.15237e-01
    1.71000e+01    8.07192e-01
    1.71250e+01    7.99328e-01
    1.71500e+01    7.91645e-01
    1.71750e+01    7.84144e-01
    1.72000e+01    7.76823e-01
    1.72250e+01    7.69682e-01
    1.72500e+01    7.62721e-01
    1.72750e+01    7.55937e-01
    1.73000e+01    7.49330e-01
    1.73250e+01    7.42899e-01
    1.73500e+01    7.36643e-01
    1.73750e+01    7.30559e-01
    1.74000e+01    7.24648e-01
    1.74250e+01    7.18906e-01
    1.74500e+01    7.13333e-01
    1.74750e+01    7.07926e-01
    1.75000e+01    7.02685e-01
    1.75250e+01    6.97607e-01
    1.75500e+01    6.92691e-01
    1.75750e+01    6.87934e-01
    1.76000e+01    6.83334e-01
    1.76250e+01    6.78891e-01
    1.76500e+01    6.74602e-01
    1.76750e+01    6.70464e-01
    1.77000e+01    6.66477e-01
    1.77250e+01    6.62638e-01
    1.77500e+01    6.58946e-01
    1.77750e+01    6.55397e-01
    1.78000e+01    6.51992e-01
    1.78250e+01    6.48726e-01
    1.78500e+01    6.45600e-01
    1.78750e+01    6.42611e-01
    1.79000e+01    6.39756e-01
    1.79250e+01    6.37035e-01
    1.79500e+01    6.34445e-01
    1.79750e+01    6.31986e-01
    1.80000e+01    6.29654e-01
    1.80250e+01    6.27448e-01
    1.80500e+01    6.25367e-01
    1.80750e+01    6.23410e-01
    1.81000e+01    6.21573e-01
    1.81250e+01    6.19857e-01
    1.81500e+01    6.18259e-01
    1.81750e+01    6.16778e-01
    1.82000e+01    6.15412e-01
    1.82250e+01    6.14160e-01
    1.82500e+01    6.13021e-01
    1.82750e+01    6.11993e-01
    1.83000e+01    6.11075e-01
    1.83250e+01    6.10265e-01
    1.83500e+01    6.09563e-01
    1.83750e+01    6.08968e-01
    1.84000e+01    6.08477e-01
    1.84250e+01    6.08090e-01
    1.84500e+01    6.07806e-01
    1.84750e+01    6.07623e-01
    1.85000e+01    6.07541e-01
    1.85250e+01    6.07559e-01
    1.85500e+01    6.07676e-01
    1.85750e+01    6.07890e-01
    1.86000e+01    6.08201e-01
    1.86250e+01    6.08609e-01
    1.86500e+01    6.09111e-01
    1.86750e+01    6.09708e-01
    1.87000e+01    6.10398e-01
    1.87250e+01    6.11181e-01
    1.87500e+01    6.12056e-01
    1.87750e+01    6.13022e-01
    1.88000e+01    6.14080e-01
    1.88250e+01    6.15227e-01
    1.88500e+01    6.16464e-01
    1.88750e+01    6.17789e-01
    1.89000e+01    6.19203e-01
    1.89250e+01    6.20705e-01
    1.89500e+01    6.22294e-01
    1.89750e+01    6.23970e-01
    1.90000e+01    6.25732e-01
    1.90250e+01    6.27581e-01
    1.90500e+01    6.29514e-01
    1.90750e+01    6.31533e-01
    1.91000e+01    6.33636e-01
    1.91250e+01    6.35824e-01
    1.91500e+01    6.38096e-01
    1.91750e+01    6.40451e-01
    1.92000e+01    6.42890e-01
    1.92250e+01    6.45412e-01
    1.92500e+01    6.48017e-01
    1.92750e+01    6.50704e-01
    1.93000e+01    6.53474e-01
    1.93250e+01    6.56325e-01
    1.93500e+01    6.59259e-01
    1.93750e+01    6.62274e-01
    1.94000e+01    6.65371e-01
    1.94250e+01    6.68549e-01
    1.94500e+01    6.71808e-01
    1.94750e+01    6.75148e-01
    1.95000e+01    6.78569e-01
    1.95250e+01    6.82071e-01
    1.95500e+01    6.85653e-01
    1.95750e+01    6.89316e-01
    1.96000e+01    6.93060e-01
    1.96250e+01    6.96883e-01
    1.96500e+01    7.00787e-01
    1.96750e+01    7.04770e-01
    1.97000e+01    7.08834e-01
    1.97250e+01    7.12978e-01
    1.97500e+01    7.17201e-01
    1.97750e+01    7.21504e-01
    1.98000e+01    7.25887e-01
    1.98250e+01    7.30349e-01
    1.98500e+01    7.34891e-01
    1.98750e+01    7.39512e-01
    1.99000e+01    7.44212e-01
    1.99250e+01    7.48992e-01
    1.99500e+01    7.53850e-01
    1.99750e+01    7.58788e-01
    2.00000e+01    7.63804e-01
    2.00250e+01    7.68900e-01
    2.00500e+01    7.74074e-01
    2.00750e+01    7.79326e-01
    2.01000e+01    7.84657e-01
    2.01250e+01    7.90066e-01
    2.01500e+01    7.95554e-01
    2.01750e+01    8.01119e-01
    2.02000e+01    8.06762e-01
    2.02250e+01    8.12482e-01
    2.02500e+01    8.18280e-01
    2.02750e+01    8.24155e-01
    2.03000e+01    8.30106e-01
    2.03250e+01    8.36134e-01
    2.03500e+01    8.42239e-01
    2.03750e+01    8.48419e-01
    2.04000e+01    8.54675e-01
    2.04250e+01    8.61006e-01
    2.04500e+01    8.67412e-01
    2.04750e+01    8.73892e-01
    2.05000e+01    8.80447e-01
    2.05250e+01    8.87075e-01
    2.05500e+01    8.93775e-01
    2.05750e+01    9.00549e-01
    2.06000e+01    9.07394e-01
    2.06250e+01    9.14310e-01
    2.06500e+01    9.21297e-01
    2.06750e+01    9.28354e-01
    2.07000e+01    9.35480e-01
    2.07250e+01    9.42675e-01
    2.07500e+01    9.49937e-01
    2.07750e+01    9.57266e-01
    2.08000e+01    9.64661e-01
    2.08250e+01    9.72120e-01
    2.08500e+01    9.79643e-01
    2.08750e+01    9.87229e-01
    2.09000e+01    9.94877e-01
    2.09250e+01    1.00258e+00
    2.09500e+01    1.01035e+00
    2.09750e+01    1.01818e+00
    2.10000e+01    1.02606e+00
    2.10250e+01    1.03399e+00
    2.10500e+01    1.04198e+00
    2.10750e+01    1.05003e+00
    2.11000e+01    1.05812e+00
    2.11250e+01    1.06626e+00
    2.11500e+01    1.07444e+00
    2.11750e+01    1.08268e+00
    2.12000e+01    1.09095e+00
    2.12250e+01    1.09926e+00
    2.12500e+01    1.10762e+00
    2.12750e+01    1.11601e+00
    2.13000e+01    1.12443e+00
    2.13250e+01    1.13288e+00
    2.13500e+01    1.14137e+00
    2.13750e+01    1.14988e+00
    2.14000e+01    1.15841e+00
    2.14250e+01    1.16696e+00
    2.14500e+01    1.17553e+00
    2.14750e+01    1.18411e+00
    2.15000e+01    1.19271e+00
    2.15250e+01    1.20131e+00
    2.15500e+01    1.20992e+00
    2.15750e+01    1.21853e+00
    2.16000e+01    1.22713e+00
    2.16250e+01    1.23573e+00
    2.16500e+01    1.24432e+00
    2.16750e+01    1.25289e+00
    2.17000e+01    1.26144e+00
    2.17250e+01    1.26997e+00
    2.17500e+01    1.27847e+00
    2.17750e+01    1.28693e+00
    2.18000e+01    1.29536e+00
    2.18250e+01    1.30375e+00
    2.18500e+01    1.31209e+00
    2.18750e+01    1.32037e+00
    2.19000e+01    1.32860e+00
    2.19250e+01    1.33676e+00
    2.19500e+01    1.34486e+00
    2.19750e+01    1.35287e+00
    2.20000e+01    1.36081e+00
    2.20250e+01    1.36866e+00
    2.20500e+01    1.37641e+00
    2.20750e+01    1.38407e+00
    2.21000e+01    1.39161e+00
    2.21250e+01    1.39905e+00
    2.21500e+01    1.40636e+00
    2.21750e+01    1.41355e+00
    2.22000e+01    1.42060e+00
    2.22250e+01    1.42751e+00
    2.22500e+01    1.43428e+00
    2.22750e+01    1.44088e+00
    2.23000e+01    1.44733e+00
    2.23250e+01    1.45360e+00
    2.23500e+01    1.45970e+00
    2.23750e+01    1.46561e+00
    2.24000e+01    1.47132e+00
    2.24250e+01    1.47684e+00
    2.24500e+01    1.48214e+00
    2.24750e+01    1.48723e+00
    2.25000e+01    1.49210e+00
    2.25250e+01    1.49673e+00
    2.25500e+01    1.50112e+00
    2.25750e+01    1.50526e+00
    2.26000e+01    1.50915e+00
    2.26250e+01    1.51278e+00
    2.26500e+01    1.51613e+00
    2.26750e+01    1.51921e+00
    2.27000e+01    1.52200e+00
    2.27250e+01    1.52450e+00
    2.27500e+01    1.52670e+00
    2.27750e+01    1.52860e+00
    2.28000e+01    1.53018e+00
    2.28250e+01    1.53145e+00
    2.28500e+01    1.53239e+00
    2.28750e+01    1.53301e+00
    2.29000e+01    1.53329e+00
    2.29250e+01    1.53323e+00
    2.29500e+01    1.53283e+00
    2.29750e+01    1.53207e+00
    2.30000e+01    1.53097e+00
    2.30250e+01    1.52952e+00
    2.30500e+01    1.52770e+00
    2.30750e+01    1.52553e+00
    2.31000e+01    1.52299e+00
    2.31250e+01    1.52010e+00
    2.31500e+01    1.51684e+00
    2.31750e+01    1.51321e+00
    2.32000e+01    1.50923e+00
    2.32250e+01    1.50488e+00
    2.32500e+01    1.50017e+00
    2.32750e+01    1.49510e+00
    2.33000e+01    1.48968e+00
    2.33250e+01    1.48391e+00
    2.33500e+01    1.47779e+00
    2.33750e+01    1.47133e+00
    2.34000e+01    1.46453e+00
    2.34250e+01    1.45740e+00
    2.34500e+01    1.44994e+00
    2.34750e+01    1.44217e+00
    2.35000e+01    1.43409e+00
    2.35250e+01    1.42571e+00
    2.35500e+01    1.41703e+00
    2.35750e+01    1.40807e+00
    2.36000e+01    1.39884e+00
    2.36250e+01    1.38934e+00
    2.36500e+01    1.37959e+00
    2.36750e+01    1.36960e+00
    2.37000e+01    1.35938e+00
    2.37250e+01    1.34895e+00
    2.37500e+01    1.33830e+00
    2.37750e+01    1.32747e+00
    2.38000e+01    1.31645e+00
    2.38250e+01    1.30527e+00
    2.38500e+01    1.29393e+00
    2.38750e+01    1.28245e+00
    2.39000e+01    1.27084e+00
    2.39250e+01    1.25911e+00
    2.39500e+01    1.24729e+00
    2.39750e+01    1.23537e+00
    2.40000e+01    1.22338e+00
    2.40250e+01    1.21133e+00
    2.40500e+01    1.19922e+00
    2.40750e+01    1.18708e+00
    2.41000e+01    1.17491e+00
    2.41250e+01    1.16273e+00
    2.41500e+01    1.15055e+00
    2.41750e+01    1.13838e+00
    2.42000e+01    1.12624e+00
    2.42250e+01    1.11412e+00
    2.42500e+01    1.10205e+00
    2.42750e+01    1.09004e+00
    2.43000e+01    1.07809e+00
    2.43250e+01    1.06621e+00
    2.43500e+01    1.05441e+00
    2.43750e+01    1.04270e+00
    2.44000e+01    1.03110e+00
    2.44250e+01    1.01960e+00
    2.44500e+01    1.00821e+00
    2.44750e+01    9.96952e-01
    2.45000e+01    9.85817e-01
    2.45250e+01    9.74815e-01
    2.45500e+01    9.63954e-01
    2.45750e+01    9.53237e-01
    2.46000e+01    9.42670e-01
    2.46250e+01    9.32258e-01
    2.46500e+01    9.22004e-01
    2.46750e+01    9.11911e-01
    2.47000e+01    9.01984e-01
    2.47250e+01    8.92226e-01
    2.47500e+01    8.82639e-01
    2.47750e+01    8.73224e-01
    2.48000e+01    8.63985e-01
    2.48250e+01    8.54923e-01
    2.48500e+01    8.46040e-01
    2.48750e+01    8.37336e-01
    2.49000e+01    8.28812e-01
    2.49250e+01    8.20469e-01
    2.49500e+01    8.12308e-01
    2.49750e+01    8.04328e-01
    2.50000e+01    7.96530e-01
    2.50250e+01    7.88913e-01
    2.50500e+01    7.81477e-01
    2.50750e+01    7.74221e-01
    2.51000e+01    7.67145e-01
    2.51250e+01    7.60248e-01
    2.51500e+01    7.53528e-01
    2.51750e+01    7.46985e-01
    2.52000e+01    7.40617e-01
    2.52250e+01    7.34424e-01
    2.52500e+01    7.28403e-01
    2.52750e+01    7.22553e-01
    2.53000e+01    7.16872e-01
    2.53250e+01    7.11359e-01
    2.53500e+01    7.06013e-01
    2.53750e+01    7.00831e-01
    2.54000e+01    6.95811e-01
    2.54250e+01    6.90953e-01
    2.54500e+01    6.86253e-01
    2.54750e+01    6.81711e-01
    2.55000e+01    6.77323e-01
    2.55250e+01    6.73089e-01
    2.55500e+01    6.69006e-01
    2.55750e+01    6.65073e-01
    2.56000e+01    6.61287e-01
    2.56250e+01    6.57647e-01
    2.56500e+01    6.54150e-01
    2.56750e+01    6.50795e-01
    2.57000e+01    6.47580e-01
    2.57250e+01    6.44504e-01
    2.57500e+01    6.41563e-01
    2.57750e+01    6.38757e-01
    2.58000e+01    6.36084e-01
    2.58250e+01    6.33541e-01
    2.58500e+01    6.31128e-01
    2.58750e+01    6.28842e-01
    2.59000e+01    6.26682e-01
    2.59250e+01    6.24646e-01
    2.59500e+01    6.22732e-01
    2.59750e+01    6.20939e-01
    2.60000e+01    6.19266e-01
    2.60250e+01    6.17710e-01
    2.60500e+01    6.16271e-01
    2.60750e+01    6.14946e-01
    2.61000e+01    6.13735e-01
    2.61250e+01    6.12636e-01
    2.61500e+01    6.11648e-01
    2.61750e+01    6.10770e-01
    2.62000e+01    6.09999e-01
    2.62250e+01    6.09336e-01
    2.62500e+01    6.08778e-01
    2.62750e+01    6.08325e-01
    2.63000e+01    6.07975e-01
    2.63250e+01    6.07728e-01
    2.63500e+01    6.07582e-01
    2.63750e+01    6.07536e-01
    2.64000e+01    6.07590e-01
    2.64250e+01    6.07742e-01
    2.64500e+01    6.07992e-01
    2.64750e+01    6.08338e-01
    2.65000e+01    6.08779e-01
    2.65250e+01    6.09316e-01
    2.65500e+01    6.09946e-01
    2.65750e+01    6.10670e-01
    2.66000e+01    6.11487e-01
    2.66250e+01    6.12395e-01
    2.66500e+01    6.13394e-01
    2.66750e+01    6.14484e-01
    2.67000e+01    6.15664e-01
    2.67250e+01    6.16933e-01
    2.67500e+01    6.18290e-01
    2.67750e+01    6.19736e-01
    2.68000e+01    6.21270e-01
    2.68250e+01    6.22890e-01
    2.68500e+01    6.24597e-01
    2.68750e+01    6.26391e-01
    2.69000e+01    6.28270e-01
    2.69250e+01    6.30234e-01
    2.69500e+01    6.32284e-01
    2.69750e+01    6.34417e-01
    2.70000e+01    6.36636e-01
    2.70250e+01    6.38938e-01
    2.70500e+01    6.41323e-01
    2.70750e+01    6.43792e-01
    2.71000e+01    6.46344e-01
    2.71250e+01    6.48979e-01
    2.71500e+01    6.51696e-01
    2.71750e+01    6.54495e-01
    2.72000e+01    6.57376e-01
    2.72250e+01    6.60339e-01
    2.72500e+01    6.63384e-01
    2.72750e+01    6.66510e-01
    2.73000e+01    6.69717e-01
    2.73250e+01    6.73006e-01
    2.73500e+01    6.76375e-01
    2.73750e+01    6.79826e-01
    2.74000e+01    6.83357e-01
    2.74250e+01    6.86968e-01
    2.74500e+01    6.90660e-01
    2.74750e+01    6.94432e-01
    2.75000e+01    6.98285e-01
    2.75250e+01    7.02217e-01
    2.75500e+01    7.06230e-01
    2.75750e+01    7.10323e-01
    2.76000e+01    7.14495e-01
    2.76250e+01    7.18747e-01
    2.76500e+01    7.23079e-01
    2.76750e+01    7.27490e-01
    2.77000e+01    7.31981e-01
    2.77250e+01    7.36552e-01
    2.77500e+01    7.41202e-01
    2.77750e+01    7.45931e-01
    2.78000e+01    7.50739e-01
    2.78250e+01    7.55626e-01
    2.78500e+01    7.60592e-01
    2.78750e+01    7.65637e-01
    2.79000e+01    7.70761e-01
    2.79250e+01    7.75963e-01
    2.79500e+01    7.81244e-01
    2.79750e+01    7.86603e-01
    2.80000e+01    7.92041e-01
    2.80250e+01    7.97556e-01
    2.80500e+01    8.03149e-01
    2.80750e+01    8.08820e-01
    2.81000e+01    8.14569e-01
    2.81250e+01    8.20394e-01
    2.81500e+01    8.26297e-01
    2.81750e+01    8.32276e-01
    2.82000e+01    8.38332e-01
    2.82250e+01    8.44464e-01
    2.82500e+01    8.50671e-01
    2.82750e+01    8.56955e-01
    2.83000e+01    8.63313e-01
    2.83250e+01    8.69746e-01
    2.83500e+01    8.76253e-01
    2.83750e+01    8.82834e-01
    2.84000e+01    8.89488e-01
    2.84250e+01    8.96215e-01
    2.84500e+01    9.03015e-01
    2.84750e+01    9.09886e-01
    2.85000e+01    9.16828e-01
    2.85250e+01    9.23840e-01
    2.85500e+01    9.30922e-01
    2.85750e+01    9.38073e-01
    2.86000e+01    9.45292e-01
    2.86250e+01    9.52578e-01
    2.86500e+01    9.59931e-01
    2.86750e+01    9.67349e-01
    2.87000e+01    9.74832e-01
    2.87250e+01    9.82378e-01
    2.87500e+01    9.89986e-01
    2.87750e+01    9.97656e-01
    2.88000e+01    1.00539e+00
    2.88250e+01    1.01317e+00
    2.88500e+01    1.02102e+00
    2.88750e+01    1.02892e+00
    2.89000e+01    1.03688e+00
    2.89250e+01    1.04488e+00
    2.89500e+01    1.05294e+00
    2.89750e+01    1.06105e+00
    2.90000e+01    1.06921e+00
    2.90250e+01    1.07741e+00
    2.90500e+01    1.08566e+00
    2.90750e+01    1.09395e+00
    2.91000e+01    1.10228e+00
    2.91250e+01    1.11065e+00
    2.91500e+01    1.11905e+00
    2.91750e+01    1.12748e+00
    2.92000e+01    1.13595e+00
    2.92250e+01    1.14444e+00
    2.92500e+01    1.15296e+00
    2.92750e+01    1.16150e+00
    2.93000e+01    1.17006e+00
    2.93250e+01    1.17863e+00
    2.93500e+01    1.18722e+00
    2.93750e+01    1.19582e+00
    2.94000e+01    1.20442e+00
    2.94250e+01    1.21303e+00
    2.94500e+01    1.22164e+00
    2.94750e+01    1.23024e+00
    2.95000e+01    1.23883e+00
    2.95250e+01    1.24742e+00
    2.95500e+01    1.25598e+00
    2.95750e+01    1.26452e+00
    2.96000e+01    1.27304e+00
    2.96250e+01    1.28153e+00
    2.96500e+01    1.28998e+00
    2.96750e+01    1.29840e+00
    2.97000e+01    1.30677e+00
    2.97250e+01    1.31509e+00
    2.97500e+01    1.32335e+00
    2.97750e+01    1.33156e+00
    2.98000e+01    1.33970e+00
    2.98250e+01    1.34776e+00
    2.98500e+01    1.35575e+00
    2.98750e+01    1.36366e+00
    2.99000e+01    1.37147e+00
    2.99250e+01    1.37919e+00
    2.99500e+01    1.38681e+00
    2.99750e+01    1.39431e+00
    3.00000e+01    1.40171e+00
    3.00250e+01    1.40898e+00
    3.00500e+01    1.41611e+00
    3.00750e+01    1.42312e+00
    3.01000e+01    1.42998e+00
    3.01250e+01    1.43668e+00
    3.01500e+01    1.44323e+00
    3.01750e+01    1.44962e+00
    3.02000e+01    1.45583e+00
    3.02250e+01    1.46186e+00
    3.02500e+01    1.46770e+00
    3.02750e+01    1.47334e+00
    3.03000e+01    1.47878e+00
    3.03250e+01    1.48401e+00
    3.03500e+01    1.48902e+00
    3.03750e+01    1.49380e+00
    3.04000e+01    1.49834e+00
    3.04250e+01    1.50265e+00
    3.04500e+01    1.50670e+00
    3.04750e+01    1.51049e+00
    3.05000e+01    1.51402e+00
    3.05250e+01    1.51727e+00
    3.05500e+01    1.52025e+00
    3.05750e+01    1.52294e+00
    3.06000e+01    1.52533e+00
    3.06250e+01    1.52742e+00
    3.06500e+01    1.52921e+00
    3.06750e+01    1.53068e+00
    3.07000e+01    1.53183e+00
    3.07250e+01    1.53265e+00
    3.07500e+01    1.53315e+00
    3.07750e+01    1.53331e+00
    3.08000e+01    1.53312e+00
    3.08250e+01    1.53259e+00
    3.08500e+01    1.53172e+00
    3.08750e+01    1.53049e+00
    3.09000e+01    1.52890e+00
    3.09250e+01    1.52696e+00
    3.09500e+01    1.52465e+00
    3.09750e+01    1.52199e+00
    3.10000e+01    1.51896e+00
    3.10250e+01    1.51557e+00
    3.10500e+01    1.51181e+00
    3.10750e+01    1.50770e+00
    3.11000e+01    1.50322e+00
    3.11250e+01    1.49838e+00
    3.11500e+01    1.49318e+00
    3.11750e+01    1.48764e+00
    3.12000e+01    1.48174e+00
    3.12250e+01    1.47549e+00
    3.12500e+01    1.46891e+00
    3.12750e+01    1.46199e+00
    3.13000e+01    1.45474e+00
    3.13250e+01    1.44717e+00
    3.13500e+01    1.43929e+00
    3.13750e+01    1.43109e+00
    3.14000e+01    1.42260e+00
    3.14250e+01    1.41382e+00
    3.14500e+01    1.40476e+00
    3.14750e+01    1.39543e+00
    3.15000e+01    1.38585e+00
    3.15250e+01    1.37601e+00
    3.15500e+01    1.36594e+00
    3.15750e+01    1.35564e+00
    3.16000e+01    1.34512e+00
    3.16250e+01    1.33441e+00
    3.16500e+01    1.32351e+00
    3.16750e+01    1.31243e+00
    3.17000e+01    1.30119e+00
    3.17250e+01    1.28979e+00
    3.17500e+01    1.27827e+00
    3.17750e+01    1.26661e+00
    3.18000e+01    1.25485e+00
    3.18250e+01    1.24299e+00
    3.18500e+01    1.23104e+00
    3.18750e+01    1.21903e+00
    3.19000e+01    1.20696e+00
    3.19250e+01    1.19484e+00
    3.19500e+01    1.18268e+00
    3.19750e+01    1.17051e+00
    3.20000e+01    1.15833e+00
    3.20250e+01    1.14615e+00
    3.20500e+01    1.13399e+00
    3.20750e+01    1.12185e+00
    3.21000e+01    1.10976e+00
    3.21250e+01    1.09770e+00
    3.21500e+01    1.08571e+00
    3.21750e+01    1.07378e+00
    3.22000e+01    1.06193e+00
    3.22250e+01    1.05017e+00
    3.22500e+01    1.03850e+00
    3.22750e+01    1.02693e+00
    3.23000e+01    1.01547e+00
    3.23250e+01    1.00413e+00
    3.23500e+01    9.92912e-01
    3.23750e+01    9.81824e-01
    3.24000e+01    9.70873e-01
    3.24250e+01    9.60063e-01
    3.24500e+01    9.49400e-01
    3.24750e+01    9.38889e-01
    3.25000e+01    9.28533e-01
    3.25250e+01    9.18337e-01
    3.25500e+01    9.08304e-01
    3.25750e+01    8.98438e-01
    3.26000e+01    8.88741e-01
    3.26250e+01    8.79216e-01
    3.26500e+01    8.69864e-01
    3.26750e+01    8.60689e-01
    3.27000e+01    8.51692e-01
    3.27250e+01    8.42873e-01
    3.27500e+01    8.34234e-01
    3.27750e+01    8.25776e-01
    3.28000e+01    8.17498e-01
    3.28250e+01    8.09403e-01
    3.28500e+01    8.01489e-01
    3.28750e+01    7.93756e-01
    3.29000e+01    7.86205e-01
    3.29250e+01    7.78834e-01
    3.29500e+01    7.71643e-01
    3.29750e+01    7.64632e-01
    3.30000e+01    7.57799e-01
    3.30250e+01    7.51143e-01
    3.30500e+01    7.44663e-01
    3.30750e+01    7.38359e-01
    3.31000e+01    7.32228e-01
    3.31250e+01    7.26268e-01
    3.31500e+01    7.20480e-01
    3.31750e+01    7.14860e-01
    3.32000e+01    7.09408e-01
    3.32250e+01    7.04121e-01
    3.32500e+01    6.98998e-01
    3.32750e+01    6.94037e-01
    3.33000e+01    6.89236e-01
    3.33250e+01    6.84593e-01
    3.33500e+01    6.80107e-01
    3.33750e+01    6.75775e-01
    3.34000e+01    6.71596e-01
    3.34250e+01    6.67567e-01
    3.34500e+01    6.63687e-01
    3.34750e+01    6.59954e-01
    3.35000e+01    6.56366e-01
    3.35250e+01    6.52921e-01
    3.35500e+01    6.49617e-01
    3.35750e+01    6.46453e-01
    3.36000e+01    6.43425e-01
    3.36250e+01    6.40534e-01
    3.36500e+01    6.37776e-01
    3.36750e+01    6.35150e-01
    3.37000e+01    6.32654e-01
    3.37250e+01    6.30287e-01
    3.37500e+01    6.28047e-01
    3.37750e+01    6.25932e-01
    3.38000e+01    6.23940e-01
    3.38250e+01    6.22070e-01
    3.38500e+01    6.20321e-01
    3.38750e+01    6.18690e-01
    3.39000e+01    6.17176e-01
    3.39250e+01    6.15779e-01
    3.39500e+01    6.14496e-01
    3.39750e+01    6.13325e-01
    3.40000e+01    6.12267e-01
    3.40250e+01    6.11318e-01
    3.40500e+01    6.10479e-01
    3.40750e+01    6.09747e-01
    3.41000e+01    6.09122e-01
    3.41250e+01    6.08602e-01
    3.41500e+01    6.08187e-01
    3.41750e+01    6.07874e-01
    3.42000e+01    6.07664e-01
    3.42250e+01    6.07554e-01
    3.42500e+01    6.07544e-01
    3.42750e+01    6.07634e-01
    3.43000e+01    6.07821e-01
    3.43250e+01    6.08106e-01
    3.43500e+01    6.08486e-01
    3.43750e+01    6.08962e-01
    3.44000e+01    6.09533e-01
    3.44250e+01    6.10197e-01
    3.44500e+01    6.10955e-01
    3.44750e+01    6.11804e-01
    3.45000e+01    6.12745e-01
    3.45250e+01    6.13778e-01
    3.45500e+01    6.14900e-01
    3.45750e+01    6.16112e-01
    3.46000e+01    6.17413e-01
    3.46250e+01    6.18803e-01
    3.46500e+01    6.20280e-01
    3.46750e+01    6.21845e-01
    3.47000e+01    6.23497e-01
    3.47250e+01    6.25236e-01
    3.47500e+01    6.27060e-01
    3.47750e+01    6.28970e-01
    3.48000e+01    6.30965e-01
    3.48250e+01    6.33045e-01
    3.48500e+01    6.35210e-01
    3.48750e+01    6.37458e-01
    3.49000e+01    6.39790e-01
    3.49250e+01    6.42206e-01
    3.49500e+01    6.44705e-01
    3.49750e+01    6.47287e-01
    3.50000e+01    6.49951e-01
    3.50250e+01    6.52698e-01
    3.50500e+01    6.55527e-01
    3.50750e+01    6.58438e-01
    3.51000e+01    6.61430e-01
    3.51250e+01    6.64505e-01
    3.51500e+01    6.67660e-01
    3.51750e+01    6.70897e-01
    3.52000e+01    6.74215e-01
    3.52250e+01    6.77613e-01
    3.52500e+01    6.81093e-01
    3.52750e+01    6.84653e-01
    3.53000e+01    6.88293e-01
    3.53250e+01    6.92014e-01
    3.53500e+01    6.95816e-01
    3.53750e+01    6.99697e-01
    3.54000e+01    7.03659e-01
    3.54250e+01    7.07700e-01
    3.54500e+01    7.11821e-01
    3.54750e+01    7.16023e-01
    3.55000e+01    7.20304e-01
    3.55250e+01    7.24664e-01
    3.55500e+01    7.29105e-01
    3.55750e+01    7.33624e-01
    3.56000e+01    7.38223e-01
    3.56250e+01    7.42902e-01
    3.56500e+01    7.47659e-01
    3.56750e+01    7.52496e-01
    3.57000e+01    7.57412e-01
    3.57250e+01    7.62407e-01
    3.57500e+01    7.67480e-01
    3.57750e+01    7.72632e-01
    3.58000e+01    7.77863e-01
    3.58250e+01    7.83172e-01
    3.58500e+01    7.88560e-01
    3.58750e+01    7.94025e-01
    3.59000e+01    7.99569e-01
    3.59250e+01    8.05190e-01
    3.59500e+01    8.10889e-01
    3.59750e+01    8.16666e-01
    3.60000e+01    8.22519e-01
    3.60250e+01    8.28449e-01
    3.60500e+01    8.34456e-01
    3.60750e+01    8.40540e-01
    3.61000e+01    8.46699e-01
    3.61250e+01    8.52934e-01
    3.61500e+01    8.59244e-01
    3.61750e+01    8.65629e-01
    3.62000e+01    8.72089e-01
    3.62250e+01    8.78623e-01
    3.62500e+01    8.85231e-01
    3.62750e+01    8.91911e-01
    3.63000e+01    8.98665e-01
    3.63250e+01    9.05490e-01
    3.63500e+01    9.12387e-01
    3.63750e+01    9.19354e-01
    3.64000e+01    9.26392e-01
    3.64250e+01    9.33499e-01
    3.64500e+01    9.40675e-01
    3.64750e+01    9.47918e-01
    3.65000e+01    9.55229e-01
    3.65250e+01    9.62605e-01
    3.65500e+01    9.70047e-01
    3.65750e+01    9.77552e-01
    3.66000e+01    9.85121e-01
    3.66250e+01    9.92752e-01
    3.66500e+01    1.00044e+00
    3.66750e+01    1.00819e+00
    3.67000e+01    1.01600e+00
    3.67250e+01    1.02387e+00
    3.67500e+01    1.03179e+00
    3.67750e+01    1.03976e+00
    3.68000e+01    1.04779e+00
    3.68250e+01    1.05587e+00
    3.68500e+01    1.06400e+00
    3.68750e+01    1.07217e+00
    3.69000e+01    1.08039e+00
    3.69250e+01    1.08865e+00
    3.69500e+01    1.09696e+00
    3.69750e+01    1.10530e+00
    3.70000e+01    1.11368e+00
    3.70250e+01    1.12209e+00
    3.70500e+01    1.13054e+00
    3.70750e+01    1.13901e+00
    3.71000e+01    1.14752e+00
    3.71250e+01    1.15604e+00
    3.71500e+01    1.16459e+00
    3.71750e+01    1.17315e+00
    3.72000e+01    1.18173e+00
    3.72250e+01    1.19033e+00
    3.72500e+01    1.19893e+00
    3.72750e+01    1.20753e+00
    3.73000e+01    1.21614e+00
    3.73250e+01    1.22475e+00
    3.73500e+01    1.23335e+00
    3.73750e+01    1.24194e+00
    3.74000e+01    1.25051e+00
    3.74250e+01    1.25907e+00
    3.74500e+01    1.26761e+00
    3.74750e+01    1.27611e+00
    3.75000e+01    1.28459e+00
    3.75250e+01    1.29303e+00
    3.75500e+01    1.30143e+00
    3.75750e+01    1.30978e+00
    3.76000e+01    1.31808e+00
    3.76250e+01    1.32633e+00
    3.76500e+01    1.33451e+00
    3.76750e+01    1.34262e+00
    3.77000e+01    1.35066e+00
    3.77250e+01    1.35862e+00
    3.77500e+01    1.36649e+00
    3.77750e+01    1.37427e+00
    3.78000e+01    1.38196e+00
    3.78250e+01    1.38953e+00
    3.78500e+01    1.39700e+00
    3.78750e+01    1.40435e+00
    3.79000e+01    1.41157e+00
    3.79250e+01    1.41866e+00
    3.79500e+01    1.42561e+00
    3.79750e+01    1.43242e+00
    3.80000e+01    1.43907e+00
    3.80250e+01    1.44556e+00
    3.80500e+01    1.45188e+00
    3.80750e+01    1.45803e+00
    3.81000e+01    1.46399e+00
    3.81250e+01    1.46976e+00
    3.81500e+01    1.47533e+00
    3.81750e+01    1.48069e+00
    3.82000e+01    1.48584e+00
    3.82250e+01    1.49077e+00
    3.82500e+01    1.49547e+00
    3.82750e+01    1.49993e+00
    3.83000e+01    1.50414e+00
    3.83250e+01    1.50810e+00
    3.83500e+01    1.51180e+00
    3.83750e+01    1.51523e+00
    3.84000e+01    1.51838e+00
    3.84250e+01    1.52125e+00
    3.84500e+01    1.52384e+00
    3.84750e+01    1.52612e+00
    3.85000e+01    1.52810e+00
    3.85250e+01    1.52978e+00
    3.85500e+01    1.53113e+00
    3.85750e+01    1.53216e+00
    3.86000e+01    1.53287e+00
    3.86250e+01    1.53324e+00
    3.86500e+01    1.53328e+00
    3.86750e+01    1.53297e+00
    3.87000e+01    1.53232e+00
    3.87250e+01    1.53131e+00
    3.87500e+01    1.52996e+00
    3.87750e+01    1.52824e+00
    3.88000e+01    1.52617e+00
    3.88250e+01    1.52373e+00
    3.88500e+01    1.52094e+00
    3.88750e+01    1.51778e+00
    3.89000e+01    1.51425e+00
    3.89250e+01    1.51037e+00
    3.89500e+01    1.50612e+00
    3.89750e+01    1.50151e+00
    3.90000e+01    1.49654e+00
    3.90250e+01    1.49122e+00
    3.90500e+01    1.48554e+00
    3.90750e+01    1.47952e+00
    3.91000e+01    1.47315e+00
    3.91250e+01    1.46645e+00
    3.91500e+01    1.45941e+00
    3.91750e+01    1.45204e+00
    3.92000e+01    1.44436e+00
    3.92250e+01    1.43636e+00
    3.92500e+01    1.42806e+00
    3.92750e+01    1.41946e+00
    3.93000e+01    1.41058e+00
    3.93250e+01    1.40142e+00
    3.93500e+01    1.39200e+00
    3.93750e+01    1.38232e+00
    3.94000e+01    1.37239e+00
    3.94250e+01    1.36224e+00
    3.94500e+01    1.35186e+00
    3.94750e+01    1.34127e+00
    3.95000e+01    1.33049e+00
    3.95250e+01    1.31952e+00
    3.95500e+01    1.30838e+00
    3.95750e+01    1.29708e+00
    3.96000e+01    1.28564e+00
    3.96250e+01    1.27407e+00
    3.96500e+01    1.26237e+00
    3.96750e+01    1.25057e+00
    3.97000e+01    1.23868e+00
    3.97250e+01    1.22671e+00
    3.97500e+01    1.21467e+00
    3.97750e+01    1.20258e+00
    3.98000e+01    1.19045e+00
    3.98250e+01    1.17829e+00
    3.98500e+01    1.16611e+00
    3.98750e+01    1.15393e+00
    3.99000e+01    1.14176e+00
    3.99250e+01    1.12960e+00
    3.99500e+01    1.11748e+00
    3.99750e+01    1.10539e+00
    4.00000e+01    1.09336e+00
    4.00250e+01    1.08139e+00
    4.00500e+01    1.06949e+00
    4.00750e+01    1.05767e+00
    4.01000e+01    1.04594e+00
    4.01250e+01    1.03430e+00
    4.01500e+01    1.02277e+00
    4.01750e+01    1.01136e+00
    4.02000e+01    1.00006e+00
    4.02250e+01    9.88889e-01
    4.02500e+01    9.77850e-01
    4.02750e+01    9.66949e-01
    4.03000e+01    9.56192e-01
    4.03250e+01    9.45583e-01
    4.03500e+01    9.35127e-01
    4.03750e+01    9.24829e-01
    4.04000e+01    9.14691e-01
    4.04250e+01    9.04718e-01
    4.04500e+01    8.94913e-01
    4.04750e+01    8.85278e-01
    4.05000e+01    8.75815e-01
    4.05250e+01    8.66528e-01
    4.05500e+01    8.57417e-01
    4.05750e+01    8.48483e-01
    4.06000e+01    8.39729e-01
    4.06250e+01    8.31156e-01
    4.06500e+01    8.22763e-01
    4.06750e+01    8.14551e-01
    4.07000e+01    8.06521e-01
    4.07250e+01    7.98673e-01
    4.07500e+01    7.91006e-01
    4.07750e+01    7.83519e-01
    4.08000e+01    7.76214e-01
    4.08250e+01    7.69088e-01
    4.08500e+01    7.62141e-01
    4.08750e+01    7.55372e-01
    4.09000e+01    7.48781e-01
    4.09250e+01    7.42364e-01
    4.09500e+01    7.36123e-01
    4.09750e+01    7.30054e-01
    4.10000e+01    7.24157e-01
    4.10250e+01    7.18429e-01
    4.10500e+01    7.12870e-01
    4.10750e+01    7.07478e-01
    4.11000e+01    7.02250e-01
    4.11250e+01    6.97186e-01
    4.11500e+01    6.92283e-01
    4.11750e+01    6.87540e-01
    4.12000e+01    6.82954e-01
    4.12250e+01    6.78523e-01
    4.12500e+01    6.74247e-01
    4.12750e+01    6.70122e-01
    4.13000e+01    6.66148e-01
    4.13250e+01    6.62321e-01
    4.13500e+01    6.58641e-01
    4.13750e+01    6.55105e-01
    4.14000e+01    6.51711e-01
    4.14250e+01    6.48457e-01
    4.14500e+01    6.45343e-01
    4.14750e+01    6.42365e-01
    4.15000e+01    6.39521e-01
    4.15250e+01    6.36812e-01
    4.15500e+01    6.34233e-01
    4.15750e+01    6.31784e-01
    4.16000e+01    6.29463e-01
    4.16250e+01    6.27268e-01
    4.16500e+01    6.25197e-01
    4.16750e+01    6.23250e-01
    4.17000e+01    6.21424e-01
    4.17250e+01    6.19717e-01
    4.17500e+01    6.18129e-01
    4.17750e+01    6.16658e-01
    4.18000e+01    6.15302e-01
    4.18250e+01    6.14060e-01
    4.18500e+01    6.12930e-01
    4.18750e+01    6.11911e-01
    4.19000e+01    6.11002e-01
    4.19250e+01    6.10202e-01
    4.19500e+01    6.09509e-01
    4.19750e+01    6.08922e-01
    4.20000e+01    6.08440e-01
    4.20250e+01    6.08062e-01
    4.20500e+01    6.07786e-01
    4.20750e+01    6.07612e-01
    4.21000e+01    6.07539e-01
    4.21250e+01    6.07565e-01
    4.21500e+01    6.07690e-01
    4.21750e+01    6.07913e-01
    4.22000e+01    6.08232e-01
    4.22250e+01    6.08647e-01
    4.22500e+01    6.09158e-01
    4.22750e+01    6.09762e-01
    4.23000e+01    6.10460e-01
    4.23250e+01    6.11251e-01
    4.23500e+01    6.12134e-01
    4.23750e+01    6.13108e-01
    4.24000e+01    6.14173e-01
    4.24250e+01    6.15328e-01
    4.24500e+01    6.16572e-01
    4.24750e+01    6.17905e-01
    4.25000e+01    6.19327e-01
    4.25250e+01    6.20836e-01
    4.25500e+01    6.22432e-01
    4.25750e+01    6.24116e-01
    4.26000e+01    6.25885e-01
    4.26250e+01    6.27740e-01
    4.26500e+01    6.29681e-01
    4.26750e+01    6.31707e-01
    4.27000e+01    6.33818e-01
    4.27250e+01    6.36013e-01
    4.27500e+01    6.38291e-01
    4.27750e+01    6.40654e-01
    4.28000e+01    6.43100e-01
    4.28250e+01    6.45629e-01
    4.28500e+01    6.48240e-01
    4.28750e+01    6.50934e-01
    4.29000e+01    6.53711e-01
    4.29250e+01    6.56570e-01
    4.29500e+01    6.59510e-01
    4.29750e+01    6.62532e-01
    4.30000e+01    6.65636e-01
    4.30250e+01    6.68821e-01
    4.30500e+01    6.72087e-01
    4.30750e+01    6.75434e-01
    4.31000e+01    6.78862e-01
    4.31250e+01    6.82370e-01
    4.31500e+01    6.85959e-01
    4.31750e+01    6.89629e-01
    4.32000e+01    6.93379e-01
    4.32250e+01    6.97209e-01
    4.32500e+01    7.01120e-01
    4.32750e+01    7.05110e-01
    4.33000e+01    7.09181e-01
    4.33250e+01    7.13331e-01
    4.33500e+01    7.17561e-01
    4.33750e+01    7.21871e-01
    4.34000e+01    7.26260e-01
    4.34250e+01    7.30729e-01
    4.34500e+01    7.35277e-01
    4.34750e+01    7.39905e-01
    4.35000e+01    7.44612e-01
    4.35250e+01    7.49398e-01
    4.35500e+01    7.54264e-01
    4.35750e+01    7.59208e-01
    4.36000e+01    7.64231e-01
    4.36250e+01    7.69333e-01
    4.36500e+01    7.74514e-01
    4.36750e+01    7.79773e-01
    4.37000e+01    7.85111e-01
    4.37250e+01    7.90526e-01
    4.37500e+01    7.96020e-01
    4.37750e+01    8.01592e-01
    4.38000e+01    8.07241e-01
    4.38250e+01    8.12968e-01
    4.38500e+01    8.18772e-01
    4.38750e+01    8.24654e-01
    4.39000e+01    8.30612e-01
    4.39250e+01    8.36646e-01
    4.39500e+01    8.42757e-01
    4.39750e+01    8.48944e-01
    4.40000e+01    8.55206e-01
    4.40250e+01    8.61544e-01
    4.40500e+01    8.67956e-01
    4.40750e+01    8.74442e-01
    4.41000e+01    8.81003e-01
    4.41250e+01    8.87637e-01
    4.41500e+01    8.94344e-01
    4.41750e+01    9.01123e-01
    4.42000e+01    9.07975e-01
    4.42250e+01    9.14897e-01
    4.42500e+01    9.21890e-01
    4.42750e+01    9.28953e-01
    4.43000e+01    9.36085e-01
    4.43250e+01    9.43285e-01
    4.43500e+01    9.50553e-01
    4.43750e+01    9.57887e-01
    4.44000e+01    9.65287e-01
    4.44250e+01    9.72752e-01
    4.44500e+01    9.80281e-01
    4.44750e+01    9.87872e-01
    4.45000e+01    9.95525e-01
    4.45250e+01    1.00324e+00
    4.45500e+01    1.01101e+00
    4.45750e+01    1.01884e+00
    4.46000e+01    1.02673e+00
    4.46250e+01    1.03467e+00
    4.46500e+01    1.04266e+00
    4.46750e+01    1.05071e+00
    4.47000e+01    1.05880e+00
    4.47250e+01    1.06695e+00
    4.47500e+01    1.07514e+00
    4.47750e+01    1.08337e+00
    4.48000e+01    1.09165e+00
    4.48250e+01    1.09997e+00
    4.48500e+01    1.10832e+00
    4.48750e+01    1.11672e+00
    4.49000e+01    1.12514e+00
    4.49250e+01    1.13360e+00
    4.49500e+01    1.14208e+00
    4.49750e+01    1.15059e+00
    4.50000e+01    1.15913e+00
    4.50250e+01    1.16768e+00
    4.50500e+01    1.17625e+00
    4.50750e+01    1.18484e+00
    4.51000e+01    1.19344e+00
    4.51250e+01    1.20204e+00
    4.51500e+01    1.21065e+00
    4.51750e+01    1.21925e+00
    4.52000e+01    1.22786e+00
    4.52250e+01    1.23645e+00
    4.52500e+01    1.24504e+00
    4.52750e+01    1.25361e+00
    4.53000e+01    1.26216e+00
    4.53250e+01    1.27069e+00
    4.53500e+01    1.27918e+00
    4.53750e+01    1.28765e+00
    4.54000e+01    1.29607e+00
    4.54250e+01    1.30445e+00
    4.54500e+01    1.31279e+00
    4.54750e+01    1.32107e+00
    4.55000e+01    1.32929e+00
    4.55250e+01    1.33745e+00
    4.55500e+01    1.34554e+00
    4.55750e+01    1.35355e+00
    4.56000e+01    1.36147e+00
    4.56250e+01    1.36932e+00
    4.56500e+01    1.37706e+00
    4.56750e+01    1.38471e+00
    4.57000e+01    1.39225e+00
    4.57250e+01    1.39967e+00
    4.57500e+01    1.40697e+00
    4.57750e+01    1.41415e+00
    4.58000e+01    1.42119e+00
    4.58250e+01    1.42809e+00
    4.58500e+01    1.43484e+00
    4.58750e+01    1.44143e+00
    4.59000e+01    1.44787e+00
    4.59250e+01    1.45412e+00
    4.59500e+01    1.46020e+00
    4.59750e+01    1.46610e+00
    4.60000e+01    1.47180e+00
    4.60250e+01    1.47729e+00
    4.60500e+01    1.48258e+00
    4.60750e+01    1.48765e+00
    4.61000e+01    1.49250e+00
    4.61250e+01    1.49711e+00
    4.61500e+01    1.50148e+00
    4.61750e+01    1.50560e+00
    4.62000e+01    1.50947e+00
    4.62250e+01    1.51307e+00
    4.62500e+01    1.51640e+00
    4.62750e+01    1.51945e+00
    4.63000e+01    1.52222e+00
    4.63250e+01    1.52470e+00
    4.63500e+01    1.52687e+00
    4.63750e+01    1.52874e+00
    4.64000e+01    1.53030e+00
    4.64250e+01    1.53154e+00
    4.64500e+01    1.53246e+00
    4.64750e+01    1.53304e+00
    4.65000e+01    1.53330e+00
    4.65250e+01    1.53321e+00
    4.65500e+01    1.53278e+00
    4.65750e+01    1.53200e+00
    4.66000e+01    1.53086e+00
    4.66250e+01    1.52938e+00
    4.66500e+01    1.52753e+00
    4.66750e+01    1.52533e+00
    4.67000e+01    1.52276e+00
    4.67250e+01    1.51984e+00
    4.67500e+01    1.51654e+00
    4.67750e+01    1.51289e+00
    4.68000e+01    1.50887e+00
    4.68250e+01    1.50449e+00
    4.68500e+01    1.49976e+00
    4.68750e+01    1.49466e+00
    4.69000e+01    1.48921e+00
    4.69250e+01    1.48341e+00
    4.69500e+01    1.47726e+00
    4.69750e+01    1.47077e+00
    4.70000e+01    1.46394e+00
    4.70250e+01    1.45678e+00
    4.70500e+01    1.44930e+00
    4.70750e+01    1.44150e+00
    4.71000e+01    1.43339e+00
    4.71250e+01    1.42498e+00
    4.71500e+01    1.41628e+00
    4.71750e+01    1.40730e+00
    4.72000e+01    1.39805e+00
    4.72250e+01    1.38853e+00
    4.72500e+01    1.37876e+00
    4.72750e+01    1.36875e+00
    4.73000e+01    1.35851e+00
    4.73250e+01    1.34806e+00
    4.73500e+01    1.33740e+00
    4.73750e+01    1.32655e+00
    4.74000e+01    1.31551e+00
    4.74250e+01    1.30432e+00
    4.74500e+01    1.29296e+00
    4.74750e+01    1.28147e+00
    4.75000e+01    1.26985e+00
    4.75250e+01    1.25812e+00
    4.75500e+01    1.24628e+00
    4.75750e+01    1.23436e+00
    4.76000e+01    1.22237e+00
    4.76250e+01    1.21031e+00
    4.76500e+01    1.19820e+00
    4.76750e+01    1.18605e+00
    4.77000e+01    1.17389e+00
    4.77250e+01    1.16171e+00
    4.77500e+01    1.14953e+00
    4.77750e+01    1.13736e+00
    4.78000e+01    1.12521e+00
    4.78250e+01    1.11310e+00
    4.78500e+01    1.10104e+00
    4.78750e+01    1.08903e+00
    4.79000e+01    1.07708e+00
    4.79250e+01    1.06521e+00
    4.79500e+01    1.05342e+00
    4.79750e+01    1.04172e+00
    4.80000e+01    1.03012e+00
    4.80250e+01    1.01863e+00
    4.80500e+01    1.00726e+00
    4.80750e+01    9.96007e-01
    4.81000e+01    9.84883e-01
    4.81250e+01    9.73893e-01
    4.81500e+01    9.63044e-01
    4.81750e+01    9.52340e-01
    4.82000e+01    9.41786e-01
    4.82250e+01    9.31386e-01
    4.82500e+01    9.21146e-01
    4.82750e+01    9.11067e-01
    4.83000e+01    9.01155e-01
    4.83250e+01    8.91410e-01
    4.83500e+01    8.81838e-01
    4.83750e+01    8.72438e-01
    4.84000e+01    8.63214e-01
    4.84250e+01    8.54167e-01
    4.84500e+01    8.45299e-01
    4.84750e+01    8.36610e-01
    4.85000e+01    8.28101e-01
    4.85250e+01    8.19774e-01
    4.85500e+01    8.11628e-01
    4.85750e+01    8.03663e-01
    4.86000e+01    7.95880e-01
    4.86250e+01    7.88279e-01
    4.86500e+01    7.80858e-01
    4.86750e+01    7.73618e-01
    4.87000e+01    7.66557e-01
    4.87250e+01    7.59674e-01
    4.87500e+01    7.52969e-01
    4.87750e+01    7.46441e-01
    4.88000e+01    7.40088e-01
    4.88250e+01    7.33909e-01
    4.88500e+01    7.27903e-01
    4.88750e+01    7.22067e-01
    4.89000e+01    7.16401e-01
    4.89250e+01    7.10902e-01
    4.89500e+01    7.05569e-01
    4.89750e+01    7.00401e-01
    4.90000e+01    6.95395e-01
    4.90250e+01    6.90550e-01
    4.90500e+01    6.85864e-01
    4.90750e+01    6.81334e-01
    4.91000e+01    6.76960e-01
    4.91250e+01    6.72739e-01
    4.91500e+01    6.68668e-01
    4.91750e+01    6.64748e-01
    4.92000e+01    6.60974e-01
    4.92250e+01    6.57346e-01
    4.92500e+01    6.53862e-01
    4.92750e+01    6.50519e-01
    4.93000e+01    6.47316e-01
    4.93250e+01    6.44250e-01
    4.93500e+01    6.41321e-01
    4.93750e+01    6.38527e-01
    4.94000e+01    6.35864e-01
    4.94250e+01    6.33333e-01
    4.94500e+01    6.30930e-01
    4.94750e+01    6.28655e-01
    4.95000e+01    6.26505e-01
    4.95250e+01    6.24479e-01
    4.95500e+01    6.22576e-01
    4.95750e+01    6.20793e-01
    4.96000e+01    6.19130e-01
    4.96250e+01    6.17584e-01
    4.96500e+01    6.16155e-01
    4.96750e+01    6.14840e-01
    4.97000e+01    6.13638e-01
    4.97250e+01    6.12549e-01
    4.97500e+01    6.11570e-01
    4.97750e+01    6.10701e-01
    4.98000e+01    6.09939e-01
    4.98250e+01    6.09285e-01
    4.98500e+01    6.08736e-01
    4.98750e+01    6.08291e-01
    4.99000e+01    6.07951e-01
    4.99250e+01    6.07712e-01
    4.99500e+01    6.07574e-01
    4.99750e+01    6.07537e-01


==> data/pp_xdata_x_1.50_y_0.75.csv <==
    0.00000e+00    1.49950e+00
    2.50000e-02    1.48681e+00
    5.00000e-02    1.47377e+00
    7.50000e-02    1.46040e+00
    1.00000e-01    1.44672e+00
    1.25000e-01    1.43274e+00
    1.50000e-01    1.41850e+00
    1.75000e-01    1.40401e+00
    2.00000e-01    1.38928e+00
    2.25000e-01    1.37434e+00
    2.50000e-01    1.35921e+00
    2.75000e-01    1.34391e+00
    3.00000e-01    1.32846e+00
    3.25000e-01    1.31289e+00
    3.50000e-01    1.29721e+00
    3.75000e-01    1.28144e+00
    4.00000e-01    1.26560e+00
    4.25000e-01    1.24972e+00
    4.50000e-01    1.23381e+00
    4.75000e-01    1.21789e+00
    5.00000e-01    1.20198e+00
    5.25000e-01    1.18610e+00
    5.50000e-01    1.17027e+00
    5.75000e-01    1.15450e+00
    6.00000e-01    1.13881e+00
    6.25000e-01    1.12322e+00
    6.50000e-01    1.10773e+00
    6.75000e-01    1.09237e+00
    7.00000e-01    1.07714e+00
    7.25000e-01    1.06207e+00
    7.50000e-01    1.04715e+00
    7.75000e-01    1.03241e+00
    8.00000e-01    1.01785e+00
    8.25000e-01    1.00348e+00
    8.50000e-01    9.89308e-01
    8.75000e-01    9.75347e-01
    9.00000e-01    9.61601e-01
    9.25000e-01    9.48076e-01
    9.50000e-01    9.34780e-01
    9.75000e-01    9.21716e-01
    1.00000e+00    9.08889e-01
    1.02500e+00    8.96303e-01
    1.05000e+00    8.83962e-01
    1.07500e+00    8.71867e-01
    1.10000e+00    8.60022e-01
    1.12500e+00    8.48428e-01
    1.15000e+00    8.37085e-01
    1.17500e+00    8.25996e-01
    1.20000e+00    8.15159e-01
    1.22500e+00    8.04576e-01
    1.25000e+00    7.94244e-01
    1.27500e+00    7.84165e-01
    1.30000e+00    7.74336e-01
    1.32500e+00    7.64756e-01
    1.35000e+00    7.55424e-01
    1.37500e+00    7.46337e-01
    1.40000e+00    7.37494e-01
    1.42500e+00    7.28892e-01
    1.45000e+00    7.20528e-01
    1.47500e+00    7.12400e-01
    1.50000e+00    7.04505e-01
    1.52500e+00    6.96841e-01
    1.55000e+00    6.89403e-01
    1.57500e+00    6.82189e-01
    1.60000e+00    6.75196e-01
    1.62500e+00    6.68421e-01
    1.65000e+00    6.61859e-01
    1.67500e+00    6.55509e-01
    1.70000e+00    6.49365e-01
    1.72500e+00    6.43426e-01
    1.75000e+00    6.37687e-01
    1.77500e+00    6.32146e-01
    1.80000e+00    6.26798e-01
    1.82500e+00    6.21641e-01
    1.85000e+00    6.16671e-01
    1.87500e+00    6.11885e-01
    1.90000e+00    6.07280e-01
    1.92500e+00    6.02851e-01
    1.95000e+00    5.98597e-01
    1.97500e+00    5.94514e-01
    2.00000e+00    5.90599e-01
    2.02500e+00    5.86848e-01
    2.05000e+00    5.83260e-01
    2.07500e+00    5.79830e-01
    2.10000e+00    5.76556e-01
    2.12500e+00    5.73436e-01
    2.15000e+00    5.70466e-01
    2.17500e+00    5.67644e-01
    2.20000e+00    5.64968e-01
    2.22500e+00    5.62434e-01
    2.25000e+00    5.60041e-01
    2.27500e+00    5.57785e-01
    2.30000e+00    5.55665e-01
    2.32500e+00    5.53678e-01
    2.35000e+00    5.51822e-01
    2.37500e+00    5.50095e-01
    2.40000e+00    5.48495e-01
    2.42500e+00    5.47020e-01
    2.45000e+00    5.45668e-01
    2.47500e+00    5.44437e-01
    2.50000e+00    5.43325e-01
    2.52500e+00    5.42330e-01
    2.55000e+00    5.41452e-01
    2.57500e+00    5.40687e-01
    2.60000e+00    5.40035e-01
    2.62500e+00    5.39494e-01
    2.65000e+00    5.39062e-01
    2.67500e+00    5.38739e-01
    2.70000e+00    5.38522e-01
    2.72500e+00    5.38411e-01
    2.75000e+00    5.38404e-01
    2.77500e+00    5.38500e-01
    2.80000e+00    5.38699e-01
    2.82500e+00    5.38997e-01
    2.85000e+00    5.39396e-01
    2.87500e+00    5.39893e-01
    2.90000e+00    5.40489e-01
    2.92500e+00    5.41180e-01
    2.95000e+00    5.41968e-01
    2.97500e+00    5.42852e-01
    3.00000e+00    5.43829e-01
    3.02500e+00    5.44900e-01
    3.05000e+00    5.46064e-01
    3.07500e+00    5.47320e-01
    3.10000e+00    5.48668e-01
    3.12500e+00    5.50107e-01
    3.15000e+00    5.51636e-01
    3.17500e+00    5.53256e-01
    3.20000e+00    5.54964e-01
    3.22500e+00    5.56762e-01
    3.25000e+00    5.58648e-01
    3.27500e+00    5.60622e-01
    3.30000e+00    5.62684e-01
    3.32500e+00    5.64833e-01
    3.35000e+00    5.67069e-01
    3.37500e+00    5.69393e-01
    3.40000e+00    5.71802e-01
    3.42500e+00    5.74298e-01
    3.45000e+00    5.76880e-01
    3.47500e+00    5.79548e-01
    3.50000e+00    5.82302e-01
    3.52500e+00    5.85141e-01
    3.55000e+00    5.88065e-01
    3.57500e+00    5.91075e-01
    3.60000e+00    5.94171e-01
    3.62500e+00    5.97351e-01
    3.65000e+00    6.00617e-01
    3.67500e+00    6.03968e-01
    3.70000e+00    6.07404e-01
    3.72500e+00    6.10925e-01
    3.75000e+00    6.14531e-01
    3.77500e+00    6.18222e-01
    3.80000e+00    6.21999e-01
    3.82500e+00    6.25861e-01
    3.85000e+00    6.29808e-01
    3.87500e+00    6.33841e-01
    3.90000e+00    6.37960e-01
    3.92500e+00    6.42164e-01
    3.95000e+00    6.46454e-01
    3.97500e+00    6.50830e-01
    4.00000e+00    6.55292e-01
    4.02500e+00    6.59841e-01
    4.05000e+00    6.64476e-01
    4.07500e+00    6.69197e-01
    4.10000e+00    6.74005e-01
    4.12500e+00    6.78900e-01
    4.15000e+00    6.83883e-01
    4.17500e+00    6.88952e-01
    4.20000e+00    6.94109e-01
    4.22500e+00    6.99354e-01
    4.25000e+00    7.04686e-01
    4.27500e+00    7.10107e-01
    4.30000e+00    7.15616e-01
    4.32500e+00    7.21213e-01
    4.35000e+00    7.26899e-01
    4.37500e+00    7.32673e-01
    4.40000e+00    7.38537e-01
    4.42500e+00    7.44489e-01
    4.45000e+00    7.50531e-01
    4.47500e+00    7.56663e-01
    4.50000e+00    7.62883e-01
    4.52500e+00    7.69194e-01
    4.55000e+00    7.75594e-01
    4.57500e+00    7.82084e-01
    4.60000e+00    7.88665e-01
    4.62500e+00    7.95335e-01
    4.65000e+00    8.02096e-01
    4.67500e+00    8.08946e-01
    4.70000e+00    8.15887e-01
    4.72500e+00    8.22919e-01
    4.75000e+00    8.30040e-01
    4.77500e+00    8.37252e-01
    4.80000e+00    8.44553e-01
    4.82500e+00    8.51945e-01
    4.85000e+00    8.59427e-01
    4.87500e+00    8.66999e-01
    4.90000e+00    8.74660e-01
    4.92500e+00    8.82411e-01
    4.95000e+00    8.90251e-01
    4.97500e+00    8.98179e-01
    5.00000e+00    9.06197e-01
    5.02500e+00    9.14302e-01
    5.05000e+00    9.22496e-01
    5.07500e+00    9.30776e-01
    5.10000e+00    9.39144e-01
    5.12500e+00    9.47598e-01
    5.15000e+00    9.56138e-01
    5.17500e+00    9.64763e-01
    5.20000e+00    9.73472e-01
    5.22500e+00    9.82265e-01
    5.25000e+00    9.91140e-01
    5.27500e+00    1.00010e+00
    5.30000e+00    1.00914e+00
    5.32500e+00    1.01825e+00
    5.35000e+00    1.02745e+00
    5.37500e+00    1.03673e+00
    5.40000e+00    1.04608e+00
    5.42500e+00    1.05550e+00
    5.45000e+00    1.06500e+00
    5.47500e+00    1.07458e+00
    5.50000e+00    1.08422e+00
    5.52500e+00    1.09393e+00
    5.55000e+00    1.10371e+00
    5.57500e+00    1.11355e+00
    5.60000e+00    1.12345e+00
    5.62500e+00    1.13342e+00
    5.65000e+00    1.14344e+00
    5.67500e+00    1.15353e+00
    5.70000e+00    1.16366e+00
    5.72500e+00    1.17384e+00
    5.75000e+00    1.18408e+00
    5.77500e+00    1.19436e+00
    5.80000e+00    1.20468e+00
    5.82500e+00    1.21504e+00
    5.85000e+00    1.22543e+00
    5.87500e+00    1.23586e+00
    5.90000e+00    1.24632e+00
    5.92500e+00    1.25680e+00
    5.95000e+00    1.26730e+00
    5.97500e+00    1.27781e+00
    6.00000e+00    1.28834e+00
    6.02500e+00    1.29888e+00
    6.05000e+00    1.30942e+00
    6.07500e+00    1.31995e+00
    6.10000e+00    1.33048e+00
    6.12500e+00    1.34099e+00
    6.15000e+00    1.35149e+00
    6.17500e+00    1.36196e+00
    6.20000e+00    1.37240e+00
    6.22500e+00    1.38281e+00
    6.25000e+00    1.39317e+00
    6.27500e+00    1.40348e+00
    6.30000e+00    1.41374e+00
    6.32500e+00    1.42393e+00
    6.35000e+00    1.43404e+00
    6.37500e+00    1.44408e+00
    6.40000e+00    1.45404e+00
    6.42500e+00    1.46390e+00
    6.45000e+00    1.47365e+00
    6.47500e+00    1.48329e+00
    6.50000e+00    1.49281e+00
    6.52500e+00    1.50220e+00
    6.55000e+00    1.51146e+00
    6.57500e+00    1.52056e+00
    6.60000e+00    1.52950e+00
    6.62500e+00    1.53828e+00
    6.65000e+00    1.54687e+00
    6.67500e+00    1.55528e+00
    6.70000e+00    1.56348e+00
    6.72500e+00    1.57148e+00
    6.75000e+00    1.57925e+00
    6.77500e+00    1.58679e+00
    6.80000e+00    1.59409e+00
    6.82500e+00    1.60113e+00
    6.85000e+00    1.60790e+00
    6.87500e+00    1.61439e+00
    6.90000e+00    1.62060e+00
    6.92500e+00    1.62650e+00
    6.95000e+00    1.63208e+00
    6.97500e+00    1.63734e+00
    7.00000e+00    1.64226e+00
    7.02500e+00    1.64684e+00
    7.05000e+00    1.65105e+00
    7.07500e+00    1.65488e+00
    7.10000e+00    1.65834e+00
    7.12500e+00    1.66140e+00
    7.15000e+00    1.66405e+00
    7.17500e+00    1.66629e+00
    7.20000e+00    1.66810e+00
    7.22500e+00    1.66948e+00
    7.25000e+00    1.67041e+00
    7.27500e+00    1.67089e+00
    7.30000e+00    1.67090e+00
    7.32500e+00    1.67044e+00
    7.35000e+00    1.66951e+00
    7.37500e+00    1.66809e+00
    7.40000e+00    1.66617e+00
    7.42500e+00    1.66377e+00
    7.45000e+00    1.66086e+00
    7.47500e+00    1.65745e+00
    7.50000e+00    1.65354e+00
    7.52500e+00    1.64911e+00
    7.55000e+00    1.64418e+00
    7.57500e+00    1.63874e+00
    7.60000e+00    1.63279e+00
    7.62500e+00    1.62634e+00
    7.65000e+00    1.61939e+00
    7.67500e+00    1.61193e+00
    7.70000e+00    1.60399e+00
    7.72500e+00    1.59556e+00
    7.75000e+00    1.58666e+00
    7.77500e+00    1.57728e+00
    7.80000e+00    1.56744e+00
    7.82500e+00    1.55716e+00
    7.85000e+00    1.54644e+00
    7.87500e+00    1.53529e+00
    7.90000e+00    1.52374e+00
    7.92500e+00    1.51179e+00
    7.95000e+00    1.49946e+00
    7.97500e+00    1.48676e+00
    8.00000e+00    1.47372e+00
    8.02500e+00    1.46035e+00
    8.05000e+00    1.44667e+00
    8.07500e+00    1.43270e+00
    8.10000e+00    1.41845e+00
    8.12500e+00    1.40396e+00
    8.15000e+00    1.38923e+00
    8.17500e+00    1.37429e+00
    8.20000e+00    1.35916e+00
    8.22500e+00    1.34386e+00
    8.25000e+00    1.32841e+00
    8.27500e+00    1.31283e+00
    8.30000e+00    1.29715e+00
    8.32500e+00    1.28138e+00
    8.35000e+00    1.26555e+00
    8.37500e+00    1.24966e+00
    8.40000e+00    1.23375e+00
    8.42500e+00    1.21783e+00
    8.45000e+00    1.20193e+00
    8.47500e+00    1.18605e+00
    8.50000e+00    1.17022e+00
    8.52500e+00    1.15445e+00
    8.55000e+00    1.13876e+00
    8.57500e+00    1.12316e+00
    8.60000e+00    1.10768e+00
    8.62500e+00    1.09232e+00
    8.65000e+00    1.07709e+00
    8.67500e+00    1.06202e+00
    8.70000e+00    1.04710e+00
    8.72500e+00    1.03236e+00
    8.75000e+00    1.01780e+00
    8.77500e+00    1.00343e+00
    8.80000e+00    9.89259e-01
    8.82500e+00    9.75299e-01
    8.85000e+00    9.61553e-01
    8.87500e+00    9.48030e-01
    8.90000e+00    9.34734e-01
    8.92500e+00    9.21671e-01
    8.95000e+00    9.08845e-01
    8.97500e+00    8.96260e-01
    9.00000e+00    8.83919e-01
    9.02500e+00    8.71826e-01
    9.05000e+00    8.59981e-01
    9.07500e+00    8.48388e-01
    9.10000e+00    8.37046e-01
    9.12500e+00    8.25958e-01
    9.15000e+00    8.15122e-01
    9.17500e+00    8.04539e-01
    9.20000e+00    7.94209e-01
    9.22500e+00    7.84130e-01
    9.25000e+00    7.74302e-01
    9.27500e+00    7.64724e-01
    9.30000e+00    7.55392e-01
    9.32500e+00    7.46306e-01
    9.35000e+00    7.37464e-01
    9.37500e+00    7.28862e-01
    9.40000e+00    7.20500e-01
    9.42500e+00    7.12372e-01
    9.45000e+00    7.04478e-01
    9.47500e+00    6.96814e-01
    9.50000e+00    6.89378e-01
    9.52500e+00    6.82165e-01
    9.55000e+00    6.75172e-01
    9.57500e+00    6.68398e-01
    9.60000e+00    6.61837e-01
    9.62500e+00    6.55487e-01
    9.65000e+00    6.49344e-01
    9.67500e+00    6.43406e-01
    9.70000e+00    6.37668e-01
    9.72500e+00    6.32127e-01
    9.75000e+00    6.26780e-01
    9.77500e+00    6.21624e-01
    9.80000e+00    6.16654e-01
    9.82500e+00    6.11869e-01
    9.85000e+00    6.07264e-01
    9.87500e+00    6.02836e-01
    9.90000e+00    5.98583e-01
    9.92500e+00    5.94500e-01
    9.95000e+00    5.90585e-01
    9.97500e+00    5.86835e-01
    1.00000e+01    5.83247e-01
    1.00250e+01    5.79818e-01
    1.00500e+01    5.76545e-01
    1.00750e+01    5.73425e-01
    1.01000e+01    5.70456e-01
    1.01250e+01    5.67635e-01
    1.01500e+01    5.64959e-01
    1.01750e+01    5.62426e-01
    1.02000e+01    5.60032e-01
    1.02250e+01    5.57777e-01
    1.02500e+01    5.55658e-01
    1.02750e+01    5.53671e-01
    1.03000e+01    5.51816e-01
    1.03250e+01    5.50090e-01
    1.03500e+01    5.48490e-01
    1.03750e+01    5.47015e-01
    1.04000e+01    5.45664e-01
    1.04250e+01    5.44433e-01
    1.04500e+01    5.43321e-01
    1.04750e+01    5.42327e-01
    1.05000e+01    5.41449e-01
    1.05250e+01    5.40685e-01
    1.05500e+01    5.40033e-01
    1.05750e+01    5.39492e-01
    1.06000e+01    5.39061e-01
    1.06250e+01    5.38738e-01
    1.06500e+01    5.38522e-01
    1.06750e+01    5.38411e-01
    1.07000e+01    5.38404e-01
    1.07250e+01    5.38501e-01
    1.07500e+01    5.38699e-01
    1.07750e+01    5.38999e-01
    1.08000e+01    5.39398e-01
    1.08250e+01    5.39895e-01
    1.08500e+01    5.40491e-01
    1.08750e+01    5.41183e-01
    1.09000e+01    5.41971e-01
    1.09250e+01    5.42855e-01
    1.09500e+01    5.43833e-01
    1.09750e+01    5.44904e-01
    1.10000e+01    5.46068e-01
    1.10250e+01    5.47325e-01
    1.10500e+01    5.48673e-01
    1.10750e+01    5.50112e-01
    1.11000e+01    5.51642e-01
    1.11250e+01    5.53261e-01
    1.11500e+01    5.54970e-01
    1.11750e+01    5.56768e-01
    1.12000e+01    5.58654e-01
    1.12250e+01    5.60629e-01
    1.12500e+01    5.62691e-01
    1.12750e+01    5.64841e-01
    1.13000e+01    5.67077e-01
    1.13250e+01    5.69401e-01
    1.13500e+01    5.71811e-01
    1.13750e+01    5.74307e-01
    1.14000e+01    5.76889e-01
    1.14250e+01    5.79557e-01
    1.14500e+01    5.82311e-01
    1.14750e+01    5.85151e-01
    1.15000e+01    5.88076e-01
    1.15250e+01    5.91086e-01
    1.15500e+01    5.94182e-01
    1.15750e+01    5.97362e-01
    1.16000e+01    6.00628e-01
    1.16250e+01    6.03979e-01
    1.16500e+01    6.07416e-01
    1.16750e+01    6.10937e-01
    1.17000e+01    6.14543e-01
    1.17250e+01    6.18235e-01
    1.17500e+01    6.22012e-01
    1.17750e+01    6.25874e-01
    1.18000e+01    6.29822e-01
    1.18250e+01    6.33855e-01
    1.18500e+01    6.37974e-01
    1.18750e+01    6.42179e-01
    1.19000e+01    6.46469e-01
    1.19250e+01    6.50845e-01
    1.19500e+01    6.55308e-01
    1.19750e+01    6.59857e-01
    1.20000e+01    6.64492e-01
    1.20250e+01    6.69213e-01
    1.20500e+01    6.74022e-01
    1.20750e+01    6.78917e-01
    1.21000e+01    6.83900e-01
    1.21250e+01    6.88970e-01
    1.21500e+01    6.94127e-01
    1.21750e+01    6.99372e-01
    1.22000e+01    7.04705e-01
    1.22250e+01    7.10126e-01
    1.22500e+01    7.15635e-01
    1.22750e+01    7.21233e-01
    1.23000e+01    7.26919e-01
    1.23250e+01    7.32694e-01
    1.23500e+01    7.38557e-01
    1.23750e+01    7.44510e-01
    1.24000e+01    7.50552e-01
    1.24250e+01    7.56684e-01
    1.24500e+01    7.62905e-01
    1.24750e+01    7.69216e-01
    1.25000e+01    7.75617e-01
    1.25250e+01    7.82107e-01
    1.25500e+01    7.88688e-01
    1.25750e+01    7.95358e-01
    1.26000e+01    8.02119e-01
    1.26250e+01    8.08970e-01
    1.26500e+01    8.15912e-01
    1.26750e+01    8.22943e-01
    1.27000e+01    8.30065e-01
    1.27250e+01    8.37277e-01
    1.27500e+01    8.44579e-01
    1.27750e+01    8.51971e-01
    1.28000e+01    8.59453e-01
    1.28250e+01    8.67025e-01
    1.28500e+01    8.74687e-01
    1.28750e+01    8.82438e-01
    1.29000e+01    8.90278e-01
    1.29250e+01    8.98207e-01
    1.29500e+01    9.06225e-01
    1.29750e+01    9.14331e-01
    1.30000e+01    9.22524e-01
    1.30250e+01    9.30805e-01
    1.30500e+01    9.39173e-01
    1.30750e+01    9.47628e-01
    1.31000e+01    9.56168e-01
    1.31250e+01    9.64793e-01
    1.31500e+01    9.73502e-01
    1.31750e+01    9.82295e-01
    1.32000e+01    9.91171e-01
    1.32250e+01    1.00013e+00
    1.32500e+01    1.00917e+00
    1.32750e+01    1.01829e+00
    1.33000e+01    1.02748e+00
    1.33250e+01    1.03676e+00
    1.33500e+01    1.04611e+00
    1.33750e+01    1.05554e+00
    1.34000e+01    1.06504e+00
    1.34250e+01    1.07461e+00
    1.34500e+01    1.08425e+00
    1.34750e+01    1.09396e+00
    1.35000e+01    1.10374e+00
    1.35250e+01    1.11358e+00
    1.35500e+01    1.12349e+00
    1.35750e+01    1.13345e+00
    1.36000e+01    1.14348e+00
    1.36250e+01    1.15356e+00
    1.36500e+01    1.16369e+00
    1.36750e+01    1.17388e+00
    1.37000e+01    1.18411e+00
    1.37250e+01    1.19439e+00
    1.37500e+01    1.20471e+00
    1.37750e+01    1.21507e+00
    1.38000e+01    1.22547e+00
    1.38250e+01    1.23590e+00
    1.38500e+01    1.24635e+00
    1.38750e+01    1.25683e+00
    1.39000e+01    1.26733e+00
    1.39250e+01    1.27785e+00
    1.39500e+01    1.28838e+00
    1.39750e+01    1.29891e+00
    1.40000e+01    1.30945e+00
    1.40250e+01    1.31999e+00
    1.40500e+01    1.33052e+00
    1.40750e+01    1.34103e+00
    1.41000e+01    1.35153e+00
    1.41250e+01    1.36200e+00
    1.41500e+01    1.37244e+00
    1.41750e+01    1.38284e+00
    1.42000e+01    1.39321e+00
    1.42250e+01    1.40352e+00
    1.42500e+01    1.41377e+00
    1.42750e+01    1.42396e+00
    1.43000e+01    1.43408e+00
    1.43250e+01    1.44412e+00
    1.43500e+01    1.45407e+00
    1.43750e+01    1.46393e+00
    1.44000e+01    1.47368e+00
    1.44250e+01    1.48332e+00
    1.44500e+01    1.49285e+00
    1.44750e+01    1.50224e+00
    1.45000e+01    1.51149e+00
    1.45250e+01    1.52059e+00
    1.45500e+01    1.52953e+00
    1.45750e+01    1.53831e+00
    1.46000e+01    1.54690e+00
    1.46250e+01    1.55531e+00
    1.46500e+01    1.56351e+00
    1.46750e+01    1.57151e+00
    1.47000e+01    1.57928e+00
    1.47250e+01    1.58682e+00
    1.47500e+01    1.59411e+00
    1.47750e+01    1.60115e+00
    1.48000e+01    1.60792e+00
    1.48250e+01    1.61442e+00
    1.48500e+01    1.62062e+00
    1.48750e+01    1.62652e+00
    1.49000e+01    1.63210e+00
    1.49250e+01    1.63736e+00
    1.49500e+01    1.64228e+00
    1.49750e+01    1.64685e+00
    1.50000e+01    1.65106e+00
    1.50250e+01    1.65490e+00
    1.50500e+01    1.65835e+00
    1.50750e+01    1.66141e+00
    1.51000e+01    1.66406e+00
    1.51250e+01    1.66630e+00
    1.51500e+01    1.66811e+00
    1.51750e+01    1.66948e+00
    1.52000e+01    1.67041e+00
    1.52250e+01    1.67089e+00
    1.52500e+01    1.67090e+00
    1.52750e+01    1.67044e+00
    1.53000e+01    1.66950e+00
    1.53250e+01    1.66808e+00
    1.53500e+01    1.66617e+00
    1.53750e+01    1.66376e+00
    1.54000e+01    1.66085e+00
    1.54250e+01    1.65744e+00
    1.54500e+01    1.65352e+00
    1.54750e+01    1.64910e+00
    1.55000e+01    1.64416e+00
    1.55250e+01    1.63872e+00
    1.55500e+01    1.63277e+00
    1.55750e+01    1.62632e+00
    1.56000e+01    1.61936e+00
    1.56250e+01    1.61191e+00
    1.56500e+01    1.60396e+00
    1.56750e+01    1.59553e+00
    1.57000e+01    1.58662e+00
    1.57250e+01    1.57725e+00
    1.57500e+01    1.56741e+00
    1.57750e+01    1.55712e+00
    1.58000e+01    1.54640e+00
    1.58250e+01    1.53525e+00
    1.58500e+01    1.52370e+00
    1.58750e+01    1.51175e+00
    1.59000e+01    1.49941e+00
    1.59250e+01    1.48672e+00
    1.59500e+01    1.47367e+00
    1.59750e+01    1.46030e+00
    1.60000e+01    1.44662e+00
    1.60250e+01    1.43265e+00
    1.60500e+01    1.41840e+00
    1.60750e+01    1.40390e+00
    1.61000e+01    1.38918e+00
    1.61250e+01    1.37424e+00
    1.61500e+01    1.35911e+00
    1.61750e+01    1.34381e+00
    1.62000e+01    1.32836e+00
    1.62250e+01    1.31278e+00
    1.62500e+01    1.29710e+00
    1.62750e+01    1.28133e+00
    1.63000e+01    1.26549e+00
    1.63250e+01    1.24961e+00
    1.63500e+01    1.23370e+00
    1.63750e+01    1.21778e+00
    1.64000e+01    1.20187e+00
    1.64250e+01    1.18599e+00
    1.64500e+01    1.17016e+00
    1.64750e+01    1.15439e+00
    1.65000e+01    1.13870e+00
    1.65250e+01    1.12311e+00
    1.65500e+01    1.10762e+00
    1.65750e+01    1.09226e+00
    1.66000e+01    1.07704e+00
    1.66250e+01    1.06196e+00
    1.66500e+01    1.04705e+00
    1.66750e+01    1.03231e+00
    1.67000e+01    1.01775e+00
    1.67250e+01    1.00338e+00
    1.67500e+01    9.89210e-01
    1.67750e+01    9.75250e-01
    1.68000e+01    9.61506e-01
    1.68250e+01    9.47983e-01
    1.68500e+01    9.34688e-01
    1.68750e+01    9.21626e-01
    1.69000e+01    9.08801e-01
    1.69250e+01    8.96217e-01
    1.69500e+01    8.83877e-01
    1.69750e+01    8.71784e-01
    1.70000e+01    8.59941e-01
    1.70250e+01    8.48348e-01
    1.70500e+01    8.37007e-01
    1.70750e+01    8.25920e-01
    1.71000e+01    8.15085e-01
    1.71250e+01    8.04503e-01
    1.71500e+01    7.94174e-01
    1.71750e+01    7.84096e-01
    1.72000e+01    7.74269e-01
    1.72250e+01    7.64691e-01
    1.72500e+01    7.55360e-01
    1.72750e+01    7.46275e-01
    1.73000e+01    7.37434e-01
    1.73250e+01    7.28833e-01
    1.73500e+01    7.20471e-01
    1.73750e+01    7.12345e-01
    1.74000e+01    7.04451e-01
    1.74250e+01    6.96788e-01
    1.74500e+01    6.89352e-01
    1.74750e+01    6.82140e-01
    1.75000e+01    6.75148e-01
    1.75250e+01    6.68374e-01
    1.75500e+01    6.61814e-01
    1.75750e+01    6.55465e-01
    1.76000e+01    6.49323e-01
    1.76250e+01    6.43386e-01
    1.76500e+01    6.37648e-01
    1.76750e+01    6.32108e-01
    1.77000e+01    6.26762e-01
    1.77250e+01    6.21606e-01
    1.77500e+01    6.16638e-01
    1.77750e+01    6.11853e-01
    1.78000e+01    6.07248e-01
    1.78250e+01    6.02821e-01
    1.78500e+01    5.98568e-01
    1.78750e+01    5.94486e-01
    1.79000e+01    5.90572e-01
    1.79250e+01    5.86823e-01
    1.79500e+01    5.83235e-01
    1.79750e+01    5.79807e-01
    1.80000e+01    5.76534e-01
    1.80250e+01    5.73415e-01
    1.80500e+01    5.70446e-01
    1.80750e+01    5.67625e-01
    1.81000e+01    5.64950e-01
    1.81250e+01    5.62417e-01
    1.81500e+01    5.60024e-01
    1.81750e+01    5.57770e-01
    1.82000e+01    5.55651e-01
    1.82250e+01    5.53665e-01
    1.82500e+01    5.51810e-01
    1.82750e+01    5.50084e-01
    1.83000e+01    5.48485e-01
    1.83250e+01    5.47010e-01
    1.83500e+01    5.45659e-01
    1.83750e+01    5.44429e-01
    1.84000e+01    5.43318e-01
    1.84250e+01    5.42324e-01
    1.84500e+01    5.41446e-01
    1.84750e+01    5.40682e-01
    1.85000e+01    5.40031e-01
    1.85250e+01    5.39490e-01
    1.85500e+01    5.39060e-01
    1.85750e+01    5.38737e-01
    1.86000e+01    5.38521e-01
    1.86250e+01    5.38411e-01
    1.86500e+01    5.38405e-01
    1.86750e+01    5.38502e-01
    1.87000e+01    5.38700e-01
    1.87250e+01    5.39000e-01
    1.87500e+01    5.39399e-01
    1.87750e+01    5.39897e-01
    1.88000e+01    5.40493e-01
    1.88250e+01    5.41186e-01
    1.88500e+01    5.41974e-01
    1.88750e+01    5.42858e-01
    1.89000e+01    5.43836e-01
    1.89250e+01    5.44908e-01
    1.89500e+01    5.46073e-01
    1.89750e+01    5.47329e-01
    1.90000e+01    5.48678e-01
    1.90250e+01    5.50117e-01
    1.90500e+01    5.51647e-01
    1.90750e+01    5.53267e-01
    1.91000e+01    5.54976e-01
    1.91250e+01    5.56774e-01
    1.91500e+01    5.58661e-01
    1.91750e+01    5.60636e-01
    1.92000e+01    5.62698e-01
    1.92250e+01    5.64848e-01
    1.92500e+01    5.67085e-01
    1.92750e+01    5.69409e-01
    1.93000e+01    5.71819e-01
    1.93250e+01    5.74316e-01
    1.93500e+01    5.76898e-01
    1.93750e+01    5.79567e-01
    1.94000e+01    5.82321e-01
    1.94250e+01    5.85161e-01
    1.94500e+01    5.88086e-01
    1.94750e+01    5.91097e-01
    1.95000e+01    5.94193e-01
    1.95250e+01    5.97374e-01
    1.95500e+01    6.00640e-01
    1.95750e+01    6.03991e-01
    1.96000e+01    6.07428e-01
    1.96250e+01    6.10949e-01
    1.96500e+01    6.14556e-01
    1.96750e+01    6.18248e-01
    1.97000e+01    6.22025e-01
    1.97250e+01    6.25888e-01
    1.97500e+01    6.29836e-01
    1.97750e+01    6.33870e-01
    1.98000e+01    6.37989e-01
    1.98250e+01    6.42193e-01
    1.98500e+01    6.46484e-01
    1.98750e+01    6.50861e-01
    1.99000e+01    6.55324e-01
    1.99250e+01    6.59873e-01
    1.99500e+01    6.64508e-01
    1.99750e+01    6.69230e-01
    2.00000e+01    6.74039e-01
    2.00250e+01    6.78935e-01
    2.00500e+01    6.83917e-01
    2.00750e+01    6.88988e-01
    2.01000e+01    6.94145e-01
    2.01250e+01    6.99391e-01
    2.01500e+01    7.04724e-01
    2.01750e+01    7.10145e-01
    2.02000e+01    7.15654e-01
    2.02250e+01    7.21252e-01
    2.02500e+01    7.26939e-01
    2.02750e+01    7.32714e-01
    2.03000e+01    7.38578e-01
    2.03250e+01    7.44531e-01
    2.03500e+01    7.50574e-01
    2.03750e+01    7.56705e-01
    2.04000e+01    7.62927e-01
    2.04250e+01    7.69238e-01
    2.04500e+01    7.75639e-01
    2.04750e+01    7.82130e-01
    2.05000e+01    7.88711e-01
    2.05250e+01    7.95382e-01
    2.05500e+01    8.02143e-01
    2.05750e+01    8.08994e-01
    2.06000e+01    8.15936e-01
    2.06250e+01    8.22968e-01
    2.06500e+01    8.30090e-01
    2.06750e+01    8.37302e-01
    2.07000e+01    8.44604e-01
    2.07250e+01    8.51997e-01
    2.07500e+01    8.59479e-01
    2.07750e+01    8.67052e-01
    2.08000e+01    8.74714e-01
    2.08250e+01    8.82465e-01
    2.08500e+01    8.90305e-01
    2.08750e+01    8.98235e-01
    2.09000e+01    9.06253e-01
    2.09250e+01    9.14359e-01
    2.09500e+01    9.22553e-01
    2.09750e+01    9.30834e-01
    2.10000e+01    9.39202e-01
    2.10250e+01    9.47657e-01
    2.10500e+01    9.56197e-01
    2.10750e+01    9.64823e-01
    2.11000e+01    9.73533e-01
    2.11250e+01    9.82326e-01
    2.11500e+01    9.91202e-01
    2.11750e+01    1.00016e+00
    2.12000e+01    1.00920e+00
    2.12250e+01    1.01832e+00
    2.12500e+01    1.02752e+00
    2.12750e+01    1.03679e+00
    2.13000e+01    1.04614e+00
    2.13250e+01    1.05557e+00
    2.13500e+01    1.06507e+00
    2.13750e+01    1.07464e+00
    2.14000e+01    1.08428e+00
    2.14250e+01    1.09400e+00
    2.14500e+01    1.10377e+00
    2.14750e+01    1.11362e+00
    2.15000e+01    1.12352e+00
    2.15250e+01    1.13349e+00
    2.15500e+01    1.14351e+00
    2.15750e+01    1.15360e+00
    2.16000e+01    1.16373e+00
    2.16250e+01    1.17392e+00
    2.16500e+01    1.18415e+00
    2.16750e+01    1.19443e+00
    2.17000e+01    1.20475e+00
    2.17250e+01    1.21511e+00
    2.17500e+01    1.22550e+00
    2.17750e+01    1.23593e+00
    2.18000e+01    1.24639e+00
    2.18250e+01    1.25687e+00
    2.18500e+01    1.26737e+00
    2.18750e+01    1.27789e+00
    2.19000e+01    1.28841e+00
    2.19250e+01    1.29895e+00
    2.19500e+01    1.30949e+00
    2.19750e+01    1.32002e+00
    2.20000e+01    1.33055e+00
    2.20250e+01    1.34107e+00
    2.20500e+01    1.35156e+00
    2.20750e+01    1.36203e+00
    2.21000e+01    1.37248e+00
    2.21250e+01    1.38288e+00
    2.21500e+01    1.39324e+00
    2.21750e+01    1.40355e+00
    2.22000e+01    1.41381e+00
    2.22250e+01    1.42400e+00
    2.22500e+01    1.43411e+00
    2.22750e+01    1.44415e+00
    2.23000e+01    1.45411e+00
    2.23250e+01    1.46396e+00
    2.23500e+01    1.47372e+00
    2.23750e+01    1.48336e+00
    2.24000e+01    1.49288e+00
    2.24250e+01    1.50227e+00
    2.24500e+01    1.51152e+00
    2.24750e+01    1.52062e+00
    2.25000e+01    1.52956e+00
    2.25250e+01    1.53834e+00
    2.25500e+01    1.54693e+00
    2.25750e+01    1.55534e+00
    2.26000e+01    1.56354e+00
    2.26250e+01    1.57153e+00
    2.26500e+01    1.57931e+00
    2.26750e+01    1.58684e+00
    2.27000e+01    1.59414e+00
    2.27250e+01    1.60118e+00
    2.27500e+01    1.60795e+00
    2.27750e+01    1.61444e+00
    2.28000e+01    1.62064e+00
    2.28250e+01    1.62654e+00
    2.28500e+01    1.63212e+00
    2.28750e+01    1.63738e+00
    2.29000e+01    1.64230e+00
    2.29250e+01    1.64687e+00
    2.29500e+01    1.65107e+00
    2.29750e+01    1.65491e+00
    2.30000e+01    1.65836e+00
    2.30250e+01    1.66142e+00
    2.30500e+01    1.66407e+00
    2.30750e+01    1.66631e+00
    2.31000e+01    1.66812e+00
    2.31250e+01    1.66949e+00
    2.31500e+01    1.67042e+00
    2.31750e+01    1.67089e+00
    2.32000e+01    1.67090e+00
    2.32250e+01    1.67044e+00
    2.32500e+01    1.66950e+00
    2.32750e+01    1.66807e+00
    2.33000e+01    1.66616e+00
    2.33250e+01    1.66375e+00
    2.33500e+01    1.66084e+00
    2.33750e+01    1.65743e+00
    2.34000e+01    1.65351e+00
    2.34250e+01    1.64908e+00
    2.34500e+01    1.64415e+00
    2.34750e+01    1.63870e+00
    2.35000e+01    1.63275e+00
    2.35250e+01    1.62629e+00
    2.35500e+01    1.61934e+00
    2.35750e+01    1.61188e+00
    2.36000e+01    1.60393e+00
    2.36250e+01    1.59550e+00
    2.36500e+01    1.58659e+00
    2.36750e+01    1.57721e+00
    2.37000e+01    1.56737e+00
    2.37250e+01    1.55709e+00
    2.37500e+01    1.54636e+00
    2.37750e+01    1.53521e+00
    2.38000e+01    1.52366e+00
    2.38250e+01    1.51170e+00
    2.38500e+01    1.49937e+00
    2.38750e+01    1.48667e+00
    2.39000e+01    1.47363e+00
    2.39250e+01    1.46026e+00
    2.39500e+01    1.44657e+00
    2.39750e+01    1.43260e+00
    2.40000e+01    1.41835e+00
    2.40250e+01    1.40385e+00
    2.40500e+01    1.38912e+00
    2.40750e+01    1.37418e+00
    2.41000e+01    1.35905e+00
    2.41250e+01    1.34375e+00
    2.41500e+01    1.32830e+00
    2.41750e+01    1.31273e+00
    2.42000e+01    1.29704e+00
    2.42250e+01    1.28127e+00
    2.42500e+01    1.26543e+00
    2.42750e+01    1.24955e+00
    2.43000e+01    1.23364e+00
    2.43250e+01    1.21772e+00
    2.43500e+01    1.20182e+00
    2.43750e+01    1.18594e+00
    2.44000e+01    1.17011e+00
    2.44250e+01    1.15434e+00
    2.44500e+01    1.13865e+00
    2.44750e+01    1.12306e+00
    2.45000e+01    1.10757e+00
    2.45250e+01    1.09221e+00
    2.45500e+01    1.07699e+00
    2.45750e+01    1.06191e+00
    2.46000e+01    1.04700e+00
    2.46250e+01    1.03226e+00
    2.46500e+01    1.01770e+00
    2.46750e+01    1.00333e+00
    2.47000e+01    9.89162e-01
    2.47250e+01    9.75202e-01
    2.47500e+01    9.61459e-01
    2.47750e+01    9.47937e-01
    2.48000e+01    9.34642e-01
    2.48250e+01    9.21581e-01
    2.48500e+01    9.08756e-01
    2.48750e+01    8.96173e-01
    2.49000e+01    8.83834e-01
    2.49250e+01    8.71743e-01
    2.49500e+01    8.59900e-01
    2.49750e+01    8.48308e-01
    2.50000e+01    8.36968e-01
    2.50250e+01    8.25881e-01
    2.50500e+01    8.15048e-01
    2.50750e+01    8.04467e-01
    2.51000e+01    7.94138e-01
    2.51250e+01    7.84061e-01
    2.51500e+01    7.74235e-01
    2.51750e+01    7.64658e-01
    2.52000e+01    7.55328e-01
    2.52250e+01    7.46244e-01
    2.52500e+01    7.37403e-01
    2.52750e+01    7.28804e-01
    2.53000e+01    7.20442e-01
    2.53250e+01    7.12317e-01
    2.53500e+01    7.04424e-01
    2.53750e+01    6.96762e-01
    2.54000e+01    6.89327e-01
    2.54250e+01    6.82115e-01
    2.54500e+01    6.75125e-01
    2.54750e+01    6.68351e-01
    2.55000e+01    6.61792e-01
    2.55250e+01    6.55443e-01
    2.55500e+01    6.49302e-01
    2.55750e+01    6.43365e-01
    2.56000e+01    6.37629e-01
    2.56250e+01    6.32089e-01
    2.56500e+01    6.26744e-01
    2.56750e+01    6.21589e-01
    2.57000e+01    6.16621e-01
    2.57250e+01    6.11836e-01
    2.57500e+01    6.07233e-01
    2.57750e+01    6.02806e-01
    2.58000e+01    5.98554e-01
    2.58250e+01    5.94472e-01
    2.58500e+01    5.90559e-01
    2.58750e+01    5.86810e-01
    2.59000e+01    5.83223e-01
    2.59250e+01    5.79795e-01
    2.59500e+01    5.76523e-01
    2.59750e+01    5.73404e-01
    2.60000e+01    5.70436e-01
    2.60250e+01    5.67616e-01
    2.60500e+01    5.64941e-01
    2.60750e+01    5.62408e-01
    2.61000e+01    5.60016e-01
    2.61250e+01    5.57762e-01
    2.61500e+01    5.55643e-01
    2.61750e+01    5.53658e-01
    2.62000e+01    5.51804e-01
    2.62250e+01    5.50078e-01
    2.62500e+01    5.48479e-01
    2.62750e+01    5.47006e-01
    2.63000e+01    5.45655e-01
    2.63250e+01    5.44425e-01
    2.63500e+01    5.43314e-01
    2.63750e+01    5.42321e-01
    2.64000e+01    5.41443e-01
    2.64250e+01    5.40680e-01
    2.64500e+01    5.40029e-01
    2.64750e+01    5.39489e-01
    2.65000e+01    5.39058e-01
    2.65250e+01    5.38736e-01
    2.65500e+01    5.38521e-01
    2.65750e+01    5.38411e-01
    2.66000e+01    5.38405e-01
    2.66250e+01    5.38502e-01
    2.66500e+01    5.38701e-01
    2.66750e+01    5.39001e-01
    2.67000e+01    5.39401e-01
    2.67250e+01    5.39899e-01
    2.67500e+01    5.40495e-01
    2.67750e+01    5.41188e-01
    2.68000e+01    5.41977e-01
    2.68250e+01    5.42861e-01
    2.68500e+01    5.43840e-01
    2.68750e+01    5.44912e-01
    2.69000e+01    5.46077e-01
    2.69250e+01    5.47334e-01
    2.69500e+01    5.48683e-01
    2.69750e+01    5.50123e-01
    2.70000e+01    5.51653e-01
    2.70250e+01    5.53273e-01
    2.70500e+01    5.54982e-01
    2.70750e+01    5.56781e-01
    2.71000e+01    5.58668e-01
    2.71250e+01    5.60643e-01
    2.71500e+01    5.62706e-01
    2.71750e+01    5.64856e-01
    2.72000e+01    5.67093e-01
    2.72250e+01    5.69417e-01
    2.72500e+01    5.71828e-01
    2.72750e+01    5.74325e-01
    2.73000e+01    5.76907e-01
    2.73250e+01    5.79576e-01
    2.73500e+01    5.82331e-01
    2.73750e+01    5.85171e-01
    2.74000e+01    5.88096e-01
    2.74250e+01    5.91107e-01
    2.74500e+01    5.94203e-01
    2.74750e+01    5.97385e-01
    2.75000e+01    6.00651e-01
    2.75250e+01    6.04003e-01
    2.75500e+01    6.07440e-01
    2.75750e+01    6.10962e-01
    2.76000e+01    6.14569e-01
    2.76250e+01    6.18261e-01
    2.76500e+01    6.22039e-01
    2.76750e+01    6.25902e-01
    2.77000e+01    6.29850e-01
    2.77250e+01    6.33884e-01
    2.77500e+01    6.38003e-01
    2.77750e+01    6.42208e-01
    2.78000e+01    6.46499e-01
    2.78250e+01    6.50876e-01
    2.78500e+01    6.55339e-01
    2.78750e+01    6.59888e-01
    2.79000e+01    6.64524e-01
    2.79250e+01    6.69247e-01
    2.79500e+01    6.74056e-01
    2.79750e+01    6.78952e-01
    2.80000e+01    6.83935e-01
    2.80250e+01    6.89005e-01
    2.80500e+01    6.94163e-01
    2.80750e+01    6.99409e-01
    2.81000e+01    7.04742e-01
    2.81250e+01    7.10164e-01
    2.81500e+01    7.15674e-01
    2.81750e+01    7.21272e-01
    2.82000e+01    7.26958e-01
    2.82250e+01    7.32734e-01
    2.82500e+01    7.38598e-01
    2.82750e+01    7.44552e-01
    2.83000e+01    7.50595e-01
    2.83250e+01    7.56727e-01
    2.83500e+01    7.62949e-01
    2.83750e+01    7.69260e-01
    2.84000e+01    7.75661e-01
    2.84250e+01    7.82152e-01
    2.84500e+01    7.88734e-01
    2.84750e+01    7.95405e-01
    2.85000e+01    8.02166e-01
    2.85250e+01    8.09018e-01
    2.85500e+01    8.15960e-01
    2.85750e+01    8.22992e-01
    2.86000e+01    8.30115e-01
    2.86250e+01    8.37327e-01
    2.86500e+01    8.44630e-01
    2.86750e+01    8.52023e-01
    2.87000e+01    8.59506e-01
    2.87250e+01    8.67078e-01
    2.87500e+01    8.74740e-01
    2.87750e+01    8.82492e-01
    2.88000e+01    8.90333e-01
    2.88250e+01    8.98262e-01
    2.88500e+01    9.06281e-01
    2.88750e+01    9.14387e-01
    2.89000e+01    9.22581e-01
    2.89250e+01    9.30863e-01
    2.89500e+01    9.39232e-01
    2.89750e+01    9.47687e-01
    2.90000e+01    9.56227e-01
    2.90250e+01    9.64853e-01
    2.90500e+01    9.73563e-01
    2.90750e+01    9.82357e-01
    2.91000e+01    9.91233e-01
    2.91250e+01    1.00019e+00
    2.91500e+01    1.00923e+00
    2.91750e+01    1.01835e+00
    2.92000e+01    1.02755e+00
    2.92250e+01    1.03682e+00
    2.92500e+01    1.04618e+00
    2.92750e+01    1.05560e+00
    2.93000e+01    1.06510e+00
    2.93250e+01    1.07468e+00
    2.93500e+01    1.08432e+00
    2.93750e+01    1.09403e+00
    2.94000e+01    1.10381e+00
    2.94250e+01    1.11365e+00
    2.94500e+01    1.12356e+00
    2.94750e+01    1.13352e+00
    2.95000e+01    1.14355e+00
    2.95250e+01    1.15363e+00
    2.95500e+01    1.16377e+00
    2.95750e+01    1.17395e+00
    2.96000e+01    1.18419e+00
    2.96250e+01    1.19446e+00
    2.96500e+01    1.20479e+00
    2.96750e+01    1.21515e+00
    2.97000e+01    1.22554e+00
    2.97250e+01    1.23597e+00
    2.97500e+01    1.24642e+00
    2.97750e+01    1.25690e+00
    2.98000e+01    1.26741e+00
    2.98250e+01    1.27792e+00
    2.98500e+01    1.28845e+00
    2.98750e+01    1.29899e+00
    2.99000e+01    1.30952e+00
    2.99250e+01    1.32006e+00
    2.99500e+01    1.33059e+00
    2.99750e+01    1.34110e+00
    3.00000e+01    1.35160e+00
    3.00250e+01    1.36207e+00
    3.00500e+01    1.37251e+00
    3.00750e+01    1.38292e+00
    3.01000e+01    1.39328e+00
    3.01250e+01    1.40359e+00
    3.01500e+01    1.41384e+00
    3.01750e+01    1.42403e+00
    3.02000e+01    1.43415e+00
    3.02250e+01    1.44419e+00
    3.02500e+01    1.45414e+00
    3.02750e+01    1.46400e+00
    3.03000e+01    1.47375e+00
    3.03250e+01    1.48339e+00
    3.03500e+01    1.49291e+00
    3.03750e+01    1.50230e+00
    3.04000e+01    1.51155e+00
    3.04250e+01    1.52065e+00
    3.04500e+01    1.52959e+00
    3.04750e+01    1.53837e+00
    3.05000e+01    1.54696e+00
    3.05250e+01    1.55536e+00
    3.05500e+01    1.56357e+00
    3.05750e+01    1.57156e+00
    3.06000e+01    1.57933e+00
    3.06250e+01    1.58687e+00
    3.06500e+01    1.59416e+00
    3.06750e+01    1.60120e+00
    3.07000e+01    1.60797e+00
    3.07250e+01    1.61446e+00
    3.07500e+01    1.62066e+00
    3.07750e+01    1.62656e+00
    3.08000e+01    1.63214e+00
    3.08250e+01    1.63739e+00
    3.08500e+01    1.64231e+00
    3.08750e+01    1.64688e+00
    3.09000e+01    1.65109e+00
    3.09250e+01    1.65492e+00
    3.09500e+01    1.65837e+00
    3.09750e+01    1.66143e+00
    3.10000e+01    1.66408e+00
    3.10250e+01    1.66631e+00
    3.10500e+01    1.66812e+00
    3.10750e+01    1.66949e+00
    3.11000e+01    1.67042e+00
    3.11250e+01    1.67089e+00
    3.11500e+01    1.67090e+00
    3.11750e+01    1.67043e+00
    3.12000e+01    1.66949e+00
    3.12250e+01    1.66807e+00
    3.12500e+01    1.66615e+00
    3.12750e+01    1.66374e+00
    3.13000e+01    1.66083e+00
    3.13250e+01    1.65741e+00
    3.13500e+01    1.65349e+00
    3.13750e+01    1.64906e+00
    3.14000e+01    1.64413e+00
    3.14250e+01    1.63868e+00
    3.14500e+01    1.63273e+00
    3.14750e+01    1.62627e+00
    3.15000e+01    1.61931e+00
    3.15250e+01    1.61185e+00
    3.15500e+01    1.60391e+00
    3.15750e+01    1.59547e+00
    3.16000e+01    1.58656e+00
    3.16250e+01    1.57718e+00
    3.16500e+01    1.56734e+00
    3.16750e+01    1.55705e+00
    3.17000e+01    1.54632e+00
    3.17250e+01    1.53518e+00
    3.17500e+01    1.52362e+00
    3.17750e+01    1.51166e+00
    3.18000e+01    1.49933e+00
    3.18250e+01    1.48663e+00
    3.18500e+01    1.47358e+00
    3.18750e+01    1.46021e+00
    3.19000e+01    1.44652e+00
    3.19250e+01    1.43255e+00
    3.19500e+01    1.41830e+00
    3.19750e+01    1.40380e+00
    3.20000e+01    1.38907e+00
    3.20250e+01    1.37413e+00
    3.20500e+01    1.35900e+00
    3.20750e+01    1.34370e+00
    3.21000e+01    1.32825e+00
    3.21250e+01    1.31267e+00
    3.21500e+01    1.29699e+00
    3.21750e+01    1.28122e+00
    3.22000e+01    1.26538e+00
    3.22250e+01    1.24950e+00
    3.22500e+01    1.23359e+00
    3.22750e+01    1.21767e+00
    3.23000e+01    1.20176e+00
    3.23250e+01    1.18588e+00
    3.23500e+01    1.17005e+00
    3.23750e+01    1.15428e+00
    3.24000e+01    1.13859e+00
    3.24250e+01    1.12300e+00
    3.24500e+01    1.10752e+00
    3.24750e+01    1.09216e+00
    3.25000e+01    1.07693e+00
    3.25250e+01    1.06186e+00
    3.25500e+01    1.04695e+00
    3.25750e+01    1.03220e+00
    3.26000e+01    1.01765e+00
    3.26250e+01    1.00328e+00
    3.26500e+01    9.89113e-01
    3.26750e+01    9.75154e-01
    3.27000e+01    9.61411e-01
    3.27250e+01    9.47890e-01
    3.27500e+01    9.34597e-01
    3.27750e+01    9.21536e-01
    3.28000e+01    9.08712e-01
    3.28250e+01    8.96130e-01
    3.28500e+01    8.83792e-01
    3.28750e+01    8.71701e-01
    3.29000e+01    8.59859e-01
    3.29250e+01    8.48268e-01
    3.29500e+01    8.36930e-01
    3.29750e+01    8.25843e-01
    3.30000e+01    8.15010e-01
    3.30250e+01    8.04430e-01
    3.30500e+01    7.94103e-01
    3.30750e+01    7.84027e-01
    3.31000e+01    7.74201e-01
    3.31250e+01    7.64625e-01
    3.31500e+01    7.55296e-01
    3.31750e+01    7.46213e-01
    3.32000e+01    7.37373e-01
    3.32250e+01    7.28774e-01
    3.32500e+01    7.20414e-01
    3.32750e+01    7.12289e-01
    3.33000e+01    7.04397e-01
    3.33250e+01    6.96736e-01
    3.33500e+01    6.89301e-01
    3.33750e+01    6.82091e-01
    3.34000e+01    6.75101e-01
    3.34250e+01    6.68328e-01
    3.34500e+01    6.61770e-01
    3.34750e+01    6.55422e-01
    3.35000e+01    6.49281e-01
    3.35250e+01    6.43345e-01
    3.35500e+01    6.37609e-01
    3.35750e+01    6.32070e-01
    3.36000e+01    6.26726e-01
    3.36250e+01    6.21571e-01
    3.36500e+01    6.16604e-01
    3.36750e+01    6.11820e-01
    3.37000e+01    6.07217e-01
    3.37250e+01    6.02791e-01
    3.37500e+01    5.98539e-01
    3.37750e+01    5.94458e-01
    3.38000e+01    5.90545e-01
    3.38250e+01    5.86797e-01
    3.38500e+01    5.83211e-01
    3.38750e+01    5.79783e-01
    3.39000e+01    5.76512e-01
    3.39250e+01    5.73394e-01
    3.39500e+01    5.70426e-01
    3.39750e+01    5.67606e-01
    3.40000e+01    5.64932e-01
    3.40250e+01    5.62400e-01
    3.40500e+01    5.60008e-01
    3.40750e+01    5.57755e-01
    3.41000e+01    5.55636e-01
    3.41250e+01    5.53651e-01
    3.41500e+01    5.51797e-01
    3.41750e+01    5.50072e-01
    3.42000e+01    5.48474e-01
    3.42250e+01    5.47001e-01
    3.42500e+01    5.45650e-01
    3.42750e+01    5.44421e-01
    3.43000e+01    5.43310e-01
    3.43250e+01    5.42317e-01
    3.43500e+01    5.41440e-01
    3.43750e+01    5.40677e-01
    3.44000e+01    5.40027e-01
    3.44250e+01    5.39487e-01
    3.44500e+01    5.39057e-01
    3.44750e+01    5.38735e-01
    3.45000e+01    5.38520e-01
    3.45250e+01    5.38410e-01
    3.45500e+01    5.38405e-01
    3.45750e+01    5.38503e-01
    3.46000e+01    5.38702e-01
    3.46250e+01    5.39002e-01
    3.46500e+01    5.39402e-01
    3.46750e+01    5.39901e-01
    3.47000e+01    5.40497e-01
    3.47250e+01    5.41191e-01
    3.47500e+01    5.41980e-01
    3.47750e+01    5.42865e-01
    3.48000e+01    5.43843e-01
    3.48250e+01    5.44916e-01
    3.48500e+01    5.46081e-01
    3.48750e+01    5.47339e-01
    3.49000e+01    5.48688e-01
    3.49250e+01    5.50128e-01
    3.49500e+01    5.51658e-01
    3.49750e+01    5.53279e-01
    3.50000e+01    5.54988e-01
    3.50250e+01    5.56787e-01
    3.50500e+01    5.58675e-01
    3.50750e+01    5.60650e-01
    3.51000e+01    5.62713e-01
    3.51250e+01    5.64863e-01
    3.51500e+01    5.67101e-01
    3.51750e+01    5.69425e-01
    3.52000e+01    5.71836e-01
    3.52250e+01    5.74333e-01
    3.52500e+01    5.76917e-01
    3.52750e+01    5.79586e-01
    3.53000e+01    5.82340e-01
    3.53250e+01    5.85181e-01
    3.53500e+01    5.88107e-01
    3.53750e+01    5.91118e-01
    3.54000e+01    5.94214e-01
    3.54250e+01    5.97396e-01
    3.54500e+01    6.00663e-01
    3.54750e+01    6.04015e-01
    3.55000e+01    6.07452e-01
    3.55250e+01    6.10974e-01
    3.55500e+01    6.14581e-01
    3.55750e+01    6.18274e-01
    3.56000e+01    6.22052e-01
    3.56250e+01    6.25915e-01
    3.56500e+01    6.29864e-01
    3.56750e+01    6.33898e-01
    3.57000e+01    6.38018e-01
    3.57250e+01    6.42223e-01
    3.57500e+01    6.46514e-01
    3.57750e+01    6.50891e-01
    3.58000e+01    6.55355e-01
    3.58250e+01    6.59904e-01
    3.58500e+01    6.64540e-01
    3.58750e+01    6.69263e-01
    3.59000e+01    6.74073e-01
    3.59250e+01    6.78969e-01
    3.59500e+01    6.83952e-01
    3.59750e+01    6.89023e-01
    3.60000e+01    6.94181e-01
    3.60250e+01    6.99427e-01
    3.60500e+01    7.04761e-01
    3.60750e+01    7.10183e-01
    3.61000e+01    7.15693e-01
    3.61250e+01    7.21291e-01
    3.61500e+01    7.26978e-01
    3.61750e+01    7.32754e-01
    3.62000e+01    7.38619e-01
    3.62250e+01    7.44573e-01
    3.62500e+01    7.50616e-01
    3.62750e+01    7.56748e-01
    3.63000e+01    7.62970e-01
    3.63250e+01    7.69282e-01
    3.63500e+01    7.75684e-01
    3.63750e+01    7.82175e-01
    3.64000e+01    7.88757e-01
    3.64250e+01    7.95428e-01
    3.64500e+01    8.02190e-01
    3.64750e+01    8.09042e-01
    3.65000e+01    8.15984e-01
    3.65250e+01    8.23017e-01
    3.65500e+01    8.30140e-01
    3.65750e+01    8.37352e-01
    3.66000e+01    8.44656e-01
    3.66250e+01    8.52049e-01
    3.66500e+01    8.59532e-01
    3.66750e+01    8.67105e-01
    3.67000e+01    8.74767e-01
    3.67250e+01    8.82519e-01
    3.67500e+01    8.90360e-01
    3.67750e+01    8.98290e-01
    3.68000e+01    9.06309e-01
    3.68250e+01    9.14415e-01
    3.68500e+01    9.22610e-01
    3.68750e+01    9.30892e-01
    3.69000e+01    9.39261e-01
    3.69250e+01    9.47716e-01
    3.69500e+01    9.56257e-01
    3.69750e+01    9.64883e-01
    3.70000e+01    9.73593e-01
    3.70250e+01    9.82387e-01
    3.70500e+01    9.91264e-01
    3.70750e+01    1.00022e+00
    3.71000e+01    1.00926e+00
    3.71250e+01    1.01838e+00
    3.71500e+01    1.02758e+00
    3.71750e+01    1.03686e+00
    3.72000e+01    1.04621e+00
    3.72250e+01    1.05564e+00
    3.72500e+01    1.06514e+00
    3.72750e+01    1.07471e+00
    3.73000e+01    1.08435e+00
    3.73250e+01    1.09406e+00
    3.73500e+01    1.10384e+00
    3.73750e+01    1.11369e+00
    3.74000e+01    1.12359e+00
    3.74250e+01    1.13356e+00
    3.74500e+01    1.14358e+00
    3.74750e+01    1.15367e+00
    3.75000e+01    1.16380e+00
    3.75250e+01    1.17399e+00
    3.75500e+01    1.18422e+00
    3.75750e+01    1.19450e+00
    3.76000e+01    1.20482e+00
    3.76250e+01    1.21518e+00
    3.76500e+01    1.22558e+00
    3.76750e+01    1.23600e+00
    3.77000e+01    1.24646e+00
    3.77250e+01    1.25694e+00
    3.77500e+01    1.26744e+00
    3.77750e+01    1.27796e+00
    3.78000e+01    1.28849e+00
    3.78250e+01    1.29902e+00
    3.78500e+01    1.30956e+00
    3.78750e+01    1.32010e+00
    3.79000e+01    1.33062e+00
    3.79250e+01    1.34114e+00
    3.79500e+01    1.35164e+00
    3.79750e+01    1.36211e+00
    3.80000e+01    1.37255e+00
    3.80250e+01    1.38295e+00
    3.80500e+01    1.39331e+00
    3.80750e+01    1.40362e+00
    3.81000e+01    1.41388e+00
    3.81250e+01    1.42407e+00
    3.81500e+01    1.43418e+00
    3.81750e+01    1.44422e+00
    3.82000e+01    1.45418e+00
    3.82250e+01    1.46403e+00
    3.82500e+01    1.47378e+00
    3.82750e+01    1.48342e+00
    3.83000e+01    1.49294e+00
    3.83250e+01    1.50233e+00
    3.83500e+01    1.51158e+00
    3.83750e+01    1.52068e+00
    3.84000e+01    1.52962e+00
    3.84250e+01    1.53840e+00
    3.84500e+01    1.54699e+00
    3.84750e+01    1.55539e+00
    3.85000e+01    1.56360e+00
    3.85250e+01    1.57159e+00
    3.85500e+01    1.57936e+00
    3.85750e+01    1.58690e+00
    3.86000e+01    1.59419e+00
    3.86250e+01    1.60122e+00
    3.86500e+01    1.60799e+00
    3.86750e+01    1.61448e+00
    3.87000e+01    1.62068e+00
    3.87250e+01    1.62658e+00
    3.87500e+01    1.63216e+00
    3.87750e+01    1.63741e+00
    3.88000e+01    1.64233e+00
    3.88250e+01    1.64690e+00
    3.88500e+01    1.65110e+00
    3.88750e+01    1.65494e+00
    3.89000e+01    1.65838e+00
    3.89250e+01    1.66144e+00
    3.89500e+01    1.66409e+00
    3.89750e+01    1.66632e+00
    3.90000e+01    1.66813e+00
    3.90250e+01    1.66950e+00
    3.90500e+01    1.67042e+00
    3.90750e+01    1.67089e+00
    3.91000e+01    1.67090e+00
    3.91250e+01    1.67043e+00
    3.91500e+01    1.66949e+00
    3.91750e+01    1.66806e+00
    3.92000e+01    1.66614e+00
    3.92250e+01    1.66373e+00
    3.92500e+01    1.66082e+00
    3.92750e+01    1.65740e+00
    3.93000e+01    1.65348e+00
    3.93250e+01    1.64905e+00
    3.93500e+01    1.64411e+00
    3.93750e+01    1.63866e+00
    3.94000e+01    1.63271e+00
    3.94250e+01    1.62625e+00
    3.94500e+01    1.61929e+00
    3.94750e+01    1.61183e+00
    3.95000e+01    1.60388e+00
    3.95250e+01    1.59544e+00
    3.95500e+01    1.58653e+00
    3.95750e+01    1.57715e+00
    3.96000e+01    1.56730e+00
    3.96250e+01    1.55701e+00
    3.96500e+01    1.54629e+00
    3.96750e+01    1.53514e+00
    3.97000e+01    1.52358e+00
    3.97250e+01    1.51162e+00
    3.97500e+01    1.49928e+00
    3.97750e+01    1.48658e+00
    3.98000e+01    1.47354e+00
    3.98250e+01    1.46016e+00
    3.98500e+01    1.44648e+00
    3.98750e+01    1.43250e+00
    3.99000e+01    1.41825e+00
    3.99250e+01    1.40375e+00
    3.99500e+01    1.38902e+00
    3.99750e+01    1.37408e+00
    4.00000e+01    1.35895e+00
    4.00250e+01    1.34365e+00
    4.00500e+01    1.32820e+00
    4.00750e+01    1.31262e+00
    4.01000e+01    1.29693e+00
    4.01250e+01    1.28116e+00
    4.01500e+01    1.26532e+00
    4.01750e+01    1.24944e+00
    4.02000e+01    1.23353e+00
    4.02250e+01    1.21761e+00
    4.02500e+01    1.20171e+00
    4.02750e+01    1.18583e+00
    4.03000e+01    1.17000e+00
    4.03250e+01    1.15423e+00
    4.03500e+01    1.13854e+00
    4.03750e+01    1.12295e+00
    4.04000e+01    1.10746e+00
    4.04250e+01    1.09210e+00
    4.04500e+01    1.07688e+00
    4.04750e+01    1.06181e+00
    4.05000e+01    1.04689e+00
    4.05250e+01    1.03215e+00
    4.05500e+01    1.01760e+00
    4.05750e+01    1.00323e+00
    4.06000e+01    9.89064e-01
    4.06250e+01    9.75106e-01
    4.06500e+01    9.61364e-01
    4.06750e+01    9.47844e-01
    4.07000e+01    9.34551e-01
    4.07250e+01    9.21491e-01
    4.07500e+01    9.08668e-01
    4.07750e+01    8.96087e-01
    4.08000e+01    8.83750e-01
    4.08250e+01    8.71659e-01
    4.08500e+01    8.59819e-01
    4.08750e+01    8.48229e-01
    4.09000e+01    8.36891e-01
    4.09250e+01    8.25805e-01
    4.09500e+01    8.14973e-01
    4.09750e+01    8.04394e-01
    4.10000e+01    7.94067e-01
    4.10250e+01    7.83992e-01
    4.10500e+01    7.74168e-01
    4.10750e+01    7.64592e-01
    4.11000e+01    7.55264e-01
    4.11250e+01    7.46182e-01
    4.11500e+01    7.37343e-01
    4.11750e+01    7.28745e-01
    4.12000e+01    7.20385e-01
    4.12250e+01    7.12261e-01
    4.12500e+01    7.04370e-01
    4.12750e+01    6.96710e-01
    4.13000e+01    6.89276e-01
    4.13250e+01    6.82066e-01
    4.13500e+01    6.75077e-01
    4.13750e+01    6.68305e-01
    4.14000e+01    6.61747e-01
    4.14250e+01    6.55400e-01
    4.14500e+01    6.49260e-01
    4.14750e+01    6.43325e-01
    4.15000e+01    6.37590e-01
    4.15250e+01    6.32052e-01
    4.15500e+01    6.26707e-01
    4.15750e+01    6.21554e-01
    4.16000e+01    6.16587e-01
    4.16250e+01    6.11804e-01
    4.16500e+01    6.07201e-01
    4.16750e+01    6.02776e-01
    4.17000e+01    5.98525e-01
    4.17250e+01    5.94445e-01
    4.17500e+01    5.90532e-01
    4.17750e+01    5.86785e-01
    4.18000e+01    5.83199e-01
    4.18250e+01    5.79772e-01
    4.18500e+01    5.76501e-01
    4.18750e+01    5.73383e-01
    4.19000e+01    5.70416e-01
    4.19250e+01    5.67597e-01
    4.19500e+01    5.64923e-01
    4.19750e+01    5.62391e-01
    4.20000e+01    5.60000e-01
    4.20250e+01    5.57747e-01
    4.20500e+01    5.55629e-01
    4.20750e+01    5.53645e-01
    4.21000e+01    5.51791e-01
    4.21250e+01    5.50067e-01
    4.21500e+01    5.48469e-01
    4.21750e+01    5.46996e-01
    4.22000e+01    5.45646e-01
    4.22250e+01    5.44417e-01
    4.22500e+01    5.43307e-01
    4.22750e+01    5.42314e-01
    4.23000e+01    5.41437e-01
    4.23250e+01    5.40675e-01
    4.23500e+01    5.40025e-01
    4.23750e+01    5.39485e-01
    4.24000e+01    5.39056e-01
    4.24250e+01    5.38734e-01
    4.24500e+01    5.38519e-01
    4.24750e+01    5.38410e-01
    4.25000e+01    5.38405e-01
    4.25250e+01    5.38503e-01
    4.25500e+01    5.38703e-01
    4.25750e+01    5.39004e-01
    4.26000e+01    5.39404e-01
    4.26250e+01    5.39903e-01
    4.26500e+01    5.40500e-01
    4.26750e+01    5.41193e-01
    4.27000e+01    5.41983e-01
    4.27250e+01    5.42868e-01
    4.27500e+01    5.43847e-01
    4.27750e+01    5.44920e-01
    4.28000e+01    5.46085e-01
    4.28250e+01    5.47343e-01
    4.28500e+01    5.48692e-01
    4.28750e+01    5.50133e-01
    4.29000e+01    5.51664e-01
    4.29250e+01    5.53284e-01
    4.29500e+01    5.54995e-01
    4.29750e+01    5.56794e-01
    4.30000e+01    5.58681e-01
    4.30250e+01    5.60657e-01
    4.30500e+01    5.62720e-01
    4.30750e+01    5.64871e-01
    4.31000e+01    5.67109e-01
    4.31250e+01    5.69434e-01
    4.31500e+01    5.71845e-01
    4.31750e+01    5.74342e-01
    4.32000e+01    5.76926e-01
    4.32250e+01    5.79595e-01
    4.32500e+01    5.82350e-01
    4.32750e+01    5.85191e-01
    4.33000e+01    5.88117e-01
    4.33250e+01    5.91128e-01
    4.33500e+01    5.94225e-01
    4.33750e+01    5.97407e-01
    4.34000e+01    6.00674e-01
    4.34250e+01    6.04027e-01
    4.34500e+01    6.07464e-01
    4.34750e+01    6.10986e-01
    4.35000e+01    6.14594e-01
    4.35250e+01    6.18287e-01
    4.35500e+01    6.22065e-01
    4.35750e+01    6.25929e-01
    4.36000e+01    6.29878e-01
    4.36250e+01    6.33912e-01
    4.36500e+01    6.38032e-01
    4.36750e+01    6.42238e-01
    4.37000e+01    6.46529e-01
    4.37250e+01    6.50907e-01
    4.37500e+01    6.55370e-01
    4.37750e+01    6.59920e-01
    4.38000e+01    6.64557e-01
    4.38250e+01    6.69280e-01
    4.38500e+01    6.74089e-01
    4.38750e+01    6.78986e-01
    4.39000e+01    6.83970e-01
    4.39250e+01    6.89041e-01
    4.39500e+01    6.94199e-01
    4.39750e+01    6.99446e-01
    4.40000e+01    7.04780e-01
    4.40250e+01    7.10202e-01
    4.40500e+01    7.15712e-01
    4.40750e+01    7.21311e-01
    4.41000e+01    7.26998e-01
    4.41250e+01    7.32774e-01
    4.41500e+01    7.38639e-01
    4.41750e+01    7.44594e-01
    4.42000e+01    7.50637e-01
    4.42250e+01    7.56770e-01
    4.42500e+01    7.62992e-01
    4.42750e+01    7.69304e-01
    4.43000e+01    7.75706e-01
    4.43250e+01    7.82198e-01
    4.43500e+01    7.88780e-01
    4.43750e+01    7.95452e-01
    4.44000e+01    8.02214e-01
    4.44250e+01    8.09066e-01
    4.44500e+01    8.16009e-01
    4.44750e+01    8.23041e-01
    4.45000e+01    8.30164e-01
    4.45250e+01    8.37378e-01
    4.45500e+01    8.44681e-01
    4.45750e+01    8.52074e-01
    4.46000e+01    8.59558e-01
    4.46250e+01    8.67131e-01
    4.46500e+01    8.74794e-01
    4.46750e+01    8.82546e-01
    4.47000e+01    8.90387e-01
    4.47250e+01    8.98318e-01
    4.47500e+01    9.06337e-01
    4.47750e+01    9.14444e-01
    4.48000e+01    9.22639e-01
    4.48250e+01    9.30921e-01
    4.48500e+01    9.39290e-01
    4.48750e+01    9.47746e-01
    4.49000e+01    9.56287e-01
    4.49250e+01    9.64913e-01
    4.49500e+01    9.73624e-01
    4.49750e+01    9.82418e-01
    4.50000e+01    9.91295e-01
    4.50250e+01    1.00025e+00
    4.50500e+01    1.00929e+00
    4.50750e+01    1.01841e+00
    4.51000e+01    1.02761e+00
    4.51250e+01    1.03689e+00
    4.51500e+01    1.04624e+00
    4.51750e+01    1.05567e+00
    4.52000e+01    1.06517e+00
    4.52250e+01    1.07474e+00
    4.52500e+01    1.08439e+00
    4.52750e+01    1.09410e+00
    4.53000e+01    1.10388e+00
    4.53250e+01    1.11372e+00
    4.53500e+01    1.12363e+00
    4.53750e+01    1.13359e+00
    4.54000e+01    1.14362e+00
    4.54250e+01    1.15370e+00
    4.54500e+01    1.16384e+00
    4.54750e+01    1.17402e+00
    4.55000e+01    1.18426e+00
    4.55250e+01    1.19454e+00
    4.55500e+01    1.20486e+00
    4.55750e+01    1.21522e+00
    4.56000e+01    1.22561e+00
    4.56250e+01    1.23604e+00
    4.56500e+01    1.24650e+00
    4.56750e+01    1.25698e+00
    4.57000e+01    1.26748e+00
    4.57250e+01    1.27800e+00
    4.57500e+01    1.28852e+00
    4.57750e+01    1.29906e+00
    4.58000e+01    1.30960e+00
    4.58250e+01    1.32013e+00
    4.58500e+01    1.33066e+00
    4.58750e+01    1.34118e+00
    4.59000e+01    1.35167e+00
    4.59250e+01    1.36214e+00
    4.59500e+01    1.37258e+00
    4.59750e+01    1.38299e+00
    4.60000e+01    1.39335e+00
    4.60250e+01    1.40366e+00
    4.60500e+01    1.41391e+00
    4.60750e+01    1.42410e+00
    4.61000e+01    1.43422e+00
    4.61250e+01    1.44426e+00
    4.61500e+01    1.45421e+00
    4.61750e+01    1.46407e+00
    4.62000e+01    1.47382e+00
    4.62250e+01    1.48346e+00
    4.62500e+01    1.49298e+00
    4.62750e+01    1.50237e+00
    4.63000e+01    1.51161e+00
    4.63250e+01    1.52071e+00
    4.63500e+01    1.52966e+00
    4.63750e+01    1.53843e+00
    4.64000e+01    1.54702e+00
    4.64250e+01    1.55542e+00
    4.64500e+01    1.56362e+00
    4.64750e+01    1.57162e+00
    4.65000e+01    1.57939e+00
    4.65250e+01    1.58692e+00
    4.65500e+01    1.59421e+00
    4.65750e+01    1.60125e+00
    4.66000e+01    1.60802e+00
    4.66250e+01    1.61450e+00
    4.66500e+01    1.62070e+00
    4.66750e+01    1.62660e+00
    4.67000e+01    1.63218e+00
    4.67250e+01    1.63743e+00
    4.67500e+01    1.64235e+00
    4.67750e+01    1.64691e+00
    4.68000e+01    1.65112e+00
    4.68250e+01    1.65495e+00
    4.68500e+01    1.65840e+00
    4.68750e+01    1.66145e+00
    4.69000e+01    1.66410e+00
    4.69250e+01    1.66633e+00
    4.69500e+01    1.66813e+00
    4.69750e+01    1.66950e+00
    4.70000e+01    1.67042e+00
    4.70250e+01    1.67089e+00
    4.70500e+01    1.67090e+00
    4.70750e+01    1.67043e+00
    4.71000e+01    1.66949e+00
    4.71250e+01    1.66806e+00
    4.71500e+01    1.66614e+00
    4.71750e+01    1.66372e+00
    4.72000e+01    1.66081e+00
    4.72250e+01    1.65739e+00
    4.72500e+01    1.65346e+00
    4.72750e+01    1.64903e+00
    4.73000e+01    1.64409e+00
    4.73250e+01    1.63864e+00
    4.73500e+01    1.63269e+00
    4.73750e+01    1.62622e+00
    4.74000e+01    1.61926e+00
    4.74250e+01    1.61180e+00
    4.74500e+01    1.60385e+00
    4.74750e+01    1.59541e+00
    4.75000e+01    1.58650e+00
    4.75250e+01    1.57711e+00
    4.75500e+01    1.56727e+00
    4.75750e+01    1.55698e+00
    4.76000e+01    1.54625e+00
    4.76250e+01    1.53510e+00
    4.76500e+01    1.52353e+00
    4.76750e+01    1.51158e+00
    4.77000e+01    1.49924e+00
    4.77250e+01    1.48654e+00
    4.77500e+01    1.47349e+00
    4.77750e+01    1.46011e+00
    4.78000e+01    1.44643e+00
    4.78250e+01    1.43245e+00
    4.78500e+01    1.41820e+00
    4.78750e+01    1.40370e+00
    4.79000e+01    1.38897e+00
    4.79250e+01    1.37403e+00
    4.79500e+01    1.35889e+00
    4.79750e+01    1.34359e+00
    4.80000e+01    1.32814e+00
    4.80250e+01    1.31256e+00
    4.80500e+01    1.29688e+00
    4.80750e+01    1.28111e+00
    4.81000e+01    1.26527e+00
    4.81250e+01    1.24939e+00
    4.81500e+01    1.23348e+00
    4.81750e+01    1.21756e+00
    4.82000e+01    1.20165e+00
    4.82250e+01    1.18577e+00
    4.82500e+01    1.16994e+00
    4.82750e+01    1.15417e+00
    4.83000e+01    1.13849e+00
    4.83250e+01    1.12289e+00
    4.83500e+01    1.10741e+00
    4.83750e+01    1.09205e+00
    4.84000e+01    1.07683e+00
    4.84250e+01    1.06175e+00
    4.84500e+01    1.04684e+00
    4.84750e+01    1.03210e+00
    4.85000e+01    1.01755e+00
    4.85250e+01    1.00318e+00
    4.85500e+01    9.89015e-01
    4.85750e+01    9.75058e-01
    4.86000e+01    9.61317e-01
    4.86250e+01    9.47797e-01
    4.86500e+01    9.34505e-01
    4.86750e+01    9.21446e-01
    4.87000e+01    9.08624e-01
    4.87250e+01    8.96043e-01
    4.87500e+01    8.83707e-01
    4.87750e+01    8.71618e-01
    4.88000e+01    8.59778e-01
    4.88250e+01    8.48189e-01
    4.88500e+01    8.36852e-01
    4.88750e+01    8.25767e-01
    4.89000e+01    8.14936e-01
    4.89250e+01    8.04358e-01
    4.89500e+01    7.94032e-01
    4.89750e+01    7.83958e-01
    4.90000e+01    7.74134e-01
    4.90250e+01    7.64560e-01
    4.90500e+01    7.55232e-01
    4.90750e+01    7.46151e-01
    4.91000e+01    7.37313e-01
    4.91250e+01    7.28715e-01
    4.91500e+01    7.20356e-01
    4.91750e+01    7.12233e-01
    4.92000e+01    7.04343e-01
    4.92250e+01    6.96683e-01
    4.92500e+01    6.89250e-01
    4.92750e+01    6.82041e-01
    4.93000e+01    6.75053e-01
    4.93250e+01    6.68282e-01
    4.93500e+01    6.61725e-01
    4.93750e+01    6.55378e-01
    4.94000e+01    6.49239e-01
    4.94250e+01    6.43304e-01
    4.94500e+01    6.37570e-01
    4.94750e+01    6.32033e-01
    4.95000e+01    6.26689e-01
    4.95250e+01    6.21536e-01
    4.95500e+01    6.16570e-01
    4.95750e+01    6.11787e-01
    4.96000e+01    6.07186e-01
    4.96250e+01    6.02761e-01
    4.96500e+01    5.98510e-01
    4.96750e+01    5.94431e-01
    4.97000e+01    5.90519e-01
    4.97250e+01    5.86772e-01
    4.97500e+01    5.83187e-01
    4.97750e+01    5.79760e-01
    4.98000e+01    5.76490e-01
    4.98250e+01    5.73373e-01
    4.98500e+01    5.70406e-01
    4.98750e+01    5.67587e-01
    4.99000e+01    5.64914e-01
    4.99250e+01    5.62383e-01
    4.99500e+01    5.59992e-01
    4.99750e+01    5.57739e-01


==> data/pp_xdata_x_1.60_y_0.80.csv <==
    0.00000e+00    1.59936e+00
    2.50000e-02    1.58311e+00
    5.00000e-02    1.56640e+00
    7.50000e-02    1.54926e+00
    1.00000e-01    1.53173e+00
    1.25000e-01    1.51383e+00
    1.50000e-01    1.49559e+00
    1.75000e-01    1.47703e+00
    2.00000e-01    1.45820e+00
    2.25000e-01    1.43912e+00
    2.50000e-01    1.41982e+00
    2.75000e-01    1.40033e+00
    3.00000e-01    1.38069e+00
    3.25000e-01    1.36092e+00
    3.50000e-01    1.34106e+00
    3.75000e-01    1.32113e+00
    4.00000e-01    1.30117e+00
    4.25000e-01    1.28119e+00
    4.50000e-01    1.26124e+00
    4.75000e-01    1.24134e+00
    5.00000e-01    1.22151e+00
    5.25000e-01    1.20178e+00
    5.50000e-01    1.18217e+00
    5.75000e-01    1.16271e+00
    6.00000e-01    1.14340e+00
    6.25000e-01    1.12429e+00
    6.50000e-01    1.10538e+00
    6.75000e-01    1.08669e+00
    7.00000e-01    1.06824e+00
    7.25000e-01    1.05004e+00
    7.50000e-01    1.03211e+00
    7.75000e-01    1.01446e+00
    8.00000e-01    9.97092e-01
    8.25000e-01    9.80028e-01
    8.50000e-01    9.63272e-01
    8.75000e-01    9.46832e-01
    9.00000e-01    9.30715e-01
    9.25000e-01    9.14925e-01
    9.50000e-01    8.99468e-01
    9.75000e-01    8.84347e-01
    1.00000e+00    8.69564e-01
    1.02500e+00    8.55122e-01
    1.05000e+00    8.41021e-01
    1.07500e+00    8.27262e-01
    1.10000e+00    8.13844e-01
    1.12500e+00    8.00767e-01
    1.15000e+00    7.88028e-01
    1.17500e+00    7.75626e-01
    1.20000e+00    7.63559e-01
    1.22500e+00    7.51822e-01
    1.25000e+00    7.40413e-01
    1.27500e+00    7.29327e-01
    1.30000e+00    7.18562e-01
    1.32500e+00    7.08112e-01
    1.35000e+00    6.97973e-01
    1.37500e+00    6.88140e-01
    1.40000e+00    6.78608e-01
    1.42500e+00    6.69372e-01
    1.45000e+00    6.60427e-01
    1.47500e+00    6.51767e-01
    1.50000e+00    6.43387e-01
    1.52500e+00    6.35282e-01
    1.55000e+00    6.27446e-01
    1.57500e+00    6.19874e-01
    1.60000e+00    6.12560e-01
    1.62500e+00    6.05499e-01
    1.65000e+00    5.98686e-01
    1.67500e+00    5.92114e-01
    1.70000e+00    5.85779e-01
    1.72500e+00    5.79676e-01
    1.75000e+00    5.73799e-01
    1.77500e+00    5.68143e-01
    1.80000e+00    5.62704e-01
    1.82500e+00    5.57476e-01
    1.85000e+00    5.52454e-01
    1.87500e+00    5.47634e-01
    1.90000e+00    5.43012e-01
    1.92500e+00    5.38583e-01
    1.95000e+00    5.34342e-01
    1.97500e+00    5.30285e-01
    2.00000e+00    5.26408e-01
    2.02500e+00    5.22707e-01
    2.05000e+00    5.19178e-01
    2.07500e+00    5.15818e-01
    2.10000e+00    5.12622e-01
    2.12500e+00    5.09587e-01
    2.15000e+00    5.06709e-01
    2.17500e+00    5.03986e-01
    2.20000e+00    5.01414e-01
    2.22500e+00    4.98989e-01
    2.25000e+00    4.96709e-01
    2.27500e+00    4.94571e-01
    2.30000e+00    4.92572e-01
    2.32500e+00    4.90709e-01
    2.35000e+00    4.88980e-01
    2.37500e+00    4.87381e-01
    2.40000e+00    4.85912e-01
    2.42500e+00    4.84568e-01
    2.45000e+00    4.83348e-01
    2.47500e+00    4.82251e-01
    2.50000e+00    4.81273e-01
    2.52500e+00    4.80412e-01
    2.55000e+00    4.79668e-01
    2.57500e+00    4.79037e-01
    2.60000e+00    4.78519e-01
    2.62500e+00    4.78110e-01
    2.65000e+00    4.77811e-01
    2.67500e+00    4.77619e-01
    2.70000e+00    4.77533e-01
    2.72500e+00    4.77552e-01
    2.75000e+00    4.77673e-01
    2.77500e+00    4.77896e-01
    2.80000e+00    4.78220e-01
    2.82500e+00    4.78643e-01
    2.85000e+00    4.79164e-01
    2.87500e+00    4.79783e-01
    2.90000e+00    4.80498e-01
    2.92500e+00    4.81308e-01
    2.95000e+00    4.82213e-01
    2.97500e+00    4.83211e-01
    3.00000e+00    4.84302e-01
    3.02500e+00    4.85485e-01
    3.05000e+00    4.86760e-01
    3.07500e+00    4.88125e-01
    3.10000e+00    4.89580e-01
    3.12500e+00    4.91125e-01
    3.15000e+00    4.92759e-01
    3.17500e+00    4.94482e-01
    3.20000e+00    4.96293e-01
    3.22500e+00    4.98191e-01
    3.25000e+00    5.00177e-01
    3.27500e+00    5.02250e-01
    3.30000e+00    5.04410e-01
    3.32500e+00    5.06656e-01
    3.35000e+00    5.08988e-01
    3.37500e+00    5.11407e-01
    3.40000e+00    5.13911e-01
    3.42500e+00    5.16501e-01
    3.45000e+00    5.19177e-01
    3.47500e+00    5.21938e-01
    3.50000e+00    5.24785e-01
    3.52500e+00    5.27717e-01
    3.55000e+00    5.30735e-01
    3.57500e+00    5.33839e-01
    3.60000e+00    5.37028e-01
    3.62500e+00    5.40302e-01
    3.65000e+00    5.43662e-01
    3.67500e+00    5.47109e-01
    3.70000e+00    5.50641e-01
    3.72500e+00    5.54259e-01
    3.75000e+00    5.57964e-01
    3.77500e+00    5.61755e-01
    3.80000e+00    5.65633e-01
    3.82500e+00    5.69598e-01
    3.85000e+00    5.73650e-01
    3.87500e+00    5.77789e-01
    3.90000e+00    5.82017e-01
    3.92500e+00    5.86332e-01
    3.95000e+00    5.90736e-01
    3.97500e+00    5.95229e-01
    4.00000e+00    5.99810e-01
    4.02500e+00    6.04481e-01
    4.05000e+00    6.09242e-01
    4.07500e+00    6.14093e-01
    4.10000e+00    6.19035e-01
    4.12500e+00    6.24067e-01
    4.15000e+00    6.29191e-01
    4.17500e+00    6.34407e-01
    4.20000e+00    6.39714e-01
    4.22500e+00    6.45115e-01
    4.25000e+00    6.50608e-01
    4.27500e+00    6.56195e-01
    4.30000e+00    6.61876e-01
    4.32500e+00    6.67651e-01
    4.35000e+00    6.73522e-01
    4.37500e+00    6.79487e-01
    4.40000e+00    6.85548e-01
    4.42500e+00    6.91706e-01
    4.45000e+00    6.97960e-01
    4.47500e+00    7.04311e-01
    4.50000e+00    7.10760e-01
    4.52500e+00    7.17307e-01
    4.55000e+00    7.23953e-01
    4.57500e+00    7.30697e-01
    4.60000e+00    7.37541e-01
    4.62500e+00    7.44485e-01
    4.65000e+00    7.51529e-01
    4.67500e+00    7.58674e-01
    4.70000e+00    7.65920e-01
    4.72500e+00    7.73268e-01
    4.75000e+00    7.80717e-01
    4.77500e+00    7.88268e-01
    4.80000e+00    7.95923e-01
    4.82500e+00    8.03680e-01
    4.85000e+00    8.11540e-01
    4.87500e+00    8.19505e-01
    4.90000e+00    8.27573e-01
    4.92500e+00    8.35745e-01
    4.95000e+00    8.44021e-01
    4.97500e+00    8.52402e-01
    5.00000e+00    8.60888e-01
    5.02500e+00    8.69478e-01
    5.05000e+00    8.78174e-01
    5.07500e+00    8.86975e-01
    5.10000e+00    8.95881e-01
    5.12500e+00    9.04891e-01
    5.15000e+00    9.14007e-01
    5.17500e+00    9.23229e-01
    5.20000e+00    9.32554e-01
    5.22500e+00    9.41985e-01
    5.25000e+00    9.51520e-01
    5.27500e+00    9.61159e-01
    5.30000e+00    9.70903e-01
    5.32500e+00    9.80749e-01
    5.35000e+00    9.90699e-01
    5.37500e+00    1.00075e+00
    5.40000e+00    1.01090e+00
    5.42500e+00    1.02116e+00
    5.45000e+00    1.03152e+00
    5.47500e+00    1.04197e+00
    5.50000e+00    1.05252e+00
    5.52500e+00    1.06318e+00
    5.55000e+00    1.07392e+00
    5.57500e+00    1.08477e+00
    5.60000e+00    1.09571e+00
    5.62500e+00    1.10674e+00
    5.65000e+00    1.11786e+00
    5.67500e+00    1.12907e+00
    5.70000e+00    1.14037e+00
    5.72500e+00    1.15175e+00
    5.75000e+00    1.16322e+00
    5.77500e+00    1.17477e+00
    5.80000e+00    1.18640e+00
    5.82500e+00    1.19811e+00
    5.85000e+00    1.20989e+00
    5.87500e+00    1.22174e+00
    5.90000e+00    1.23366e+00
    5.92500e+00    1.24565e+00
    5.95000e+00    1.25770e+00
    5.97500e+00    1.26981e+00
    6.00000e+00    1.28197e+00
    6.02500e+00    1.29418e+00
    6.05000e+00    1.30645e+00
    6.07500e+00    1.31875e+00
    6.10000e+00    1.33109e+00
    6.12500e+00    1.34347e+00
    6.15000e+00    1.35587e+00
    6.17500e+00    1.36830e+00
    6.20000e+00    1.38074e+00
    6.22500e+00    1.39320e+00
    6.25000e+00    1.40566e+00
    6.27500e+00    1.41813e+00
    6.30000e+00    1.43058e+00
    6.32500e+00    1.44302e+00
    6.35000e+00    1.45544e+00
    6.37500e+00    1.46783e+00
    6.40000e+00    1.48018e+00
    6.42500e+00    1.49248e+00
    6.45000e+00    1.50474e+00
    6.47500e+00    1.51693e+00
    6.50000e+00    1.52904e+00
    6.52500e+00    1.54108e+00
    6.55000e+00    1.55302e+00
    6.57500e+00    1.56486e+00
    6.60000e+00    1.57659e+00
    6.62500e+00    1.58819e+00
    6.65000e+00    1.59966e+00
    6.67500e+00    1.61098e+00
    6.70000e+00    1.62214e+00
    6.72500e+00    1.63313e+00
    6.75000e+00    1.64393e+00
    6.77500e+00    1.65453e+00
    6.80000e+00    1.66492e+00
    6.82500e+00    1.67508e+00
    6.85000e+00    1.68500e+00
    6.87500e+00    1.69467e+00
    6.90000e+00    1.70406e+00
    6.92500e+00    1.71317e+00
    6.95000e+00    1.72197e+00
    6.97500e+00    1.73046e+00
    7.00000e+00    1.73861e+00
    7.02500e+00    1.74641e+00
    7.05000e+00    1.75384e+00
    7.07500e+00    1.76089e+00
    7.10000e+00    1.76753e+00
    7.12500e+00    1.77376e+00
    7.15000e+00    1.77955e+00
    7.17500e+00    1.78489e+00
    7.20000e+00    1.78977e+00
    7.22500e+00    1.79415e+00
    7.25000e+00    1.79804e+00
    7.27500e+00    1.80140e+00
    7.30000e+00    1.80423e+00
    7.32500e+00    1.80652e+00
    7.35000e+00    1.80824e+00
    7.37500e+00    1.80938e+00
    7.40000e+00    1.80992e+00
    7.42500e+00    1.80986e+00
    7.45000e+00    1.80919e+00
    7.47500e+00    1.80788e+00
    7.50000e+00    1.80593e+00
    7.52500e+00    1.80334e+00
    7.55000e+00    1.80009e+00
    7.57500e+00    1.79617e+00
    7.60000e+00    1.79158e+00
    7.62500e+00    1.78632e+00
    7.65000e+00    1.78038e+00
    7.67500e+00    1.77376e+00
    7.70000e+00    1.76646e+00
    7.72500e+00    1.75849e+00
    7.75000e+00    1.74984e+00
    7.77500e+00    1.74052e+00
    7.80000e+00    1.73054e+00
    7.82500e+00    1.71990e+00
    7.85000e+00    1.70863e+00
    7.87500e+00    1.69672e+00
    7.90000e+00    1.68419e+00
    7.92500e+00    1.67107e+00
    7.95000e+00    1.65736e+00
    7.97500e+00    1.64308e+00
    8.00000e+00    1.62826e+00
    8.02500e+00    1.61291e+00
    8.05000e+00    1.59706e+00
    8.07500e+00    1.58074e+00
    8.10000e+00    1.56397e+00
    8.12500e+00    1.54678e+00
    8.15000e+00    1.52919e+00
    8.17500e+00    1.51124e+00
    8.20000e+00    1.49295e+00
    8.22500e+00    1.47436e+00
    8.25000e+00    1.45549e+00
    8.27500e+00    1.43637e+00
    8.30000e+00    1.41704e+00
    8.32500e+00    1.39753e+00
    8.35000e+00    1.37787e+00
    8.37500e+00    1.35809e+00
    8.40000e+00    1.33821e+00
    8.42500e+00    1.31828e+00
    8.45000e+00    1.29831e+00
    8.47500e+00    1.27834e+00
    8.50000e+00    1.25840e+00
    8.52500e+00    1.23850e+00
    8.55000e+00    1.21868e+00
    8.57500e+00    1.19897e+00
    8.60000e+00    1.17938e+00
    8.62500e+00    1.15994e+00
    8.65000e+00    1.14066e+00
    8.67500e+00    1.12157e+00
    8.70000e+00    1.10269e+00
    8.72500e+00    1.08404e+00
    8.75000e+00    1.06562e+00
    8.77500e+00    1.04746e+00
    8.80000e+00    1.02957e+00
    8.82500e+00    1.01196e+00
    8.85000e+00    9.94634e-01
    8.87500e+00    9.77613e-01
    8.90000e+00    9.60902e-01
    8.92500e+00    9.44508e-01
    8.95000e+00    9.28437e-01
    8.97500e+00    9.12695e-01
    9.00000e+00    8.97285e-01
    9.02500e+00    8.82212e-01
    9.05000e+00    8.67478e-01
    9.07500e+00    8.53085e-01
    9.10000e+00    8.39033e-01
    9.12500e+00    8.25323e-01
    9.15000e+00    8.11954e-01
    9.17500e+00    7.98925e-01
    9.20000e+00    7.86235e-01
    9.22500e+00    7.73881e-01
    9.25000e+00    7.61860e-01
    9.27500e+00    7.50171e-01
    9.30000e+00    7.38808e-01
    9.32500e+00    7.27769e-01
    9.35000e+00    7.17049e-01
    9.37500e+00    7.06643e-01
    9.40000e+00    6.96548e-01
    9.42500e+00    6.86759e-01
    9.45000e+00    6.77269e-01
    9.47500e+00    6.68075e-01
    9.50000e+00    6.59171e-01
    9.52500e+00    6.50552e-01
    9.55000e+00    6.42212e-01
    9.57500e+00    6.34146e-01
    9.60000e+00    6.26348e-01
    9.62500e+00    6.18813e-01
    9.65000e+00    6.11536e-01
    9.67500e+00    6.04510e-01
    9.70000e+00    5.97731e-01
    9.72500e+00    5.91194e-01
    9.75000e+00    5.84893e-01
    9.77500e+00    5.78822e-01
    9.80000e+00    5.72977e-01
    9.82500e+00    5.67352e-01
    9.85000e+00    5.61943e-01
    9.87500e+00    5.56745e-01
    9.90000e+00    5.51753e-01
    9.92500e+00    5.46962e-01
    9.95000e+00    5.42367e-01
    9.97500e+00    5.37965e-01
    1.00000e+01    5.33750e-01
    1.00250e+01    5.29720e-01
    1.00500e+01    5.25868e-01
    1.00750e+01    5.22192e-01
    1.01000e+01    5.18688e-01
    1.01250e+01    5.15351e-01
    1.01500e+01    5.12178e-01
    1.01750e+01    5.09166e-01
    1.02000e+01    5.06311e-01
    1.02250e+01    5.03609e-01
    1.02500e+01    5.01058e-01
    1.02750e+01    4.98654e-01
    1.03000e+01    4.96395e-01
    1.03250e+01    4.94277e-01
    1.03500e+01    4.92297e-01
    1.03750e+01    4.90454e-01
    1.04000e+01    4.88743e-01
    1.04250e+01    4.87163e-01
    1.04500e+01    4.85712e-01
    1.04750e+01    4.84386e-01
    1.05000e+01    4.83184e-01
    1.05250e+01    4.82104e-01
    1.05500e+01    4.81142e-01
    1.05750e+01    4.80299e-01
    1.06000e+01    4.79571e-01
    1.06250e+01    4.78956e-01
    1.06500e+01    4.78453e-01
    1.06750e+01    4.78061e-01
    1.07000e+01    4.77777e-01
    1.07250e+01    4.77601e-01
    1.07500e+01    4.77530e-01
    1.07750e+01    4.77563e-01
    1.08000e+01    4.77699e-01
    1.08250e+01    4.77936e-01
    1.08500e+01    4.78274e-01
    1.08750e+01    4.78712e-01
    1.09000e+01    4.79247e-01
    1.09250e+01    4.79879e-01
    1.09500e+01    4.80608e-01
    1.09750e+01    4.81432e-01
    1.10000e+01    4.82350e-01
    1.10250e+01    4.83361e-01
    1.10500e+01    4.84466e-01
    1.10750e+01    4.85662e-01
    1.11000e+01    4.86949e-01
    1.11250e+01    4.88327e-01
    1.11500e+01    4.89796e-01
    1.11750e+01    4.91353e-01
    1.12000e+01    4.93000e-01
    1.12250e+01    4.94735e-01
    1.12500e+01    4.96559e-01
    1.12750e+01    4.98470e-01
    1.13000e+01    5.00468e-01
    1.13250e+01    5.02553e-01
    1.13500e+01    5.04725e-01
    1.13750e+01    5.06984e-01
    1.14000e+01    5.09329e-01
    1.14250e+01    5.11759e-01
    1.14500e+01    5.14276e-01
    1.14750e+01    5.16878e-01
    1.15000e+01    5.19566e-01
    1.15250e+01    5.22340e-01
    1.15500e+01    5.25199e-01
    1.15750e+01    5.28144e-01
    1.16000e+01    5.31174e-01
    1.16250e+01    5.34289e-01
    1.16500e+01    5.37490e-01
    1.16750e+01    5.40777e-01
    1.17000e+01    5.44150e-01
    1.17250e+01    5.47608e-01
    1.17500e+01    5.51153e-01
    1.17750e+01    5.54783e-01
    1.18000e+01    5.58500e-01
    1.18250e+01    5.62304e-01
    1.18500e+01    5.66194e-01
    1.18750e+01    5.70172e-01
    1.19000e+01    5.74236e-01
    1.19250e+01    5.78388e-01
    1.19500e+01    5.82628e-01
    1.19750e+01    5.86956e-01
    1.20000e+01    5.91373e-01
    1.20250e+01    5.95878e-01
    1.20500e+01    6.00473e-01
    1.20750e+01    6.05157e-01
    1.21000e+01    6.09930e-01
    1.21250e+01    6.14794e-01
    1.21500e+01    6.19749e-01
    1.21750e+01    6.24794e-01
    1.22000e+01    6.29931e-01
    1.22250e+01    6.35160e-01
    1.22500e+01    6.40481e-01
    1.22750e+01    6.45894e-01
    1.23000e+01    6.51401e-01
    1.23250e+01    6.57002e-01
    1.23500e+01    6.62696e-01
    1.23750e+01    6.68485e-01
    1.24000e+01    6.74369e-01
    1.24250e+01    6.80348e-01
    1.24500e+01    6.86423e-01
    1.24750e+01    6.92594e-01
    1.25000e+01    6.98862e-01
    1.25250e+01    7.05227e-01
    1.25500e+01    7.11690e-01
    1.25750e+01    7.18251e-01
    1.26000e+01    7.24911e-01
    1.26250e+01    7.31670e-01
    1.26500e+01    7.38528e-01
    1.26750e+01    7.45486e-01
    1.27000e+01    7.52545e-01
    1.27250e+01    7.59704e-01
    1.27500e+01    7.66964e-01
    1.27750e+01    7.74326e-01
    1.28000e+01    7.81790e-01
    1.28250e+01    7.89357e-01
    1.28500e+01    7.97025e-01
    1.28750e+01    8.04797e-01
    1.29000e+01    8.12673e-01
    1.29250e+01    8.20652e-01
    1.29500e+01    8.28734e-01
    1.29750e+01    8.36921e-01
    1.30000e+01    8.45213e-01
    1.30250e+01    8.53609e-01
    1.30500e+01    8.62110e-01
    1.30750e+01    8.70715e-01
    1.31000e+01    8.79426e-01
    1.31250e+01    8.88242e-01
    1.31500e+01    8.97162e-01
    1.31750e+01    9.06188e-01
    1.32000e+01    9.15319e-01
    1.32250e+01    9.24555e-01
    1.32500e+01    9.33896e-01
    1.32750e+01    9.43342e-01
    1.33000e+01    9.52892e-01
    1.33250e+01    9.62546e-01
    1.33500e+01    9.72304e-01
    1.33750e+01    9.82165e-01
    1.34000e+01    9.92130e-01
    1.34250e+01    1.00220e+00
    1.34500e+01    1.01236e+00
    1.34750e+01    1.02263e+00
    1.35000e+01    1.03300e+00
    1.35250e+01    1.04347e+00
    1.35500e+01    1.05404e+00
    1.35750e+01    1.06471e+00
    1.36000e+01    1.07547e+00
    1.36250e+01    1.08633e+00
    1.36500e+01    1.09728e+00
    1.36750e+01    1.10832e+00
    1.37000e+01    1.11945e+00
    1.37250e+01    1.13068e+00
    1.37500e+01    1.14199e+00
    1.37750e+01    1.15339e+00
    1.38000e+01    1.16487e+00
    1.38250e+01    1.17643e+00
    1.38500e+01    1.18807e+00
    1.38750e+01    1.19979e+00
    1.39000e+01    1.21158e+00
    1.39250e+01    1.22344e+00
    1.39500e+01    1.23537e+00
    1.39750e+01    1.24737e+00
    1.40000e+01    1.25943e+00
    1.40250e+01    1.27154e+00
    1.40500e+01    1.28371e+00
    1.40750e+01    1.29593e+00
    1.41000e+01    1.30820e+00
    1.41250e+01    1.32051e+00
    1.41500e+01    1.33286e+00
    1.41750e+01    1.34524e+00
    1.42000e+01    1.35765e+00
    1.42250e+01    1.37008e+00
    1.42500e+01    1.38253e+00
    1.42750e+01    1.39498e+00
    1.43000e+01    1.40745e+00
    1.43250e+01    1.41991e+00
    1.43500e+01    1.43236e+00
    1.43750e+01    1.44480e+00
    1.44000e+01    1.45721e+00
    1.44250e+01    1.46959e+00
    1.44500e+01    1.48194e+00
    1.44750e+01    1.49424e+00
    1.45000e+01    1.50648e+00
    1.45250e+01    1.51866e+00
    1.45500e+01    1.53077e+00
    1.45750e+01    1.54279e+00
    1.46000e+01    1.55472e+00
    1.46250e+01    1.56654e+00
    1.46500e+01    1.57826e+00
    1.46750e+01    1.58984e+00
    1.47000e+01    1.60129e+00
    1.47250e+01    1.61258e+00
    1.47500e+01    1.62372e+00
    1.47750e+01    1.63468e+00
    1.48000e+01    1.64546e+00
    1.48250e+01    1.65603e+00
    1.48500e+01    1.66639e+00
    1.48750e+01    1.67652e+00
    1.49000e+01    1.68640e+00
    1.49250e+01    1.69603e+00
    1.49500e+01    1.70538e+00
    1.49750e+01    1.71445e+00
    1.50000e+01    1.72320e+00
    1.50250e+01    1.73164e+00
    1.50500e+01    1.73975e+00
    1.50750e+01    1.74749e+00
    1.51000e+01    1.75487e+00
    1.51250e+01    1.76186e+00
    1.51500e+01    1.76845e+00
    1.51750e+01    1.77462e+00
    1.52000e+01    1.78035e+00
    1.52250e+01    1.78562e+00
    1.52500e+01    1.79042e+00
    1.52750e+01    1.79474e+00
    1.53000e+01    1.79855e+00
    1.53250e+01    1.80184e+00
    1.53500e+01    1.80460e+00
    1.53750e+01    1.80680e+00
    1.54000e+01    1.80843e+00
    1.54250e+01    1.80949e+00
    1.54500e+01    1.80995e+00
    1.54750e+01    1.80980e+00
    1.55000e+01    1.80904e+00
    1.55250e+01    1.80764e+00
    1.55500e+01    1.80560e+00
    1.55750e+01    1.80291e+00
    1.56000e+01    1.79957e+00
    1.56250e+01    1.79555e+00
    1.56500e+01    1.79087e+00
    1.56750e+01    1.78551e+00
    1.57000e+01    1.77947e+00
    1.57250e+01    1.77276e+00
    1.57500e+01    1.76536e+00
    1.57750e+01    1.75729e+00
    1.58000e+01    1.74854e+00
    1.58250e+01    1.73913e+00
    1.58500e+01    1.72906e+00
    1.58750e+01    1.71833e+00
    1.59000e+01    1.70696e+00
    1.59250e+01    1.69497e+00
    1.59500e+01    1.68235e+00
    1.59750e+01    1.66914e+00
    1.60000e+01    1.65535e+00
    1.60250e+01    1.64099e+00
    1.60500e+01    1.62609e+00
    1.60750e+01    1.61067e+00
    1.61000e+01    1.59476e+00
    1.61250e+01    1.57837e+00
    1.61500e+01    1.56154e+00
    1.61750e+01    1.54429e+00
    1.62000e+01    1.52665e+00
    1.62250e+01    1.50865e+00
    1.62500e+01    1.49031e+00
    1.62750e+01    1.47167e+00
    1.63000e+01    1.45277e+00
    1.63250e+01    1.43362e+00
    1.63500e+01    1.41426e+00
    1.63750e+01    1.39473e+00
    1.64000e+01    1.37505e+00
    1.64250e+01    1.35525e+00
    1.64500e+01    1.33536e+00
    1.64750e+01    1.31542e+00
    1.65000e+01    1.29545e+00
    1.65250e+01    1.27549e+00
    1.65500e+01    1.25555e+00
    1.65750e+01    1.23566e+00
    1.66000e+01    1.21586e+00
    1.66250e+01    1.19616e+00
    1.66500e+01    1.17659e+00
    1.66750e+01    1.15717e+00
    1.67000e+01    1.13792e+00
    1.67250e+01    1.11886e+00
    1.67500e+01    1.10001e+00
    1.67750e+01    1.08139e+00
    1.68000e+01    1.06301e+00
    1.68250e+01    1.04489e+00
    1.68500e+01    1.02703e+00
    1.68750e+01    1.00946e+00
    1.69000e+01    9.92182e-01
    1.69250e+01    9.75205e-01
    1.69500e+01    9.58539e-01
    1.69750e+01    9.42190e-01
    1.70000e+01    9.26166e-01
    1.70250e+01    9.10471e-01
    1.70500e+01    8.95110e-01
    1.70750e+01    8.80085e-01
    1.71000e+01    8.65400e-01
    1.71250e+01    8.51055e-01
    1.71500e+01    8.37052e-01
    1.71750e+01    8.23390e-01
    1.72000e+01    8.10070e-01
    1.72250e+01    7.97090e-01
    1.72500e+01    7.84448e-01
    1.72750e+01    7.72142e-01
    1.73000e+01    7.60169e-01
    1.73250e+01    7.48526e-01
    1.73500e+01    7.37210e-01
    1.73750e+01    7.26217e-01
    1.74000e+01    7.15542e-01
    1.74250e+01    7.05181e-01
    1.74500e+01    6.95130e-01
    1.74750e+01    6.85384e-01
    1.75000e+01    6.75937e-01
    1.75250e+01    6.66785e-01
    1.75500e+01    6.57922e-01
    1.75750e+01    6.49342e-01
    1.76000e+01    6.41042e-01
    1.76250e+01    6.33014e-01
    1.76500e+01    6.25255e-01
    1.76750e+01    6.17757e-01
    1.77000e+01    6.10516e-01
    1.77250e+01    6.03526e-01
    1.77500e+01    5.96782e-01
    1.77750e+01    5.90279e-01
    1.78000e+01    5.84011e-01
    1.78250e+01    5.77972e-01
    1.78500e+01    5.72159e-01
    1.78750e+01    5.66566e-01
    1.79000e+01    5.61187e-01
    1.79250e+01    5.56019e-01
    1.79500e+01    5.51056e-01
    1.79750e+01    5.46293e-01
    1.80000e+01    5.41726e-01
    1.80250e+01    5.37351e-01
    1.80500e+01    5.33163e-01
    1.80750e+01    5.29158e-01
    1.81000e+01    5.25332e-01
    1.81250e+01    5.21681e-01
    1.81500e+01    5.18200e-01
    1.81750e+01    5.14887e-01
    1.82000e+01    5.11738e-01
    1.82250e+01    5.08748e-01
    1.82500e+01    5.05915e-01
    1.82750e+01    5.03235e-01
    1.83000e+01    5.00706e-01
    1.83250e+01    4.98323e-01
    1.83500e+01    4.96084e-01
    1.83750e+01    4.93986e-01
    1.84000e+01    4.92026e-01
    1.84250e+01    4.90201e-01
    1.84500e+01    4.88509e-01
    1.84750e+01    4.86948e-01
    1.85000e+01    4.85515e-01
    1.85250e+01    4.84207e-01
    1.85500e+01    4.83022e-01
    1.85750e+01    4.81959e-01
    1.86000e+01    4.81015e-01
    1.86250e+01    4.80188e-01
    1.86500e+01    4.79476e-01
    1.86750e+01    4.78877e-01
    1.87000e+01    4.78391e-01
    1.87250e+01    4.78014e-01
    1.87500e+01    4.77746e-01
    1.87750e+01    4.77584e-01
    1.88000e+01    4.77528e-01
    1.88250e+01    4.77576e-01
    1.88500e+01    4.77726e-01
    1.88750e+01    4.77979e-01
    1.89000e+01    4.78331e-01
    1.89250e+01    4.78782e-01
    1.89500e+01    4.79331e-01
    1.89750e+01    4.79978e-01
    1.90000e+01    4.80720e-01
    1.90250e+01    4.81557e-01
    1.90500e+01    4.82489e-01
    1.90750e+01    4.83513e-01
    1.91000e+01    4.84631e-01
    1.91250e+01    4.85840e-01
    1.91500e+01    4.87141e-01
    1.91750e+01    4.88532e-01
    1.92000e+01    4.90013e-01
    1.92250e+01    4.91583e-01
    1.92500e+01    4.93243e-01
    1.92750e+01    4.94991e-01
    1.93000e+01    4.96827e-01
    1.93250e+01    4.98750e-01
    1.93500e+01    5.00761e-01
    1.93750e+01    5.02859e-01
    1.94000e+01    5.05043e-01
    1.94250e+01    5.07314e-01
    1.94500e+01    5.09671e-01
    1.94750e+01    5.12114e-01
    1.95000e+01    5.14643e-01
    1.95250e+01    5.17257e-01
    1.95500e+01    5.19958e-01
    1.95750e+01    5.22743e-01
    1.96000e+01    5.25615e-01
    1.96250e+01    5.28572e-01
    1.96500e+01    5.31614e-01
    1.96750e+01    5.34742e-01
    1.97000e+01    5.37955e-01
    1.97250e+01    5.41254e-01
    1.97500e+01    5.44639e-01
    1.97750e+01    5.48110e-01
    1.98000e+01    5.51667e-01
    1.98250e+01    5.55310e-01
    1.98500e+01    5.59039e-01
    1.98750e+01    5.62855e-01
    1.99000e+01    5.66758e-01
    1.99250e+01    5.70747e-01
    1.99500e+01    5.74825e-01
    1.99750e+01    5.78989e-01
    2.00000e+01    5.83242e-01
    2.00250e+01    5.87582e-01
    2.00500e+01    5.92012e-01
    2.00750e+01    5.96530e-01
    2.01000e+01    6.01137e-01
    2.01250e+01    6.05834e-01
    2.01500e+01    6.10620e-01
    2.01750e+01    6.15497e-01
    2.02000e+01    6.20464e-01
    2.02250e+01    6.25523e-01
    2.02500e+01    6.30673e-01
    2.02750e+01    6.35915e-01
    2.03000e+01    6.41249e-01
    2.03250e+01    6.46676e-01
    2.03500e+01    6.52196e-01
    2.03750e+01    6.57810e-01
    2.04000e+01    6.63518e-01
    2.04250e+01    6.69320e-01
    2.04500e+01    6.75218e-01
    2.04750e+01    6.81210e-01
    2.05000e+01    6.87299e-01
    2.05250e+01    6.93484e-01
    2.05500e+01    6.99766e-01
    2.05750e+01    7.06145e-01
    2.06000e+01    7.12622e-01
    2.06250e+01    7.19197e-01
    2.06500e+01    7.25871e-01
    2.06750e+01    7.32644e-01
    2.07000e+01    7.39517e-01
    2.07250e+01    7.46489e-01
    2.07500e+01    7.53562e-01
    2.07750e+01    7.60736e-01
    2.08000e+01    7.68011e-01
    2.08250e+01    7.75387e-01
    2.08500e+01    7.82866e-01
    2.08750e+01    7.90447e-01
    2.09000e+01    7.98130e-01
    2.09250e+01    8.05917e-01
    2.09500e+01    8.13807e-01
    2.09750e+01    8.21801e-01
    2.10000e+01    8.29899e-01
    2.10250e+01    8.38101e-01
    2.10500e+01    8.46407e-01
    2.10750e+01    8.54818e-01
    2.11000e+01    8.63333e-01
    2.11250e+01    8.71954e-01
    2.11500e+01    8.80680e-01
    2.11750e+01    8.89511e-01
    2.12000e+01    8.98446e-01
    2.12250e+01    9.07487e-01
    2.12500e+01    9.16633e-01
    2.12750e+01    9.25884e-01
    2.13000e+01    9.35240e-01
    2.13250e+01    9.44701e-01
    2.13500e+01    9.54266e-01
    2.13750e+01    9.63935e-01
    2.14000e+01    9.73708e-01
    2.14250e+01    9.83584e-01
    2.14500e+01    9.93563e-01
    2.14750e+01    1.00364e+00
    2.15000e+01    1.01383e+00
    2.15250e+01    1.02411e+00
    2.15500e+01    1.03449e+00
    2.15750e+01    1.04498e+00
    2.16000e+01    1.05556e+00
    2.16250e+01    1.06624e+00
    2.16500e+01    1.07702e+00
    2.16750e+01    1.08789e+00
    2.17000e+01    1.09885e+00
    2.17250e+01    1.10991e+00
    2.17500e+01    1.12105e+00
    2.17750e+01    1.13229e+00
    2.18000e+01    1.14361e+00
    2.18250e+01    1.15502e+00
    2.18500e+01    1.16651e+00
    2.18750e+01    1.17809e+00
    2.19000e+01    1.18974e+00
    2.19250e+01    1.20147e+00
    2.19500e+01    1.21327e+00
    2.19750e+01    1.22514e+00
    2.20000e+01    1.23708e+00
    2.20250e+01    1.24909e+00
    2.20500e+01    1.26116e+00
    2.20750e+01    1.27328e+00
    2.21000e+01    1.28546e+00
    2.21250e+01    1.29769e+00
    2.21500e+01    1.30996e+00
    2.21750e+01    1.32228e+00
    2.22000e+01    1.33463e+00
    2.22250e+01    1.34701e+00
    2.22500e+01    1.35942e+00
    2.22750e+01    1.37186e+00
    2.23000e+01    1.38431e+00
    2.23250e+01    1.39676e+00
    2.23500e+01    1.40923e+00
    2.23750e+01    1.42169e+00
    2.24000e+01    1.43414e+00
    2.24250e+01    1.44657e+00
    2.24500e+01    1.45898e+00
    2.24750e+01    1.47136e+00
    2.25000e+01    1.48370e+00
    2.25250e+01    1.49599e+00
    2.25500e+01    1.50823e+00
    2.25750e+01    1.52040e+00
    2.26000e+01    1.53249e+00
    2.26250e+01    1.54450e+00
    2.26500e+01    1.55642e+00
    2.26750e+01    1.56823e+00
    2.27000e+01    1.57992e+00
    2.27250e+01    1.59149e+00
    2.27500e+01    1.60291e+00
    2.27750e+01    1.61419e+00
    2.28000e+01    1.62530e+00
    2.28250e+01    1.63623e+00
    2.28500e+01    1.64698e+00
    2.28750e+01    1.65752e+00
    2.29000e+01    1.66785e+00
    2.29250e+01    1.67794e+00
    2.29500e+01    1.68779e+00
    2.29750e+01    1.69738e+00
    2.30000e+01    1.70670e+00
    2.30250e+01    1.71572e+00
    2.30500e+01    1.72443e+00
    2.30750e+01    1.73282e+00
    2.31000e+01    1.74087e+00
    2.31250e+01    1.74857e+00
    2.31500e+01    1.75589e+00
    2.31750e+01    1.76283e+00
    2.32000e+01    1.76936e+00
    2.32250e+01    1.77546e+00
    2.32500e+01    1.78113e+00
    2.32750e+01    1.78634e+00
    2.33000e+01    1.79107e+00
    2.33250e+01    1.79531e+00
    2.33500e+01    1.79905e+00
    2.33750e+01    1.80227e+00
    2.34000e+01    1.80494e+00
    2.34250e+01    1.80707e+00
    2.34500e+01    1.80862e+00
    2.34750e+01    1.80959e+00
    2.35000e+01    1.80997e+00
    2.35250e+01    1.80973e+00
    2.35500e+01    1.80888e+00
    2.35750e+01    1.80739e+00
    2.36000e+01    1.80526e+00
    2.36250e+01    1.80248e+00
    2.36500e+01    1.79903e+00
    2.36750e+01    1.79493e+00
    2.37000e+01    1.79015e+00
    2.37250e+01    1.78469e+00
    2.37500e+01    1.77856e+00
    2.37750e+01    1.77174e+00
    2.38000e+01    1.76425e+00
    2.38250e+01    1.75608e+00
    2.38500e+01    1.74724e+00
    2.38750e+01    1.73773e+00
    2.39000e+01    1.72756e+00
    2.39250e+01    1.71674e+00
    2.39500e+01    1.70529e+00
    2.39750e+01    1.69320e+00
    2.40000e+01    1.68050e+00
    2.40250e+01    1.66720e+00
    2.40500e+01    1.65333e+00
    2.40750e+01    1.63889e+00
    2.41000e+01    1.62392e+00
    2.41250e+01    1.60843e+00
    2.41500e+01    1.59245e+00
    2.41750e+01    1.57599e+00
    2.42000e+01    1.55910e+00
    2.42250e+01    1.54179e+00
    2.42500e+01    1.52410e+00
    2.42750e+01    1.50604e+00
    2.43000e+01    1.48766e+00
    2.43250e+01    1.46899e+00
    2.43500e+01    1.45004e+00
    2.43750e+01    1.43086e+00
    2.44000e+01    1.41148e+00
    2.44250e+01    1.39192e+00
    2.44500e+01    1.37222e+00
    2.44750e+01    1.35241e+00
    2.45000e+01    1.33252e+00
    2.45250e+01    1.31257e+00
    2.45500e+01    1.29260e+00
    2.45750e+01    1.27263e+00
    2.46000e+01    1.25270e+00
    2.46250e+01    1.23283e+00
    2.46500e+01    1.21304e+00
    2.46750e+01    1.19335e+00
    2.47000e+01    1.17380e+00
    2.47250e+01    1.15441e+00
    2.47500e+01    1.13518e+00
    2.47750e+01    1.11615e+00
    2.48000e+01    1.09734e+00
    2.48250e+01    1.07875e+00
    2.48500e+01    1.06040e+00
    2.48750e+01    1.04232e+00
    2.49000e+01    1.02450e+00
    2.49250e+01    1.00697e+00
    2.49500e+01    9.89736e-01
    2.49750e+01    9.72803e-01
    2.50000e+01    9.56182e-01
    2.50250e+01    9.39879e-01
    2.50500e+01    9.23902e-01
    2.50750e+01    9.08254e-01
    2.51000e+01    8.92941e-01
    2.51250e+01    8.77965e-01
    2.51500e+01    8.63328e-01
    2.51750e+01    8.49032e-01
    2.52000e+01    8.35078e-01
    2.52250e+01    8.21465e-01
    2.52500e+01    8.08194e-01
    2.52750e+01    7.95262e-01
    2.53000e+01    7.82668e-01
    2.53250e+01    7.70410e-01
    2.53500e+01    7.58484e-01
    2.53750e+01    7.46888e-01
    2.54000e+01    7.35619e-01
    2.54250e+01    7.24671e-01
    2.54500e+01    7.14041e-01
    2.54750e+01    7.03725e-01
    2.55000e+01    6.93718e-01
    2.55250e+01    6.84015e-01
    2.55500e+01    6.74610e-01
    2.55750e+01    6.65500e-01
    2.56000e+01    6.56678e-01
    2.56250e+01    6.48139e-01
    2.56500e+01    6.39878e-01
    2.56750e+01    6.31889e-01
    2.57000e+01    6.24167e-01
    2.57250e+01    6.16706e-01
    2.57500e+01    6.09501e-01
    2.57750e+01    6.02547e-01
    2.58000e+01    5.95838e-01
    2.58250e+01    5.89368e-01
    2.58500e+01    5.83133e-01
    2.58750e+01    5.77128e-01
    2.59000e+01    5.71346e-01
    2.59250e+01    5.65784e-01
    2.59500e+01    5.60436e-01
    2.59750e+01    5.55297e-01
    2.60000e+01    5.50362e-01
    2.60250e+01    5.45628e-01
    2.60500e+01    5.41089e-01
    2.60750e+01    5.36741e-01
    2.61000e+01    5.32579e-01
    2.61250e+01    5.28600e-01
    2.61500e+01    5.24799e-01
    2.61750e+01    5.21173e-01
    2.62000e+01    5.17717e-01
    2.62250e+01    5.14427e-01
    2.62500e+01    5.11301e-01
    2.62750e+01    5.08334e-01
    2.63000e+01    5.05523e-01
    2.63250e+01    5.02865e-01
    2.63500e+01    5.00356e-01
    2.63750e+01    4.97994e-01
    2.64000e+01    4.95775e-01
    2.64250e+01    4.93697e-01
    2.64500e+01    4.91756e-01
    2.64750e+01    4.89951e-01
    2.65000e+01    4.88278e-01
    2.65250e+01    4.86735e-01
    2.65500e+01    4.85320e-01
    2.65750e+01    4.84030e-01
    2.66000e+01    4.82863e-01
    2.66250e+01    4.81817e-01
    2.66500e+01    4.80889e-01
    2.66750e+01    4.80079e-01
    2.67000e+01    4.79383e-01
    2.67250e+01    4.78801e-01
    2.67500e+01    4.78330e-01
    2.67750e+01    4.77969e-01
    2.68000e+01    4.77716e-01
    2.68250e+01    4.77570e-01
    2.68500e+01    4.77528e-01
    2.68750e+01    4.77591e-01
    2.69000e+01    4.77756e-01
    2.69250e+01    4.78023e-01
    2.69500e+01    4.78389e-01
    2.69750e+01    4.78855e-01
    2.70000e+01    4.79418e-01
    2.70250e+01    4.80078e-01
    2.70500e+01    4.80834e-01
    2.70750e+01    4.81685e-01
    2.71000e+01    4.82629e-01
    2.71250e+01    4.83668e-01
    2.71500e+01    4.84798e-01
    2.71750e+01    4.86021e-01
    2.72000e+01    4.87334e-01
    2.72250e+01    4.88738e-01
    2.72500e+01    4.90232e-01
    2.72750e+01    4.91815e-01
    2.73000e+01    4.93487e-01
    2.73250e+01    4.95248e-01
    2.73500e+01    4.97096e-01
    2.73750e+01    4.99032e-01
    2.74000e+01    5.01055e-01
    2.74250e+01    5.03166e-01
    2.74500e+01    5.05362e-01
    2.74750e+01    5.07646e-01
    2.75000e+01    5.10015e-01
    2.75250e+01    5.12470e-01
    2.75500e+01    5.15011e-01
    2.75750e+01    5.17638e-01
    2.76000e+01    5.20351e-01
    2.76250e+01    5.23149e-01
    2.76500e+01    5.26032e-01
    2.76750e+01    5.29001e-01
    2.77000e+01    5.32056e-01
    2.77250e+01    5.35196e-01
    2.77500e+01    5.38422e-01
    2.77750e+01    5.41733e-01
    2.78000e+01    5.45130e-01
    2.78250e+01    5.48613e-01
    2.78500e+01    5.52182e-01
    2.78750e+01    5.55837e-01
    2.79000e+01    5.59579e-01
    2.79250e+01    5.63408e-01
    2.79500e+01    5.67323e-01
    2.79750e+01    5.71325e-01
    2.80000e+01    5.75415e-01
    2.80250e+01    5.79592e-01
    2.80500e+01    5.83857e-01
    2.80750e+01    5.88210e-01
    2.81000e+01    5.92652e-01
    2.81250e+01    5.97183e-01
    2.81500e+01    6.01803e-01
    2.81750e+01    6.06512e-01
    2.82000e+01    6.11312e-01
    2.82250e+01    6.16202e-01
    2.82500e+01    6.21182e-01
    2.82750e+01    6.26254e-01
    2.83000e+01    6.31417e-01
    2.83250e+01    6.36672e-01
    2.83500e+01    6.42019e-01
    2.83750e+01    6.47460e-01
    2.84000e+01    6.52993e-01
    2.84250e+01    6.58620e-01
    2.84500e+01    6.64342e-01
    2.84750e+01    6.70157e-01
    2.85000e+01    6.76068e-01
    2.85250e+01    6.82075e-01
    2.85500e+01    6.88177e-01
    2.85750e+01    6.94376e-01
    2.86000e+01    7.00672e-01
    2.86250e+01    7.07065e-01
    2.86500e+01    7.13556e-01
    2.86750e+01    7.20146e-01
    2.87000e+01    7.26833e-01
    2.87250e+01    7.33621e-01
    2.87500e+01    7.40507e-01
    2.87750e+01    7.47494e-01
    2.88000e+01    7.54581e-01
    2.88250e+01    7.61770e-01
    2.88500e+01    7.69059e-01
    2.88750e+01    7.76450e-01
    2.89000e+01    7.83943e-01
    2.89250e+01    7.91539e-01
    2.89500e+01    7.99237e-01
    2.89750e+01    8.07039e-01
    2.90000e+01    8.14944e-01
    2.90250e+01    8.22952e-01
    2.90500e+01    8.31065e-01
    2.90750e+01    8.39282e-01
    2.91000e+01    8.47603e-01
    2.91250e+01    8.56029e-01
    2.91500e+01    8.64560e-01
    2.91750e+01    8.73195e-01
    2.92000e+01    8.81936e-01
    2.92250e+01    8.90782e-01
    2.92500e+01    8.99733e-01
    2.92750e+01    9.08789e-01
    2.93000e+01    9.17950e-01
    2.93250e+01    9.27216e-01
    2.93500e+01    9.36586e-01
    2.93750e+01    9.46062e-01
    2.94000e+01    9.55642e-01
    2.94250e+01    9.65326e-01
    2.94500e+01    9.75113e-01
    2.94750e+01    9.85004e-01
    2.95000e+01    9.94998e-01
    2.95250e+01    1.00509e+00
    2.95500e+01    1.01529e+00
    2.95750e+01    1.02559e+00
    2.96000e+01    1.03599e+00
    2.96250e+01    1.04649e+00
    2.96500e+01    1.05708e+00
    2.96750e+01    1.06777e+00
    2.97000e+01    1.07856e+00
    2.97250e+01    1.08945e+00
    2.97500e+01    1.10043e+00
    2.97750e+01    1.11149e+00
    2.98000e+01    1.12265e+00
    2.98250e+01    1.13390e+00
    2.98500e+01    1.14524e+00
    2.98750e+01    1.15666e+00
    2.99000e+01    1.16816e+00
    2.99250e+01    1.17975e+00
    2.99500e+01    1.19141e+00
    2.99750e+01    1.20315e+00
    3.00000e+01    1.21496e+00
    3.00250e+01    1.22685e+00
    3.00500e+01    1.23880e+00
    3.00750e+01    1.25081e+00
    3.01000e+01    1.26289e+00
    3.01250e+01    1.27502e+00
    3.01500e+01    1.28720e+00
    3.01750e+01    1.29944e+00
    3.02000e+01    1.31172e+00
    3.02250e+01    1.32404e+00
    3.02500e+01    1.33640e+00
    3.02750e+01    1.34879e+00
    3.03000e+01    1.36120e+00
    3.03250e+01    1.37364e+00
    3.03500e+01    1.38609e+00
    3.03750e+01    1.39855e+00
    3.04000e+01    1.41101e+00
    3.04250e+01    1.42347e+00
    3.04500e+01    1.43592e+00
    3.04750e+01    1.44835e+00
    3.05000e+01    1.46075e+00
    3.05250e+01    1.47313e+00
    3.05500e+01    1.48546e+00
    3.05750e+01    1.49775e+00
    3.06000e+01    1.50997e+00
    3.06250e+01    1.52213e+00
    3.06500e+01    1.53421e+00
    3.06750e+01    1.54621e+00
    3.07000e+01    1.55811e+00
    3.07250e+01    1.56991e+00
    3.07500e+01    1.58158e+00
    3.07750e+01    1.59313e+00
    3.08000e+01    1.60453e+00
    3.08250e+01    1.61579e+00
    3.08500e+01    1.62687e+00
    3.08750e+01    1.63778e+00
    3.09000e+01    1.64850e+00
    3.09250e+01    1.65901e+00
    3.09500e+01    1.66931e+00
    3.09750e+01    1.67937e+00
    3.10000e+01    1.68918e+00
    3.10250e+01    1.69873e+00
    3.10500e+01    1.70800e+00
    3.10750e+01    1.71698e+00
    3.11000e+01    1.72565e+00
    3.11250e+01    1.73400e+00
    3.11500e+01    1.74200e+00
    3.11750e+01    1.74964e+00
    3.12000e+01    1.75691e+00
    3.12250e+01    1.76379e+00
    3.12500e+01    1.77026e+00
    3.12750e+01    1.77630e+00
    3.13000e+01    1.78190e+00
    3.13250e+01    1.78704e+00
    3.13500e+01    1.79171e+00
    3.13750e+01    1.79588e+00
    3.14000e+01    1.79954e+00
    3.14250e+01    1.80268e+00
    3.14500e+01    1.80528e+00
    3.14750e+01    1.80732e+00
    3.15000e+01    1.80880e+00
    3.15250e+01    1.80968e+00
    3.15500e+01    1.80997e+00
    3.15750e+01    1.80965e+00
    3.16000e+01    1.80870e+00
    3.16250e+01    1.80712e+00
    3.16500e+01    1.80490e+00
    3.16750e+01    1.80202e+00
    3.17000e+01    1.79849e+00
    3.17250e+01    1.79428e+00
    3.17500e+01    1.78941e+00
    3.17750e+01    1.78385e+00
    3.18000e+01    1.77762e+00
    3.18250e+01    1.77071e+00
    3.18500e+01    1.76312e+00
    3.18750e+01    1.75486e+00
    3.19000e+01    1.74592e+00
    3.19250e+01    1.73632e+00
    3.19500e+01    1.72606e+00
    3.19750e+01    1.71515e+00
    3.20000e+01    1.70360e+00
    3.20250e+01    1.69142e+00
    3.20500e+01    1.67864e+00
    3.20750e+01    1.66526e+00
    3.21000e+01    1.65130e+00
    3.21250e+01    1.63679e+00
    3.21500e+01    1.62174e+00
    3.21750e+01    1.60617e+00
    3.22000e+01    1.59012e+00
    3.22250e+01    1.57360e+00
    3.22500e+01    1.55665e+00
    3.22750e+01    1.53928e+00
    3.23000e+01    1.52154e+00
    3.23250e+01    1.50344e+00
    3.23500e+01    1.48501e+00
    3.23750e+01    1.46629e+00
    3.24000e+01    1.44732e+00
    3.24250e+01    1.42811e+00
    3.24500e+01    1.40869e+00
    3.24750e+01    1.38911e+00
    3.25000e+01    1.36940e+00
    3.25250e+01    1.34957e+00
    3.25500e+01    1.32967e+00
    3.25750e+01    1.30971e+00
    3.26000e+01    1.28974e+00
    3.26250e+01    1.26978e+00
    3.26500e+01    1.24985e+00
    3.26750e+01    1.22999e+00
    3.27000e+01    1.21021e+00
    3.27250e+01    1.19055e+00
    3.27500e+01    1.17102e+00
    3.27750e+01    1.15165e+00
    3.28000e+01    1.13245e+00
    3.28250e+01    1.11345e+00
    3.28500e+01    1.09466e+00
    3.28750e+01    1.07611e+00
    3.29000e+01    1.05780e+00
    3.29250e+01    1.03975e+00
    3.29500e+01    1.02198e+00
    3.29750e+01    1.00449e+00
    3.30000e+01    9.87296e-01
    3.30250e+01    9.70407e-01
    3.30500e+01    9.53831e-01
    3.30750e+01    9.37575e-01
    3.31000e+01    9.21644e-01
    3.31250e+01    9.06044e-01
    3.31500e+01    8.90779e-01
    3.31750e+01    8.75851e-01
    3.32000e+01    8.61263e-01
    3.32250e+01    8.47016e-01
    3.32500e+01    8.33111e-01
    3.32750e+01    8.19547e-01
    3.33000e+01    8.06324e-01
    3.33250e+01    7.93440e-01
    3.33500e+01    7.80895e-01
    3.33750e+01    7.68684e-01
    3.34000e+01    7.56806e-01
    3.34250e+01    7.45257e-01
    3.34500e+01    7.34034e-01
    3.34750e+01    7.23132e-01
    3.35000e+01    7.12547e-01
    3.35250e+01    7.02276e-01
    3.35500e+01    6.92312e-01
    3.35750e+01    6.82652e-01
    3.36000e+01    6.73290e-01
    3.36250e+01    6.64221e-01
    3.36500e+01    6.55440e-01
    3.36750e+01    6.46941e-01
    3.37000e+01    6.38719e-01
    3.37250e+01    6.30768e-01
    3.37500e+01    6.23084e-01
    3.37750e+01    6.15660e-01
    3.38000e+01    6.08492e-01
    3.38250e+01    6.01573e-01
    3.38500e+01    5.94898e-01
    3.38750e+01    5.88463e-01
    3.39000e+01    5.82261e-01
    3.39250e+01    5.76288e-01
    3.39500e+01    5.70538e-01
    3.39750e+01    5.65006e-01
    3.40000e+01    5.59688e-01
    3.40250e+01    5.54579e-01
    3.40500e+01    5.49673e-01
    3.40750e+01    5.44967e-01
    3.41000e+01    5.40456e-01
    3.41250e+01    5.36134e-01
    3.41500e+01    5.31999e-01
    3.41750e+01    5.28046e-01
    3.42000e+01    5.24270e-01
    3.42250e+01    5.20668e-01
    3.42500e+01    5.17236e-01
    3.42750e+01    5.13970e-01
    3.43000e+01    5.10867e-01
    3.43250e+01    5.07922e-01
    3.43500e+01    5.05133e-01
    3.43750e+01    5.02497e-01
    3.44000e+01    5.00009e-01
    3.44250e+01    4.97668e-01
    3.44500e+01    4.95469e-01
    3.44750e+01    4.93411e-01
    3.45000e+01    4.91490e-01
    3.45250e+01    4.89704e-01
    3.45500e+01    4.88050e-01
    3.45750e+01    4.86525e-01
    3.46000e+01    4.85128e-01
    3.46250e+01    4.83856e-01
    3.46500e+01    4.82706e-01
    3.46750e+01    4.81677e-01
    3.47000e+01    4.80766e-01
    3.47250e+01    4.79972e-01
    3.47500e+01    4.79293e-01
    3.47750e+01    4.78727e-01
    3.48000e+01    4.78272e-01
    3.48250e+01    4.77926e-01
    3.48500e+01    4.77689e-01
    3.48750e+01    4.77557e-01
    3.49000e+01    4.77531e-01
    3.49250e+01    4.77609e-01
    3.49500e+01    4.77788e-01
    3.49750e+01    4.78069e-01
    3.50000e+01    4.78450e-01
    3.50250e+01    4.78929e-01
    3.50500e+01    4.79506e-01
    3.50750e+01    4.80180e-01
    3.51000e+01    4.80950e-01
    3.51250e+01    4.81814e-01
    3.51500e+01    4.82772e-01
    3.51750e+01    4.83824e-01
    3.52000e+01    4.84967e-01
    3.52250e+01    4.86203e-01
    3.52500e+01    4.87529e-01
    3.52750e+01    4.88946e-01
    3.53000e+01    4.90453e-01
    3.53250e+01    4.92049e-01
    3.53500e+01    4.93734e-01
    3.53750e+01    4.95507e-01
    3.54000e+01    4.97368e-01
    3.54250e+01    4.99316e-01
    3.54500e+01    5.01352e-01
    3.54750e+01    5.03474e-01
    3.55000e+01    5.05683e-01
    3.55250e+01    5.07979e-01
    3.55500e+01    5.10361e-01
    3.55750e+01    5.12828e-01
    3.56000e+01    5.15382e-01
    3.56250e+01    5.18021e-01
    3.56500e+01    5.20746e-01
    3.56750e+01    5.23556e-01
    3.57000e+01    5.26452e-01
    3.57250e+01    5.29433e-01
    3.57500e+01    5.32500e-01
    3.57750e+01    5.35652e-01
    3.58000e+01    5.38890e-01
    3.58250e+01    5.42213e-01
    3.58500e+01    5.45623e-01
    3.58750e+01    5.49118e-01
    3.59000e+01    5.52699e-01
    3.59250e+01    5.56367e-01
    3.59500e+01    5.60121e-01
    3.59750e+01    5.63962e-01
    3.60000e+01    5.67890e-01
    3.60250e+01    5.71904e-01
    3.60500e+01    5.76006e-01
    3.60750e+01    5.80196e-01
    3.61000e+01    5.84474e-01
    3.61250e+01    5.88840e-01
    3.61500e+01    5.93294e-01
    3.61750e+01    5.97838e-01
    3.62000e+01    6.02471e-01
    3.62250e+01    6.07193e-01
    3.62500e+01    6.12005e-01
    3.62750e+01    6.16908e-01
    3.63000e+01    6.21902e-01
    3.63250e+01    6.26986e-01
    3.63500e+01    6.32162e-01
    3.63750e+01    6.37431e-01
    3.64000e+01    6.42791e-01
    3.64250e+01    6.48245e-01
    3.64500e+01    6.53792e-01
    3.64750e+01    6.59432e-01
    3.65000e+01    6.65167e-01
    3.65250e+01    6.70997e-01
    3.65500e+01    6.76921e-01
    3.65750e+01    6.82942e-01
    3.66000e+01    6.89058e-01
    3.66250e+01    6.95270e-01
    3.66500e+01    7.01580e-01
    3.66750e+01    7.07987e-01
    3.67000e+01    7.14492e-01
    3.67250e+01    7.21096e-01
    3.67500e+01    7.27798e-01
    3.67750e+01    7.34599e-01
    3.68000e+01    7.41500e-01
    3.68250e+01    7.48501e-01
    3.68500e+01    7.55603e-01
    3.68750e+01    7.62806e-01
    3.69000e+01    7.70109e-01
    3.69250e+01    7.77515e-01
    3.69500e+01    7.85023e-01
    3.69750e+01    7.92633e-01
    3.70000e+01    8.00346e-01
    3.70250e+01    8.08163e-01
    3.70500e+01    8.16082e-01
    3.70750e+01    8.24106e-01
    3.71000e+01    8.32233e-01
    3.71250e+01    8.40465e-01
    3.71500e+01    8.48801e-01
    3.71750e+01    8.57242e-01
    3.72000e+01    8.65788e-01
    3.72250e+01    8.74438e-01
    3.72500e+01    8.83194e-01
    3.72750e+01    8.92055e-01
    3.73000e+01    9.01021e-01
    3.73250e+01    9.10092e-01
    3.73500e+01    9.19268e-01
    3.73750e+01    9.28549e-01
    3.74000e+01    9.37935e-01
    3.74250e+01    9.47425e-01
    3.74500e+01    9.57020e-01
    3.74750e+01    9.66719e-01
    3.75000e+01    9.76521e-01
    3.75250e+01    9.86427e-01
    3.75500e+01    9.96435e-01
    3.75750e+01    1.00655e+00
    3.76000e+01    1.01676e+00
    3.76250e+01    1.02707e+00
    3.76500e+01    1.03748e+00
    3.76750e+01    1.04799e+00
    3.77000e+01    1.05860e+00
    3.77250e+01    1.06931e+00
    3.77500e+01    1.08011e+00
    3.77750e+01    1.09101e+00
    3.78000e+01    1.10200e+00
    3.78250e+01    1.11308e+00
    3.78500e+01    1.12426e+00
    3.78750e+01    1.13552e+00
    3.79000e+01    1.14687e+00
    3.79250e+01    1.15830e+00
    3.79500e+01    1.16982e+00
    3.79750e+01    1.18141e+00
    3.80000e+01    1.19309e+00
    3.80250e+01    1.20484e+00
    3.80500e+01    1.21666e+00
    3.80750e+01    1.22855e+00
    3.81000e+01    1.24051e+00
    3.81250e+01    1.25253e+00
    3.81500e+01    1.26462e+00
    3.81750e+01    1.27676e+00
    3.82000e+01    1.28895e+00
    3.82250e+01    1.30119e+00
    3.82500e+01    1.31348e+00
    3.82750e+01    1.32580e+00
    3.83000e+01    1.33817e+00
    3.83250e+01    1.35056e+00
    3.83500e+01    1.36298e+00
    3.83750e+01    1.37542e+00
    3.84000e+01    1.38787e+00
    3.84250e+01    1.40033e+00
    3.84500e+01    1.41279e+00
    3.84750e+01    1.42525e+00
    3.85000e+01    1.43770e+00
    3.85250e+01    1.45012e+00
    3.85500e+01    1.46253e+00
    3.85750e+01    1.47489e+00
    3.86000e+01    1.48722e+00
    3.86250e+01    1.49950e+00
    3.86500e+01    1.51172e+00
    3.86750e+01    1.52386e+00
    3.87000e+01    1.53594e+00
    3.87250e+01    1.54792e+00
    3.87500e+01    1.55981e+00
    3.87750e+01    1.57158e+00
    3.88000e+01    1.58324e+00
    3.88250e+01    1.59477e+00
    3.88500e+01    1.60615e+00
    3.88750e+01    1.61738e+00
    3.89000e+01    1.62844e+00
    3.89250e+01    1.63933e+00
    3.89500e+01    1.65002e+00
    3.89750e+01    1.66050e+00
    3.90000e+01    1.67076e+00
    3.90250e+01    1.68079e+00
    3.90500e+01    1.69056e+00
    3.90750e+01    1.70007e+00
    3.91000e+01    1.70931e+00
    3.91250e+01    1.71824e+00
    3.91500e+01    1.72686e+00
    3.91750e+01    1.73516e+00
    3.92000e+01    1.74311e+00
    3.92250e+01    1.75070e+00
    3.92500e+01    1.75792e+00
    3.92750e+01    1.76474e+00
    3.93000e+01    1.77115e+00
    3.93250e+01    1.77713e+00
    3.93500e+01    1.78266e+00
    3.93750e+01    1.78774e+00
    3.94000e+01    1.79233e+00
    3.94250e+01    1.79644e+00
    3.94500e+01    1.80003e+00
    3.94750e+01    1.80309e+00
    3.95000e+01    1.80561e+00
    3.95250e+01    1.80757e+00
    3.95500e+01    1.80896e+00
    3.95750e+01    1.80976e+00
    3.96000e+01    1.80996e+00
    3.96250e+01    1.80955e+00
    3.96500e+01    1.80852e+00
    3.96750e+01    1.80685e+00
    3.97000e+01    1.80453e+00
    3.97250e+01    1.80156e+00
    3.97500e+01    1.79793e+00
    3.97750e+01    1.79363e+00
    3.98000e+01    1.78865e+00
    3.98250e+01    1.78300e+00
    3.98500e+01    1.77668e+00
    3.98750e+01    1.76967e+00
    3.99000e+01    1.76198e+00
    3.99250e+01    1.75362e+00
    3.99500e+01    1.74459e+00
    3.99750e+01    1.73489e+00
    4.00000e+01    1.72454e+00
    4.00250e+01    1.71353e+00
    4.00500e+01    1.70189e+00
    4.00750e+01    1.68963e+00
    4.01000e+01    1.67676e+00
    4.01250e+01    1.66330e+00
    4.01500e+01    1.64926e+00
    4.01750e+01    1.63467e+00
    4.02000e+01    1.61954e+00
    4.02250e+01    1.60391e+00
    4.02500e+01    1.58779e+00
    4.02750e+01    1.57121e+00
    4.03000e+01    1.55419e+00
    4.03250e+01    1.53677e+00
    4.03500e+01    1.51897e+00
    4.03750e+01    1.50082e+00
    4.04000e+01    1.48235e+00
    4.04250e+01    1.46360e+00
    4.04500e+01    1.44458e+00
    4.04750e+01    1.42534e+00
    4.05000e+01    1.40590e+00
    4.05250e+01    1.38630e+00
    4.05500e+01    1.36657e+00
    4.05750e+01    1.34673e+00
    4.06000e+01    1.32682e+00
    4.06250e+01    1.30686e+00
    4.06500e+01    1.28689e+00
    4.06750e+01    1.26693e+00
    4.07000e+01    1.24701e+00
    4.07250e+01    1.22716e+00
    4.07500e+01    1.20740e+00
    4.07750e+01    1.18775e+00
    4.08000e+01    1.16824e+00
    4.08250e+01    1.14889e+00
    4.08500e+01    1.12972e+00
    4.08750e+01    1.11075e+00
    4.09000e+01    1.09200e+00
    4.09250e+01    1.07348e+00
    4.09500e+01    1.05520e+00
    4.09750e+01    1.03719e+00
    4.10000e+01    1.01946e+00
    4.10250e+01    1.00201e+00
    4.10500e+01    9.84863e-01
    4.10750e+01    9.68018e-01
    4.11000e+01    9.51487e-01
    4.11250e+01    9.35277e-01
    4.11500e+01    9.19394e-01
    4.11750e+01    9.03841e-01
    4.12000e+01    8.88624e-01
    4.12250e+01    8.73745e-01
    4.12500e+01    8.59205e-01
    4.12750e+01    8.45007e-01
    4.13000e+01    8.31150e-01
    4.13250e+01    8.17635e-01
    4.13500e+01    8.04461e-01
    4.13750e+01    7.91626e-01
    4.14000e+01    7.79129e-01
    4.14250e+01    7.66966e-01
    4.14500e+01    7.55135e-01
    4.14750e+01    7.43633e-01
    4.15000e+01    7.32456e-01
    4.15250e+01    7.21599e-01
    4.15500e+01    7.11060e-01
    4.15750e+01    7.00833e-01
    4.16000e+01    6.90913e-01
    4.16250e+01    6.81295e-01
    4.16500e+01    6.71976e-01
    4.16750e+01    6.62948e-01
    4.17000e+01    6.54207e-01
    4.17250e+01    6.45748e-01
    4.17500e+01    6.37566e-01
    4.17750e+01    6.29654e-01
    4.18000e+01    6.22007e-01
    4.18250e+01    6.14620e-01
    4.18500e+01    6.07487e-01
    4.18750e+01    6.00604e-01
    4.19000e+01    5.93964e-01
    4.19250e+01    5.87562e-01
    4.19500e+01    5.81393e-01
    4.19750e+01    5.75452e-01
    4.20000e+01    5.69734e-01
    4.20250e+01    5.64233e-01
    4.20500e+01    5.58945e-01
    4.20750e+01    5.53865e-01
    4.21000e+01    5.48988e-01
    4.21250e+01    5.44310e-01
    4.21500e+01    5.39826e-01
    4.21750e+01    5.35532e-01
    4.22000e+01    5.31423e-01
    4.22250e+01    5.27495e-01
    4.22500e+01    5.23745e-01
    4.22750e+01    5.20167e-01
    4.23000e+01    5.16759e-01
    4.23250e+01    5.13517e-01
    4.23500e+01    5.10436e-01
    4.23750e+01    5.07514e-01
    4.24000e+01    5.04747e-01
    4.24250e+01    5.02132e-01
    4.24500e+01    4.99666e-01
    4.24750e+01    4.97345e-01
    4.25000e+01    4.95167e-01
    4.25250e+01    4.93128e-01
    4.25500e+01    4.91227e-01
    4.25750e+01    4.89459e-01
    4.26000e+01    4.87824e-01
    4.26250e+01    4.86318e-01
    4.26500e+01    4.84938e-01
    4.26750e+01    4.83684e-01
    4.27000e+01    4.82551e-01
    4.27250e+01    4.81539e-01
    4.27500e+01    4.80646e-01
    4.27750e+01    4.79868e-01
    4.28000e+01    4.79205e-01
    4.28250e+01    4.78655e-01
    4.28500e+01    4.78216e-01
    4.28750e+01    4.77886e-01
    4.29000e+01    4.77663e-01
    4.29250e+01    4.77547e-01
    4.29500e+01    4.77536e-01
    4.29750e+01    4.77628e-01
    4.30000e+01    4.77822e-01
    4.30250e+01    4.78117e-01
    4.30500e+01    4.78512e-01
    4.30750e+01    4.79006e-01
    4.31000e+01    4.79597e-01
    4.31250e+01    4.80284e-01
    4.31500e+01    4.81067e-01
    4.31750e+01    4.81945e-01
    4.32000e+01    4.82917e-01
    4.32250e+01    4.83981e-01
    4.32500e+01    4.85138e-01
    4.32750e+01    4.86387e-01
    4.33000e+01    4.87726e-01
    4.33250e+01    4.89156e-01
    4.33500e+01    4.90676e-01
    4.33750e+01    4.92284e-01
    4.34000e+01    4.93982e-01
    4.34250e+01    4.95767e-01
    4.34500e+01    4.97641e-01
    4.34750e+01    4.99602e-01
    4.35000e+01    5.01650e-01
    4.35250e+01    5.03785e-01
    4.35500e+01    5.06006e-01
    4.35750e+01    5.08314e-01
    4.36000e+01    5.10708e-01
    4.36250e+01    5.13188e-01
    4.36500e+01    5.15754e-01
    4.36750e+01    5.18405e-01
    4.37000e+01    5.21142e-01
    4.37250e+01    5.23965e-01
    4.37500e+01    5.26873e-01
    4.37750e+01    5.29866e-01
    4.38000e+01    5.32945e-01
    4.38250e+01    5.36110e-01
    4.38500e+01    5.39360e-01
    4.38750e+01    5.42696e-01
    4.39000e+01    5.46117e-01
    4.39250e+01    5.49625e-01
    4.39500e+01    5.53219e-01
    4.39750e+01    5.56899e-01
    4.40000e+01    5.60665e-01
    4.40250e+01    5.64518e-01
    4.40500e+01    5.68458e-01
    4.40750e+01    5.72485e-01
    4.41000e+01    5.76600e-01
    4.41250e+01    5.80802e-01
    4.41500e+01    5.85093e-01
    4.41750e+01    5.89471e-01
    4.42000e+01    5.93939e-01
    4.42250e+01    5.98495e-01
    4.42500e+01    6.03140e-01
    4.42750e+01    6.07875e-01
    4.43000e+01    6.12701e-01
    4.43250e+01    6.17616e-01
    4.43500e+01    6.22623e-01
    4.43750e+01    6.27721e-01
    4.44000e+01    6.32910e-01
    4.44250e+01    6.38191e-01
    4.44500e+01    6.43565e-01
    4.44750e+01    6.49032e-01
    4.45000e+01    6.54592e-01
    4.45250e+01    6.60247e-01
    4.45500e+01    6.65995e-01
    4.45750e+01    6.71838e-01
    4.46000e+01    6.77776e-01
    4.46250e+01    6.83810e-01
    4.46500e+01    6.89940e-01
    4.46750e+01    6.96167e-01
    4.47000e+01    7.02490e-01
    4.47250e+01    7.08911e-01
    4.47500e+01    7.15430e-01
    4.47750e+01    7.22048e-01
    4.48000e+01    7.28764e-01
    4.48250e+01    7.35580e-01
    4.48500e+01    7.42495e-01
    4.48750e+01    7.49510e-01
    4.49000e+01    7.56626e-01
    4.49250e+01    7.63844e-01
    4.49500e+01    7.71162e-01
    4.49750e+01    7.78582e-01
    4.50000e+01    7.86105e-01
    4.50250e+01    7.93730e-01
    4.50500e+01    8.01457e-01
    4.50750e+01    8.09289e-01
    4.51000e+01    8.17223e-01
    4.51250e+01    8.25261e-01
    4.51500e+01    8.33404e-01
    4.51750e+01    8.41650e-01
    4.52000e+01    8.50002e-01
    4.52250e+01    8.58457e-01
    4.52500e+01    8.67018e-01
    4.52750e+01    8.75684e-01
    4.53000e+01    8.84454e-01
    4.53250e+01    8.93330e-01
    4.53500e+01    9.02311e-01
    4.53750e+01    9.11397e-01
    4.54000e+01    9.20588e-01
    4.54250e+01    9.29884e-01
    4.54500e+01    9.39285e-01
    4.54750e+01    9.48791e-01
    4.55000e+01    9.58400e-01
    4.55250e+01    9.68114e-01
    4.55500e+01    9.77931e-01
    4.55750e+01    9.87851e-01
    4.56000e+01    9.97874e-01
    4.56250e+01    1.00800e+00
    4.56500e+01    1.01823e+00
    4.56750e+01    1.02855e+00
    4.57000e+01    1.03898e+00
    4.57250e+01    1.04950e+00
    4.57500e+01    1.06013e+00
    4.57750e+01    1.07085e+00
    4.58000e+01    1.08167e+00
    4.58250e+01    1.09258e+00
    4.58500e+01    1.10358e+00
    4.58750e+01    1.11468e+00
    4.59000e+01    1.12586e+00
    4.59250e+01    1.13714e+00
    4.59500e+01    1.14850e+00
    4.59750e+01    1.15994e+00
    4.60000e+01    1.17147e+00
    4.60250e+01    1.18308e+00
    4.60500e+01    1.19476e+00
    4.60750e+01    1.20652e+00
    4.61000e+01    1.21835e+00
    4.61250e+01    1.23026e+00
    4.61500e+01    1.24223e+00
    4.61750e+01    1.25426e+00
    4.62000e+01    1.26635e+00
    4.62250e+01    1.27850e+00
    4.62500e+01    1.29070e+00
    4.62750e+01    1.30295e+00
    4.63000e+01    1.31524e+00
    4.63250e+01    1.32757e+00
    4.63500e+01    1.33994e+00
    4.63750e+01    1.35233e+00
    4.64000e+01    1.36475e+00
    4.64250e+01    1.37719e+00
    4.64500e+01    1.38965e+00
    4.64750e+01    1.40211e+00
    4.65000e+01    1.41457e+00
    4.65250e+01    1.42703e+00
    4.65500e+01    1.43947e+00
    4.65750e+01    1.45190e+00
    4.66000e+01    1.46430e+00
    4.66250e+01    1.47666e+00
    4.66500e+01    1.48898e+00
    4.66750e+01    1.50125e+00
    4.67000e+01    1.51346e+00
    4.67250e+01    1.52560e+00
    4.67500e+01    1.53765e+00
    4.67750e+01    1.54962e+00
    4.68000e+01    1.56150e+00
    4.68250e+01    1.57326e+00
    4.68500e+01    1.58490e+00
    4.68750e+01    1.59640e+00
    4.69000e+01    1.60777e+00
    4.69250e+01    1.61897e+00
    4.69500e+01    1.63001e+00
    4.69750e+01    1.64087e+00
    4.70000e+01    1.65153e+00
    4.70250e+01    1.66198e+00
    4.70500e+01    1.67221e+00
    4.70750e+01    1.68220e+00
    4.71000e+01    1.69194e+00
    4.71250e+01    1.70141e+00
    4.71500e+01    1.71060e+00
    4.71750e+01    1.71949e+00
    4.72000e+01    1.72807e+00
    4.72250e+01    1.73632e+00
    4.72500e+01    1.74422e+00
    4.72750e+01    1.75176e+00
    4.73000e+01    1.75892e+00
    4.73250e+01    1.76568e+00
    4.73500e+01    1.77203e+00
    4.73750e+01    1.77795e+00
    4.74000e+01    1.78342e+00
    4.74250e+01    1.78843e+00
    4.74500e+01    1.79295e+00
    4.74750e+01    1.79698e+00
    4.75000e+01    1.80050e+00
    4.75250e+01    1.80348e+00
    4.75500e+01    1.80592e+00
    4.75750e+01    1.80780e+00
    4.76000e+01    1.80911e+00
    4.76250e+01    1.80983e+00
    4.76500e+01    1.80994e+00
    4.76750e+01    1.80944e+00
    4.77000e+01    1.80832e+00
    4.77250e+01    1.80655e+00
    4.77500e+01    1.80415e+00
    4.77750e+01    1.80108e+00
    4.78000e+01    1.79735e+00
    4.78250e+01    1.79296e+00
    4.78500e+01    1.78789e+00
    4.78750e+01    1.78214e+00
    4.79000e+01    1.77572e+00
    4.79250e+01    1.76861e+00
    4.79500e+01    1.76083e+00
    4.79750e+01    1.75237e+00
    4.80000e+01    1.74324e+00
    4.80250e+01    1.73345e+00
    4.80500e+01    1.72300e+00
    4.80750e+01    1.71191e+00
    4.81000e+01    1.70018e+00
    4.81250e+01    1.68783e+00
    4.81500e+01    1.67487e+00
    4.81750e+01    1.66132e+00
    4.82000e+01    1.64721e+00
    4.82250e+01    1.63254e+00
    4.82500e+01    1.61734e+00
    4.82750e+01    1.60163e+00
    4.83000e+01    1.58544e+00
    4.83250e+01    1.56880e+00
    4.83500e+01    1.55172e+00
    4.83750e+01    1.53425e+00
    4.84000e+01    1.51640e+00
    4.84250e+01    1.49820e+00
    4.84500e+01    1.47969e+00
    4.84750e+01    1.46089e+00
    4.85000e+01    1.44184e+00
    4.85250e+01    1.42257e+00
    4.85500e+01    1.40311e+00
    4.85750e+01    1.38349e+00
    4.86000e+01    1.36374e+00
    4.86250e+01    1.34389e+00
    4.86500e+01    1.32397e+00
    4.86750e+01    1.30401e+00
    4.87000e+01    1.28403e+00
    4.87250e+01    1.26408e+00
    4.87500e+01    1.24417e+00
    4.87750e+01    1.22433e+00
    4.88000e+01    1.20458e+00
    4.88250e+01    1.18495e+00
    4.88500e+01    1.16546e+00
    4.88750e+01    1.14614e+00
    4.89000e+01    1.12700e+00
    4.89250e+01    1.10806e+00
    4.89500e+01    1.08933e+00
    4.89750e+01    1.07085e+00
    4.90000e+01    1.05261e+00
    4.90250e+01    1.03464e+00
    4.90500e+01    1.01695e+00
    4.90750e+01    9.99543e-01
    4.91000e+01    9.82435e-01
    4.91250e+01    9.65635e-01
    4.91500e+01    9.49150e-01
    4.91750e+01    9.32986e-01
    4.92000e+01    9.17150e-01
    4.92250e+01    9.01645e-01
    4.92500e+01    8.86476e-01
    4.92750e+01    8.71645e-01
    4.93000e+01    8.57154e-01
    4.93250e+01    8.43005e-01
    4.93500e+01    8.29197e-01
    4.93750e+01    8.15731e-01
    4.94000e+01    8.02605e-01
    4.94250e+01    7.89819e-01
    4.94500e+01    7.77369e-01
    4.94750e+01    7.65254e-01
    4.95000e+01    7.53470e-01
    4.95250e+01    7.42015e-01
    4.95500e+01    7.30884e-01
    4.95750e+01    7.20073e-01
    4.96000e+01    7.09579e-01
    4.96250e+01    6.99396e-01
    4.96500e+01    6.89519e-01
    4.96750e+01    6.79945e-01
    4.97000e+01    6.70667e-01
    4.97250e+01    6.61681e-01
    4.97500e+01    6.52981e-01
    4.97750e+01    6.44562e-01
    4.98000e+01    6.36418e-01
    4.98250e+01    6.28544e-01
    4.98500e+01    6.20935e-01
    4.98750e+01    6.13585e-01
    4.99000e+01    6.06488e-01
    4.99250e+01    5.99640e-01
    4.99500e+01    5.93034e-01
    4.99750e+01    5.86666e-01


==> data/pp_xdata_x_1.75_y_0.88.csv <==
    0.00000e+00    1.74912e+00
    2.50000e-02    1.72689e+00
    5.00000e-02    1.70401e+00
    7.50000e-02    1.68055e+00
    1.00000e-01    1.65654e+00
    1.25000e-01    1.63203e+00
    1.50000e-01    1.60708e+00
    1.75000e-01    1.58173e+00
    2.00000e-01    1.55604e+00
    2.25000e-01    1.53006e+00
    2.50000e-01    1.50384e+00
    2.75000e-01    1.47743e+00
    3.00000e-01    1.45089e+00
    3.25000e-01    1.42427e+00
    3.50000e-01    1.39761e+00
    3.75000e-01    1.37096e+00
    4.00000e-01    1.34436e+00
    4.25000e-01    1.31788e+00
    4.50000e-01    1.29153e+00
    4.75000e-01    1.26537e+00
    5.00000e-01    1.23944e+00
    5.25000e-01    1.21376e+00
    5.50000e-01    1.18838e+00
    5.75000e-01    1.16332e+00
    6.00000e-01    1.13861e+00
    6.25000e-01    1.11428e+00
    6.50000e-01    1.09035e+00
    6.75000e-01    1.06684e+00
    7.00000e-01    1.04377e+00
    7.25000e-01    1.02115e+00
    7.50000e-01    9.99009e-01
    7.75000e-01    9.77345e-01
    8.00000e-01    9.56172e-01
    8.25000e-01    9.35498e-01
    8.50000e-01    9.15327e-01
    8.75000e-01    8.95664e-01
    9.00000e-01    8.76510e-01
    9.25000e-01    8.57868e-01
    9.50000e-01    8.39736e-01
    9.75000e-01    8.22112e-01
    1.00000e+00    8.04993e-01
    1.02500e+00    7.88375e-01
    1.05000e+00    7.72253e-01
    1.07500e+00    7.56621e-01
    1.10000e+00    7.41472e-01
    1.12500e+00    7.26800e-01
    1.15000e+00    7.12595e-01
    1.17500e+00    6.98850e-01
    1.20000e+00    6.85556e-01
    1.22500e+00    6.72704e-01
    1.25000e+00    6.60284e-01
    1.27500e+00    6.48287e-01
    1.30000e+00    6.36703e-01
    1.32500e+00    6.25523e-01
    1.35000e+00    6.14735e-01
    1.37500e+00    6.04331e-01
    1.40000e+00    5.94300e-01
    1.42500e+00    5.84632e-01
    1.45000e+00    5.75319e-01
    1.47500e+00    5.66349e-01
    1.50000e+00    5.57714e-01
    1.52500e+00    5.49404e-01
    1.55000e+00    5.41410e-01
    1.57500e+00    5.33723e-01
    1.60000e+00    5.26334e-01
    1.62500e+00    5.19234e-01
    1.65000e+00    5.12415e-01
    1.67500e+00    5.05869e-01
    1.70000e+00    4.99587e-01
    1.72500e+00    4.93562e-01
    1.75000e+00    4.87787e-01
    1.77500e+00    4.82254e-01
    1.80000e+00    4.76955e-01
    1.82500e+00    4.71885e-01
    1.85000e+00    4.67036e-01
    1.87500e+00    4.62402e-01
    1.90000e+00    4.57977e-01
    1.92500e+00    4.53755e-01
    1.95000e+00    4.49730e-01
    1.97500e+00    4.45896e-01
    2.00000e+00    4.42248e-01
    2.02500e+00    4.38782e-01
    2.05000e+00    4.35491e-01
    2.07500e+00    4.32372e-01
    2.10000e+00    4.29419e-01
    2.12500e+00    4.26629e-01
    2.15000e+00    4.23996e-01
    2.17500e+00    4.21518e-01
    2.20000e+00    4.19189e-01
    2.22500e+00    4.17007e-01
    2.25000e+00    4.14968e-01
    2.27500e+00    4.13068e-01
    2.30000e+00    4.11304e-01
    2.32500e+00    4.09673e-01
    2.35000e+00    4.08172e-01
    2.37500e+00    4.06797e-01
    2.40000e+00    4.05547e-01
    2.42500e+00    4.04419e-01
    2.45000e+00    4.03410e-01
    2.47500e+00    4.02517e-01
    2.50000e+00    4.01739e-01
    2.52500e+00    4.01073e-01
    2.55000e+00    4.00517e-01
    2.57500e+00    4.00070e-01
    2.60000e+00    3.99728e-01
    2.62500e+00    3.99492e-01
    2.65000e+00    3.99358e-01
    2.67500e+00    3.99325e-01
    2.70000e+00    3.99392e-01
    2.72500e+00    3.99557e-01
    2.75000e+00    3.99819e-01
    2.77500e+00    4.00177e-01
    2.80000e+00    4.00629e-01
    2.82500e+00    4.01174e-01
    2.85000e+00    4.01812e-01
    2.87500e+00    4.02540e-01
    2.90000e+00    4.03359e-01
    2.92500e+00    4.04267e-01
    2.95000e+00    4.05263e-01
    2.97500e+00    4.06347e-01
    3.00000e+00    4.07518e-01
    3.02500e+00    4.08775e-01
    3.05000e+00    4.10117e-01
    3.07500e+00    4.11545e-01
    3.10000e+00    4.13057e-01
    3.12500e+00    4.14654e-01
    3.15000e+00    4.16334e-01
    3.17500e+00    4.18097e-01
    3.20000e+00    4.19943e-01
    3.22500e+00    4.21872e-01
    3.25000e+00    4.23883e-01
    3.27500e+00    4.25976e-01
    3.30000e+00    4.28151e-01
    3.32500e+00    4.30408e-01
    3.35000e+00    4.32747e-01
    3.37500e+00    4.35167e-01
    3.40000e+00    4.37669e-01
    3.42500e+00    4.40253e-01
    3.45000e+00    4.42918e-01
    3.47500e+00    4.45665e-01
    3.50000e+00    4.48493e-01
    3.52500e+00    4.51403e-01
    3.55000e+00    4.54396e-01
    3.57500e+00    4.57470e-01
    3.60000e+00    4.60627e-01
    3.62500e+00    4.63867e-01
    3.65000e+00    4.67189e-01
    3.67500e+00    4.70594e-01
    3.70000e+00    4.74083e-01
    3.72500e+00    4.77656e-01
    3.75000e+00    4.81313e-01
    3.77500e+00    4.85054e-01
    3.80000e+00    4.88880e-01
    3.82500e+00    4.92792e-01
    3.85000e+00    4.96789e-01
    3.87500e+00    5.00872e-01
    3.90000e+00    5.05042e-01
    3.92500e+00    5.09300e-01
    3.95000e+00    5.13645e-01
    3.97500e+00    5.18078e-01
    4.00000e+00    5.22600e-01
    4.02500e+00    5.27211e-01
    4.05000e+00    5.31912e-01
    4.07500e+00    5.36704e-01
    4.10000e+00    5.41587e-01
    4.12500e+00    5.46562e-01
    4.15000e+00    5.51629e-01
    4.17500e+00    5.56789e-01
    4.20000e+00    5.62044e-01
    4.22500e+00    5.67392e-01
    4.25000e+00    5.72836e-01
    4.27500e+00    5.78376e-01
    4.30000e+00    5.84013e-01
    4.32500e+00    5.89747e-01
    4.35000e+00    5.95579e-01
    4.37500e+00    6.01511e-01
    4.40000e+00    6.07542e-01
    4.42500e+00    6.13673e-01
    4.45000e+00    6.19906e-01
    4.47500e+00    6.26241e-01
    4.50000e+00    6.32679e-01
    4.52500e+00    6.39221e-01
    4.55000e+00    6.45868e-01
    4.57500e+00    6.52620e-01
    4.60000e+00    6.59478e-01
    4.62500e+00    6.66444e-01
    4.65000e+00    6.73517e-01
    4.67500e+00    6.80700e-01
    4.70000e+00    6.87992e-01
    4.72500e+00    6.95395e-01
    4.75000e+00    7.02909e-01
    4.77500e+00    7.10535e-01
    4.80000e+00    7.18275e-01
    4.82500e+00    7.26129e-01
    4.85000e+00    7.34097e-01
    4.87500e+00    7.42182e-01
    4.90000e+00    7.50383e-01
    4.92500e+00    7.58701e-01
    4.95000e+00    7.67137e-01
    4.97500e+00    7.75693e-01
    5.00000e+00    7.84369e-01
    5.02500e+00    7.93165e-01
    5.05000e+00    8.02082e-01
    5.07500e+00    8.11122e-01
    5.10000e+00    8.20285e-01
    5.12500e+00    8.29572e-01
    5.15000e+00    8.38983e-01
    5.17500e+00    8.48519e-01
    5.20000e+00    8.58181e-01
    5.22500e+00    8.67969e-01
    5.25000e+00    8.77884e-01
    5.27500e+00    8.87927e-01
    5.30000e+00    8.98098e-01
    5.32500e+00    9.08398e-01
    5.35000e+00    9.18827e-01
    5.37500e+00    9.29386e-01
    5.40000e+00    9.40075e-01
    5.42500e+00    9.50894e-01
    5.45000e+00    9.61844e-01
    5.47500e+00    9.72925e-01
    5.50000e+00    9.84136e-01
    5.52500e+00    9.95479e-01
    5.55000e+00    1.00695e+00
    5.57500e+00    1.01856e+00
    5.60000e+00    1.03030e+00
    5.62500e+00    1.04216e+00
    5.65000e+00    1.05416e+00
    5.67500e+00    1.06629e+00
    5.70000e+00    1.07855e+00
    5.72500e+00    1.09094e+00
    5.75000e+00    1.10346e+00
    5.77500e+00    1.11611e+00
    5.80000e+00    1.12888e+00
    5.82500e+00    1.14179e+00
    5.85000e+00    1.15481e+00
    5.87500e+00    1.16797e+00
    5.90000e+00    1.18124e+00
    5.92500e+00    1.19464e+00
    5.95000e+00    1.20815e+00
    5.97500e+00    1.22179e+00
    6.00000e+00    1.23554e+00
    6.02500e+00    1.24941e+00
    6.05000e+00    1.26339e+00
    6.07500e+00    1.27747e+00
    6.10000e+00    1.29167e+00
    6.12500e+00    1.30597e+00
    6.15000e+00    1.32037e+00
    6.17500e+00    1.33487e+00
    6.20000e+00    1.34946e+00
    6.22500e+00    1.36414e+00
    6.25000e+00    1.37891e+00
    6.27500e+00    1.39376e+00
    6.30000e+00    1.40868e+00
    6.32500e+00    1.42368e+00
    6.35000e+00    1.43875e+00
    6.37500e+00    1.45387e+00
    6.40000e+00    1.46905e+00
    6.42500e+00    1.48428e+00
    6.45000e+00    1.49955e+00
    6.47500e+00    1.51486e+00
    6.50000e+00    1.53019e+00
    6.52500e+00    1.54554e+00
    6.55000e+00    1.56091e+00
    6.57500e+00    1.57627e+00
    6.60000e+00    1.59163e+00
    6.62500e+00    1.60697e+00
    6.65000e+00    1.62228e+00
    6.67500e+00    1.63755e+00
    6.70000e+00    1.65278e+00
    6.72500e+00    1.66794e+00
    6.75000e+00    1.68303e+00
    6.77500e+00    1.69803e+00
    6.80000e+00    1.71292e+00
    6.82500e+00    1.72771e+00
    6.85000e+00    1.74236e+00
    6.87500e+00    1.75686e+00
    6.90000e+00    1.77121e+00
    6.92500e+00    1.78537e+00
    6.95000e+00    1.79934e+00
    6.97500e+00    1.81309e+00
    7.00000e+00    1.82660e+00
    7.02500e+00    1.83986e+00
    7.05000e+00    1.85285e+00
    7.07500e+00    1.86554e+00
    7.10000e+00    1.87792e+00
    7.12500e+00    1.88995e+00
    7.15000e+00    1.90162e+00
    7.17500e+00    1.91291e+00
    7.20000e+00    1.92378e+00
    7.22500e+00    1.93422e+00
    7.25000e+00    1.94420e+00
    7.27500e+00    1.95370e+00
    7.30000e+00    1.96268e+00
    7.32500e+00    1.97112e+00
    7.35000e+00    1.97900e+00
    7.37500e+00    1.98628e+00
    7.40000e+00    1.99294e+00
    7.42500e+00    1.99896e+00
    7.45000e+00    2.00430e+00
    7.47500e+00    2.00895e+00
    7.50000e+00    2.01286e+00
    7.52500e+00    2.01602e+00
    7.55000e+00    2.01841e+00
    7.57500e+00    2.01999e+00
    7.60000e+00    2.02074e+00
    7.62500e+00    2.02064e+00
    7.65000e+00    2.01967e+00
    7.67500e+00    2.01780e+00
    7.70000e+00    2.01502e+00
    7.72500e+00    2.01132e+00
    7.75000e+00    2.00666e+00
    7.77500e+00    2.00106e+00
    7.80000e+00    1.99448e+00
    7.82500e+00    1.98693e+00
    7.85000e+00    1.97839e+00
    7.87500e+00    1.96887e+00
    7.90000e+00    1.95836e+00
    7.92500e+00    1.94687e+00
    7.95000e+00    1.93440e+00
    7.97500e+00    1.92096e+00
    8.00000e+00    1.90657e+00
    8.02500e+00    1.89123e+00
    8.05000e+00    1.87497e+00
    8.07500e+00    1.85782e+00
    8.10000e+00    1.83978e+00
    8.12500e+00    1.82091e+00
    8.15000e+00    1.80121e+00
    8.17500e+00    1.78074e+00
    8.20000e+00    1.75953e+00
    8.22500e+00    1.73761e+00
    8.25000e+00    1.71504e+00
    8.27500e+00    1.69185e+00
    8.30000e+00    1.66809e+00
    8.32500e+00    1.64382e+00
    8.35000e+00    1.61907e+00
    8.37500e+00    1.59391e+00
    8.40000e+00    1.56837e+00
    8.42500e+00    1.54253e+00
    8.45000e+00    1.51642e+00
    8.47500e+00    1.49009e+00
    8.50000e+00    1.46361e+00
    8.52500e+00    1.43702e+00
    8.55000e+00    1.41037e+00
    8.57500e+00    1.38371e+00
    8.60000e+00    1.35708e+00
    8.62500e+00    1.33054e+00
    8.65000e+00    1.30412e+00
    8.67500e+00    1.27787e+00
    8.70000e+00    1.25182e+00
    8.72500e+00    1.22602e+00
    8.75000e+00    1.20049e+00
    8.77500e+00    1.17527e+00
    8.80000e+00    1.15039e+00
    8.82500e+00    1.12587e+00
    8.85000e+00    1.10175e+00
    8.87500e+00    1.07804e+00
    8.90000e+00    1.05475e+00
    8.92500e+00    1.03192e+00
    8.95000e+00    1.00955e+00
    8.97500e+00    9.87653e-01
    9.00000e+00    9.66245e-01
    9.02500e+00    9.45331e-01
    9.05000e+00    9.24918e-01
    9.07500e+00    9.05011e-01
    9.10000e+00    8.85614e-01
    9.12500e+00    8.66727e-01
    9.15000e+00    8.48351e-01
    9.17500e+00    8.30484e-01
    9.20000e+00    8.13124e-01
    9.22500e+00    7.96267e-01
    9.25000e+00    7.79908e-01
    9.27500e+00    7.64042e-01
    9.30000e+00    7.48663e-01
    9.32500e+00    7.33764e-01
    9.35000e+00    7.19336e-01
    9.37500e+00    7.05372e-01
    9.40000e+00    6.91864e-01
    9.42500e+00    6.78801e-01
    9.45000e+00    6.66175e-01
    9.47500e+00    6.53977e-01
    9.50000e+00    6.42197e-01
    9.52500e+00    6.30824e-01
    9.55000e+00    6.19850e-01
    9.57500e+00    6.09263e-01
    9.60000e+00    5.99055e-01
    9.62500e+00    5.89215e-01
    9.65000e+00    5.79733e-01
    9.67500e+00    5.70600e-01
    9.70000e+00    5.61806e-01
    9.72500e+00    5.53342e-01
    9.75000e+00    5.45198e-01
    9.77500e+00    5.37365e-01
    9.80000e+00    5.29834e-01
    9.82500e+00    5.22597e-01
    9.85000e+00    5.15644e-01
    9.87500e+00    5.08968e-01
    9.90000e+00    5.02561e-01
    9.92500e+00    4.96414e-01
    9.95000e+00    4.90521e-01
    9.97500e+00    4.84872e-01
    1.00000e+01    4.79462e-01
    1.00250e+01    4.74284e-01
    1.00500e+01    4.69330e-01
    1.00750e+01    4.64594e-01
    1.01000e+01    4.60069e-01
    1.01250e+01    4.55751e-01
    1.01500e+01    4.51632e-01
    1.01750e+01    4.47707e-01
    1.02000e+01    4.43971e-01
    1.02250e+01    4.40419e-01
    1.02500e+01    4.37045e-01
    1.02750e+01    4.33844e-01
    1.03000e+01    4.30812e-01
    1.03250e+01    4.27944e-01
    1.03500e+01    4.25237e-01
    1.03750e+01    4.22685e-01
    1.04000e+01    4.20285e-01
    1.04250e+01    4.18034e-01
    1.04500e+01    4.15927e-01
    1.04750e+01    4.13960e-01
    1.05000e+01    4.12132e-01
    1.05250e+01    4.10437e-01
    1.05500e+01    4.08874e-01
    1.05750e+01    4.07440e-01
    1.06000e+01    4.06130e-01
    1.06250e+01    4.04944e-01
    1.06500e+01    4.03878e-01
    1.06750e+01    4.02930e-01
    1.07000e+01    4.02097e-01
    1.07250e+01    4.01378e-01
    1.07500e+01    4.00770e-01
    1.07750e+01    4.00270e-01
    1.08000e+01    3.99878e-01
    1.08250e+01    3.99592e-01
    1.08500e+01    3.99409e-01
    1.08750e+01    3.99328e-01
    1.09000e+01    3.99348e-01
    1.09250e+01    3.99466e-01
    1.09500e+01    3.99682e-01
    1.09750e+01    3.99994e-01
    1.10000e+01    4.00401e-01
    1.10250e+01    4.00902e-01
    1.10500e+01    4.01495e-01
    1.10750e+01    4.02180e-01
    1.11000e+01    4.02956e-01
    1.11250e+01    4.03821e-01
    1.11500e+01    4.04775e-01
    1.11750e+01    4.05817e-01
    1.12000e+01    4.06946e-01
    1.12250e+01    4.08162e-01
    1.12500e+01    4.09464e-01
    1.12750e+01    4.10851e-01
    1.13000e+01    4.12323e-01
    1.13250e+01    4.13879e-01
    1.13500e+01    4.15519e-01
    1.13750e+01    4.17243e-01
    1.14000e+01    4.19049e-01
    1.14250e+01    4.20938e-01
    1.14500e+01    4.22910e-01
    1.14750e+01    4.24964e-01
    1.15000e+01    4.27100e-01
    1.15250e+01    4.29318e-01
    1.15500e+01    4.31617e-01
    1.15750e+01    4.33999e-01
    1.16000e+01    4.36462e-01
    1.16250e+01    4.39006e-01
    1.16500e+01    4.41632e-01
    1.16750e+01    4.44340e-01
    1.17000e+01    4.47129e-01
    1.17250e+01    4.50000e-01
    1.17500e+01    4.52953e-01
    1.17750e+01    4.55988e-01
    1.18000e+01    4.59106e-01
    1.18250e+01    4.62306e-01
    1.18500e+01    4.65588e-01
    1.18750e+01    4.68954e-01
    1.19000e+01    4.72403e-01
    1.19250e+01    4.75936e-01
    1.19500e+01    4.79552e-01
    1.19750e+01    4.83253e-01
    1.20000e+01    4.87038e-01
    1.20250e+01    4.90909e-01
    1.20500e+01    4.94865e-01
    1.20750e+01    4.98907e-01
    1.21000e+01    5.03036e-01
    1.21250e+01    5.07251e-01
    1.21500e+01    5.11554e-01
    1.21750e+01    5.15945e-01
    1.22000e+01    5.20424e-01
    1.22250e+01    5.24993e-01
    1.22500e+01    5.29651e-01
    1.22750e+01    5.34399e-01
    1.23000e+01    5.39238e-01
    1.23250e+01    5.44169e-01
    1.23500e+01    5.49192e-01
    1.23750e+01    5.54308e-01
    1.24000e+01    5.59517e-01
    1.24250e+01    5.64820e-01
    1.24500e+01    5.70219e-01
    1.24750e+01    5.75713e-01
    1.25000e+01    5.81303e-01
    1.25250e+01    5.86990e-01
    1.25500e+01    5.92776e-01
    1.25750e+01    5.98659e-01
    1.26000e+01    6.04643e-01
    1.26250e+01    6.10726e-01
    1.26500e+01    6.16910e-01
    1.26750e+01    6.23196e-01
    1.27000e+01    6.29585e-01
    1.27250e+01    6.36077e-01
    1.27500e+01    6.42674e-01
    1.27750e+01    6.49375e-01
    1.28000e+01    6.56182e-01
    1.28250e+01    6.63096e-01
    1.28500e+01    6.70118e-01
    1.28750e+01    6.77248e-01
    1.29000e+01    6.84488e-01
    1.29250e+01    6.91838e-01
    1.29500e+01    6.99298e-01
    1.29750e+01    7.06871e-01
    1.30000e+01    7.14556e-01
    1.30250e+01    7.22355e-01
    1.30500e+01    7.30269e-01
    1.30750e+01    7.38298e-01
    1.31000e+01    7.46443e-01
    1.31250e+01    7.54705e-01
    1.31500e+01    7.63085e-01
    1.31750e+01    7.71583e-01
    1.32000e+01    7.80201e-01
    1.32250e+01    7.88940e-01
    1.32500e+01    7.97799e-01
    1.32750e+01    8.06780e-01
    1.33000e+01    8.15884e-01
    1.33250e+01    8.25111e-01
    1.33500e+01    8.34463e-01
    1.33750e+01    8.43939e-01
    1.34000e+01    8.53540e-01
    1.34250e+01    8.63268e-01
    1.34500e+01    8.73123e-01
    1.34750e+01    8.83104e-01
    1.35000e+01    8.93214e-01
    1.35250e+01    9.03452e-01
    1.35500e+01    9.13820e-01
    1.35750e+01    9.24316e-01
    1.36000e+01    9.34943e-01
    1.36250e+01    9.45699e-01
    1.36500e+01    9.56587e-01
    1.36750e+01    9.67605e-01
    1.37000e+01    9.78754e-01
    1.37250e+01    9.90034e-01
    1.37500e+01    1.00145e+00
    1.37750e+01    1.01299e+00
    1.38000e+01    1.02466e+00
    1.38250e+01    1.03647e+00
    1.38500e+01    1.04840e+00
    1.38750e+01    1.06047e+00
    1.39000e+01    1.07267e+00
    1.39250e+01    1.08500e+00
    1.39500e+01    1.09745e+00
    1.39750e+01    1.11004e+00
    1.40000e+01    1.12275e+00
    1.40250e+01    1.13559e+00
    1.40500e+01    1.14856e+00
    1.40750e+01    1.16165e+00
    1.41000e+01    1.17487e+00
    1.41250e+01    1.18821e+00
    1.41500e+01    1.20167e+00
    1.41750e+01    1.21525e+00
    1.42000e+01    1.22894e+00
    1.42250e+01    1.24276e+00
    1.42500e+01    1.25668e+00
    1.42750e+01    1.27072e+00
    1.43000e+01    1.28486e+00
    1.43250e+01    1.29911e+00
    1.43500e+01    1.31346e+00
    1.43750e+01    1.32792e+00
    1.44000e+01    1.34246e+00
    1.44250e+01    1.35710e+00
    1.44500e+01    1.37183e+00
    1.44750e+01    1.38664e+00
    1.45000e+01    1.40153e+00
    1.45250e+01    1.41649e+00
    1.45500e+01    1.43153e+00
    1.45750e+01    1.44662e+00
    1.46000e+01    1.46178e+00
    1.46250e+01    1.47699e+00
    1.46500e+01    1.49224e+00
    1.46750e+01    1.50753e+00
    1.47000e+01    1.52285e+00
    1.47250e+01    1.53819e+00
    1.47500e+01    1.55355e+00
    1.47750e+01    1.56892e+00
    1.48000e+01    1.58428e+00
    1.48250e+01    1.59963e+00
    1.48500e+01    1.61495e+00
    1.48750e+01    1.63025e+00
    1.49000e+01    1.64550e+00
    1.49250e+01    1.66069e+00
    1.49500e+01    1.67581e+00
    1.49750e+01    1.69086e+00
    1.50000e+01    1.70581e+00
    1.50250e+01    1.72065e+00
    1.50500e+01    1.73536e+00
    1.50750e+01    1.74994e+00
    1.51000e+01    1.76436e+00
    1.51250e+01    1.77861e+00
    1.51500e+01    1.79268e+00
    1.51750e+01    1.80653e+00
    1.52000e+01    1.82016e+00
    1.52250e+01    1.83355e+00
    1.52500e+01    1.84667e+00
    1.52750e+01    1.85951e+00
    1.53000e+01    1.87204e+00
    1.53250e+01    1.88424e+00
    1.53500e+01    1.89608e+00
    1.53750e+01    1.90756e+00
    1.54000e+01    1.91863e+00
    1.54250e+01    1.92928e+00
    1.54500e+01    1.93949e+00
    1.54750e+01    1.94922e+00
    1.55000e+01    1.95844e+00
    1.55250e+01    1.96715e+00
    1.55500e+01    1.97530e+00
    1.55750e+01    1.98287e+00
    1.56000e+01    1.98983e+00
    1.56250e+01    1.99616e+00
    1.56500e+01    2.00183e+00
    1.56750e+01    2.00681e+00
    1.57000e+01    2.01108e+00
    1.57250e+01    2.01461e+00
    1.57500e+01    2.01737e+00
    1.57750e+01    2.01933e+00
    1.58000e+01    2.02048e+00
    1.58250e+01    2.02079e+00
    1.58500e+01    2.02024e+00
    1.58750e+01    2.01881e+00
    1.59000e+01    2.01647e+00
    1.59250e+01    2.01321e+00
    1.59500e+01    2.00901e+00
    1.59750e+01    2.00386e+00
    1.60000e+01    1.99775e+00
    1.60250e+01    1.99066e+00
    1.60500e+01    1.98260e+00
    1.60750e+01    1.97355e+00
    1.61000e+01    1.96351e+00
    1.61250e+01    1.95249e+00
    1.61500e+01    1.94049e+00
    1.61750e+01    1.92751e+00
    1.62000e+01    1.91357e+00
    1.62250e+01    1.89869e+00
    1.62500e+01    1.88287e+00
    1.62750e+01    1.86614e+00
    1.63000e+01    1.84852e+00
    1.63250e+01    1.83004e+00
    1.63500e+01    1.81074e+00
    1.63750e+01    1.79064e+00
    1.64000e+01    1.76977e+00
    1.64250e+01    1.74819e+00
    1.64500e+01    1.72592e+00
    1.64750e+01    1.70302e+00
    1.65000e+01    1.67953e+00
    1.65250e+01    1.65550e+00
    1.65500e+01    1.63097e+00
    1.65750e+01    1.60600e+00
    1.66000e+01    1.58064e+00
    1.66250e+01    1.55493e+00
    1.66500e+01    1.52894e+00
    1.66750e+01    1.50271e+00
    1.67000e+01    1.47630e+00
    1.67250e+01    1.44976e+00
    1.67500e+01    1.42313e+00
    1.67750e+01    1.39647e+00
    1.68000e+01    1.36982e+00
    1.68250e+01    1.34323e+00
    1.68500e+01    1.31675e+00
    1.68750e+01    1.29041e+00
    1.69000e+01    1.26426e+00
    1.69250e+01    1.23833e+00
    1.69500e+01    1.21267e+00
    1.69750e+01    1.18730e+00
    1.70000e+01    1.16225e+00
    1.70250e+01    1.13756e+00
    1.70500e+01    1.11325e+00
    1.70750e+01    1.08933e+00
    1.71000e+01    1.06584e+00
    1.71250e+01    1.04279e+00
    1.71500e+01    1.02020e+00
    1.71750e+01    9.98073e-01
    1.72000e+01    9.76430e-01
    1.72250e+01    9.55278e-01
    1.72500e+01    9.34625e-01
    1.72750e+01    9.14476e-01
    1.73000e+01    8.94835e-01
    1.73250e+01    8.75703e-01
    1.73500e+01    8.57083e-01
    1.73750e+01    8.38972e-01
    1.74000e+01    8.21370e-01
    1.74250e+01    8.04273e-01
    1.74500e+01    7.87676e-01
    1.74750e+01    7.71575e-01
    1.75000e+01    7.55964e-01
    1.75250e+01    7.40836e-01
    1.75500e+01    7.26183e-01
    1.75750e+01    7.11998e-01
    1.76000e+01    6.98273e-01
    1.76250e+01    6.84998e-01
    1.76500e+01    6.72165e-01
    1.76750e+01    6.59763e-01
    1.77000e+01    6.47784e-01
    1.77250e+01    6.36217e-01
    1.77500e+01    6.25054e-01
    1.77750e+01    6.14283e-01
    1.78000e+01    6.03894e-01
    1.78250e+01    5.93879e-01
    1.78500e+01    5.84227e-01
    1.78750e+01    5.74929e-01
    1.79000e+01    5.65973e-01
    1.79250e+01    5.57352e-01
    1.79500e+01    5.49056e-01
    1.79750e+01    5.41075e-01
    1.80000e+01    5.33401e-01
    1.80250e+01    5.26025e-01
    1.80500e+01    5.18937e-01
    1.80750e+01    5.12130e-01
    1.81000e+01    5.05595e-01
    1.81250e+01    4.99324e-01
    1.81500e+01    4.93311e-01
    1.81750e+01    4.87546e-01
    1.82000e+01    4.82023e-01
    1.82250e+01    4.76734e-01
    1.82500e+01    4.71673e-01
    1.82750e+01    4.66834e-01
    1.83000e+01    4.62209e-01
    1.83250e+01    4.57793e-01
    1.83500e+01    4.53579e-01
    1.83750e+01    4.49562e-01
    1.84000e+01    4.45736e-01
    1.84250e+01    4.42097e-01
    1.84500e+01    4.38638e-01
    1.84750e+01    4.35354e-01
    1.85000e+01    4.32242e-01
    1.85250e+01    4.29297e-01
    1.85500e+01    4.26513e-01
    1.85750e+01    4.23887e-01
    1.86000e+01    4.21415e-01
    1.86250e+01    4.19093e-01
    1.86500e+01    4.16917e-01
    1.86750e+01    4.14884e-01
    1.87000e+01    4.12990e-01
    1.87250e+01    4.11232e-01
    1.87500e+01    4.09606e-01
    1.87750e+01    4.08110e-01
    1.88000e+01    4.06741e-01
    1.88250e+01    4.05497e-01
    1.88500e+01    4.04373e-01
    1.88750e+01    4.03369e-01
    1.89000e+01    4.02481e-01
    1.89250e+01    4.01708e-01
    1.89500e+01    4.01047e-01
    1.89750e+01    4.00496e-01
    1.90000e+01    4.00053e-01
    1.90250e+01    3.99716e-01
    1.90500e+01    3.99484e-01
    1.90750e+01    3.99354e-01
    1.91000e+01    3.99326e-01
    1.91250e+01    3.99397e-01
    1.91500e+01    3.99566e-01
    1.91750e+01    3.99833e-01
    1.92000e+01    4.00194e-01
    1.92250e+01    4.00650e-01
    1.92500e+01    4.01200e-01
    1.92750e+01    4.01841e-01
    1.93000e+01    4.02573e-01
    1.93250e+01    4.03396e-01
    1.93500e+01    4.04307e-01
    1.93750e+01    4.05307e-01
    1.94000e+01    4.06395e-01
    1.94250e+01    4.07570e-01
    1.94500e+01    4.08830e-01
    1.94750e+01    4.10177e-01
    1.95000e+01    4.11608e-01
    1.95250e+01    4.13124e-01
    1.95500e+01    4.14724e-01
    1.95750e+01    4.16407e-01
    1.96000e+01    4.18174e-01
    1.96250e+01    4.20024e-01
    1.96500e+01    4.21956e-01
    1.96750e+01    4.23971e-01
    1.97000e+01    4.26067e-01
    1.97250e+01    4.28246e-01
    1.97500e+01    4.30507e-01
    1.97750e+01    4.32849e-01
    1.98000e+01    4.35273e-01
    1.98250e+01    4.37778e-01
    1.98500e+01    4.40365e-01
    1.98750e+01    4.43033e-01
    1.99000e+01    4.45784e-01
    1.99250e+01    4.48616e-01
    1.99500e+01    4.51530e-01
    1.99750e+01    4.54525e-01
    2.00000e+01    4.57603e-01
    2.00250e+01    4.60764e-01
    2.00500e+01    4.64007e-01
    2.00750e+01    4.67333e-01
    2.01000e+01    4.70742e-01
    2.01250e+01    4.74234e-01
    2.01500e+01    4.77811e-01
    2.01750e+01    4.81471e-01
    2.02000e+01    4.85216e-01
    2.02250e+01    4.89046e-01
    2.02500e+01    4.92961e-01
    2.02750e+01    4.96962e-01
    2.03000e+01    5.01049e-01
    2.03250e+01    5.05223e-01
    2.03500e+01    5.09484e-01
    2.03750e+01    5.13832e-01
    2.04000e+01    5.18269e-01
    2.04250e+01    5.22795e-01
    2.04500e+01    5.27410e-01
    2.04750e+01    5.32115e-01
    2.05000e+01    5.36911e-01
    2.05250e+01    5.41798e-01
    2.05500e+01    5.46776e-01
    2.05750e+01    5.51848e-01
    2.06000e+01    5.57012e-01
    2.06250e+01    5.62270e-01
    2.06500e+01    5.67623e-01
    2.06750e+01    5.73071e-01
    2.07000e+01    5.78615e-01
    2.07250e+01    5.84256e-01
    2.07500e+01    5.89994e-01
    2.07750e+01    5.95831e-01
    2.08000e+01    6.01766e-01
    2.08250e+01    6.07802e-01
    2.08500e+01    6.13938e-01
    2.08750e+01    6.20175e-01
    2.09000e+01    6.26514e-01
    2.09250e+01    6.32957e-01
    2.09500e+01    6.39503e-01
    2.09750e+01    6.46154e-01
    2.10000e+01    6.52911e-01
    2.10250e+01    6.59774e-01
    2.10500e+01    6.66744e-01
    2.10750e+01    6.73822e-01
    2.11000e+01    6.81009e-01
    2.11250e+01    6.88306e-01
    2.11500e+01    6.95713e-01
    2.11750e+01    7.03232e-01
    2.12000e+01    7.10864e-01
    2.12250e+01    7.18608e-01
    2.12500e+01    7.26467e-01
    2.12750e+01    7.34440e-01
    2.13000e+01    7.42530e-01
    2.13250e+01    7.50736e-01
    2.13500e+01    7.59059e-01
    2.13750e+01    7.67501e-01
    2.14000e+01    7.76061e-01
    2.14250e+01    7.84742e-01
    2.14500e+01    7.93543e-01
    2.14750e+01    8.02466e-01
    2.15000e+01    8.11511e-01
    2.15250e+01    8.20679e-01
    2.15500e+01    8.29971e-01
    2.15750e+01    8.39388e-01
    2.16000e+01    8.48929e-01
    2.16250e+01    8.58596e-01
    2.16500e+01    8.68390e-01
    2.16750e+01    8.78311e-01
    2.17000e+01    8.88359e-01
    2.17250e+01    8.98536e-01
    2.17500e+01    9.08841e-01
    2.17750e+01    9.19276e-01
    2.18000e+01    9.29840e-01
    2.18250e+01    9.40535e-01
    2.18500e+01    9.51359e-01
    2.18750e+01    9.62315e-01
    2.19000e+01    9.73401e-01
    2.19250e+01    9.84618e-01
    2.19500e+01    9.95967e-01
    2.19750e+01    1.00745e+00
    2.20000e+01    1.01906e+00
    2.20250e+01    1.03080e+00
    2.20500e+01    1.04267e+00
    2.20750e+01    1.05468e+00
    2.21000e+01    1.06681e+00
    2.21250e+01    1.07908e+00
    2.21500e+01    1.09148e+00
    2.21750e+01    1.10400e+00
    2.22000e+01    1.11665e+00
    2.22250e+01    1.12943e+00
    2.22500e+01    1.14234e+00
    2.22750e+01    1.15537e+00
    2.23000e+01    1.16853e+00
    2.23250e+01    1.18181e+00
    2.23500e+01    1.19521e+00
    2.23750e+01    1.20873e+00
    2.24000e+01    1.22237e+00
    2.24250e+01    1.23613e+00
    2.24500e+01    1.25000e+00
    2.24750e+01    1.26399e+00
    2.25000e+01    1.27808e+00
    2.25250e+01    1.29228e+00
    2.25500e+01    1.30658e+00
    2.25750e+01    1.32099e+00
    2.26000e+01    1.33549e+00
    2.26250e+01    1.35008e+00
    2.26500e+01    1.36477e+00
    2.26750e+01    1.37954e+00
    2.27000e+01    1.39439e+00
    2.27250e+01    1.40932e+00
    2.27500e+01    1.42432e+00
    2.27750e+01    1.43939e+00
    2.28000e+01    1.45452e+00
    2.28250e+01    1.46970e+00
    2.28500e+01    1.48493e+00
    2.28750e+01    1.50021e+00
    2.29000e+01    1.51551e+00
    2.29250e+01    1.53085e+00
    2.29500e+01    1.54620e+00
    2.29750e+01    1.56156e+00
    2.30000e+01    1.57693e+00
    2.30250e+01    1.59228e+00
    2.30500e+01    1.60762e+00
    2.30750e+01    1.62293e+00
    2.31000e+01    1.63821e+00
    2.31250e+01    1.65343e+00
    2.31500e+01    1.66859e+00
    2.31750e+01    1.68367e+00
    2.32000e+01    1.69866e+00
    2.32250e+01    1.71356e+00
    2.32500e+01    1.72834e+00
    2.32750e+01    1.74298e+00
    2.33000e+01    1.75748e+00
    2.33250e+01    1.77182e+00
    2.33500e+01    1.78597e+00
    2.33750e+01    1.79993e+00
    2.34000e+01    1.81367e+00
    2.34250e+01    1.82718e+00
    2.34500e+01    1.84043e+00
    2.34750e+01    1.85340e+00
    2.35000e+01    1.86608e+00
    2.35250e+01    1.87844e+00
    2.35500e+01    1.89046e+00
    2.35750e+01    1.90211e+00
    2.36000e+01    1.91338e+00
    2.36250e+01    1.92424e+00
    2.36500e+01    1.93466e+00
    2.36750e+01    1.94462e+00
    2.37000e+01    1.95409e+00
    2.37250e+01    1.96305e+00
    2.37500e+01    1.97147e+00
    2.37750e+01    1.97932e+00
    2.38000e+01    1.98658e+00
    2.38250e+01    1.99321e+00
    2.38500e+01    1.99920e+00
    2.38750e+01    2.00452e+00
    2.39000e+01    2.00913e+00
    2.39250e+01    2.01301e+00
    2.39500e+01    2.01614e+00
    2.39750e+01    2.01849e+00
    2.40000e+01    2.02004e+00
    2.40250e+01    2.02075e+00
    2.40500e+01    2.02061e+00
    2.40750e+01    2.01960e+00
    2.41000e+01    2.01770e+00
    2.41250e+01    2.01488e+00
    2.41500e+01    2.01114e+00
    2.41750e+01    2.00644e+00
    2.42000e+01    2.00080e+00
    2.42250e+01    1.99418e+00
    2.42500e+01    1.98658e+00
    2.42750e+01    1.97800e+00
    2.43000e+01    1.96844e+00
    2.43250e+01    1.95789e+00
    2.43500e+01    1.94636e+00
    2.43750e+01    1.93384e+00
    2.44000e+01    1.92037e+00
    2.44250e+01    1.90593e+00
    2.44500e+01    1.89055e+00
    2.44750e+01    1.87426e+00
    2.45000e+01    1.85706e+00
    2.45250e+01    1.83899e+00
    2.45500e+01    1.82008e+00
    2.45750e+01    1.80035e+00
    2.46000e+01    1.77985e+00
    2.46250e+01    1.75861e+00
    2.46500e+01    1.73666e+00
    2.46750e+01    1.71406e+00
    2.47000e+01    1.69085e+00
    2.47250e+01    1.66707e+00
    2.47500e+01    1.64277e+00
    2.47750e+01    1.61800e+00
    2.48000e+01    1.59282e+00
    2.48250e+01    1.56728e+00
    2.48500e+01    1.54142e+00
    2.48750e+01    1.51529e+00
    2.49000e+01    1.48896e+00
    2.49250e+01    1.46248e+00
    2.49500e+01    1.43588e+00
    2.49750e+01    1.40923e+00
    2.50000e+01    1.38257e+00
    2.50250e+01    1.35595e+00
    2.50500e+01    1.32941e+00
    2.50750e+01    1.30299e+00
    2.51000e+01    1.27675e+00
    2.51250e+01    1.25071e+00
    2.51500e+01    1.22492e+00
    2.51750e+01    1.19940e+00
    2.52000e+01    1.17420e+00
    2.52250e+01    1.14933e+00
    2.52500e+01    1.12484e+00
    2.52750e+01    1.10073e+00
    2.53000e+01    1.07703e+00
    2.53250e+01    1.05377e+00
    2.53500e+01    1.03095e+00
    2.53750e+01    1.00860e+00
    2.54000e+01    9.86728e-01
    2.54250e+01    9.65341e-01
    2.54500e+01    9.44448e-01
    2.54750e+01    9.24057e-01
    2.55000e+01    9.04172e-01
    2.55250e+01    8.84796e-01
    2.55500e+01    8.65931e-01
    2.55750e+01    8.47577e-01
    2.56000e+01    8.29732e-01
    2.56250e+01    8.12393e-01
    2.56500e+01    7.95557e-01
    2.56750e+01    7.79220e-01
    2.57000e+01    7.63375e-01
    2.57250e+01    7.48017e-01
    2.57500e+01    7.33137e-01
    2.57750e+01    7.18730e-01
    2.58000e+01    7.04786e-01
    2.58250e+01    6.91296e-01
    2.58500e+01    6.78253e-01
    2.58750e+01    6.65645e-01
    2.59000e+01    6.53465e-01
    2.59250e+01    6.41703e-01
    2.59500e+01    6.30347e-01
    2.59750e+01    6.19389e-01
    2.60000e+01    6.08819e-01
    2.60250e+01    5.98627e-01
    2.60500e+01    5.88802e-01
    2.60750e+01    5.79336e-01
    2.61000e+01    5.70217e-01
    2.61250e+01    5.61438e-01
    2.61500e+01    5.52987e-01
    2.61750e+01    5.44857e-01
    2.62000e+01    5.37037e-01
    2.62250e+01    5.29519e-01
    2.62500e+01    5.22294e-01
    2.62750e+01    5.15353e-01
    2.63000e+01    5.08689e-01
    2.63250e+01    5.02293e-01
    2.63500e+01    4.96157e-01
    2.63750e+01    4.90274e-01
    2.64000e+01    4.84636e-01
    2.64250e+01    4.79236e-01
    2.64500e+01    4.74068e-01
    2.64750e+01    4.69123e-01
    2.65000e+01    4.64396e-01
    2.65250e+01    4.59881e-01
    2.65500e+01    4.55571e-01
    2.65750e+01    4.51460e-01
    2.66000e+01    4.47544e-01
    2.66250e+01    4.43816e-01
    2.66500e+01    4.40271e-01
    2.66750e+01    4.36904e-01
    2.67000e+01    4.33711e-01
    2.67250e+01    4.30686e-01
    2.67500e+01    4.27825e-01
    2.67750e+01    4.25125e-01
    2.68000e+01    4.22580e-01
    2.68250e+01    4.20186e-01
    2.68500e+01    4.17941e-01
    2.68750e+01    4.15840e-01
    2.69000e+01    4.13879e-01
    2.69250e+01    4.12056e-01
    2.69500e+01    4.10368e-01
    2.69750e+01    4.08810e-01
    2.70000e+01    4.07381e-01
    2.70250e+01    4.06077e-01
    2.70500e+01    4.04896e-01
    2.70750e+01    4.03835e-01
    2.71000e+01    4.02892e-01
    2.71250e+01    4.02064e-01
    2.71500e+01    4.01350e-01
    2.71750e+01    4.00746e-01
    2.72000e+01    4.00251e-01
    2.72250e+01    3.99864e-01
    2.72500e+01    3.99582e-01
    2.72750e+01    3.99403e-01
    2.73000e+01    3.99327e-01
    2.73250e+01    3.99351e-01
    2.73500e+01    3.99473e-01
    2.73750e+01    3.99693e-01
    2.74000e+01    4.00009e-01
    2.74250e+01    4.00420e-01
    2.74500e+01    4.00925e-01
    2.74750e+01    4.01523e-01
    2.75000e+01    4.02211e-01
    2.75250e+01    4.02991e-01
    2.75500e+01    4.03860e-01
    2.75750e+01    4.04818e-01
    2.76000e+01    4.05864e-01
    2.76250e+01    4.06997e-01
    2.76500e+01    4.08216e-01
    2.76750e+01    4.09522e-01
    2.77000e+01    4.10912e-01
    2.77250e+01    4.12388e-01
    2.77500e+01    4.13948e-01
    2.77750e+01    4.15591e-01
    2.78000e+01    4.17318e-01
    2.78250e+01    4.19128e-01
    2.78500e+01    4.21021e-01
    2.78750e+01    4.22996e-01
    2.79000e+01    4.25054e-01
    2.79250e+01    4.27193e-01
    2.79500e+01    4.29414e-01
    2.79750e+01    4.31718e-01
    2.80000e+01    4.34102e-01
    2.80250e+01    4.36569e-01
    2.80500e+01    4.39117e-01
    2.80750e+01    4.41746e-01
    2.81000e+01    4.44457e-01
    2.81250e+01    4.47250e-01
    2.81500e+01    4.50125e-01
    2.81750e+01    4.53081e-01
    2.82000e+01    4.56120e-01
    2.82250e+01    4.59241e-01
    2.82500e+01    4.62444e-01
    2.82750e+01    4.65731e-01
    2.83000e+01    4.69100e-01
    2.83250e+01    4.72552e-01
    2.83500e+01    4.76088e-01
    2.83750e+01    4.79708e-01
    2.84000e+01    4.83413e-01
    2.84250e+01    4.87202e-01
    2.84500e+01    4.91076e-01
    2.84750e+01    4.95036e-01
    2.85000e+01    4.99082e-01
    2.85250e+01    5.03214e-01
    2.85500e+01    5.07433e-01
    2.85750e+01    5.11740e-01
    2.86000e+01    5.16134e-01
    2.86250e+01    5.20618e-01
    2.86500e+01    5.25190e-01
    2.86750e+01    5.29852e-01
    2.87000e+01    5.34604e-01
    2.87250e+01    5.39447e-01
    2.87500e+01    5.44382e-01
    2.87750e+01    5.49409e-01
    2.88000e+01    5.54529e-01
    2.88250e+01    5.59742e-01
    2.88500e+01    5.65049e-01
    2.88750e+01    5.70452e-01
    2.89000e+01    5.75950e-01
    2.89250e+01    5.81544e-01
    2.89500e+01    5.87236e-01
    2.89750e+01    5.93025e-01
    2.90000e+01    5.98913e-01
    2.90250e+01    6.04901e-01
    2.90500e+01    6.10988e-01
    2.90750e+01    6.17177e-01
    2.91000e+01    6.23467e-01
    2.91250e+01    6.29860e-01
    2.91500e+01    6.36357e-01
    2.91750e+01    6.42958e-01
    2.92000e+01    6.49664e-01
    2.92250e+01    6.56476e-01
    2.92500e+01    6.63394e-01
    2.92750e+01    6.70421e-01
    2.93000e+01    6.77556e-01
    2.93250e+01    6.84800e-01
    2.93500e+01    6.92154e-01
    2.93750e+01    6.99620e-01
    2.94000e+01    7.07197e-01
    2.94250e+01    7.14887e-01
    2.94500e+01    7.22691e-01
    2.94750e+01    7.30610e-01
    2.95000e+01    7.38643e-01
    2.95250e+01    7.46793e-01
    2.95500e+01    7.55060e-01
    2.95750e+01    7.63445e-01
    2.96000e+01    7.71949e-01
    2.96250e+01    7.80572e-01
    2.96500e+01    7.89316e-01
    2.96750e+01    7.98180e-01
    2.97000e+01    8.07167e-01
    2.97250e+01    8.16276e-01
    2.97500e+01    8.25508e-01
    2.97750e+01    8.34865e-01
    2.98000e+01    8.44347e-01
    2.98250e+01    8.53954e-01
    2.98500e+01    8.63687e-01
    2.98750e+01    8.73547e-01
    2.99000e+01    8.83534e-01
    2.99250e+01    8.93649e-01
    2.99500e+01    9.03893e-01
    2.99750e+01    9.14266e-01
    3.00000e+01    9.24768e-01
    3.00250e+01    9.35400e-01
    3.00500e+01    9.46162e-01
    3.00750e+01    9.57055e-01
    3.01000e+01    9.68078e-01
    3.01250e+01    9.79233e-01
    3.01500e+01    9.90519e-01
    3.01750e+01    1.00194e+00
    3.02000e+01    1.01348e+00
    3.02250e+01    1.02516e+00
    3.02500e+01    1.03698e+00
    3.02750e+01    1.04892e+00
    3.03000e+01    1.06099e+00
    3.03250e+01    1.07319e+00
    3.03500e+01    1.08553e+00
    3.03750e+01    1.09799e+00
    3.04000e+01    1.11058e+00
    3.04250e+01    1.12330e+00
    3.04500e+01    1.13615e+00
    3.04750e+01    1.14912e+00
    3.05000e+01    1.16222e+00
    3.05250e+01    1.17544e+00
    3.05500e+01    1.18878e+00
    3.05750e+01    1.20225e+00
    3.06000e+01    1.21583e+00
    3.06250e+01    1.22953e+00
    3.06500e+01    1.24335e+00
    3.06750e+01    1.25728e+00
    3.07000e+01    1.27132e+00
    3.07250e+01    1.28547e+00
    3.07500e+01    1.29972e+00
    3.07750e+01    1.31408e+00
    3.08000e+01    1.32854e+00
    3.08250e+01    1.34309e+00
    3.08500e+01    1.35773e+00
    3.08750e+01    1.37246e+00
    3.09000e+01    1.38727e+00
    3.09250e+01    1.40217e+00
    3.09500e+01    1.41714e+00
    3.09750e+01    1.43217e+00
    3.10000e+01    1.44727e+00
    3.10250e+01    1.46243e+00
    3.10500e+01    1.47764e+00
    3.10750e+01    1.49289e+00
    3.11000e+01    1.50818e+00
    3.11250e+01    1.52350e+00
    3.11500e+01    1.53885e+00
    3.11750e+01    1.55421e+00
    3.12000e+01    1.56957e+00
    3.12250e+01    1.58494e+00
    3.12500e+01    1.60028e+00
    3.12750e+01    1.61561e+00
    3.13000e+01    1.63090e+00
    3.13250e+01    1.64615e+00
    3.13500e+01    1.66134e+00
    3.13750e+01    1.67646e+00
    3.14000e+01    1.69150e+00
    3.14250e+01    1.70644e+00
    3.14500e+01    1.72128e+00
    3.14750e+01    1.73599e+00
    3.15000e+01    1.75056e+00
    3.15250e+01    1.76498e+00
    3.15500e+01    1.77922e+00
    3.15750e+01    1.79327e+00
    3.16000e+01    1.80712e+00
    3.16250e+01    1.82074e+00
    3.16500e+01    1.83412e+00
    3.16750e+01    1.84723e+00
    3.17000e+01    1.86005e+00
    3.17250e+01    1.87256e+00
    3.17500e+01    1.88475e+00
    3.17750e+01    1.89658e+00
    3.18000e+01    1.90804e+00
    3.18250e+01    1.91910e+00
    3.18500e+01    1.92973e+00
    3.18750e+01    1.93991e+00
    3.19000e+01    1.94962e+00
    3.19250e+01    1.95883e+00
    3.19500e+01    1.96751e+00
    3.19750e+01    1.97563e+00
    3.20000e+01    1.98318e+00
    3.20250e+01    1.99012e+00
    3.20500e+01    1.99642e+00
    3.20750e+01    2.00206e+00
    3.21000e+01    2.00701e+00
    3.21250e+01    2.01125e+00
    3.21500e+01    2.01474e+00
    3.21750e+01    2.01747e+00
    3.22000e+01    2.01940e+00
    3.22250e+01    2.02051e+00
    3.22500e+01    2.02079e+00
    3.22750e+01    2.02020e+00
    3.23000e+01    2.01872e+00
    3.23250e+01    2.01635e+00
    3.23500e+01    2.01305e+00
    3.23750e+01    2.00881e+00
    3.24000e+01    2.00362e+00
    3.24250e+01    1.99747e+00
    3.24500e+01    1.99034e+00
    3.24750e+01    1.98223e+00
    3.25000e+01    1.97314e+00
    3.25250e+01    1.96306e+00
    3.25500e+01    1.95200e+00
    3.25750e+01    1.93995e+00
    3.26000e+01    1.92694e+00
    3.26250e+01    1.91296e+00
    3.26500e+01    1.89803e+00
    3.26750e+01    1.88217e+00
    3.27000e+01    1.86540e+00
    3.27250e+01    1.84775e+00
    3.27500e+01    1.82924e+00
    3.27750e+01    1.80989e+00
    3.28000e+01    1.78976e+00
    3.28250e+01    1.76886e+00
    3.28500e+01    1.74725e+00
    3.28750e+01    1.72496e+00
    3.29000e+01    1.70203e+00
    3.29250e+01    1.67852e+00
    3.29500e+01    1.65446e+00
    3.29750e+01    1.62991e+00
    3.30000e+01    1.60492e+00
    3.30250e+01    1.57955e+00
    3.30500e+01    1.55383e+00
    3.30750e+01    1.52783e+00
    3.31000e+01    1.50159e+00
    3.31250e+01    1.47517e+00
    3.31500e+01    1.44862e+00
    3.31750e+01    1.42199e+00
    3.32000e+01    1.39533e+00
    3.32250e+01    1.36868e+00
    3.32500e+01    1.34210e+00
    3.32750e+01    1.31562e+00
    3.33000e+01    1.28929e+00
    3.33250e+01    1.26315e+00
    3.33500e+01    1.23723e+00
    3.33750e+01    1.21158e+00
    3.34000e+01    1.18622e+00
    3.34250e+01    1.16119e+00
    3.34500e+01    1.13651e+00
    3.34750e+01    1.11222e+00
    3.35000e+01    1.08832e+00
    3.35250e+01    1.06485e+00
    3.35500e+01    1.04182e+00
    3.35750e+01    1.01924e+00
    3.36000e+01    9.97138e-01
    3.36250e+01    9.75516e-01
    3.36500e+01    9.54386e-01
    3.36750e+01    9.33754e-01
    3.37000e+01    9.13626e-01
    3.37250e+01    8.94007e-01
    3.37500e+01    8.74897e-01
    3.37750e+01    8.56298e-01
    3.38000e+01    8.38210e-01
    3.38250e+01    8.20629e-01
    3.38500e+01    8.03553e-01
    3.38750e+01    7.86978e-01
    3.39000e+01    7.70898e-01
    3.39250e+01    7.55307e-01
    3.39500e+01    7.40200e-01
    3.39750e+01    7.25567e-01
    3.40000e+01    7.11402e-01
    3.40250e+01    6.97696e-01
    3.40500e+01    6.84441e-01
    3.40750e+01    6.71626e-01
    3.41000e+01    6.59242e-01
    3.41250e+01    6.47281e-01
    3.41500e+01    6.35732e-01
    3.41750e+01    6.24585e-01
    3.42000e+01    6.13831e-01
    3.42250e+01    6.03459e-01
    3.42500e+01    5.93459e-01
    3.42750e+01    5.83823e-01
    3.43000e+01    5.74539e-01
    3.43250e+01    5.65598e-01
    3.43500e+01    5.56991e-01
    3.43750e+01    5.48709e-01
    3.44000e+01    5.40741e-01
    3.44250e+01    5.33080e-01
    3.44500e+01    5.25716e-01
    3.44750e+01    5.18640e-01
    3.45000e+01    5.11845e-01
    3.45250e+01    5.05322e-01
    3.45500e+01    4.99062e-01
    3.45750e+01    4.93059e-01
    3.46000e+01    4.87305e-01
    3.46250e+01    4.81792e-01
    3.46500e+01    4.76513e-01
    3.46750e+01    4.71462e-01
    3.47000e+01    4.66632e-01
    3.47250e+01    4.62016e-01
    3.47500e+01    4.57608e-01
    3.47750e+01    4.53403e-01
    3.48000e+01    4.49395e-01
    3.48250e+01    4.45577e-01
    3.48500e+01    4.41945e-01
    3.48750e+01    4.38494e-01
    3.49000e+01    4.35218e-01
    3.49250e+01    4.32113e-01
    3.49500e+01    4.29174e-01
    3.49750e+01    4.26398e-01
    3.50000e+01    4.23779e-01
    3.50250e+01    4.21313e-01
    3.50500e+01    4.18997e-01
    3.50750e+01    4.16828e-01
    3.51000e+01    4.14800e-01
    3.51250e+01    4.12912e-01
    3.51500e+01    4.11159e-01
    3.51750e+01    4.09540e-01
    3.52000e+01    4.08049e-01
    3.52250e+01    4.06686e-01
    3.52500e+01    4.05446e-01
    3.52750e+01    4.04328e-01
    3.53000e+01    4.03329e-01
    3.53250e+01    4.02446e-01
    3.53500e+01    4.01678e-01
    3.53750e+01    4.01021e-01
    3.54000e+01    4.00475e-01
    3.54250e+01    4.00036e-01
    3.54500e+01    3.99704e-01
    3.54750e+01    3.99476e-01
    3.55000e+01    3.99351e-01
    3.55250e+01    3.99327e-01
    3.55500e+01    3.99402e-01
    3.55750e+01    3.99576e-01
    3.56000e+01    3.99846e-01
    3.56250e+01    4.00212e-01
    3.56500e+01    4.00672e-01
    3.56750e+01    4.01225e-01
    3.57000e+01    4.01870e-01
    3.57250e+01    4.02607e-01
    3.57500e+01    4.03433e-01
    3.57750e+01    4.04348e-01
    3.58000e+01    4.05352e-01
    3.58250e+01    4.06443e-01
    3.58500e+01    4.07622e-01
    3.58750e+01    4.08886e-01
    3.59000e+01    4.10236e-01
    3.59250e+01    4.11671e-01
    3.59500e+01    4.13191e-01
    3.59750e+01    4.14794e-01
    3.60000e+01    4.16481e-01
    3.60250e+01    4.18251e-01
    3.60500e+01    4.20105e-01
    3.60750e+01    4.22040e-01
    3.61000e+01    4.24059e-01
    3.61250e+01    4.26159e-01
    3.61500e+01    4.28341e-01
    3.61750e+01    4.30605e-01
    3.62000e+01    4.32951e-01
    3.62250e+01    4.35378e-01
    3.62500e+01    4.37887e-01
    3.62750e+01    4.40477e-01
    3.63000e+01    4.43149e-01
    3.63250e+01    4.45903e-01
    3.63500e+01    4.48739e-01
    3.63750e+01    4.51656e-01
    3.64000e+01    4.54655e-01
    3.64250e+01    4.57737e-01
    3.64500e+01    4.60901e-01
    3.64750e+01    4.64147e-01
    3.65000e+01    4.67477e-01
    3.65250e+01    4.70889e-01
    3.65500e+01    4.74385e-01
    3.65750e+01    4.77965e-01
    3.66000e+01    4.81629e-01
    3.66250e+01    4.85378e-01
    3.66500e+01    4.89211e-01
    3.66750e+01    4.93130e-01
    3.67000e+01    4.97135e-01
    3.67250e+01    5.01225e-01
    3.67500e+01    5.05403e-01
    3.67750e+01    5.09668e-01
    3.68000e+01    5.14020e-01
    3.68250e+01    5.18461e-01
    3.68500e+01    5.22990e-01
    3.68750e+01    5.27609e-01
    3.69000e+01    5.32318e-01
    3.69250e+01    5.37118e-01
    3.69500e+01    5.42009e-01
    3.69750e+01    5.46991e-01
    3.70000e+01    5.52066e-01
    3.70250e+01    5.57235e-01
    3.70500e+01    5.62497e-01
    3.70750e+01    5.67854e-01
    3.71000e+01    5.73306e-01
    3.71250e+01    5.78854e-01
    3.71500e+01    5.84499e-01
    3.71750e+01    5.90242e-01
    3.72000e+01    5.96082e-01
    3.72250e+01    6.02022e-01
    3.72500e+01    6.08062e-01
    3.72750e+01    6.14202e-01
    3.73000e+01    6.20444e-01
    3.73250e+01    6.26788e-01
    3.73500e+01    6.33235e-01
    3.73750e+01    6.39785e-01
    3.74000e+01    6.46441e-01
    3.74250e+01    6.53202e-01
    3.74500e+01    6.60069e-01
    3.74750e+01    6.67044e-01
    3.75000e+01    6.74127e-01
    3.75250e+01    6.81319e-01
    3.75500e+01    6.88620e-01
    3.75750e+01    6.96033e-01
    3.76000e+01    7.03556e-01
    3.76250e+01    7.11192e-01
    3.76500e+01    7.18942e-01
    3.76750e+01    7.26805e-01
    3.77000e+01    7.34784e-01
    3.77250e+01    7.42878e-01
    3.77500e+01    7.51089e-01
    3.77750e+01    7.59417e-01
    3.78000e+01    7.67864e-01
    3.78250e+01    7.76430e-01
    3.78500e+01    7.85116e-01
    3.78750e+01    7.93922e-01
    3.79000e+01    8.02850e-01
    3.79250e+01    8.11901e-01
    3.79500e+01    8.21074e-01
    3.79750e+01    8.30371e-01
    3.80000e+01    8.39793e-01
    3.80250e+01    8.49340e-01
    3.80500e+01    8.59012e-01
    3.80750e+01    8.68811e-01
    3.81000e+01    8.78738e-01
    3.81250e+01    8.88792e-01
    3.81500e+01    8.98974e-01
    3.81750e+01    9.09285e-01
    3.82000e+01    9.19725e-01
    3.82250e+01    9.30295e-01
    3.82500e+01    9.40995e-01
    3.82750e+01    9.51825e-01
    3.83000e+01    9.62786e-01
    3.83250e+01    9.73878e-01
    3.83500e+01    9.85101e-01
    3.83750e+01    9.96455e-01
    3.84000e+01    1.00794e+00
    3.84250e+01    1.01956e+00
    3.84500e+01    1.03131e+00
    3.84750e+01    1.04319e+00
    3.85000e+01    1.05520e+00
    3.85250e+01    1.06734e+00
    3.85500e+01    1.07961e+00
    3.85750e+01    1.09201e+00
    3.86000e+01    1.10454e+00
    3.86250e+01    1.11720e+00
    3.86500e+01    1.12998e+00
    3.86750e+01    1.14289e+00
    3.87000e+01    1.15593e+00
    3.87250e+01    1.16909e+00
    3.87500e+01    1.18238e+00
    3.87750e+01    1.19579e+00
    3.88000e+01    1.20931e+00
    3.88250e+01    1.22296e+00
    3.88500e+01    1.23672e+00
    3.88750e+01    1.25060e+00
    3.89000e+01    1.26459e+00
    3.89250e+01    1.27868e+00
    3.89500e+01    1.29289e+00
    3.89750e+01    1.30720e+00
    3.90000e+01    1.32160e+00
    3.90250e+01    1.33611e+00
    3.90500e+01    1.35071e+00
    3.90750e+01    1.36540e+00
    3.91000e+01    1.38017e+00
    3.91250e+01    1.39503e+00
    3.91500e+01    1.40996e+00
    3.91750e+01    1.42497e+00
    3.92000e+01    1.44004e+00
    3.92250e+01    1.45517e+00
    3.92500e+01    1.47035e+00
    3.92750e+01    1.48559e+00
    3.93000e+01    1.50086e+00
    3.93250e+01    1.51617e+00
    3.93500e+01    1.53150e+00
    3.93750e+01    1.54686e+00
    3.94000e+01    1.56222e+00
    3.94250e+01    1.57758e+00
    3.94500e+01    1.59294e+00
    3.94750e+01    1.60828e+00
    3.95000e+01    1.62359e+00
    3.95250e+01    1.63886e+00
    3.95500e+01    1.65408e+00
    3.95750e+01    1.66923e+00
    3.96000e+01    1.68431e+00
    3.96250e+01    1.69930e+00
    3.96500e+01    1.71419e+00
    3.96750e+01    1.72896e+00
    3.97000e+01    1.74360e+00
    3.97250e+01    1.75810e+00
    3.97500e+01    1.77243e+00
    3.97750e+01    1.78657e+00
    3.98000e+01    1.80052e+00
    3.98250e+01    1.81425e+00
    3.98500e+01    1.82775e+00
    3.98750e+01    1.84099e+00
    3.99000e+01    1.85395e+00
    3.99250e+01    1.86661e+00
    3.99500e+01    1.87896e+00
    3.99750e+01    1.89096e+00
    4.00000e+01    1.90260e+00
    4.00250e+01    1.91386e+00
    4.00500e+01    1.92469e+00
    4.00750e+01    1.93510e+00
    4.01000e+01    1.94503e+00
    4.01250e+01    1.95448e+00
    4.01500e+01    1.96342e+00
    4.01750e+01    1.97182e+00
    4.02000e+01    1.97964e+00
    4.02250e+01    1.98687e+00
    4.02500e+01    1.99348e+00
    4.02750e+01    1.99944e+00
    4.03000e+01    2.00473e+00
    4.03250e+01    2.00931e+00
    4.03500e+01    2.01316e+00
    4.03750e+01    2.01626e+00
    4.04000e+01    2.01857e+00
    4.04250e+01    2.02008e+00
    4.04500e+01    2.02076e+00
    4.04750e+01    2.02059e+00
    4.05000e+01    2.01954e+00
    4.05250e+01    2.01760e+00
    4.05500e+01    2.01474e+00
    4.05750e+01    2.01096e+00
    4.06000e+01    2.00622e+00
    4.06250e+01    2.00053e+00
    4.06500e+01    1.99387e+00
    4.06750e+01    1.98624e+00
    4.07000e+01    1.97762e+00
    4.07250e+01    1.96801e+00
    4.07500e+01    1.95742e+00
    4.07750e+01    1.94584e+00
    4.08000e+01    1.93329e+00
    4.08250e+01    1.91977e+00
    4.08500e+01    1.90529e+00
    4.08750e+01    1.88988e+00
    4.09000e+01    1.87354e+00
    4.09250e+01    1.85631e+00
    4.09500e+01    1.83820e+00
    4.09750e+01    1.81925e+00
    4.10000e+01    1.79949e+00
    4.10250e+01    1.77896e+00
    4.10500e+01    1.75768e+00
    4.10750e+01    1.73571e+00
    4.11000e+01    1.71308e+00
    4.11250e+01    1.68984e+00
    4.11500e+01    1.66604e+00
    4.11750e+01    1.64172e+00
    4.12000e+01    1.61694e+00
    4.12250e+01    1.59174e+00
    4.12500e+01    1.56618e+00
    4.12750e+01    1.54030e+00
    4.13000e+01    1.51417e+00
    4.13250e+01    1.48783e+00
    4.13500e+01    1.46134e+00
    4.13750e+01    1.43474e+00
    4.14000e+01    1.40809e+00
    4.14250e+01    1.38143e+00
    4.14500e+01    1.35481e+00
    4.14750e+01    1.32827e+00
    4.15000e+01    1.30187e+00
    4.15250e+01    1.27563e+00
    4.15500e+01    1.24961e+00
    4.15750e+01    1.22382e+00
    4.16000e+01    1.19832e+00
    4.16250e+01    1.17313e+00
    4.16500e+01    1.14828e+00
    4.16750e+01    1.12380e+00
    4.17000e+01    1.09971e+00
    4.17250e+01    1.07603e+00
    4.17500e+01    1.05278e+00
    4.17750e+01    1.02999e+00
    4.18000e+01    1.00766e+00
    4.18250e+01    9.85804e-01
    4.18500e+01    9.64437e-01
    4.18750e+01    9.43566e-01
    4.19000e+01    9.23197e-01
    4.19250e+01    9.03334e-01
    4.19500e+01    8.83980e-01
    4.19750e+01    8.65137e-01
    4.20000e+01    8.46804e-01
    4.20250e+01    8.28980e-01
    4.20500e+01    8.11663e-01
    4.20750e+01    7.94849e-01
    4.21000e+01    7.78533e-01
    4.21250e+01    7.62709e-01
    4.21500e+01    7.47371e-01
    4.21750e+01    7.32512e-01
    4.22000e+01    7.18124e-01
    4.22250e+01    7.04200e-01
    4.22500e+01    6.90730e-01
    4.22750e+01    6.77705e-01
    4.23000e+01    6.65116e-01
    4.23250e+01    6.52954e-01
    4.23500e+01    6.41209e-01
    4.23750e+01    6.29871e-01
    4.24000e+01    6.18930e-01
    4.24250e+01    6.08376e-01
    4.24500e+01    5.98200e-01
    4.24750e+01    5.88390e-01
    4.25000e+01    5.78939e-01
    4.25250e+01    5.69835e-01
    4.25500e+01    5.61070e-01
    4.25750e+01    5.52633e-01
    4.26000e+01    5.44516e-01
    4.26250e+01    5.36709e-01
    4.26500e+01    5.29204e-01
    4.26750e+01    5.21991e-01
    4.27000e+01    5.15063e-01
    4.27250e+01    5.08410e-01
    4.27500e+01    5.02026e-01
    4.27750e+01    4.95901e-01
    4.28000e+01    4.90028e-01
    4.28250e+01    4.84401e-01
    4.28500e+01    4.79011e-01
    4.28750e+01    4.73852e-01
    4.29000e+01    4.68916e-01
    4.29250e+01    4.64199e-01
    4.29500e+01    4.59692e-01
    4.29750e+01    4.55391e-01
    4.30000e+01    4.51289e-01
    4.30250e+01    4.47381e-01
    4.30500e+01    4.43661e-01
    4.30750e+01    4.40123e-01
    4.31000e+01    4.36764e-01
    4.31250e+01    4.33578e-01
    4.31500e+01    4.30560e-01
    4.31750e+01    4.27707e-01
    4.32000e+01    4.25013e-01
    4.32250e+01    4.22474e-01
    4.32500e+01    4.20087e-01
    4.32750e+01    4.17848e-01
    4.33000e+01    4.15753e-01
    4.33250e+01    4.13799e-01
    4.33500e+01    4.11982e-01
    4.33750e+01    4.10299e-01
    4.34000e+01    4.08747e-01
    4.34250e+01    4.07323e-01
    4.34500e+01    4.06024e-01
    4.34750e+01    4.04848e-01
    4.35000e+01    4.03792e-01
    4.35250e+01    4.02854e-01
    4.35500e+01    4.02031e-01
    4.35750e+01    4.01321e-01
    4.36000e+01    4.00723e-01
    4.36250e+01    4.00233e-01
    4.36500e+01    3.99850e-01
    4.36750e+01    3.99572e-01
    4.37000e+01    3.99398e-01
    4.37250e+01    3.99326e-01
    4.37500e+01    3.99354e-01
    4.37750e+01    3.99481e-01
    4.38000e+01    3.99705e-01
    4.38250e+01    4.00025e-01
    4.38500e+01    4.00440e-01
    4.38750e+01    4.00949e-01
    4.39000e+01    4.01550e-01
    4.39250e+01    4.02243e-01
    4.39500e+01    4.03026e-01
    4.39750e+01    4.03899e-01
    4.40000e+01    4.04861e-01
    4.40250e+01    4.05910e-01
    4.40500e+01    4.07047e-01
    4.40750e+01    4.08270e-01
    4.41000e+01    4.09579e-01
    4.41250e+01    4.10974e-01
    4.41500e+01    4.12453e-01
    4.41750e+01    4.14016e-01
    4.42000e+01    4.15663e-01
    4.42250e+01    4.17394e-01
    4.42500e+01    4.19207e-01
    4.42750e+01    4.21104e-01
    4.43000e+01    4.23082e-01
    4.43250e+01    4.25143e-01
    4.43500e+01    4.27286e-01
    4.43750e+01    4.29511e-01
    4.44000e+01    4.31818e-01
    4.44250e+01    4.34206e-01
    4.44500e+01    4.36676e-01
    4.44750e+01    4.39227e-01
    4.45000e+01    4.41860e-01
    4.45250e+01    4.44575e-01
    4.45500e+01    4.47371e-01
    4.45750e+01    4.50249e-01
    4.46000e+01    4.53209e-01
    4.46250e+01    4.56252e-01
    4.46500e+01    4.59376e-01
    4.46750e+01    4.62583e-01
    4.47000e+01    4.65873e-01
    4.47250e+01    4.69246e-01
    4.47500e+01    4.72702e-01
    4.47750e+01    4.76241e-01
    4.48000e+01    4.79865e-01
    4.48250e+01    4.83573e-01
    4.48500e+01    4.87366e-01
    4.48750e+01    4.91244e-01
    4.49000e+01    4.95207e-01
    4.49250e+01    4.99257e-01
    4.49500e+01    5.03393e-01
    4.49750e+01    5.07615e-01
    4.50000e+01    5.11926e-01
    4.50250e+01    5.16324e-01
    4.50500e+01    5.20811e-01
    4.50750e+01    5.25387e-01
    4.51000e+01    5.30053e-01
    4.51250e+01    5.34809e-01
    4.51500e+01    5.39656e-01
    4.51750e+01    5.44595e-01
    4.52000e+01    5.49626e-01
    4.52250e+01    5.54749e-01
    4.52500e+01    5.59967e-01
    4.52750e+01    5.65278e-01
    4.53000e+01    5.70685e-01
    4.53250e+01    5.76187e-01
    4.53500e+01    5.81785e-01
    4.53750e+01    5.87481e-01
    4.54000e+01    5.93275e-01
    4.54250e+01    5.99167e-01
    4.54500e+01    6.05159e-01
    4.54750e+01    6.11251e-01
    4.55000e+01    6.17444e-01
    4.55250e+01    6.23738e-01
    4.55500e+01    6.30136e-01
    4.55750e+01    6.36637e-01
    4.56000e+01    6.43242e-01
    4.56250e+01    6.49953e-01
    4.56500e+01    6.56769e-01
    4.56750e+01    6.63692e-01
    4.57000e+01    6.70723e-01
    4.57250e+01    6.77863e-01
    4.57500e+01    6.85112e-01
    4.57750e+01    6.92471e-01
    4.58000e+01    6.99941e-01
    4.58250e+01    7.07523e-01
    4.58500e+01    7.15219e-01
    4.58750e+01    7.23027e-01
    4.59000e+01    7.30951e-01
    4.59250e+01    7.38989e-01
    4.59500e+01    7.47144e-01
    4.59750e+01    7.55416e-01
    4.60000e+01    7.63806e-01
    4.60250e+01    7.72315e-01
    4.60500e+01    7.80943e-01
    4.60750e+01    7.89692e-01
    4.61000e+01    7.98562e-01
    4.61250e+01    8.07554e-01
    4.61500e+01    8.16668e-01
    4.61750e+01    8.25906e-01
    4.62000e+01    8.35268e-01
    4.62250e+01    8.44755e-01
    4.62500e+01    8.54367e-01
    4.62750e+01    8.64105e-01
    4.63000e+01    8.73971e-01
    4.63250e+01    8.83964e-01
    4.63500e+01    8.94084e-01
    4.63750e+01    9.04334e-01
    4.64000e+01    9.14712e-01
    4.64250e+01    9.25219e-01
    4.64500e+01    9.35857e-01
    4.64750e+01    9.46625e-01
    4.65000e+01    9.57523e-01
    4.65250e+01    9.68552e-01
    4.65500e+01    9.79713e-01
    4.65750e+01    9.91004e-01
    4.66000e+01    1.00243e+00
    4.66250e+01    1.01398e+00
    4.66500e+01    1.02567e+00
    4.66750e+01    1.03748e+00
    4.67000e+01    1.04943e+00
    4.67250e+01    1.06151e+00
    4.67500e+01    1.07372e+00
    4.67750e+01    1.08606e+00
    4.68000e+01    1.09852e+00
    4.68250e+01    1.11112e+00
    4.68500e+01    1.12385e+00
    4.68750e+01    1.13670e+00
    4.69000e+01    1.14968e+00
    4.69250e+01    1.16278e+00
    4.69500e+01    1.17601e+00
    4.69750e+01    1.18936e+00
    4.70000e+01    1.20283e+00
    4.70250e+01    1.21641e+00
    4.70500e+01    1.23012e+00
    4.70750e+01    1.24394e+00
    4.71000e+01    1.25788e+00
    4.71250e+01    1.27192e+00
    4.71500e+01    1.28608e+00
    4.71750e+01    1.30033e+00
    4.72000e+01    1.31470e+00
    4.72250e+01    1.32916e+00
    4.72500e+01    1.34371e+00
    4.72750e+01    1.35836e+00
    4.73000e+01    1.37309e+00
    4.73250e+01    1.38791e+00
    4.73500e+01    1.40281e+00
    4.73750e+01    1.41778e+00
    4.74000e+01    1.43282e+00
    4.74250e+01    1.44792e+00
    4.74500e+01    1.46308e+00
    4.74750e+01    1.47829e+00
    4.75000e+01    1.49354e+00
    4.75250e+01    1.50884e+00
    4.75500e+01    1.52416e+00
    4.75750e+01    1.53951e+00
    4.76000e+01    1.55487e+00
    4.76250e+01    1.57023e+00
    4.76500e+01    1.58559e+00
    4.76750e+01    1.60094e+00
    4.77000e+01    1.61626e+00
    4.77250e+01    1.63155e+00
    4.77500e+01    1.64680e+00
    4.77750e+01    1.66199e+00
    4.78000e+01    1.67710e+00
    4.78250e+01    1.69214e+00
    4.78500e+01    1.70708e+00
    4.78750e+01    1.72191e+00
    4.79000e+01    1.73661e+00
    4.79250e+01    1.75118e+00
    4.79500e+01    1.76559e+00
    4.79750e+01    1.77982e+00
    4.80000e+01    1.79387e+00
    4.80250e+01    1.80771e+00
    4.80500e+01    1.82132e+00
    4.80750e+01    1.83468e+00
    4.81000e+01    1.84778e+00
    4.81250e+01    1.86059e+00
    4.81500e+01    1.87309e+00
    4.81750e+01    1.88526e+00
    4.82000e+01    1.89708e+00
    4.82250e+01    1.90852e+00
    4.82500e+01    1.91956e+00
    4.82750e+01    1.93017e+00
    4.83000e+01    1.94034e+00
    4.83250e+01    1.95002e+00
    4.83500e+01    1.95921e+00
    4.83750e+01    1.96787e+00
    4.84000e+01    1.97597e+00
    4.84250e+01    1.98349e+00
    4.84500e+01    1.99040e+00
    4.84750e+01    1.99667e+00
    4.85000e+01    2.00229e+00
    4.85250e+01    2.00721e+00
    4.85500e+01    2.01141e+00
    4.85750e+01    2.01487e+00
    4.86000e+01    2.01757e+00
    4.86250e+01    2.01946e+00
    4.86500e+01    2.02054e+00
    4.86750e+01    2.02078e+00
    4.87000e+01    2.02015e+00
    4.87250e+01    2.01864e+00
    4.87500e+01    2.01622e+00
    4.87750e+01    2.01288e+00
    4.88000e+01    2.00861e+00
    4.88250e+01    2.00338e+00
    4.88500e+01    1.99718e+00
    4.88750e+01    1.99001e+00
    4.89000e+01    1.98186e+00
    4.89250e+01    1.97273e+00
    4.89500e+01    1.96261e+00
    4.89750e+01    1.95150e+00
    4.90000e+01    1.93942e+00
    4.90250e+01    1.92636e+00
    4.90500e+01    1.91234e+00
    4.90750e+01    1.89737e+00
    4.91000e+01    1.88147e+00
    4.91250e+01    1.86467e+00
    4.91500e+01    1.84698e+00
    4.91750e+01    1.82843e+00
    4.92000e+01    1.80905e+00
    4.92250e+01    1.78888e+00
    4.92500e+01    1.76795e+00
    4.92750e+01    1.74631e+00
    4.93000e+01    1.72399e+00
    4.93250e+01    1.70104e+00
    4.93500e+01    1.67750e+00
    4.93750e+01    1.65342e+00
    4.94000e+01    1.62885e+00
    4.94250e+01    1.60385e+00
    4.94500e+01    1.57845e+00
    4.94750e+01    1.55272e+00
    4.95000e+01    1.52671e+00
    4.95250e+01    1.50046e+00
    4.95500e+01    1.47404e+00
    4.95750e+01    1.44748e+00
    4.96000e+01    1.42085e+00
    4.96250e+01    1.39419e+00
    4.96500e+01    1.36754e+00
    4.96750e+01    1.34096e+00
    4.97000e+01    1.31449e+00
    4.97250e+01    1.28817e+00
    4.97500e+01    1.26203e+00
    4.97750e+01    1.23613e+00
    4.98000e+01    1.21049e+00
    4.98250e+01    1.18515e+00
    4.98500e+01    1.16013e+00
    4.98750e+01    1.13547e+00
    4.99000e+01    1.11119e+00
    4.99250e+01    1.08731e+00
    4.99500e+01    1.06385e+00
    4.99750e+01    1.04084e+00


==> data/pp_xdata_x_1.80_y_0.90.csv <==
    0.00000e+00    1.79904e+00
    2.50000e-02    1.77464e+00
    5.00000e-02    1.74953e+00
    7.50000e-02    1.72377e+00
    1.00000e-01    1.69741e+00
    1.25000e-01    1.67052e+00
    1.50000e-01    1.64314e+00
    1.75000e-01    1.61534e+00
    2.00000e-01    1.58718e+00
    2.25000e-01    1.55872e+00
    2.50000e-01    1.53003e+00
    2.75000e-01    1.50116e+00
    3.00000e-01    1.47217e+00
    3.25000e-01    1.44312e+00
    3.50000e-01    1.41406e+00
    3.75000e-01    1.38506e+00
    4.00000e-01    1.35616e+00
    4.25000e-01    1.32742e+00
    4.50000e-01    1.29888e+00
    4.75000e-01    1.27059e+00
    5.00000e-01    1.24258e+00
    5.25000e-01    1.21491e+00
    5.50000e-01    1.18760e+00
    5.75000e-01    1.16069e+00
    6.00000e-01    1.13421e+00
    6.25000e-01    1.10818e+00
    6.50000e-01    1.08264e+00
    6.75000e-01    1.05760e+00
    7.00000e-01    1.03307e+00
    7.25000e-01    1.00909e+00
    7.50000e-01    9.85645e-01
    7.75000e-01    9.62763e-01
    8.00000e-01    9.40447e-01
    8.25000e-01    9.18704e-01
    8.50000e-01    8.97535e-01
    8.75000e-01    8.76945e-01
    9.00000e-01    8.56931e-01
    9.25000e-01    8.37494e-01
    9.50000e-01    8.18628e-01
    9.75000e-01    8.00330e-01
    1.00000e+00    7.82594e-01
    1.02500e+00    7.65414e-01
    1.05000e+00    7.48780e-01
    1.07500e+00    7.32686e-01
    1.10000e+00    7.17120e-01
    1.12500e+00    7.02074e-01
    1.15000e+00    6.87537e-01
    1.17500e+00    6.73497e-01
    1.20000e+00    6.59945e-01
    1.22500e+00    6.46867e-01
    1.25000e+00    6.34253e-01
    1.27500e+00    6.22091e-01
    1.30000e+00    6.10369e-01
    1.32500e+00    5.99075e-01
    1.35000e+00    5.88197e-01
    1.37500e+00    5.77724e-01
    1.40000e+00    5.67644e-01
    1.42500e+00    5.57945e-01
    1.45000e+00    5.48616e-01
    1.47500e+00    5.39646e-01
    1.50000e+00    5.31024e-01
    1.52500e+00    5.22739e-01
    1.55000e+00    5.14782e-01
    1.57500e+00    5.07141e-01
    1.60000e+00    4.99807e-01
    1.62500e+00    4.92770e-01
    1.65000e+00    4.86022e-01
    1.67500e+00    4.79552e-01
    1.70000e+00    4.73352e-01
    1.72500e+00    4.67414e-01
    1.75000e+00    4.61729e-01
    1.77500e+00    4.56289e-01
    1.80000e+00    4.51087e-01
    1.82500e+00    4.46116e-01
    1.85000e+00    4.41368e-01
    1.87500e+00    4.36836e-01
    1.90000e+00    4.32513e-01
    1.92500e+00    4.28394e-01
    1.95000e+00    4.24472e-01
    1.97500e+00    4.20742e-01
    2.00000e+00    4.17197e-01
    2.02500e+00    4.13833e-01
    2.05000e+00    4.10643e-01
    2.07500e+00    4.07623e-01
    2.10000e+00    4.04769e-01
    2.12500e+00    4.02076e-01
    2.15000e+00    3.99538e-01
    2.17500e+00    3.97153e-01
    2.20000e+00    3.94916e-01
    2.22500e+00    3.92823e-01
    2.25000e+00    3.90870e-01
    2.27500e+00    3.89055e-01
    2.30000e+00    3.87373e-01
    2.32500e+00    3.85821e-01
    2.35000e+00    3.84397e-01
    2.37500e+00    3.83097e-01
    2.40000e+00    3.81919e-01
    2.42500e+00    3.80860e-01
    2.45000e+00    3.79917e-01
    2.47500e+00    3.79088e-01
    2.50000e+00    3.78371e-01
    2.52500e+00    3.77763e-01
    2.55000e+00    3.77262e-01
    2.57500e+00    3.76867e-01
    2.60000e+00    3.76576e-01
    2.62500e+00    3.76386e-01
    2.65000e+00    3.76296e-01
    2.67500e+00    3.76305e-01
    2.70000e+00    3.76410e-01
    2.72500e+00    3.76611e-01
    2.75000e+00    3.76906e-01
    2.77500e+00    3.77294e-01
    2.80000e+00    3.77774e-01
    2.82500e+00    3.78344e-01
    2.85000e+00    3.79004e-01
    2.87500e+00    3.79752e-01
    2.90000e+00    3.80587e-01
    2.92500e+00    3.81509e-01
    2.95000e+00    3.82517e-01
    2.97500e+00    3.83611e-01
    3.00000e+00    3.84788e-01
    3.02500e+00    3.86049e-01
    3.05000e+00    3.87394e-01
    3.07500e+00    3.88821e-01
    3.10000e+00    3.90330e-01
    3.12500e+00    3.91921e-01
    3.15000e+00    3.93593e-01
    3.17500e+00    3.95346e-01
    3.20000e+00    3.97180e-01
    3.22500e+00    3.99094e-01
    3.25000e+00    4.01088e-01
    3.27500e+00    4.03162e-01
    3.30000e+00    4.05316e-01
    3.32500e+00    4.07550e-01
    3.35000e+00    4.09863e-01
    3.37500e+00    4.12256e-01
    3.40000e+00    4.14729e-01
    3.42500e+00    4.17281e-01
    3.45000e+00    4.19912e-01
    3.47500e+00    4.22624e-01
    3.50000e+00    4.25415e-01
    3.52500e+00    4.28287e-01
    3.55000e+00    4.31238e-01
    3.57500e+00    4.34270e-01
    3.60000e+00    4.37383e-01
    3.62500e+00    4.40576e-01
    3.65000e+00    4.43851e-01
    3.67500e+00    4.47207e-01
    3.70000e+00    4.50645e-01
    3.72500e+00    4.54166e-01
    3.75000e+00    4.57769e-01
    3.77500e+00    4.61455e-01
    3.80000e+00    4.65224e-01
    3.82500e+00    4.69078e-01
    3.85000e+00    4.73016e-01
    3.87500e+00    4.77038e-01
    3.90000e+00    4.81147e-01
    3.92500e+00    4.85341e-01
    3.95000e+00    4.89622e-01
    3.97500e+00    4.93989e-01
    4.00000e+00    4.98445e-01
    4.02500e+00    5.02989e-01
    4.05000e+00    5.07622e-01
    4.07500e+00    5.12345e-01
    4.10000e+00    5.17158e-01
    4.12500e+00    5.22062e-01
    4.15000e+00    5.27058e-01
    4.17500e+00    5.32146e-01
    4.20000e+00    5.37328e-01
    4.22500e+00    5.42603e-01
    4.25000e+00    5.47973e-01
    4.27500e+00    5.53439e-01
    4.30000e+00    5.59001e-01
    4.32500e+00    5.64661e-01
    4.35000e+00    5.70418e-01
    4.37500e+00    5.76274e-01
    4.40000e+00    5.82230e-01
    4.42500e+00    5.88287e-01
    4.45000e+00    5.94445e-01
    4.47500e+00    6.00705e-01
    4.50000e+00    6.07069e-01
    4.52500e+00    6.13536e-01
    4.55000e+00    6.20109e-01
    4.57500e+00    6.26788e-01
    4.60000e+00    6.33574e-01
    4.62500e+00    6.40468e-01
    4.65000e+00    6.47470e-01
    4.67500e+00    6.54583e-01
    4.70000e+00    6.61806e-01
    4.72500e+00    6.69141e-01
    4.75000e+00    6.76589e-01
    4.77500e+00    6.84150e-01
    4.80000e+00    6.91826e-01
    4.82500e+00    6.99618e-01
    4.85000e+00    7.07527e-01
    4.87500e+00    7.15553e-01
    4.90000e+00    7.23698e-01
    4.92500e+00    7.31963e-01
    4.95000e+00    7.40348e-01
    4.97500e+00    7.48855e-01
    5.00000e+00    7.57484e-01
    5.02500e+00    7.66238e-01
    5.05000e+00    7.75115e-01
    5.07500e+00    7.84118e-01
    5.10000e+00    7.93248e-01
    5.12500e+00    8.02505e-01
    5.15000e+00    8.11890e-01
    5.17500e+00    8.21404e-01
    5.20000e+00    8.31048e-01
    5.22500e+00    8.40824e-01
    5.25000e+00    8.50731e-01
    5.27500e+00    8.60770e-01
    5.30000e+00    8.70944e-01
    5.32500e+00    8.81251e-01
    5.35000e+00    8.91693e-01
    5.37500e+00    9.02271e-01
    5.40000e+00    9.12985e-01
    5.42500e+00    9.23837e-01
    5.45000e+00    9.34825e-01
    5.47500e+00    9.45952e-01
    5.50000e+00    9.57218e-01
    5.52500e+00    9.68623e-01
    5.55000e+00    9.80167e-01
    5.57500e+00    9.91852e-01
    5.60000e+00    1.00368e+00
    5.62500e+00    1.01564e+00
    5.65000e+00    1.02775e+00
    5.67500e+00    1.03999e+00
    5.70000e+00    1.05238e+00
    5.72500e+00    1.06491e+00
    5.75000e+00    1.07758e+00
    5.77500e+00    1.09039e+00
    5.80000e+00    1.10334e+00
    5.82500e+00    1.11643e+00
    5.85000e+00    1.12966e+00
    5.87500e+00    1.14302e+00
    5.90000e+00    1.15653e+00
    5.92500e+00    1.17017e+00
    5.95000e+00    1.18395e+00
    5.97500e+00    1.19786e+00
    6.00000e+00    1.21191e+00
    6.02500e+00    1.22609e+00
    6.05000e+00    1.24040e+00
    6.07500e+00    1.25483e+00
    6.10000e+00    1.26940e+00
    6.12500e+00    1.28409e+00
    6.15000e+00    1.29890e+00
    6.17500e+00    1.31383e+00
    6.20000e+00    1.32888e+00
    6.22500e+00    1.34404e+00
    6.25000e+00    1.35931e+00
    6.27500e+00    1.37469e+00
    6.30000e+00    1.39017e+00
    6.32500e+00    1.40575e+00
    6.35000e+00    1.42143e+00
    6.37500e+00    1.43719e+00
    6.40000e+00    1.45304e+00
    6.42500e+00    1.46897e+00
    6.45000e+00    1.48498e+00
    6.47500e+00    1.50105e+00
    6.50000e+00    1.51718e+00
    6.52500e+00    1.53337e+00
    6.55000e+00    1.54960e+00
    6.57500e+00    1.56587e+00
    6.60000e+00    1.58217e+00
    6.62500e+00    1.59850e+00
    6.65000e+00    1.61484e+00
    6.67500e+00    1.63117e+00
    6.70000e+00    1.64751e+00
    6.72500e+00    1.66382e+00
    6.75000e+00    1.68010e+00
    6.77500e+00    1.69635e+00
    6.80000e+00    1.71253e+00
    6.82500e+00    1.72865e+00
    6.85000e+00    1.74469e+00
    6.87500e+00    1.76062e+00
    6.90000e+00    1.77645e+00
    6.92500e+00    1.79215e+00
    6.95000e+00    1.80770e+00
    6.97500e+00    1.82309e+00
    7.00000e+00    1.83829e+00
    7.02500e+00    1.85329e+00
    7.05000e+00    1.86808e+00
    7.07500e+00    1.88262e+00
    7.10000e+00    1.89689e+00
    7.12500e+00    1.91088e+00
    7.15000e+00    1.92456e+00
    7.17500e+00    1.93791e+00
    7.20000e+00    1.95089e+00
    7.22500e+00    1.96350e+00
    7.25000e+00    1.97569e+00
    7.27500e+00    1.98744e+00
    7.30000e+00    1.99872e+00
    7.32500e+00    2.00951e+00
    7.35000e+00    2.01978e+00
    7.37500e+00    2.02949e+00
    7.40000e+00    2.03862e+00
    7.42500e+00    2.04713e+00
    7.45000e+00    2.05500e+00
    7.47500e+00    2.06219e+00
    7.50000e+00    2.06867e+00
    7.52500e+00    2.07441e+00
    7.55000e+00    2.07938e+00
    7.57500e+00    2.08355e+00
    7.60000e+00    2.08689e+00
    7.62500e+00    2.08936e+00
    7.65000e+00    2.09095e+00
    7.67500e+00    2.09161e+00
    7.70000e+00    2.09133e+00
    7.72500e+00    2.09008e+00
    7.75000e+00    2.08784e+00
    7.77500e+00    2.08457e+00
    7.80000e+00    2.08027e+00
    7.82500e+00    2.07491e+00
    7.85000e+00    2.06849e+00
    7.87500e+00    2.06098e+00
    7.90000e+00    2.05237e+00
    7.92500e+00    2.04267e+00
    7.95000e+00    2.03186e+00
    7.97500e+00    2.01995e+00
    8.00000e+00    2.00694e+00
    8.02500e+00    1.99284e+00
    8.05000e+00    1.97766e+00
    8.07500e+00    1.96142e+00
    8.10000e+00    1.94413e+00
    8.12500e+00    1.92582e+00
    8.15000e+00    1.90652e+00
    8.17500e+00    1.88625e+00
    8.20000e+00    1.86505e+00
    8.22500e+00    1.84297e+00
    8.25000e+00    1.82004e+00
    8.27500e+00    1.79630e+00
    8.30000e+00    1.77182e+00
    8.32500e+00    1.74664e+00
    8.35000e+00    1.72081e+00
    8.37500e+00    1.69438e+00
    8.40000e+00    1.66743e+00
    8.42500e+00    1.64000e+00
    8.45000e+00    1.61216e+00
    8.47500e+00    1.58396e+00
    8.50000e+00    1.55548e+00
    8.52500e+00    1.52676e+00
    8.55000e+00    1.49787e+00
    8.57500e+00    1.46887e+00
    8.60000e+00    1.43982e+00
    8.62500e+00    1.41076e+00
    8.65000e+00    1.38177e+00
    8.67500e+00    1.35289e+00
    8.70000e+00    1.32417e+00
    8.72500e+00    1.29565e+00
    8.75000e+00    1.26739e+00
    8.77500e+00    1.23942e+00
    8.80000e+00    1.21179e+00
    8.82500e+00    1.18452e+00
    8.85000e+00    1.15766e+00
    8.87500e+00    1.13123e+00
    8.90000e+00    1.10526e+00
    8.92500e+00    1.07977e+00
    8.95000e+00    1.05478e+00
    8.97500e+00    1.03032e+00
    9.00000e+00    1.00639e+00
    9.02500e+00    9.83017e-01
    9.05000e+00    9.60199e-01
    9.07500e+00    9.37948e-01
    9.10000e+00    9.16270e-01
    9.12500e+00    8.95167e-01
    9.15000e+00    8.74642e-01
    9.17500e+00    8.54694e-01
    9.20000e+00    8.35322e-01
    9.22500e+00    8.16521e-01
    9.25000e+00    7.98287e-01
    9.27500e+00    7.80615e-01
    9.30000e+00    7.63497e-01
    9.32500e+00    7.46925e-01
    9.35000e+00    7.30891e-01
    9.37500e+00    7.15385e-01
    9.40000e+00    7.00397e-01
    9.42500e+00    6.85917e-01
    9.45000e+00    6.71933e-01
    9.47500e+00    6.58435e-01
    9.50000e+00    6.45411e-01
    9.52500e+00    6.32849e-01
    9.55000e+00    6.20738e-01
    9.57500e+00    6.09065e-01
    9.60000e+00    5.97819e-01
    9.62500e+00    5.86987e-01
    9.65000e+00    5.76559e-01
    9.67500e+00    5.66523e-01
    9.70000e+00    5.56866e-01
    9.72500e+00    5.47579e-01
    9.75000e+00    5.38649e-01
    9.77500e+00    5.30066e-01
    9.80000e+00    5.21819e-01
    9.82500e+00    5.13898e-01
    9.85000e+00    5.06292e-01
    9.87500e+00    4.98993e-01
    9.90000e+00    4.91989e-01
    9.92500e+00    4.85273e-01
    9.95000e+00    4.78834e-01
    9.97500e+00    4.72664e-01
    1.00000e+01    4.66755e-01
    1.00250e+01    4.61099e-01
    1.00500e+01    4.55686e-01
    1.00750e+01    4.50511e-01
    1.01000e+01    4.45565e-01
    1.01250e+01    4.40842e-01
    1.01500e+01    4.36334e-01
    1.01750e+01    4.32035e-01
    1.02000e+01    4.27939e-01
    1.02250e+01    4.24039e-01
    1.02500e+01    4.20330e-01
    1.02750e+01    4.16806e-01
    1.03000e+01    4.13461e-01
    1.03250e+01    4.10291e-01
    1.03500e+01    4.07291e-01
    1.03750e+01    4.04455e-01
    1.04000e+01    4.01780e-01
    1.04250e+01    3.99260e-01
    1.04500e+01    3.96892e-01
    1.04750e+01    3.94671e-01
    1.05000e+01    3.92594e-01
    1.05250e+01    3.90657e-01
    1.05500e+01    3.88857e-01
    1.05750e+01    3.87190e-01
    1.06000e+01    3.85653e-01
    1.06250e+01    3.84243e-01
    1.06500e+01    3.82958e-01
    1.06750e+01    3.81793e-01
    1.07000e+01    3.80747e-01
    1.07250e+01    3.79817e-01
    1.07500e+01    3.79001e-01
    1.07750e+01    3.78296e-01
    1.08000e+01    3.77701e-01
    1.08250e+01    3.77212e-01
    1.08500e+01    3.76829e-01
    1.08750e+01    3.76549e-01
    1.09000e+01    3.76371e-01
    1.09250e+01    3.76292e-01
    1.09500e+01    3.76312e-01
    1.09750e+01    3.76428e-01
    1.10000e+01    3.76640e-01
    1.10250e+01    3.76946e-01
    1.10500e+01    3.77344e-01
    1.10750e+01    3.77834e-01
    1.11000e+01    3.78415e-01
    1.11250e+01    3.79084e-01
    1.11500e+01    3.79842e-01
    1.11750e+01    3.80688e-01
    1.12000e+01    3.81620e-01
    1.12250e+01    3.82637e-01
    1.12500e+01    3.83740e-01
    1.12750e+01    3.84927e-01
    1.13000e+01    3.86198e-01
    1.13250e+01    3.87552e-01
    1.13500e+01    3.88988e-01
    1.13750e+01    3.90507e-01
    1.14000e+01    3.92107e-01
    1.14250e+01    3.93788e-01
    1.14500e+01    3.95550e-01
    1.14750e+01    3.97393e-01
    1.15000e+01    3.99316e-01
    1.15250e+01    4.01320e-01
    1.15500e+01    4.03403e-01
    1.15750e+01    4.05566e-01
    1.16000e+01    4.07809e-01
    1.16250e+01    4.10131e-01
    1.16500e+01    4.12533e-01
    1.16750e+01    4.15015e-01
    1.17000e+01    4.17576e-01
    1.17250e+01    4.20216e-01
    1.17500e+01    4.22937e-01
    1.17750e+01    4.25737e-01
    1.18000e+01    4.28618e-01
    1.18250e+01    4.31579e-01
    1.18500e+01    4.34620e-01
    1.18750e+01    4.37741e-01
    1.19000e+01    4.40944e-01
    1.19250e+01    4.44228e-01
    1.19500e+01    4.47594e-01
    1.19750e+01    4.51041e-01
    1.20000e+01    4.54571e-01
    1.20250e+01    4.58183e-01
    1.20500e+01    4.61879e-01
    1.20750e+01    4.65658e-01
    1.21000e+01    4.69521e-01
    1.21250e+01    4.73468e-01
    1.21500e+01    4.77501e-01
    1.21750e+01    4.81619e-01
    1.22000e+01    4.85823e-01
    1.22250e+01    4.90113e-01
    1.22500e+01    4.94491e-01
    1.22750e+01    4.98957e-01
    1.23000e+01    5.03511e-01
    1.23250e+01    5.08154e-01
    1.23500e+01    5.12887e-01
    1.23750e+01    5.17710e-01
    1.24000e+01    5.22625e-01
    1.24250e+01    5.27631e-01
    1.24500e+01    5.32730e-01
    1.24750e+01    5.37922e-01
    1.25000e+01    5.43208e-01
    1.25250e+01    5.48590e-01
    1.25500e+01    5.54066e-01
    1.25750e+01    5.59639e-01
    1.26000e+01    5.65310e-01
    1.26250e+01    5.71078e-01
    1.26500e+01    5.76946e-01
    1.26750e+01    5.82913e-01
    1.27000e+01    5.88981e-01
    1.27250e+01    5.95151e-01
    1.27500e+01    6.01423e-01
    1.27750e+01    6.07798e-01
    1.28000e+01    6.14278e-01
    1.28250e+01    6.20863e-01
    1.28500e+01    6.27554e-01
    1.28750e+01    6.34352e-01
    1.29000e+01    6.41258e-01
    1.29250e+01    6.48273e-01
    1.29500e+01    6.55398e-01
    1.29750e+01    6.62634e-01
    1.30000e+01    6.69981e-01
    1.30250e+01    6.77442e-01
    1.30500e+01    6.85016e-01
    1.30750e+01    6.92706e-01
    1.31000e+01    7.00511e-01
    1.31250e+01    7.08433e-01
    1.31500e+01    7.16473e-01
    1.31750e+01    7.24631e-01
    1.32000e+01    7.32909e-01
    1.32250e+01    7.41308e-01
    1.32500e+01    7.49829e-01
    1.32750e+01    7.58473e-01
    1.33000e+01    7.67240e-01
    1.33250e+01    7.76132e-01
    1.33500e+01    7.85149e-01
    1.33750e+01    7.94293e-01
    1.34000e+01    8.03564e-01
    1.34250e+01    8.12964e-01
    1.34500e+01    8.22493e-01
    1.34750e+01    8.32152e-01
    1.35000e+01    8.41943e-01
    1.35250e+01    8.51865e-01
    1.35500e+01    8.61919e-01
    1.35750e+01    8.72108e-01
    1.36000e+01    8.82430e-01
    1.36250e+01    8.92888e-01
    1.36500e+01    9.03481e-01
    1.36750e+01    9.14211e-01
    1.37000e+01    9.25078e-01
    1.37250e+01    9.36082e-01
    1.37500e+01    9.47225e-01
    1.37750e+01    9.58507e-01
    1.38000e+01    9.69927e-01
    1.38250e+01    9.81488e-01
    1.38500e+01    9.93188e-01
    1.38750e+01    1.00503e+00
    1.39000e+01    1.01701e+00
    1.39250e+01    1.02913e+00
    1.39500e+01    1.04139e+00
    1.39750e+01    1.05380e+00
    1.40000e+01    1.06634e+00
    1.40250e+01    1.07903e+00
    1.40500e+01    1.09185e+00
    1.40750e+01    1.10482e+00
    1.41000e+01    1.11792e+00
    1.41250e+01    1.13117e+00
    1.41500e+01    1.14455e+00
    1.41750e+01    1.15807e+00
    1.42000e+01    1.17173e+00
    1.42250e+01    1.18552e+00
    1.42500e+01    1.19945e+00
    1.42750e+01    1.21351e+00
    1.43000e+01    1.22771e+00
    1.43250e+01    1.24203e+00
    1.43500e+01    1.25648e+00
    1.43750e+01    1.27106e+00
    1.44000e+01    1.28576e+00
    1.44250e+01    1.30059e+00
    1.44500e+01    1.31553e+00
    1.44750e+01    1.33059e+00
    1.45000e+01    1.34577e+00
    1.45250e+01    1.36105e+00
    1.45500e+01    1.37644e+00
    1.45750e+01    1.39194e+00
    1.46000e+01    1.40753e+00
    1.46250e+01    1.42321e+00
    1.46500e+01    1.43899e+00
    1.46750e+01    1.45485e+00
    1.47000e+01    1.47079e+00
    1.47250e+01    1.48680e+00
    1.47500e+01    1.50288e+00
    1.47750e+01    1.51902e+00
    1.48000e+01    1.53521e+00
    1.48250e+01    1.55145e+00
    1.48500e+01    1.56772e+00
    1.48750e+01    1.58403e+00
    1.49000e+01    1.60035e+00
    1.49250e+01    1.61669e+00
    1.49500e+01    1.63303e+00
    1.49750e+01    1.64936e+00
    1.50000e+01    1.66567e+00
    1.50250e+01    1.68195e+00
    1.50500e+01    1.69819e+00
    1.50750e+01    1.71437e+00
    1.51000e+01    1.73048e+00
    1.51250e+01    1.74650e+00
    1.51500e+01    1.76243e+00
    1.51750e+01    1.77824e+00
    1.52000e+01    1.79392e+00
    1.52250e+01    1.80945e+00
    1.52500e+01    1.82482e+00
    1.52750e+01    1.84001e+00
    1.53000e+01    1.85499e+00
    1.53250e+01    1.86974e+00
    1.53500e+01    1.88425e+00
    1.53750e+01    1.89850e+00
    1.54000e+01    1.91245e+00
    1.54250e+01    1.92610e+00
    1.54500e+01    1.93940e+00
    1.54750e+01    1.95235e+00
    1.55000e+01    1.96490e+00
    1.55250e+01    1.97704e+00
    1.55500e+01    1.98874e+00
    1.55750e+01    1.99997e+00
    1.56000e+01    2.01071e+00
    1.56250e+01    2.02091e+00
    1.56500e+01    2.03056e+00
    1.56750e+01    2.03962e+00
    1.57000e+01    2.04806e+00
    1.57250e+01    2.05585e+00
    1.57500e+01    2.06296e+00
    1.57750e+01    2.06936e+00
    1.58000e+01    2.07501e+00
    1.58250e+01    2.07990e+00
    1.58500e+01    2.08397e+00
    1.58750e+01    2.08721e+00
    1.59000e+01    2.08959e+00
    1.59250e+01    2.09107e+00
    1.59500e+01    2.09163e+00
    1.59750e+01    2.09124e+00
    1.60000e+01    2.08988e+00
    1.60250e+01    2.08752e+00
    1.60500e+01    2.08414e+00
    1.60750e+01    2.07972e+00
    1.61000e+01    2.07424e+00
    1.61250e+01    2.06769e+00
    1.61500e+01    2.06005e+00
    1.61750e+01    2.05132e+00
    1.62000e+01    2.04150e+00
    1.62250e+01    2.03056e+00
    1.62500e+01    2.01853e+00
    1.62750e+01    2.00540e+00
    1.63000e+01    1.99117e+00
    1.63250e+01    1.97587e+00
    1.63500e+01    1.95951e+00
    1.63750e+01    1.94210e+00
    1.64000e+01    1.92368e+00
    1.64250e+01    1.90426e+00
    1.64500e+01    1.88389e+00
    1.64750e+01    1.86259e+00
    1.65000e+01    1.84040e+00
    1.65250e+01    1.81738e+00
    1.65500e+01    1.79356e+00
    1.65750e+01    1.76899e+00
    1.66000e+01    1.74373e+00
    1.66250e+01    1.71783e+00
    1.66500e+01    1.69135e+00
    1.66750e+01    1.66434e+00
    1.67000e+01    1.63686e+00
    1.67250e+01    1.60897e+00
    1.67500e+01    1.58074e+00
    1.67750e+01    1.55222e+00
    1.68000e+01    1.52348e+00
    1.68250e+01    1.49458e+00
    1.68500e+01    1.46557e+00
    1.68750e+01    1.43651e+00
    1.69000e+01    1.40747e+00
    1.69250e+01    1.37848e+00
    1.69500e+01    1.34962e+00
    1.69750e+01    1.32092e+00
    1.70000e+01    1.29243e+00
    1.70250e+01    1.26420e+00
    1.70500e+01    1.23626e+00
    1.70750e+01    1.20867e+00
    1.71000e+01    1.18145e+00
    1.71250e+01    1.15463e+00
    1.71500e+01    1.12826e+00
    1.71750e+01    1.10234e+00
    1.72000e+01    1.07691e+00
    1.72250e+01    1.05198e+00
    1.72500e+01    1.02758e+00
    1.72750e+01    1.00371e+00
    1.73000e+01    9.80397e-01
    1.73250e+01    9.57643e-01
    1.73500e+01    9.35456e-01
    1.73750e+01    9.13843e-01
    1.74000e+01    8.92806e-01
    1.74250e+01    8.72347e-01
    1.74500e+01    8.52464e-01
    1.74750e+01    8.33157e-01
    1.75000e+01    8.14421e-01
    1.75250e+01    7.96251e-01
    1.75500e+01    7.78642e-01
    1.75750e+01    7.61587e-01
    1.76000e+01    7.45077e-01
    1.76250e+01    7.29103e-01
    1.76500e+01    7.13656e-01
    1.76750e+01    6.98727e-01
    1.77000e+01    6.84303e-01
    1.77250e+01    6.70376e-01
    1.77500e+01    6.56932e-01
    1.77750e+01    6.43961e-01
    1.78000e+01    6.31451e-01
    1.78250e+01    6.19390e-01
    1.78500e+01    6.07766e-01
    1.78750e+01    5.96567e-01
    1.79000e+01    5.85783e-01
    1.79250e+01    5.75400e-01
    1.79500e+01    5.65407e-01
    1.79750e+01    5.55793e-01
    1.80000e+01    5.46546e-01
    1.80250e+01    5.37656e-01
    1.80500e+01    5.29112e-01
    1.80750e+01    5.20903e-01
    1.81000e+01    5.13018e-01
    1.81250e+01    5.05448e-01
    1.81500e+01    4.98182e-01
    1.81750e+01    4.91212e-01
    1.82000e+01    4.84527e-01
    1.82250e+01    4.78120e-01
    1.82500e+01    4.71980e-01
    1.82750e+01    4.66100e-01
    1.83000e+01    4.60472e-01
    1.83250e+01    4.55087e-01
    1.83500e+01    4.49938e-01
    1.83750e+01    4.45018e-01
    1.84000e+01    4.40319e-01
    1.84250e+01    4.35835e-01
    1.84500e+01    4.31560e-01
    1.84750e+01    4.27486e-01
    1.85000e+01    4.23608e-01
    1.85250e+01    4.19920e-01
    1.85500e+01    4.16417e-01
    1.85750e+01    4.13093e-01
    1.86000e+01    4.09942e-01
    1.86250e+01    4.06961e-01
    1.86500e+01    4.04143e-01
    1.86750e+01    4.01486e-01
    1.87000e+01    3.98983e-01
    1.87250e+01    3.96632e-01
    1.87500e+01    3.94428e-01
    1.87750e+01    3.92367e-01
    1.88000e+01    3.90446e-01
    1.88250e+01    3.88661e-01
    1.88500e+01    3.87009e-01
    1.88750e+01    3.85487e-01
    1.89000e+01    3.84091e-01
    1.89250e+01    3.82819e-01
    1.89500e+01    3.81668e-01
    1.89750e+01    3.80636e-01
    1.90000e+01    3.79719e-01
    1.90250e+01    3.78915e-01
    1.90500e+01    3.78223e-01
    1.90750e+01    3.77640e-01
    1.91000e+01    3.77163e-01
    1.91250e+01    3.76792e-01
    1.91500e+01    3.76524e-01
    1.91750e+01    3.76357e-01
    1.92000e+01    3.76289e-01
    1.92250e+01    3.76320e-01
    1.92500e+01    3.76448e-01
    1.92750e+01    3.76670e-01
    1.93000e+01    3.76986e-01
    1.93250e+01    3.77395e-01
    1.93500e+01    3.77896e-01
    1.93750e+01    3.78486e-01
    1.94000e+01    3.79166e-01
    1.94250e+01    3.79934e-01
    1.94500e+01    3.80789e-01
    1.94750e+01    3.81731e-01
    1.95000e+01    3.82758e-01
    1.95250e+01    3.83871e-01
    1.95500e+01    3.85067e-01
    1.95750e+01    3.86348e-01
    1.96000e+01    3.87711e-01
    1.96250e+01    3.89157e-01
    1.96500e+01    3.90684e-01
    1.96750e+01    3.92294e-01
    1.97000e+01    3.93984e-01
    1.97250e+01    3.95756e-01
    1.97500e+01    3.97608e-01
    1.97750e+01    3.99540e-01
    1.98000e+01    4.01552e-01
    1.98250e+01    4.03645e-01
    1.98500e+01    4.05817e-01
    1.98750e+01    4.08069e-01
    1.99000e+01    4.10400e-01
    1.99250e+01    4.12811e-01
    1.99500e+01    4.15302e-01
    1.99750e+01    4.17872e-01
    2.00000e+01    4.20522e-01
    2.00250e+01    4.23251e-01
    2.00500e+01    4.26061e-01
    2.00750e+01    4.28950e-01
    2.01000e+01    4.31920e-01
    2.01250e+01    4.34970e-01
    2.01500e+01    4.38101e-01
    2.01750e+01    4.41313e-01
    2.02000e+01    4.44606e-01
    2.02250e+01    4.47981e-01
    2.02500e+01    4.51438e-01
    2.02750e+01    4.54977e-01
    2.03000e+01    4.58599e-01
    2.03250e+01    4.62304e-01
    2.03500e+01    4.66092e-01
    2.03750e+01    4.69965e-01
    2.04000e+01    4.73922e-01
    2.04250e+01    4.77964e-01
    2.04500e+01    4.82092e-01
    2.04750e+01    4.86306e-01
    2.05000e+01    4.90606e-01
    2.05250e+01    4.94994e-01
    2.05500e+01    4.99470e-01
    2.05750e+01    5.04034e-01
    2.06000e+01    5.08687e-01
    2.06250e+01    5.13430e-01
    2.06500e+01    5.18264e-01
    2.06750e+01    5.23189e-01
    2.07000e+01    5.28206e-01
    2.07250e+01    5.33315e-01
    2.07500e+01    5.38518e-01
    2.07750e+01    5.43815e-01
    2.08000e+01    5.49207e-01
    2.08250e+01    5.54695e-01
    2.08500e+01    5.60279e-01
    2.08750e+01    5.65960e-01
    2.09000e+01    5.71740e-01
    2.09250e+01    5.77619e-01
    2.09500e+01    5.83598e-01
    2.09750e+01    5.89677e-01
    2.10000e+01    5.95858e-01
    2.10250e+01    6.02142e-01
    2.10500e+01    6.08529e-01
    2.10750e+01    6.15021e-01
    2.11000e+01    6.21617e-01
    2.11250e+01    6.28320e-01
    2.11500e+01    6.35131e-01
    2.11750e+01    6.42049e-01
    2.12000e+01    6.49077e-01
    2.12250e+01    6.56214e-01
    2.12500e+01    6.63463e-01
    2.12750e+01    6.70823e-01
    2.13000e+01    6.78297e-01
    2.13250e+01    6.85884e-01
    2.13500e+01    6.93587e-01
    2.13750e+01    7.01405e-01
    2.14000e+01    7.09340e-01
    2.14250e+01    7.17393e-01
    2.14500e+01    7.25565e-01
    2.14750e+01    7.33857e-01
    2.15000e+01    7.42270e-01
    2.15250e+01    7.50805e-01
    2.15500e+01    7.59462e-01
    2.15750e+01    7.68244e-01
    2.16000e+01    7.77150e-01
    2.16250e+01    7.86181e-01
    2.16500e+01    7.95340e-01
    2.16750e+01    8.04626e-01
    2.17000e+01    8.14040e-01
    2.17250e+01    8.23584e-01
    2.17500e+01    8.33258e-01
    2.17750e+01    8.43063e-01
    2.18000e+01    8.53000e-01
    2.18250e+01    8.63070e-01
    2.18500e+01    8.73274e-01
    2.18750e+01    8.83612e-01
    2.19000e+01    8.94085e-01
    2.19250e+01    9.04693e-01
    2.19500e+01    9.15439e-01
    2.19750e+01    9.26321e-01
    2.20000e+01    9.37341e-01
    2.20250e+01    9.48500e-01
    2.20500e+01    9.59797e-01
    2.20750e+01    9.71234e-01
    2.21000e+01    9.82810e-01
    2.21250e+01    9.94526e-01
    2.21500e+01    1.00638e+00
    2.21750e+01    1.01838e+00
    2.22000e+01    1.03052e+00
    2.22250e+01    1.04280e+00
    2.22500e+01    1.05522e+00
    2.22750e+01    1.06778e+00
    2.23000e+01    1.08048e+00
    2.23250e+01    1.09332e+00
    2.23500e+01    1.10630e+00
    2.23750e+01    1.11942e+00
    2.24000e+01    1.13268e+00
    2.24250e+01    1.14608e+00
    2.24500e+01    1.15962e+00
    2.24750e+01    1.17329e+00
    2.25000e+01    1.18710e+00
    2.25250e+01    1.20104e+00
    2.25500e+01    1.21512e+00
    2.25750e+01    1.22933e+00
    2.26000e+01    1.24367e+00
    2.26250e+01    1.25813e+00
    2.26500e+01    1.27273e+00
    2.26750e+01    1.28744e+00
    2.27000e+01    1.30228e+00
    2.27250e+01    1.31724e+00
    2.27500e+01    1.33231e+00
    2.27750e+01    1.34750e+00
    2.28000e+01    1.36280e+00
    2.28250e+01    1.37820e+00
    2.28500e+01    1.39370e+00
    2.28750e+01    1.40931e+00
    2.29000e+01    1.42500e+00
    2.29250e+01    1.44079e+00
    2.29500e+01    1.45666e+00
    2.29750e+01    1.47260e+00
    2.30000e+01    1.48862e+00
    2.30250e+01    1.50471e+00
    2.30500e+01    1.52085e+00
    2.30750e+01    1.53705e+00
    2.31000e+01    1.55329e+00
    2.31250e+01    1.56957e+00
    2.31500e+01    1.58588e+00
    2.31750e+01    1.60221e+00
    2.32000e+01    1.61855e+00
    2.32250e+01    1.63489e+00
    2.32500e+01    1.65122e+00
    2.32750e+01    1.66752e+00
    2.33000e+01    1.68380e+00
    2.33250e+01    1.70003e+00
    2.33500e+01    1.71620e+00
    2.33750e+01    1.73230e+00
    2.34000e+01    1.74832e+00
    2.34250e+01    1.76423e+00
    2.34500e+01    1.78003e+00
    2.34750e+01    1.79569e+00
    2.35000e+01    1.81121e+00
    2.35250e+01    1.82656e+00
    2.35500e+01    1.84172e+00
    2.35750e+01    1.85667e+00
    2.36000e+01    1.87140e+00
    2.36250e+01    1.88589e+00
    2.36500e+01    1.90010e+00
    2.36750e+01    1.91402e+00
    2.37000e+01    1.92762e+00
    2.37250e+01    1.94089e+00
    2.37500e+01    1.95379e+00
    2.37750e+01    1.96630e+00
    2.38000e+01    1.97840e+00
    2.38250e+01    1.99004e+00
    2.38500e+01    2.00122e+00
    2.38750e+01    2.01189e+00
    2.39000e+01    2.02204e+00
    2.39250e+01    2.03162e+00
    2.39500e+01    2.04061e+00
    2.39750e+01    2.04898e+00
    2.40000e+01    2.05669e+00
    2.40250e+01    2.06372e+00
    2.40500e+01    2.07004e+00
    2.40750e+01    2.07561e+00
    2.41000e+01    2.08040e+00
    2.41250e+01    2.08438e+00
    2.41500e+01    2.08753e+00
    2.41750e+01    2.08980e+00
    2.42000e+01    2.09118e+00
    2.42250e+01    2.09163e+00
    2.42500e+01    2.09114e+00
    2.42750e+01    2.08966e+00
    2.43000e+01    2.08718e+00
    2.43250e+01    2.08369e+00
    2.43500e+01    2.07915e+00
    2.43750e+01    2.07355e+00
    2.44000e+01    2.06687e+00
    2.44250e+01    2.05912e+00
    2.44500e+01    2.05026e+00
    2.44750e+01    2.04031e+00
    2.45000e+01    2.02925e+00
    2.45250e+01    2.01709e+00
    2.45500e+01    2.00384e+00
    2.45750e+01    1.98949e+00
    2.46000e+01    1.97407e+00
    2.46250e+01    1.95758e+00
    2.46500e+01    1.94006e+00
    2.46750e+01    1.92152e+00
    2.47000e+01    1.90199e+00
    2.47250e+01    1.88151e+00
    2.47500e+01    1.86011e+00
    2.47750e+01    1.83783e+00
    2.48000e+01    1.81471e+00
    2.48250e+01    1.79081e+00
    2.48500e+01    1.76616e+00
    2.48750e+01    1.74082e+00
    2.49000e+01    1.71485e+00
    2.49250e+01    1.68830e+00
    2.49500e+01    1.66124e+00
    2.49750e+01    1.63371e+00
    2.50000e+01    1.60578e+00
    2.50250e+01    1.57751e+00
    2.50500e+01    1.54897e+00
    2.50750e+01    1.52021e+00
    2.51000e+01    1.49129e+00
    2.51250e+01    1.46227e+00
    2.51500e+01    1.43321e+00
    2.51750e+01    1.40417e+00
    2.52000e+01    1.37520e+00
    2.52250e+01    1.34635e+00
    2.52500e+01    1.31767e+00
    2.52750e+01    1.28921e+00
    2.53000e+01    1.26101e+00
    2.53250e+01    1.23311e+00
    2.53500e+01    1.20556e+00
    2.53750e+01    1.17838e+00
    2.54000e+01    1.15162e+00
    2.54250e+01    1.12529e+00
    2.54500e+01    1.09942e+00
    2.54750e+01    1.07405e+00
    2.55000e+01    1.04918e+00
    2.55250e+01    1.02484e+00
    2.55500e+01    1.00103e+00
    2.55750e+01    9.77783e-01
    2.56000e+01    9.55094e-01
    2.56250e+01    9.32972e-01
    2.56500e+01    9.11424e-01
    2.56750e+01    8.90453e-01
    2.57000e+01    8.70059e-01
    2.57250e+01    8.50242e-01
    2.57500e+01    8.31000e-01
    2.57750e+01    8.12328e-01
    2.58000e+01    7.94223e-01
    2.58250e+01    7.76677e-01
    2.58500e+01    7.59684e-01
    2.58750e+01    7.43235e-01
    2.59000e+01    7.27322e-01
    2.59250e+01    7.11934e-01
    2.59500e+01    6.97063e-01
    2.59750e+01    6.82696e-01
    2.60000e+01    6.68824e-01
    2.60250e+01    6.55435e-01
    2.60500e+01    6.42517e-01
    2.60750e+01    6.30058e-01
    2.61000e+01    6.18047e-01
    2.61250e+01    6.06473e-01
    2.61500e+01    5.95322e-01
    2.61750e+01    5.84583e-01
    2.62000e+01    5.74245e-01
    2.62250e+01    5.64296e-01
    2.62500e+01    5.54724e-01
    2.62750e+01    5.45519e-01
    2.63000e+01    5.36669e-01
    2.63250e+01    5.28163e-01
    2.63500e+01    5.19991e-01
    2.63750e+01    5.12142e-01
    2.64000e+01    5.04607e-01
    2.64250e+01    4.97376e-01
    2.64500e+01    4.90438e-01
    2.64750e+01    4.83786e-01
    2.65000e+01    4.77409e-01
    2.65250e+01    4.71299e-01
    2.65500e+01    4.65448e-01
    2.65750e+01    4.59848e-01
    2.66000e+01    4.54490e-01
    2.66250e+01    4.49368e-01
    2.66500e+01    4.44473e-01
    2.66750e+01    4.39799e-01
    2.67000e+01    4.35339e-01
    2.67250e+01    4.31087e-01
    2.67500e+01    4.27036e-01
    2.67750e+01    4.23180e-01
    2.68000e+01    4.19513e-01
    2.68250e+01    4.16030e-01
    2.68500e+01    4.12726e-01
    2.68750e+01    4.09595e-01
    2.69000e+01    4.06632e-01
    2.69250e+01    4.03833e-01
    2.69500e+01    4.01194e-01
    2.69750e+01    3.98709e-01
    2.70000e+01    3.96374e-01
    2.70250e+01    3.94187e-01
    2.70500e+01    3.92142e-01
    2.70750e+01    3.90237e-01
    2.71000e+01    3.88467e-01
    2.71250e+01    3.86830e-01
    2.71500e+01    3.85322e-01
    2.71750e+01    3.83940e-01
    2.72000e+01    3.82682e-01
    2.72250e+01    3.81545e-01
    2.72500e+01    3.80526e-01
    2.72750e+01    3.79622e-01
    2.73000e+01    3.78831e-01
    2.73250e+01    3.78151e-01
    2.73500e+01    3.77580e-01
    2.73750e+01    3.77116e-01
    2.74000e+01    3.76756e-01
    2.74250e+01    3.76500e-01
    2.74500e+01    3.76344e-01
    2.74750e+01    3.76288e-01
    2.75000e+01    3.76330e-01
    2.75250e+01    3.76468e-01
    2.75500e+01    3.76701e-01
    2.75750e+01    3.77028e-01
    2.76000e+01    3.77448e-01
    2.76250e+01    3.77958e-01
    2.76500e+01    3.78559e-01
    2.76750e+01    3.79249e-01
    2.77000e+01    3.80027e-01
    2.77250e+01    3.80892e-01
    2.77500e+01    3.81843e-01
    2.77750e+01    3.82881e-01
    2.78000e+01    3.84002e-01
    2.78250e+01    3.85209e-01
    2.78500e+01    3.86498e-01
    2.78750e+01    3.87871e-01
    2.79000e+01    3.89326e-01
    2.79250e+01    3.90863e-01
    2.79500e+01    3.92482e-01
    2.79750e+01    3.94181e-01
    2.80000e+01    3.95962e-01
    2.80250e+01    3.97823e-01
    2.80500e+01    3.99765e-01
    2.80750e+01    4.01786e-01
    2.81000e+01    4.03888e-01
    2.81250e+01    4.06069e-01
    2.81500e+01    4.08330e-01
    2.81750e+01    4.10670e-01
    2.82000e+01    4.13090e-01
    2.82250e+01    4.15590e-01
    2.82500e+01    4.18169e-01
    2.82750e+01    4.20828e-01
    2.83000e+01    4.23566e-01
    2.83250e+01    4.26385e-01
    2.83500e+01    4.29284e-01
    2.83750e+01    4.32262e-01
    2.84000e+01    4.35322e-01
    2.84250e+01    4.38462e-01
    2.84500e+01    4.41683e-01
    2.84750e+01    4.44986e-01
    2.85000e+01    4.48370e-01
    2.85250e+01    4.51836e-01
    2.85500e+01    4.55384e-01
    2.85750e+01    4.59016e-01
    2.86000e+01    4.62730e-01
    2.86250e+01    4.66528e-01
    2.86500e+01    4.70410e-01
    2.86750e+01    4.74377e-01
    2.87000e+01    4.78429e-01
    2.87250e+01    4.82566e-01
    2.87500e+01    4.86790e-01
    2.87750e+01    4.91100e-01
    2.88000e+01    4.95498e-01
    2.88250e+01    4.99984e-01
    2.88500e+01    5.04558e-01
    2.88750e+01    5.09222e-01
    2.89000e+01    5.13975e-01
    2.89250e+01    5.18819e-01
    2.89500e+01    5.23754e-01
    2.89750e+01    5.28782e-01
    2.90000e+01    5.33902e-01
    2.90250e+01    5.39115e-01
    2.90500e+01    5.44423e-01
    2.90750e+01    5.49825e-01
    2.91000e+01    5.55324e-01
    2.91250e+01    5.60919e-01
    2.91500e+01    5.66612e-01
    2.91750e+01    5.72403e-01
    2.92000e+01    5.78293e-01
    2.92250e+01    5.84283e-01
    2.92500e+01    5.90374e-01
    2.92750e+01    5.96567e-01
    2.93000e+01    6.02862e-01
    2.93250e+01    6.09261e-01
    2.93500e+01    6.15765e-01
    2.93750e+01    6.22374e-01
    2.94000e+01    6.29089e-01
    2.94250e+01    6.35911e-01
    2.94500e+01    6.42842e-01
    2.94750e+01    6.49882e-01
    2.95000e+01    6.57032e-01
    2.95250e+01    6.64293e-01
    2.95500e+01    6.71666e-01
    2.95750e+01    6.79153e-01
    2.96000e+01    6.86753e-01
    2.96250e+01    6.94469e-01
    2.96500e+01    7.02300e-01
    2.96750e+01    7.10249e-01
    2.97000e+01    7.18316e-01
    2.97250e+01    7.26501e-01
    2.97500e+01    7.34807e-01
    2.97750e+01    7.43234e-01
    2.98000e+01    7.51782e-01
    2.98250e+01    7.60454e-01
    2.98500e+01    7.69249e-01
    2.98750e+01    7.78169e-01
    2.99000e+01    7.87215e-01
    2.99250e+01    7.96388e-01
    2.99500e+01    8.05689e-01
    2.99750e+01    8.15118e-01
    3.00000e+01    8.24676e-01
    3.00250e+01    8.34365e-01
    3.00500e+01    8.44185e-01
    3.00750e+01    8.54138e-01
    3.01000e+01    8.64223e-01
    3.01250e+01    8.74441e-01
    3.01500e+01    8.84795e-01
    3.01750e+01    8.95283e-01
    3.02000e+01    9.05907e-01
    3.02250e+01    9.16668e-01
    3.02500e+01    9.27566e-01
    3.02750e+01    9.38602e-01
    3.03000e+01    9.49776e-01
    3.03250e+01    9.61089e-01
    3.03500e+01    9.72542e-01
    3.03750e+01    9.84134e-01
    3.04000e+01    9.95866e-01
    3.04250e+01    1.00774e+00
    3.04500e+01    1.01975e+00
    3.04750e+01    1.03191e+00
    3.05000e+01    1.04420e+00
    3.05250e+01    1.05664e+00
    3.05500e+01    1.06921e+00
    3.05750e+01    1.08193e+00
    3.06000e+01    1.09479e+00
    3.06250e+01    1.10778e+00
    3.06500e+01    1.12092e+00
    3.06750e+01    1.13420e+00
    3.07000e+01    1.14761e+00
    3.07250e+01    1.16116e+00
    3.07500e+01    1.17485e+00
    3.07750e+01    1.18868e+00
    3.08000e+01    1.20263e+00
    3.08250e+01    1.21673e+00
    3.08500e+01    1.23095e+00
    3.08750e+01    1.24530e+00
    3.09000e+01    1.25978e+00
    3.09250e+01    1.27439e+00
    3.09500e+01    1.28912e+00
    3.09750e+01    1.30397e+00
    3.10000e+01    1.31895e+00
    3.10250e+01    1.33403e+00
    3.10500e+01    1.34923e+00
    3.10750e+01    1.36454e+00
    3.11000e+01    1.37995e+00
    3.11250e+01    1.39547e+00
    3.11500e+01    1.41108e+00
    3.11750e+01    1.42679e+00
    3.12000e+01    1.44259e+00
    3.12250e+01    1.45846e+00
    3.12500e+01    1.47442e+00
    3.12750e+01    1.49045e+00
    3.13000e+01    1.50654e+00
    3.13250e+01    1.52269e+00
    3.13500e+01    1.53889e+00
    3.13750e+01    1.55514e+00
    3.14000e+01    1.57142e+00
    3.14250e+01    1.58774e+00
    3.14500e+01    1.60407e+00
    3.14750e+01    1.62040e+00
    3.15000e+01    1.63674e+00
    3.15250e+01    1.65307e+00
    3.15500e+01    1.66937e+00
    3.15750e+01    1.68564e+00
    3.16000e+01    1.70187e+00
    3.16250e+01    1.71803e+00
    3.16500e+01    1.73412e+00
    3.16750e+01    1.75013e+00
    3.17000e+01    1.76603e+00
    3.17250e+01    1.78181e+00
    3.17500e+01    1.79746e+00
    3.17750e+01    1.81296e+00
    3.18000e+01    1.82829e+00
    3.18250e+01    1.84343e+00
    3.18500e+01    1.85836e+00
    3.18750e+01    1.87306e+00
    3.19000e+01    1.88751e+00
    3.19250e+01    1.90169e+00
    3.19500e+01    1.91558e+00
    3.19750e+01    1.92915e+00
    3.20000e+01    1.94238e+00
    3.20250e+01    1.95523e+00
    3.20500e+01    1.96770e+00
    3.20750e+01    1.97974e+00
    3.21000e+01    1.99134e+00
    3.21250e+01    2.00246e+00
    3.21500e+01    2.01307e+00
    3.21750e+01    2.02315e+00
    3.22000e+01    2.03267e+00
    3.22250e+01    2.04159e+00
    3.22500e+01    2.04989e+00
    3.22750e+01    2.05753e+00
    3.23000e+01    2.06448e+00
    3.23250e+01    2.07071e+00
    3.23500e+01    2.07619e+00
    3.23750e+01    2.08089e+00
    3.24000e+01    2.08478e+00
    3.24250e+01    2.08783e+00
    3.24500e+01    2.09001e+00
    3.24750e+01    2.09128e+00
    3.25000e+01    2.09163e+00
    3.25250e+01    2.09102e+00
    3.25500e+01    2.08943e+00
    3.25750e+01    2.08684e+00
    3.26000e+01    2.08322e+00
    3.26250e+01    2.07856e+00
    3.26500e+01    2.07284e+00
    3.26750e+01    2.06605e+00
    3.27000e+01    2.05817e+00
    3.27250e+01    2.04919e+00
    3.27500e+01    2.03911e+00
    3.27750e+01    2.02793e+00
    3.28000e+01    2.01564e+00
    3.28250e+01    2.00226e+00
    3.28500e+01    1.98779e+00
    3.28750e+01    1.97225e+00
    3.29000e+01    1.95564e+00
    3.29250e+01    1.93800e+00
    3.29500e+01    1.91935e+00
    3.29750e+01    1.89971e+00
    3.30000e+01    1.87913e+00
    3.30250e+01    1.85762e+00
    3.30500e+01    1.83524e+00
    3.30750e+01    1.81204e+00
    3.31000e+01    1.78804e+00
    3.31250e+01    1.76331e+00
    3.31500e+01    1.73790e+00
    3.31750e+01    1.71186e+00
    3.32000e+01    1.68525e+00
    3.32250e+01    1.65813e+00
    3.32500e+01    1.63055e+00
    3.32750e+01    1.60259e+00
    3.33000e+01    1.57428e+00
    3.33250e+01    1.54571e+00
    3.33500e+01    1.51693e+00
    3.33750e+01    1.48800e+00
    3.34000e+01    1.45897e+00
    3.34250e+01    1.42991e+00
    3.34500e+01    1.40087e+00
    3.34750e+01    1.37191e+00
    3.35000e+01    1.34308e+00
    3.35250e+01    1.31442e+00
    3.35500e+01    1.28599e+00
    3.35750e+01    1.25782e+00
    3.36000e+01    1.22996e+00
    3.36250e+01    1.20245e+00
    3.36500e+01    1.17532e+00
    3.36750e+01    1.14860e+00
    3.37000e+01    1.12233e+00
    3.37250e+01    1.09652e+00
    3.37500e+01    1.07120e+00
    3.37750e+01    1.04639e+00
    3.38000e+01    1.02211e+00
    3.38250e+01    9.98365e-01
    3.38500e+01    9.75177e-01
    3.38750e+01    9.52552e-01
    3.39000e+01    9.30495e-01
    3.39250e+01    9.09013e-01
    3.39500e+01    8.88107e-01
    3.39750e+01    8.67779e-01
    3.40000e+01    8.48027e-01
    3.40250e+01    8.28850e-01
    3.40500e+01    8.10243e-01
    3.40750e+01    7.92201e-01
    3.41000e+01    7.74719e-01
    3.41250e+01    7.57788e-01
    3.41500e+01    7.41400e-01
    3.41750e+01    7.25547e-01
    3.42000e+01    7.10219e-01
    3.42250e+01    6.95405e-01
    3.42500e+01    6.81096e-01
    3.42750e+01    6.67279e-01
    3.43000e+01    6.53944e-01
    3.43250e+01    6.41078e-01
    3.43500e+01    6.28671e-01
    3.43750e+01    6.16711e-01
    3.44000e+01    6.05185e-01
    3.44250e+01    5.94081e-01
    3.44500e+01    5.83389e-01
    3.44750e+01    5.73095e-01
    3.45000e+01    5.63190e-01
    3.45250e+01    5.53660e-01
    3.45500e+01    5.44496e-01
    3.45750e+01    5.35685e-01
    3.46000e+01    5.27218e-01
    3.46250e+01    5.19083e-01
    3.46500e+01    5.11271e-01
    3.46750e+01    5.03771e-01
    3.47000e+01    4.96573e-01
    3.47250e+01    4.89668e-01
    3.47500e+01    4.83047e-01
    3.47750e+01    4.76701e-01
    3.48000e+01    4.70621e-01
    3.48250e+01    4.64799e-01
    3.48500e+01    4.59227e-01
    3.48750e+01    4.53896e-01
    3.49000e+01    4.48800e-01
    3.49250e+01    4.43931e-01
    3.49500e+01    4.39282e-01
    3.49750e+01    4.34846e-01
    3.50000e+01    4.30617e-01
    3.50250e+01    4.26588e-01
    3.50500e+01    4.22754e-01
    3.50750e+01    4.19108e-01
    3.51000e+01    4.15646e-01
    3.51250e+01    4.12362e-01
    3.51500e+01    4.09250e-01
    3.51750e+01    4.06306e-01
    3.52000e+01    4.03526e-01
    3.52250e+01    4.00904e-01
    3.52500e+01    3.98436e-01
    3.52750e+01    3.96118e-01
    3.53000e+01    3.93947e-01
    3.53250e+01    3.91919e-01
    3.53500e+01    3.90029e-01
    3.53750e+01    3.88274e-01
    3.54000e+01    3.86652e-01
    3.54250e+01    3.85159e-01
    3.54500e+01    3.83791e-01
    3.54750e+01    3.82547e-01
    3.55000e+01    3.81423e-01
    3.55250e+01    3.80417e-01
    3.55500e+01    3.79526e-01
    3.55750e+01    3.78748e-01
    3.56000e+01    3.78081e-01
    3.56250e+01    3.77522e-01
    3.56500e+01    3.77070e-01
    3.56750e+01    3.76722e-01
    3.57000e+01    3.76477e-01
    3.57250e+01    3.76333e-01
    3.57500e+01    3.76288e-01
    3.57750e+01    3.76341e-01
    3.58000e+01    3.76490e-01
    3.58250e+01    3.76734e-01
    3.58500e+01    3.77071e-01
    3.58750e+01    3.77501e-01
    3.59000e+01    3.78022e-01
    3.59250e+01    3.78633e-01
    3.59500e+01    3.79333e-01
    3.59750e+01    3.80121e-01
    3.60000e+01    3.80996e-01
    3.60250e+01    3.81957e-01
    3.60500e+01    3.83004e-01
    3.60750e+01    3.84135e-01
    3.61000e+01    3.85351e-01
    3.61250e+01    3.86650e-01
    3.61500e+01    3.88032e-01
    3.61750e+01    3.89496e-01
    3.62000e+01    3.91043e-01
    3.62250e+01    3.92671e-01
    3.62500e+01    3.94380e-01
    3.62750e+01    3.96169e-01
    3.63000e+01    3.98040e-01
    3.63250e+01    3.99990e-01
    3.63500e+01    4.02021e-01
    3.63750e+01    4.04131e-01
    3.64000e+01    4.06322e-01
    3.64250e+01    4.08591e-01
    3.64500e+01    4.10941e-01
    3.64750e+01    4.13370e-01
    3.65000e+01    4.15879e-01
    3.65250e+01    4.18467e-01
    3.65500e+01    4.21135e-01
    3.65750e+01    4.23882e-01
    3.66000e+01    4.26710e-01
    3.66250e+01    4.29618e-01
    3.66500e+01    4.32606e-01
    3.66750e+01    4.35675e-01
    3.67000e+01    4.38824e-01
    3.67250e+01    4.42054e-01
    3.67500e+01    4.45366e-01
    3.67750e+01    4.48760e-01
    3.68000e+01    4.52235e-01
    3.68250e+01    4.55793e-01
    3.68500e+01    4.59434e-01
    3.68750e+01    4.63157e-01
    3.69000e+01    4.66965e-01
    3.69250e+01    4.70857e-01
    3.69500e+01    4.74833e-01
    3.69750e+01    4.78895e-01
    3.70000e+01    4.83042e-01
    3.70250e+01    4.87275e-01
    3.70500e+01    4.91596e-01
    3.70750e+01    4.96003e-01
    3.71000e+01    5.00499e-01
    3.71250e+01    5.05083e-01
    3.71500e+01    5.09757e-01
    3.71750e+01    5.14521e-01
    3.72000e+01    5.19375e-01
    3.72250e+01    5.24321e-01
    3.72500e+01    5.29358e-01
    3.72750e+01    5.34489e-01
    3.73000e+01    5.39713e-01
    3.73250e+01    5.45032e-01
    3.73500e+01    5.50445e-01
    3.73750e+01    5.55955e-01
    3.74000e+01    5.61561e-01
    3.74250e+01    5.67265e-01
    3.74500e+01    5.73067e-01
    3.74750e+01    5.78968e-01
    3.75000e+01    5.84970e-01
    3.75250e+01    5.91072e-01
    3.75500e+01    5.97277e-01
    3.75750e+01    6.03584e-01
    3.76000e+01    6.09995e-01
    3.76250e+01    6.16510e-01
    3.76500e+01    6.23131e-01
    3.76750e+01    6.29858e-01
    3.77000e+01    6.36693e-01
    3.77250e+01    6.43636e-01
    3.77500e+01    6.50689e-01
    3.77750e+01    6.57851e-01
    3.78000e+01    6.65125e-01
    3.78250e+01    6.72511e-01
    3.78500e+01    6.80011e-01
    3.78750e+01    6.87624e-01
    3.79000e+01    6.95353e-01
    3.79250e+01    7.03198e-01
    3.79500e+01    7.11160e-01
    3.79750e+01    7.19240e-01
    3.80000e+01    7.27439e-01
    3.80250e+01    7.35758e-01
    3.80500e+01    7.44199e-01
    3.80750e+01    7.52761e-01
    3.81000e+01    7.61447e-01
    3.81250e+01    7.70256e-01
    3.81500e+01    7.79191e-01
    3.81750e+01    7.88251e-01
    3.82000e+01    7.97438e-01
    3.82250e+01    8.06753e-01
    3.82500e+01    8.16197e-01
    3.82750e+01    8.25770e-01
    3.83000e+01    8.35474e-01
    3.83250e+01    8.45309e-01
    3.83500e+01    8.55277e-01
    3.83750e+01    8.65377e-01
    3.84000e+01    8.75611e-01
    3.84250e+01    8.85979e-01
    3.84500e+01    8.96483e-01
    3.84750e+01    9.07123e-01
    3.85000e+01    9.17899e-01
    3.85250e+01    9.28813e-01
    3.85500e+01    9.39865e-01
    3.85750e+01    9.51054e-01
    3.86000e+01    9.62383e-01
    3.86250e+01    9.73852e-01
    3.86500e+01    9.85460e-01
    3.86750e+01    9.97208e-01
    3.87000e+01    1.00910e+00
    3.87250e+01    1.02113e+00
    3.87500e+01    1.03330e+00
    3.87750e+01    1.04561e+00
    3.88000e+01    1.05806e+00
    3.88250e+01    1.07065e+00
    3.88500e+01    1.08338e+00
    3.88750e+01    1.09626e+00
    3.89000e+01    1.10927e+00
    3.89250e+01    1.12242e+00
    3.89500e+01    1.13571e+00
    3.89750e+01    1.14914e+00
    3.90000e+01    1.16271e+00
    3.90250e+01    1.17642e+00
    3.90500e+01    1.19026e+00
    3.90750e+01    1.20423e+00
    3.91000e+01    1.21834e+00
    3.91250e+01    1.23257e+00
    3.91500e+01    1.24694e+00
    3.91750e+01    1.26144e+00
    3.92000e+01    1.27606e+00
    3.92250e+01    1.29080e+00
    3.92500e+01    1.30567e+00
    3.92750e+01    1.32065e+00
    3.93000e+01    1.33575e+00
    3.93250e+01    1.35097e+00
    3.93500e+01    1.36629e+00
    3.93750e+01    1.38171e+00
    3.94000e+01    1.39724e+00
    3.94250e+01    1.41286e+00
    3.94500e+01    1.42858e+00
    3.94750e+01    1.44439e+00
    3.95000e+01    1.46027e+00
    3.95250e+01    1.47624e+00
    3.95500e+01    1.49227e+00
    3.95750e+01    1.50837e+00
    3.96000e+01    1.52453e+00
    3.96250e+01    1.54074e+00
    3.96500e+01    1.55699e+00
    3.96750e+01    1.57328e+00
    3.97000e+01    1.58959e+00
    3.97250e+01    1.60592e+00
    3.97500e+01    1.62226e+00
    3.97750e+01    1.63860e+00
    3.98000e+01    1.65492e+00
    3.98250e+01    1.67122e+00
    3.98500e+01    1.68749e+00
    3.98750e+01    1.70371e+00
    3.99000e+01    1.71987e+00
    3.99250e+01    1.73595e+00
    3.99500e+01    1.75194e+00
    3.99750e+01    1.76783e+00
    4.00000e+01    1.78360e+00
    4.00250e+01    1.79923e+00
    4.00500e+01    1.81471e+00
    4.00750e+01    1.83002e+00
    4.01000e+01    1.84513e+00
    4.01250e+01    1.86004e+00
    4.01500e+01    1.87472e+00
    4.01750e+01    1.88914e+00
    4.02000e+01    1.90329e+00
    4.02250e+01    1.91714e+00
    4.02500e+01    1.93067e+00
    4.02750e+01    1.94386e+00
    4.03000e+01    1.95667e+00
    4.03250e+01    1.96909e+00
    4.03500e+01    1.98108e+00
    4.03750e+01    1.99263e+00
    4.04000e+01    2.00369e+00
    4.04250e+01    2.01424e+00
    4.04500e+01    2.02426e+00
    4.04750e+01    2.03371e+00
    4.05000e+01    2.04256e+00
    4.05250e+01    2.05079e+00
    4.05500e+01    2.05835e+00
    4.05750e+01    2.06522e+00
    4.06000e+01    2.07137e+00
    4.06250e+01    2.07677e+00
    4.06500e+01    2.08138e+00
    4.06750e+01    2.08517e+00
    4.07000e+01    2.08812e+00
    4.07250e+01    2.09020e+00
    4.07500e+01    2.09137e+00
    4.07750e+01    2.09161e+00
    4.08000e+01    2.09089e+00
    4.08250e+01    2.08919e+00
    4.08500e+01    2.08648e+00
    4.08750e+01    2.08275e+00
    4.09000e+01    2.07797e+00
    4.09250e+01    2.07213e+00
    4.09500e+01    2.06521e+00
    4.09750e+01    2.05720e+00
    4.10000e+01    2.04810e+00
    4.10250e+01    2.03789e+00
    4.10500e+01    2.02659e+00
    4.10750e+01    2.01418e+00
    4.11000e+01    2.00067e+00
    4.11250e+01    1.98608e+00
    4.11500e+01    1.97041e+00
    4.11750e+01    1.95369e+00
    4.12000e+01    1.93594e+00
    4.12250e+01    1.91717e+00
    4.12500e+01    1.89742e+00
    4.12750e+01    1.87673e+00
    4.13000e+01    1.85512e+00
    4.13250e+01    1.83265e+00
    4.13500e+01    1.80935e+00
    4.13750e+01    1.78527e+00
    4.14000e+01    1.76046e+00
    4.14250e+01    1.73497e+00
    4.14500e+01    1.70887e+00
    4.14750e+01    1.68220e+00
    4.15000e+01    1.65502e+00
    4.15250e+01    1.62740e+00
    4.15500e+01    1.59939e+00
    4.15750e+01    1.57105e+00
    4.16000e+01    1.54245e+00
    4.16250e+01    1.51365e+00
    4.16500e+01    1.48470e+00
    4.16750e+01    1.45567e+00
    4.17000e+01    1.42661e+00
    4.17250e+01    1.39758e+00
    4.17500e+01    1.36863e+00
    4.17750e+01    1.33981e+00
    4.18000e+01    1.31118e+00
    4.18250e+01    1.28277e+00
    4.18500e+01    1.25464e+00
    4.18750e+01    1.22682e+00
    4.19000e+01    1.19935e+00
    4.19250e+01    1.17226e+00
    4.19500e+01    1.14559e+00
    4.19750e+01    1.11937e+00
    4.20000e+01    1.09361e+00
    4.20250e+01    1.06835e+00
    4.20500e+01    1.04360e+00
    4.20750e+01    1.01938e+00
    4.21000e+01    9.95703e-01
    4.21250e+01    9.72578e-01
    4.21500e+01    9.50017e-01
    4.21750e+01    9.28026e-01
    4.22000e+01    9.06609e-01
    4.22250e+01    8.85769e-01
    4.22500e+01    8.65506e-01
    4.22750e+01    8.45820e-01
    4.23000e+01    8.26707e-01
    4.23250e+01    8.08165e-01
    4.23500e+01    7.90187e-01
    4.23750e+01    7.72768e-01
    4.24000e+01    7.55899e-01
    4.24250e+01    7.39573e-01
    4.24500e+01    7.23780e-01
    4.24750e+01    7.08510e-01
    4.25000e+01    6.93755e-01
    4.25250e+01    6.79502e-01
    4.25500e+01    6.65740e-01
    4.25750e+01    6.52459e-01
    4.26000e+01    6.39646e-01
    4.26250e+01    6.27290e-01
    4.26500e+01    6.15380e-01
    4.26750e+01    6.03902e-01
    4.27000e+01    5.92846e-01
    4.27250e+01    5.82199e-01
    4.27500e+01    5.71951e-01
    4.27750e+01    5.62088e-01
    4.28000e+01    5.52601e-01
    4.28250e+01    5.43477e-01
    4.28500e+01    5.34706e-01
    4.28750e+01    5.26277e-01
    4.29000e+01    5.18180e-01
    4.29250e+01    5.10403e-01
    4.29500e+01    5.02938e-01
    4.29750e+01    4.95774e-01
    4.30000e+01    4.88902e-01
    4.30250e+01    4.82313e-01
    4.30500e+01    4.75997e-01
    4.30750e+01    4.69947e-01
    4.31000e+01    4.64154e-01
    4.31250e+01    4.58609e-01
    4.31500e+01    4.53306e-01
    4.31750e+01    4.48236e-01
    4.32000e+01    4.43392e-01
    4.32250e+01    4.38767e-01
    4.32500e+01    4.34355e-01
    4.32750e+01    4.30149e-01
    4.33000e+01    4.26143e-01
    4.33250e+01    4.22330e-01
    4.33500e+01    4.18706e-01
    4.33750e+01    4.15264e-01
    4.34000e+01    4.12000e-01
    4.34250e+01    4.08907e-01
    4.34500e+01    4.05982e-01
    4.34750e+01    4.03220e-01
    4.35000e+01    4.00616e-01
    4.35250e+01    3.98165e-01
    4.35500e+01    3.95864e-01
    4.35750e+01    3.93710e-01
    4.36000e+01    3.91697e-01
    4.36250e+01    3.89823e-01
    4.36500e+01    3.88083e-01
    4.36750e+01    3.86476e-01
    4.37000e+01    3.84997e-01
    4.37250e+01    3.83644e-01
    4.37500e+01    3.82413e-01
    4.37750e+01    3.81303e-01
    4.38000e+01    3.80310e-01
    4.38250e+01    3.79432e-01
    4.38500e+01    3.78667e-01
    4.38750e+01    3.78012e-01
    4.39000e+01    3.77465e-01
    4.39250e+01    3.77025e-01
    4.39500e+01    3.76689e-01
    4.39750e+01    3.76455e-01
    4.40000e+01    3.76323e-01
    4.40250e+01    3.76289e-01
    4.40500e+01    3.76353e-01
    4.40750e+01    3.76513e-01
    4.41000e+01    3.76767e-01
    4.41250e+01    3.77115e-01
    4.41500e+01    3.77556e-01
    4.41750e+01    3.78087e-01
    4.42000e+01    3.78708e-01
    4.42250e+01    3.79418e-01
    4.42500e+01    3.80216e-01
    4.42750e+01    3.81100e-01
    4.43000e+01    3.82072e-01
    4.43250e+01    3.83128e-01
    4.43500e+01    3.84269e-01
    4.43750e+01    3.85494e-01
    4.44000e+01    3.86803e-01
    4.44250e+01    3.88194e-01
    4.44500e+01    3.89668e-01
    4.44750e+01    3.91224e-01
    4.45000e+01    3.92861e-01
    4.45250e+01    3.94579e-01
    4.45500e+01    3.96378e-01
    4.45750e+01    3.98257e-01
    4.46000e+01    4.00217e-01
    4.46250e+01    4.02257e-01
    4.46500e+01    4.04376e-01
    4.46750e+01    4.06575e-01
    4.47000e+01    4.08854e-01
    4.47250e+01    4.11213e-01
    4.47500e+01    4.13651e-01
    4.47750e+01    4.16169e-01
    4.48000e+01    4.18766e-01
    4.48250e+01    4.21443e-01
    4.48500e+01    4.24200e-01
    4.48750e+01    4.27036e-01
    4.49000e+01    4.29953e-01
    4.49250e+01    4.32951e-01
    4.49500e+01    4.36028e-01
    4.49750e+01    4.39187e-01
    4.50000e+01    4.42426e-01
    4.50250e+01    4.45747e-01
    4.50500e+01    4.49150e-01
    4.50750e+01    4.52635e-01
    4.51000e+01    4.56202e-01
    4.51250e+01    4.59852e-01
    4.51500e+01    4.63586e-01
    4.51750e+01    4.67403e-01
    4.52000e+01    4.71304e-01
    4.52250e+01    4.75290e-01
    4.52500e+01    4.79361e-01
    4.52750e+01    4.83518e-01
    4.53000e+01    4.87762e-01
    4.53250e+01    4.92092e-01
    4.53500e+01    4.96510e-01
    4.53750e+01    5.01015e-01
    4.54000e+01    5.05610e-01
    4.54250e+01    5.10294e-01
    4.54500e+01    5.15068e-01
    4.54750e+01    5.19932e-01
    4.55000e+01    5.24888e-01
    4.55250e+01    5.29937e-01
    4.55500e+01    5.35078e-01
    4.55750e+01    5.40313e-01
    4.56000e+01    5.45642e-01
    4.56250e+01    5.51066e-01
    4.56500e+01    5.56587e-01
    4.56750e+01    5.62204e-01
    4.57000e+01    5.67919e-01
    4.57250e+01    5.73732e-01
    4.57500e+01    5.79645e-01
    4.57750e+01    5.85658e-01
    4.58000e+01    5.91772e-01
    4.58250e+01    5.97988e-01
    4.58500e+01    6.04307e-01
    4.58750e+01    6.10730e-01
    4.59000e+01    6.17257e-01
    4.59250e+01    6.23890e-01
    4.59500e+01    6.30629e-01
    4.59750e+01    6.37476e-01
    4.60000e+01    6.44432e-01
    4.60250e+01    6.51497e-01
    4.60500e+01    6.58672e-01
    4.60750e+01    6.65959e-01
    4.61000e+01    6.73358e-01
    4.61250e+01    6.80870e-01
    4.61500e+01    6.88496e-01
    4.61750e+01    6.96238e-01
    4.62000e+01    7.04096e-01
    4.62250e+01    7.12072e-01
    4.62500e+01    7.20165e-01
    4.62750e+01    7.28378e-01
    4.63000e+01    7.36711e-01
    4.63250e+01    7.45165e-01
    4.63500e+01    7.53742e-01
    4.63750e+01    7.62441e-01
    4.64000e+01    7.71265e-01
    4.64250e+01    7.80214e-01
    4.64500e+01    7.89288e-01
    4.64750e+01    7.98490e-01
    4.65000e+01    8.07820e-01
    4.65250e+01    8.17278e-01
    4.65500e+01    8.26866e-01
    4.65750e+01    8.36585e-01
    4.66000e+01    8.46435e-01
    4.66250e+01    8.56417e-01
    4.66500e+01    8.66533e-01
    4.66750e+01    8.76782e-01
    4.67000e+01    8.87166e-01
    4.67250e+01    8.97685e-01
    4.67500e+01    9.08340e-01
    4.67750e+01    9.19132e-01
    4.68000e+01    9.30062e-01
    4.68250e+01    9.41129e-01
    4.68500e+01    9.52334e-01
    4.68750e+01    9.63679e-01
    4.69000e+01    9.75163e-01
    4.69250e+01    9.86787e-01
    4.69500e+01    9.98551e-01
    4.69750e+01    1.01046e+00
    4.70000e+01    1.02250e+00
    4.70250e+01    1.03469e+00
    4.70500e+01    1.04701e+00
    4.70750e+01    1.05948e+00
    4.71000e+01    1.07209e+00
    4.71250e+01    1.08484e+00
    4.71500e+01    1.09773e+00
    4.71750e+01    1.11076e+00
    4.72000e+01    1.12393e+00
    4.72250e+01    1.13723e+00
    4.72500e+01    1.15068e+00
    4.72750e+01    1.16426e+00
    4.73000e+01    1.17798e+00
    4.73250e+01    1.19184e+00
    4.73500e+01    1.20582e+00
    4.73750e+01    1.21995e+00
    4.74000e+01    1.23420e+00
    4.74250e+01    1.24858e+00
    4.74500e+01    1.26309e+00
    4.74750e+01    1.27773e+00
    4.75000e+01    1.29249e+00
    4.75250e+01    1.30737e+00
    4.75500e+01    1.32236e+00
    4.75750e+01    1.33748e+00
    4.76000e+01    1.35270e+00
    4.76250e+01    1.36803e+00
    4.76500e+01    1.38347e+00
    4.76750e+01    1.39901e+00
    4.77000e+01    1.41465e+00
    4.77250e+01    1.43037e+00
    4.77500e+01    1.44619e+00
    4.77750e+01    1.46208e+00
    4.78000e+01    1.47806e+00
    4.78250e+01    1.49410e+00
    4.78500e+01    1.51020e+00
    4.78750e+01    1.52637e+00
    4.79000e+01    1.54258e+00
    4.79250e+01    1.55884e+00
    4.79500e+01    1.57513e+00
    4.79750e+01    1.59144e+00
    4.80000e+01    1.60778e+00
    4.80250e+01    1.62412e+00
    4.80500e+01    1.64045e+00
    4.80750e+01    1.65678e+00
    4.81000e+01    1.67307e+00
    4.81250e+01    1.68934e+00
    4.81500e+01    1.70555e+00
    4.81750e+01    1.72170e+00
    4.82000e+01    1.73777e+00
    4.82250e+01    1.75375e+00
    4.82500e+01    1.76963e+00
    4.82750e+01    1.78538e+00
    4.83000e+01    1.80100e+00
    4.83250e+01    1.81646e+00
    4.83500e+01    1.83175e+00
    4.83750e+01    1.84684e+00
    4.84000e+01    1.86172e+00
    4.84250e+01    1.87637e+00
    4.84500e+01    1.89076e+00
    4.84750e+01    1.90488e+00
    4.85000e+01    1.91869e+00
    4.85250e+01    1.93219e+00
    4.85500e+01    1.94533e+00
    4.85750e+01    1.95810e+00
    4.86000e+01    1.97047e+00
    4.86250e+01    1.98242e+00
    4.86500e+01    1.99391e+00
    4.86750e+01    2.00491e+00
    4.87000e+01    2.01541e+00
    4.87250e+01    2.02537e+00
    4.87500e+01    2.03475e+00
    4.87750e+01    2.04353e+00
    4.88000e+01    2.05168e+00
    4.88250e+01    2.05917e+00
    4.88500e+01    2.06596e+00
    4.88750e+01    2.07202e+00
    4.89000e+01    2.07733e+00
    4.89250e+01    2.08185e+00
    4.89500e+01    2.08555e+00
    4.89750e+01    2.08840e+00
    4.90000e+01    2.09038e+00
    4.90250e+01    2.09144e+00
    4.90500e+01    2.09157e+00
    4.90750e+01    2.09074e+00
    4.91000e+01    2.08893e+00
    4.91250e+01    2.08611e+00
    4.91500e+01    2.08226e+00
    4.91750e+01    2.07736e+00
    4.92000e+01    2.07139e+00
    4.92250e+01    2.06435e+00
    4.92500e+01    2.05622e+00
    4.92750e+01    2.04699e+00
    4.93000e+01    2.03666e+00
    4.93250e+01    2.02523e+00
    4.93500e+01    2.01270e+00
    4.93750e+01    1.99907e+00
    4.94000e+01    1.98435e+00
    4.94250e+01    1.96857e+00
    4.94500e+01    1.95173e+00
    4.94750e+01    1.93385e+00
    4.95000e+01    1.91497e+00
    4.95250e+01    1.89512e+00
    4.95500e+01    1.87432e+00
    4.95750e+01    1.85261e+00
    4.96000e+01    1.83004e+00
    4.96250e+01    1.80665e+00
    4.96500e+01    1.78249e+00
    4.96750e+01    1.75760e+00
    4.97000e+01    1.73204e+00
    4.97250e+01    1.70587e+00
    4.97500e+01    1.67913e+00
    4.97750e+01    1.65190e+00
    4.98000e+01    1.62423e+00
    4.98250e+01    1.59618e+00
    4.98500e+01    1.56781e+00
    4.98750e+01    1.53919e+00
    4.99000e+01    1.51037e+00
    4.99250e+01    1.48141e+00
    4.99500e+01    1.45237e+00
    4.99750e+01    1.42331e+00


==> data/pp_xdata_x_2.00_y_1.00.csv <==
    0.00000e+00    1.99867e+00
    2.50000e-02    1.96475e+00
    5.00000e-02    1.92982e+00
    7.50000e-02    1.89396e+00
    1.00000e-01    1.85729e+00
    1.25000e-01    1.81990e+00
    1.50000e-01    1.78189e+00
    1.75000e-01    1.74338e+00
    2.00000e-01    1.70447e+00
    2.25000e-01    1.66526e+00
    2.50000e-01    1.62587e+00
    2.75000e-01    1.58639e+00
    3.00000e-01    1.54693e+00
    3.25000e-01    1.50758e+00
    3.50000e-01    1.46844e+00
    3.75000e-01    1.42959e+00
    4.00000e-01    1.39112e+00
    4.25000e-01    1.35309e+00
    4.50000e-01    1.31559e+00
    4.75000e-01    1.27867e+00
    5.00000e-01    1.24240e+00
    5.25000e-01    1.20682e+00
    5.50000e-01    1.17198e+00
    5.75000e-01    1.13793e+00
    6.00000e-01    1.10468e+00
    6.25000e-01    1.07228e+00
    6.50000e-01    1.04074e+00
    6.75000e-01    1.01008e+00
    7.00000e-01    9.80315e-01
    7.25000e-01    9.51446e-01
    7.50000e-01    9.23479e-01
    7.75000e-01    8.96414e-01
    8.00000e-01    8.70247e-01
    8.25000e-01    8.44970e-01
    8.50000e-01    8.20573e-01
    8.75000e-01    7.97045e-01
    9.00000e-01    7.74371e-01
    9.25000e-01    7.52534e-01
    9.50000e-01    7.31517e-01
    9.75000e-01    7.11301e-01
    1.00000e+00    6.91866e-01
    1.02500e+00    6.73192e-01
    1.05000e+00    6.55256e-01
    1.07500e+00    6.38037e-01
    1.10000e+00    6.21512e-01
    1.12500e+00    6.05660e-01
    1.15000e+00    5.90459e-01
    1.17500e+00    5.75886e-01
    1.20000e+00    5.61920e-01
    1.22500e+00    5.48538e-01
    1.25000e+00    5.35720e-01
    1.27500e+00    5.23445e-01
    1.30000e+00    5.11693e-01
    1.32500e+00    5.00443e-01
    1.35000e+00    4.89677e-01
    1.37500e+00    4.79376e-01
    1.40000e+00    4.69522e-01
    1.42500e+00    4.60098e-01
    1.45000e+00    4.51086e-01
    1.47500e+00    4.42470e-01
    1.50000e+00    4.34235e-01
    1.52500e+00    4.26365e-01
    1.55000e+00    4.18846e-01
    1.57500e+00    4.11665e-01
    1.60000e+00    4.04807e-01
    1.62500e+00    3.98260e-01
    1.65000e+00    3.92012e-01
    1.67500e+00    3.86051e-01
    1.70000e+00    3.80367e-01
    1.72500e+00    3.74947e-01
    1.75000e+00    3.69782e-01
    1.77500e+00    3.64863e-01
    1.80000e+00    3.60179e-01
    1.82500e+00    3.55723e-01
    1.85000e+00    3.51485e-01
    1.87500e+00    3.47458e-01
    1.90000e+00    3.43634e-01
    1.92500e+00    3.40005e-01
    1.95000e+00    3.36564e-01
    1.97500e+00    3.33306e-01
    2.00000e+00    3.30223e-01
    2.02500e+00    3.27310e-01
    2.05000e+00    3.24561e-01
    2.07500e+00    3.21970e-01
    2.10000e+00    3.19532e-01
    2.12500e+00    3.17242e-01
    2.15000e+00    3.15096e-01
    2.17500e+00    3.13090e-01
    2.20000e+00    3.11218e-01
    2.22500e+00    3.09477e-01
    2.25000e+00    3.07863e-01
    2.27500e+00    3.06373e-01
    2.30000e+00    3.05002e-01
    2.32500e+00    3.03749e-01
    2.35000e+00    3.02609e-01
    2.37500e+00    3.01579e-01
    2.40000e+00    3.00658e-01
    2.42500e+00    2.99842e-01
    2.45000e+00    2.99129e-01
    2.47500e+00    2.98516e-01
    2.50000e+00    2.98002e-01
    2.52500e+00    2.97584e-01
    2.55000e+00    2.97259e-01
    2.57500e+00    2.97027e-01
    2.60000e+00    2.96885e-01
    2.62500e+00    2.96832e-01
    2.65000e+00    2.96866e-01
    2.67500e+00    2.96986e-01
    2.70000e+00    2.97190e-01
    2.72500e+00    2.97477e-01
    2.75000e+00    2.97846e-01
    2.77500e+00    2.98295e-01
    2.80000e+00    2.98824e-01
    2.82500e+00    2.99431e-01
    2.85000e+00    3.00115e-01
    2.87500e+00    3.00876e-01
    2.90000e+00    3.01713e-01
    2.92500e+00    3.02625e-01
    2.95000e+00    3.03612e-01
    2.97500e+00    3.04672e-01
    3.00000e+00    3.05805e-01
    3.02500e+00    3.07011e-01
    3.05000e+00    3.08289e-01
    3.07500e+00    3.09639e-01
    3.10000e+00    3.11060e-01
    3.12500e+00    3.12552e-01
    3.15000e+00    3.14115e-01
    3.17500e+00    3.15748e-01
    3.20000e+00    3.17452e-01
    3.22500e+00    3.19226e-01
    3.25000e+00    3.21070e-01
    3.27500e+00    3.22983e-01
    3.30000e+00    3.24967e-01
    3.32500e+00    3.27021e-01
    3.35000e+00    3.29144e-01
    3.37500e+00    3.31338e-01
    3.40000e+00    3.33601e-01
    3.42500e+00    3.35935e-01
    3.45000e+00    3.38339e-01
    3.47500e+00    3.40813e-01
    3.50000e+00    3.43358e-01
    3.52500e+00    3.45975e-01
    3.55000e+00    3.48662e-01
    3.57500e+00    3.51421e-01
    3.60000e+00    3.54252e-01
    3.62500e+00    3.57155e-01
    3.65000e+00    3.60131e-01
    3.67500e+00    3.63180e-01
    3.70000e+00    3.66302e-01
    3.72500e+00    3.69498e-01
    3.75000e+00    3.72769e-01
    3.77500e+00    3.76114e-01
    3.80000e+00    3.79535e-01
    3.82500e+00    3.83032e-01
    3.85000e+00    3.86605e-01
    3.87500e+00    3.90256e-01
    3.90000e+00    3.93984e-01
    3.92500e+00    3.97791e-01
    3.95000e+00    4.01677e-01
    3.97500e+00    4.05643e-01
    4.00000e+00    4.09689e-01
    4.02500e+00    4.13817e-01
    4.05000e+00    4.18026e-01
    4.07500e+00    4.22318e-01
    4.10000e+00    4.26694e-01
    4.12500e+00    4.31154e-01
    4.15000e+00    4.35699e-01
    4.17500e+00    4.40330e-01
    4.20000e+00    4.45049e-01
    4.22500e+00    4.49855e-01
    4.25000e+00    4.54749e-01
    4.27500e+00    4.59734e-01
    4.30000e+00    4.64809e-01
    4.32500e+00    4.69975e-01
    4.35000e+00    4.75234e-01
    4.37500e+00    4.80587e-01
    4.40000e+00    4.86034e-01
    4.42500e+00    4.91576e-01
    4.45000e+00    4.97216e-01
    4.47500e+00    5.02953e-01
    4.50000e+00    5.08789e-01
    4.52500e+00    5.14725e-01
    4.55000e+00    5.20762e-01
    4.57500e+00    5.26901e-01
    4.60000e+00    5.33143e-01
    4.62500e+00    5.39490e-01
    4.65000e+00    5.45943e-01
    4.67500e+00    5.52503e-01
    4.70000e+00    5.59171e-01
    4.72500e+00    5.65949e-01
    4.75000e+00    5.72837e-01
    4.77500e+00    5.79837e-01
    4.80000e+00    5.86950e-01
    4.82500e+00    5.94178e-01
    4.85000e+00    6.01522e-01
    4.87500e+00    6.08983e-01
    4.90000e+00    6.16563e-01
    4.92500e+00    6.24263e-01
    4.95000e+00    6.32084e-01
    4.97500e+00    6.40027e-01
    5.00000e+00    6.48095e-01
    5.02500e+00    6.56288e-01
    5.05000e+00    6.64608e-01
    5.07500e+00    6.73057e-01
    5.10000e+00    6.81635e-01
    5.12500e+00    6.90344e-01
    5.15000e+00    6.99187e-01
    5.17500e+00    7.08163e-01
    5.20000e+00    7.17275e-01
    5.22500e+00    7.26524e-01
    5.25000e+00    7.35911e-01
    5.27500e+00    7.45439e-01
    5.30000e+00    7.55108e-01
    5.32500e+00    7.64921e-01
    5.35000e+00    7.74878e-01
    5.37500e+00    7.84981e-01
    5.40000e+00    7.95231e-01
    5.42500e+00    8.05631e-01
    5.45000e+00    8.16181e-01
    5.47500e+00    8.26883e-01
    5.50000e+00    8.37739e-01
    5.52500e+00    8.48749e-01
    5.55000e+00    8.59916e-01
    5.57500e+00    8.71241e-01
    5.60000e+00    8.82725e-01
    5.62500e+00    8.94370e-01
    5.65000e+00    9.06177e-01
    5.67500e+00    9.18148e-01
    5.70000e+00    9.30283e-01
    5.72500e+00    9.42585e-01
    5.75000e+00    9.55054e-01
    5.77500e+00    9.67692e-01
    5.80000e+00    9.80500e-01
    5.82500e+00    9.93479e-01
    5.85000e+00    1.00663e+00
    5.87500e+00    1.01996e+00
    5.90000e+00    1.03345e+00
    5.92500e+00    1.04713e+00
    5.95000e+00    1.06098e+00
    5.97500e+00    1.07501e+00
    6.00000e+00    1.08922e+00
    6.02500e+00    1.10361e+00
    6.05000e+00    1.11817e+00
    6.07500e+00    1.13292e+00
    6.10000e+00    1.14785e+00
    6.12500e+00    1.16295e+00
    6.15000e+00    1.17824e+00
    6.17500e+00    1.19372e+00
    6.20000e+00    1.20937e+00
    6.22500e+00    1.22521e+00
    6.25000e+00    1.24122e+00
    6.27500e+00    1.25742e+00
    6.30000e+00    1.27380e+00
    6.32500e+00    1.29036e+00
    6.35000e+00    1.30710e+00
    6.37500e+00    1.32402e+00
    6.40000e+00    1.34112e+00
    6.42500e+00    1.35839e+00
    6.45000e+00    1.37584e+00
    6.47500e+00    1.39346e+00
    6.50000e+00    1.41125e+00
    6.52500e+00    1.42921e+00
    6.55000e+00    1.44733e+00
    6.57500e+00    1.46562e+00
    6.60000e+00    1.48406e+00
    6.62500e+00    1.50267e+00
    6.65000e+00    1.52142e+00
    6.67500e+00    1.54032e+00
    6.70000e+00    1.55937e+00
    6.72500e+00    1.57856e+00
    6.75000e+00    1.59787e+00
    6.77500e+00    1.61732e+00
    6.80000e+00    1.63688e+00
    6.82500e+00    1.65656e+00
    6.85000e+00    1.67634e+00
    6.87500e+00    1.69622e+00
    6.90000e+00    1.71619e+00
    6.92500e+00    1.73624e+00
    6.95000e+00    1.75635e+00
    6.97500e+00    1.77653e+00
    7.00000e+00    1.79675e+00
    7.02500e+00    1.81701e+00
    7.05000e+00    1.83729e+00
    7.07500e+00    1.85758e+00
    7.10000e+00    1.87786e+00
    7.12500e+00    1.89812e+00
    7.15000e+00    1.91833e+00
    7.17500e+00    1.93849e+00
    7.20000e+00    1.95857e+00
    7.22500e+00    1.97856e+00
    7.25000e+00    1.99842e+00
    7.27500e+00    2.01815e+00
    7.30000e+00    2.03771e+00
    7.32500e+00    2.05708e+00
    7.35000e+00    2.07623e+00
    7.37500e+00    2.09514e+00
    7.40000e+00    2.11377e+00
    7.42500e+00    2.13210e+00
    7.45000e+00    2.15009e+00
    7.47500e+00    2.16772e+00
    7.50000e+00    2.18493e+00
    7.52500e+00    2.20170e+00
    7.55000e+00    2.21800e+00
    7.57500e+00    2.23377e+00
    7.60000e+00    2.24897e+00
    7.62500e+00    2.26358e+00
    7.65000e+00    2.27753e+00
    7.67500e+00    2.29078e+00
    7.70000e+00    2.30329e+00
    7.72500e+00    2.31501e+00
    7.75000e+00    2.32589e+00
    7.77500e+00    2.33587e+00
    7.80000e+00    2.34491e+00
    7.82500e+00    2.35296e+00
    7.85000e+00    2.35996e+00
    7.87500e+00    2.36586e+00
    7.90000e+00    2.37060e+00
    7.92500e+00    2.37415e+00
    7.95000e+00    2.37643e+00
    7.97500e+00    2.37741e+00
    8.00000e+00    2.37704e+00
    8.02500e+00    2.37527e+00
    8.05000e+00    2.37205e+00
    8.07500e+00    2.36735e+00
    8.10000e+00    2.36113e+00
    8.12500e+00    2.35335e+00
    8.15000e+00    2.34399e+00
    8.17500e+00    2.33302e+00
    8.20000e+00    2.32041e+00
    8.22500e+00    2.30617e+00
    8.25000e+00    2.29028e+00
    8.27500e+00    2.27274e+00
    8.30000e+00    2.25356e+00
    8.32500e+00    2.23275e+00
    8.35000e+00    2.21035e+00
    8.37500e+00    2.18636e+00
    8.40000e+00    2.16085e+00
    8.42500e+00    2.13385e+00
    8.45000e+00    2.10541e+00
    8.47500e+00    2.07560e+00
    8.50000e+00    2.04449e+00
    8.52500e+00    2.01216e+00
    8.55000e+00    1.97868e+00
    8.57500e+00    1.94415e+00
    8.60000e+00    1.90866e+00
    8.62500e+00    1.87231e+00
    8.65000e+00    1.83520e+00
    8.67500e+00    1.79743e+00
    8.70000e+00    1.75911e+00
    8.72500e+00    1.72035e+00
    8.75000e+00    1.68125e+00
    8.77500e+00    1.64192e+00
    8.80000e+00    1.60247e+00
    8.82500e+00    1.56299e+00
    8.85000e+00    1.52358e+00
    8.87500e+00    1.48435e+00
    8.90000e+00    1.44537e+00
    8.92500e+00    1.40673e+00
    8.95000e+00    1.36851e+00
    8.97500e+00    1.33079e+00
    9.00000e+00    1.29363e+00
    9.02500e+00    1.25708e+00
    9.05000e+00    1.22122e+00
    9.07500e+00    1.18607e+00
    9.10000e+00    1.15170e+00
    9.12500e+00    1.11812e+00
    9.15000e+00    1.08537e+00
    9.17500e+00    1.05348e+00
    9.20000e+00    1.02246e+00
    9.22500e+00    9.92325e-01
    9.25000e+00    9.63090e-01
    9.27500e+00    9.34756e-01
    9.30000e+00    9.07324e-01
    9.32500e+00    8.80791e-01
    9.35000e+00    8.55153e-01
    9.37500e+00    8.30399e-01
    9.40000e+00    8.06519e-01
    9.42500e+00    7.83499e-01
    9.45000e+00    7.61323e-01
    9.47500e+00    7.39975e-01
    9.50000e+00    7.19436e-01
    9.52500e+00    6.99685e-01
    9.55000e+00    6.80704e-01
    9.57500e+00    6.62470e-01
    9.60000e+00    6.44961e-01
    9.62500e+00    6.28157e-01
    9.65000e+00    6.12034e-01
    9.67500e+00    5.96570e-01
    9.70000e+00    5.81744e-01
    9.72500e+00    5.67533e-01
    9.75000e+00    5.53916e-01
    9.77500e+00    5.40871e-01
    9.80000e+00    5.28378e-01
    9.82500e+00    5.16415e-01
    9.85000e+00    5.04963e-01
    9.87500e+00    4.94003e-01
    9.90000e+00    4.83515e-01
    9.92500e+00    4.73481e-01
    9.95000e+00    4.63884e-01
    9.97500e+00    4.54706e-01
    1.00000e+01    4.45931e-01
    1.00250e+01    4.37542e-01
    1.00500e+01    4.29526e-01
    1.00750e+01    4.21866e-01
    1.01000e+01    4.14548e-01
    1.01250e+01    4.07560e-01
    1.01500e+01    4.00889e-01
    1.01750e+01    3.94520e-01
    1.02000e+01    3.88444e-01
    1.02250e+01    3.82648e-01
    1.02500e+01    3.77122e-01
    1.02750e+01    3.71855e-01
    1.03000e+01    3.66836e-01
    1.03250e+01    3.62058e-01
    1.03500e+01    3.57510e-01
    1.03750e+01    3.53184e-01
    1.04000e+01    3.49072e-01
    1.04250e+01    3.45166e-01
    1.04500e+01    3.41459e-01
    1.04750e+01    3.37943e-01
    1.05000e+01    3.34611e-01
    1.05250e+01    3.31457e-01
    1.05500e+01    3.28476e-01
    1.05750e+01    3.25660e-01
    1.06000e+01    3.23006e-01
    1.06250e+01    3.20506e-01
    1.06500e+01    3.18157e-01
    1.06750e+01    3.15953e-01
    1.07000e+01    3.13890e-01
    1.07250e+01    3.11964e-01
    1.07500e+01    3.10170e-01
    1.07750e+01    3.08505e-01
    1.08000e+01    3.06965e-01
    1.08250e+01    3.05546e-01
    1.08500e+01    3.04245e-01
    1.08750e+01    3.03059e-01
    1.09000e+01    3.01985e-01
    1.09250e+01    3.01020e-01
    1.09500e+01    3.00162e-01
    1.09750e+01    2.99407e-01
    1.10000e+01    2.98754e-01
    1.10250e+01    2.98200e-01
    1.10500e+01    2.97742e-01
    1.10750e+01    2.97380e-01
    1.11000e+01    2.97111e-01
    1.11250e+01    2.96932e-01
    1.11500e+01    2.96843e-01
    1.11750e+01    2.96842e-01
    1.12000e+01    2.96927e-01
    1.12250e+01    2.97097e-01
    1.12500e+01    2.97350e-01
    1.12750e+01    2.97686e-01
    1.13000e+01    2.98102e-01
    1.13250e+01    2.98599e-01
    1.13500e+01    2.99174e-01
    1.13750e+01    2.99827e-01
    1.14000e+01    3.00557e-01
    1.14250e+01    3.01363e-01
    1.14500e+01    3.02245e-01
    1.14750e+01    3.03201e-01
    1.15000e+01    3.04231e-01
    1.15250e+01    3.05335e-01
    1.15500e+01    3.06511e-01
    1.15750e+01    3.07760e-01
    1.16000e+01    3.09080e-01
    1.16250e+01    3.10473e-01
    1.16500e+01    3.11936e-01
    1.16750e+01    3.13470e-01
    1.17000e+01    3.15075e-01
    1.17250e+01    3.16750e-01
    1.17500e+01    3.18495e-01
    1.17750e+01    3.20311e-01
    1.18000e+01    3.22196e-01
    1.18250e+01    3.24151e-01
    1.18500e+01    3.26176e-01
    1.18750e+01    3.28271e-01
    1.19000e+01    3.30436e-01
    1.19250e+01    3.32671e-01
    1.19500e+01    3.34976e-01
    1.19750e+01    3.37352e-01
    1.20000e+01    3.39797e-01
    1.20250e+01    3.42314e-01
    1.20500e+01    3.44901e-01
    1.20750e+01    3.47559e-01
    1.21000e+01    3.50289e-01
    1.21250e+01    3.53091e-01
    1.21500e+01    3.55965e-01
    1.21750e+01    3.58911e-01
    1.22000e+01    3.61930e-01
    1.22250e+01    3.65022e-01
    1.22500e+01    3.68188e-01
    1.22750e+01    3.71428e-01
    1.23000e+01    3.74743e-01
    1.23250e+01    3.78133e-01
    1.23500e+01    3.81599e-01
    1.23750e+01    3.85141e-01
    1.24000e+01    3.88760e-01
    1.24250e+01    3.92457e-01
    1.24500e+01    3.96232e-01
    1.24750e+01    4.00086e-01
    1.25000e+01    4.04019e-01
    1.25250e+01    4.08032e-01
    1.25500e+01    4.12126e-01
    1.25750e+01    4.16302e-01
    1.26000e+01    4.20561e-01
    1.26250e+01    4.24902e-01
    1.26500e+01    4.29328e-01
    1.26750e+01    4.33839e-01
    1.27000e+01    4.38435e-01
    1.27250e+01    4.43117e-01
    1.27500e+01    4.47888e-01
    1.27750e+01    4.52746e-01
    1.28000e+01    4.57694e-01
    1.28250e+01    4.62732e-01
    1.28500e+01    4.67861e-01
    1.28750e+01    4.73082e-01
    1.29000e+01    4.78396e-01
    1.29250e+01    4.83805e-01
    1.29500e+01    4.89308e-01
    1.29750e+01    4.94908e-01
    1.30000e+01    5.00605e-01
    1.30250e+01    5.06401e-01
    1.30500e+01    5.12296e-01
    1.30750e+01    5.18292e-01
    1.31000e+01    5.24389e-01
    1.31250e+01    5.30589e-01
    1.31500e+01    5.36894e-01
    1.31750e+01    5.43304e-01
    1.32000e+01    5.49820e-01
    1.32250e+01    5.56444e-01
    1.32500e+01    5.63176e-01
    1.32750e+01    5.70019e-01
    1.33000e+01    5.76974e-01
    1.33250e+01    5.84041e-01
    1.33500e+01    5.91222e-01
    1.33750e+01    5.98519e-01
    1.34000e+01    6.05932e-01
    1.34250e+01    6.13463e-01
    1.34500e+01    6.21114e-01
    1.34750e+01    6.28885e-01
    1.35000e+01    6.36779e-01
    1.35250e+01    6.44796e-01
    1.35500e+01    6.52938e-01
    1.35750e+01    6.61206e-01
    1.36000e+01    6.69602e-01
    1.36250e+01    6.78127e-01
    1.36500e+01    6.86783e-01
    1.36750e+01    6.95571e-01
    1.37000e+01    7.04492e-01
    1.37250e+01    7.13549e-01
    1.37500e+01    7.22742e-01
    1.37750e+01    7.32073e-01
    1.38000e+01    7.41544e-01
    1.38250e+01    7.51155e-01
    1.38500e+01    7.60909e-01
    1.38750e+01    7.70807e-01
    1.39000e+01    7.80850e-01
    1.39250e+01    7.91040e-01
    1.39500e+01    8.01379e-01
    1.39750e+01    8.11868e-01
    1.40000e+01    8.22508e-01
    1.40250e+01    8.33301e-01
    1.40500e+01    8.44248e-01
    1.40750e+01    8.55351e-01
    1.41000e+01    8.66612e-01
    1.41250e+01    8.78031e-01
    1.41500e+01    8.89610e-01
    1.41750e+01    9.01351e-01
    1.42000e+01    9.13255e-01
    1.42250e+01    9.25323e-01
    1.42500e+01    9.37557e-01
    1.42750e+01    9.49957e-01
    1.43000e+01    9.62527e-01
    1.43250e+01    9.75265e-01
    1.43500e+01    9.88174e-01
    1.43750e+01    1.00126e+00
    1.44000e+01    1.01451e+00
    1.44250e+01    1.02794e+00
    1.44500e+01    1.04154e+00
    1.44750e+01    1.05532e+00
    1.45000e+01    1.06928e+00
    1.45250e+01    1.08341e+00
    1.45500e+01    1.09773e+00
    1.45750e+01    1.11222e+00
    1.46000e+01    1.12689e+00
    1.46250e+01    1.14175e+00
    1.46500e+01    1.15678e+00
    1.46750e+01    1.17200e+00
    1.47000e+01    1.18740e+00
    1.47250e+01    1.20298e+00
    1.47500e+01    1.21874e+00
    1.47750e+01    1.23468e+00
    1.48000e+01    1.25081e+00
    1.48250e+01    1.26711e+00
    1.48500e+01    1.28360e+00
    1.48750e+01    1.30027e+00
    1.49000e+01    1.31711e+00
    1.49250e+01    1.33414e+00
    1.49500e+01    1.35134e+00
    1.49750e+01    1.36871e+00
    1.50000e+01    1.38626e+00
    1.50250e+01    1.40399e+00
    1.50500e+01    1.42188e+00
    1.50750e+01    1.43993e+00
    1.51000e+01    1.45815e+00
    1.51250e+01    1.47654e+00
    1.51500e+01    1.49508e+00
    1.51750e+01    1.51377e+00
    1.52000e+01    1.53261e+00
    1.52250e+01    1.55160e+00
    1.52500e+01    1.57073e+00
    1.52750e+01    1.58999e+00
    1.53000e+01    1.60939e+00
    1.53250e+01    1.62890e+00
    1.53500e+01    1.64853e+00
    1.53750e+01    1.66827e+00
    1.54000e+01    1.68812e+00
    1.54250e+01    1.70805e+00
    1.54500e+01    1.72807e+00
    1.54750e+01    1.74816e+00
    1.55000e+01    1.76831e+00
    1.55250e+01    1.78852e+00
    1.55500e+01    1.80876e+00
    1.55750e+01    1.82904e+00
    1.56000e+01    1.84932e+00
    1.56250e+01    1.86961e+00
    1.56500e+01    1.88987e+00
    1.56750e+01    1.91011e+00
    1.57000e+01    1.93029e+00
    1.57250e+01    1.95041e+00
    1.57500e+01    1.97043e+00
    1.57750e+01    1.99035e+00
    1.58000e+01    2.01014e+00
    1.58250e+01    2.02976e+00
    1.58500e+01    2.04921e+00
    1.58750e+01    2.06846e+00
    1.59000e+01    2.08747e+00
    1.59250e+01    2.10622e+00
    1.59500e+01    2.12468e+00
    1.59750e+01    2.14281e+00
    1.60000e+01    2.16059e+00
    1.60250e+01    2.17797e+00
    1.60500e+01    2.19493e+00
    1.60750e+01    2.21142e+00
    1.61000e+01    2.22741e+00
    1.61250e+01    2.24285e+00
    1.61500e+01    2.25771e+00
    1.61750e+01    2.27193e+00
    1.62000e+01    2.28547e+00
    1.62250e+01    2.29829e+00
    1.62500e+01    2.31034e+00
    1.62750e+01    2.32156e+00
    1.63000e+01    2.33192e+00
    1.63250e+01    2.34135e+00
    1.63500e+01    2.34981e+00
    1.63750e+01    2.35724e+00
    1.64000e+01    2.36359e+00
    1.64250e+01    2.36881e+00
    1.64500e+01    2.37285e+00
    1.64750e+01    2.37566e+00
    1.65000e+01    2.37717e+00
    1.65250e+01    2.37736e+00
    1.65500e+01    2.37616e+00
    1.65750e+01    2.37354e+00
    1.66000e+01    2.36945e+00
    1.66250e+01    2.36385e+00
    1.66500e+01    2.35671e+00
    1.66750e+01    2.34799e+00
    1.67000e+01    2.33768e+00
    1.67250e+01    2.32574e+00
    1.67500e+01    2.31217e+00
    1.67750e+01    2.29695e+00
    1.68000e+01    2.28008e+00
    1.68250e+01    2.26157e+00
    1.68500e+01    2.24142e+00
    1.68750e+01    2.21966e+00
    1.69000e+01    2.19631e+00
    1.69250e+01    2.17142e+00
    1.69500e+01    2.14502e+00
    1.69750e+01    2.11716e+00
    1.70000e+01    2.08790e+00
    1.70250e+01    2.05731e+00
    1.70500e+01    2.02547e+00
    1.70750e+01    1.99244e+00
    1.71000e+01    1.95833e+00
    1.71250e+01    1.92322e+00
    1.71500e+01    1.88721e+00
    1.71750e+01    1.85039e+00
    1.72000e+01    1.81288e+00
    1.72250e+01    1.77477e+00
    1.72500e+01    1.73617e+00
    1.72750e+01    1.69720e+00
    1.73000e+01    1.65795e+00
    1.73250e+01    1.61854e+00
    1.73500e+01    1.57906e+00
    1.73750e+01    1.53961e+00
    1.74000e+01    1.50029e+00
    1.74250e+01    1.46120e+00
    1.74500e+01    1.42241e+00
    1.74750e+01    1.38401e+00
    1.75000e+01    1.34608e+00
    1.75250e+01    1.30868e+00
    1.75500e+01    1.27188e+00
    1.75750e+01    1.23573e+00
    1.76000e+01    1.20029e+00
    1.76250e+01    1.16560e+00
    1.76500e+01    1.13169e+00
    1.76750e+01    1.09860e+00
    1.77000e+01    1.06636e+00
    1.77250e+01    1.03498e+00
    1.77500e+01    1.00448e+00
    1.77750e+01    9.74883e-01
    1.78000e+01    9.46181e-01
    1.78250e+01    9.18382e-01
    1.78500e+01    8.91484e-01
    1.78750e+01    8.65483e-01
    1.79000e+01    8.40370e-01
    1.79250e+01    8.16136e-01
    1.79500e+01    7.92768e-01
    1.79750e+01    7.70250e-01
    1.80000e+01    7.48567e-01
    1.80250e+01    7.27701e-01
    1.80500e+01    7.07632e-01
    1.80750e+01    6.88339e-01
    1.81000e+01    6.69804e-01
    1.81250e+01    6.52002e-01
    1.81500e+01    6.34914e-01
    1.81750e+01    6.18516e-01
    1.82000e+01    6.02787e-01
    1.82250e+01    5.87704e-01
    1.82500e+01    5.73246e-01
    1.82750e+01    5.59389e-01
    1.83000e+01    5.46114e-01
    1.83250e+01    5.33399e-01
    1.83500e+01    5.21222e-01
    1.83750e+01    5.09565e-01
    1.84000e+01    4.98407e-01
    1.84250e+01    4.87729e-01
    1.84500e+01    4.77512e-01
    1.84750e+01    4.67739e-01
    1.85000e+01    4.58393e-01
    1.85250e+01    4.49455e-01
    1.85500e+01    4.40911e-01
    1.85750e+01    4.32745e-01
    1.86000e+01    4.24942e-01
    1.86250e+01    4.17487e-01
    1.86500e+01    4.10366e-01
    1.86750e+01    4.03567e-01
    1.87000e+01    3.97077e-01
    1.87250e+01    3.90883e-01
    1.87500e+01    3.84975e-01
    1.87750e+01    3.79340e-01
    1.88000e+01    3.73968e-01
    1.88250e+01    3.68850e-01
    1.88500e+01    3.63975e-01
    1.88750e+01    3.59334e-01
    1.89000e+01    3.54919e-01
    1.89250e+01    3.50721e-01
    1.89500e+01    3.46732e-01
    1.89750e+01    3.42945e-01
    1.90000e+01    3.39351e-01
    1.90250e+01    3.35945e-01
    1.90500e+01    3.32720e-01
    1.90750e+01    3.29669e-01
    1.91000e+01    3.26787e-01
    1.91250e+01    3.24067e-01
    1.91500e+01    3.21505e-01
    1.91750e+01    3.19095e-01
    1.92000e+01    3.16833e-01
    1.92250e+01    3.14713e-01
    1.92500e+01    3.12732e-01
    1.92750e+01    3.10884e-01
    1.93000e+01    3.09167e-01
    1.93250e+01    3.07577e-01
    1.93500e+01    3.06109e-01
    1.93750e+01    3.04760e-01
    1.94000e+01    3.03528e-01
    1.94250e+01    3.02409e-01
    1.94500e+01    3.01400e-01
    1.94750e+01    3.00499e-01
    1.95000e+01    2.99702e-01
    1.95250e+01    2.99008e-01
    1.95500e+01    2.98413e-01
    1.95750e+01    2.97917e-01
    1.96000e+01    2.97516e-01
    1.96250e+01    2.97209e-01
    1.96500e+01    2.96994e-01
    1.96750e+01    2.96869e-01
    1.97000e+01    2.96832e-01
    1.97250e+01    2.96882e-01
    1.97500e+01    2.97018e-01
    1.97750e+01    2.97237e-01
    1.98000e+01    2.97540e-01
    1.98250e+01    2.97923e-01
    1.98500e+01    2.98387e-01
    1.98750e+01    2.98930e-01
    1.99000e+01    2.99552e-01
    1.99250e+01    3.00251e-01
    1.99500e+01    3.01026e-01
    1.99750e+01    3.01877e-01
    2.00000e+01    3.02803e-01
    2.00250e+01    3.03803e-01
    2.00500e+01    3.04877e-01
    2.00750e+01    3.06023e-01
    2.01000e+01    3.07243e-01
    2.01250e+01    3.08534e-01
    2.01500e+01    3.09897e-01
    2.01750e+01    3.11332e-01
    2.02000e+01    3.12837e-01
    2.02250e+01    3.14413e-01
    2.02500e+01    3.16059e-01
    2.02750e+01    3.17776e-01
    2.03000e+01    3.19563e-01
    2.03250e+01    3.21420e-01
    2.03500e+01    3.23347e-01
    2.03750e+01    3.25343e-01
    2.04000e+01    3.27410e-01
    2.04250e+01    3.29546e-01
    2.04500e+01    3.31753e-01
    2.04750e+01    3.34029e-01
    2.05000e+01    3.36376e-01
    2.05250e+01    3.38793e-01
    2.05500e+01    3.41281e-01
    2.05750e+01    3.43839e-01
    2.06000e+01    3.46469e-01
    2.06250e+01    3.49169e-01
    2.06500e+01    3.51942e-01
    2.06750e+01    3.54786e-01
    2.07000e+01    3.57703e-01
    2.07250e+01    3.60692e-01
    2.07500e+01    3.63754e-01
    2.07750e+01    3.66890e-01
    2.08000e+01    3.70100e-01
    2.08250e+01    3.73385e-01
    2.08500e+01    3.76744e-01
    2.08750e+01    3.80179e-01
    2.09000e+01    3.83690e-01
    2.09250e+01    3.87278e-01
    2.09500e+01    3.90943e-01
    2.09750e+01    3.94686e-01
    2.10000e+01    3.98507e-01
    2.10250e+01    4.02408e-01
    2.10500e+01    4.06389e-01
    2.10750e+01    4.10450e-01
    2.11000e+01    4.14593e-01
    2.11250e+01    4.18817e-01
    2.11500e+01    4.23125e-01
    2.11750e+01    4.27516e-01
    2.12000e+01    4.31992e-01
    2.12250e+01    4.36553e-01
    2.12500e+01    4.41201e-01
    2.12750e+01    4.45935e-01
    2.13000e+01    4.50757e-01
    2.13250e+01    4.55669e-01
    2.13500e+01    4.60670e-01
    2.13750e+01    4.65762e-01
    2.14000e+01    4.70945e-01
    2.14250e+01    4.76222e-01
    2.14500e+01    4.81592e-01
    2.14750e+01    4.87056e-01
    2.15000e+01    4.92617e-01
    2.15250e+01    4.98274e-01
    2.15500e+01    5.04030e-01
    2.15750e+01    5.09884e-01
    2.16000e+01    5.15839e-01
    2.16250e+01    5.21895e-01
    2.16500e+01    5.28053e-01
    2.16750e+01    5.34315e-01
    2.17000e+01    5.40681e-01
    2.17250e+01    5.47154e-01
    2.17500e+01    5.53734e-01
    2.17750e+01    5.60422e-01
    2.18000e+01    5.67220e-01
    2.18250e+01    5.74129e-01
    2.18500e+01    5.81150e-01
    2.18750e+01    5.88285e-01
    2.19000e+01    5.95534e-01
    2.19250e+01    6.02900e-01
    2.19500e+01    6.10383e-01
    2.19750e+01    6.17985e-01
    2.20000e+01    6.25707e-01
    2.20250e+01    6.33550e-01
    2.20500e+01    6.41517e-01
    2.20750e+01    6.49608e-01
    2.21000e+01    6.57825e-01
    2.21250e+01    6.66168e-01
    2.21500e+01    6.74641e-01
    2.21750e+01    6.83243e-01
    2.22000e+01    6.91977e-01
    2.22250e+01    7.00844e-01
    2.22500e+01    7.09846e-01
    2.22750e+01    7.18983e-01
    2.23000e+01    7.28258e-01
    2.23250e+01    7.37671e-01
    2.23500e+01    7.47225e-01
    2.23750e+01    7.56921e-01
    2.24000e+01    7.66760e-01
    2.24250e+01    7.76744e-01
    2.24500e+01    7.86874e-01
    2.24750e+01    7.97152e-01
    2.25000e+01    8.07580e-01
    2.25250e+01    8.18158e-01
    2.25500e+01    8.28888e-01
    2.25750e+01    8.39773e-01
    2.26000e+01    8.50812e-01
    2.26250e+01    8.62008e-01
    2.26500e+01    8.73363e-01
    2.26750e+01    8.84877e-01
    2.27000e+01    8.96552e-01
    2.27250e+01    9.08389e-01
    2.27500e+01    9.20390e-01
    2.27750e+01    9.32556e-01
    2.28000e+01    9.44889e-01
    2.28250e+01    9.57389e-01
    2.28500e+01    9.70059e-01
    2.28750e+01    9.82898e-01
    2.29000e+01    9.95910e-01
    2.29250e+01    1.00909e+00
    2.29500e+01    1.02245e+00
    2.29750e+01    1.03598e+00
    2.30000e+01    1.04969e+00
    2.30250e+01    1.06358e+00
    2.30500e+01    1.07764e+00
    2.30750e+01    1.09188e+00
    2.31000e+01    1.10630e+00
    2.31250e+01    1.12090e+00
    2.31500e+01    1.13568e+00
    2.31750e+01    1.15064e+00
    2.32000e+01    1.16578e+00
    2.32250e+01    1.18111e+00
    2.32500e+01    1.19661e+00
    2.32750e+01    1.21230e+00
    2.33000e+01    1.22817e+00
    2.33250e+01    1.24422e+00
    2.33500e+01    1.26045e+00
    2.33750e+01    1.27687e+00
    2.34000e+01    1.29346e+00
    2.34250e+01    1.31023e+00
    2.34500e+01    1.32719e+00
    2.34750e+01    1.34432e+00
    2.35000e+01    1.36162e+00
    2.35250e+01    1.37910e+00
    2.35500e+01    1.39675e+00
    2.35750e+01    1.41457e+00
    2.36000e+01    1.43256e+00
    2.36250e+01    1.45072e+00
    2.36500e+01    1.46903e+00
    2.36750e+01    1.48751e+00
    2.37000e+01    1.50614e+00
    2.37250e+01    1.52492e+00
    2.37500e+01    1.54385e+00
    2.37750e+01    1.56293e+00
    2.38000e+01    1.58213e+00
    2.38250e+01    1.60148e+00
    2.38500e+01    1.62094e+00
    2.38750e+01    1.64053e+00
    2.39000e+01    1.66022e+00
    2.39250e+01    1.68003e+00
    2.39500e+01    1.69992e+00
    2.39750e+01    1.71991e+00
    2.40000e+01    1.73997e+00
    2.40250e+01    1.76010e+00
    2.40500e+01    1.78029e+00
    2.40750e+01    1.80052e+00
    2.41000e+01    1.82078e+00
    2.41250e+01    1.84106e+00
    2.41500e+01    1.86135e+00
    2.41750e+01    1.88163e+00
    2.42000e+01    1.90188e+00
    2.42250e+01    1.92208e+00
    2.42500e+01    1.94223e+00
    2.42750e+01    1.96229e+00
    2.43000e+01    1.98226e+00
    2.43250e+01    2.00210e+00
    2.43500e+01    2.02179e+00
    2.43750e+01    2.04132e+00
    2.44000e+01    2.06065e+00
    2.44250e+01    2.07976e+00
    2.44500e+01    2.09862e+00
    2.44750e+01    2.11720e+00
    2.45000e+01    2.13547e+00
    2.45250e+01    2.15340e+00
    2.45500e+01    2.17095e+00
    2.45750e+01    2.18808e+00
    2.46000e+01    2.20477e+00
    2.46250e+01    2.22097e+00
    2.46500e+01    2.23664e+00
    2.46750e+01    2.25173e+00
    2.47000e+01    2.26622e+00
    2.47250e+01    2.28004e+00
    2.47500e+01    2.29316e+00
    2.47750e+01    2.30553e+00
    2.48000e+01    2.31710e+00
    2.48250e+01    2.32781e+00
    2.48500e+01    2.33763e+00
    2.48750e+01    2.34649e+00
    2.49000e+01    2.35434e+00
    2.49250e+01    2.36114e+00
    2.49500e+01    2.36683e+00
    2.49750e+01    2.37135e+00
    2.50000e+01    2.37467e+00
    2.50250e+01    2.37671e+00
    2.50500e+01    2.37745e+00
    2.50750e+01    2.37682e+00
    2.51000e+01    2.37478e+00
    2.51250e+01    2.37129e+00
    2.51500e+01    2.36631e+00
    2.51750e+01    2.35981e+00
    2.52000e+01    2.35173e+00
    2.52250e+01    2.34207e+00
    2.52500e+01    2.33080e+00
    2.52750e+01    2.31789e+00
    2.53000e+01    2.30334e+00
    2.53250e+01    2.28714e+00
    2.53500e+01    2.26930e+00
    2.53750e+01    2.24982e+00
    2.54000e+01    2.22871e+00
    2.54250e+01    2.20601e+00
    2.54500e+01    2.18174e+00
    2.54750e+01    2.15594e+00
    2.55000e+01    2.12867e+00
    2.55250e+01    2.09997e+00
    2.55500e+01    2.06992e+00
    2.55750e+01    2.03858e+00
    2.56000e+01    2.00602e+00
    2.56250e+01    1.97234e+00
    2.56500e+01    1.93763e+00
    2.56750e+01    1.90197e+00
    2.57000e+01    1.86547e+00
    2.57250e+01    1.82823e+00
    2.57500e+01    1.79035e+00
    2.57750e+01    1.75194e+00
    2.58000e+01    1.71310e+00
    2.58250e+01    1.67396e+00
    2.58500e+01    1.63460e+00
    2.58750e+01    1.59513e+00
    2.59000e+01    1.55566e+00
    2.59250e+01    1.51628e+00
    2.59500e+01    1.47708e+00
    2.59750e+01    1.43816e+00
    2.60000e+01    1.39959e+00
    2.60250e+01    1.36146e+00
    2.60500e+01    1.32384e+00
    2.60750e+01    1.28679e+00
    2.61000e+01    1.25037e+00
    2.61250e+01    1.21463e+00
    2.61500e+01    1.17963e+00
    2.61750e+01    1.14539e+00
    2.62000e+01    1.11197e+00
    2.62250e+01    1.07938e+00
    2.62500e+01    1.04765e+00
    2.62750e+01    1.01679e+00
    2.63000e+01    9.86825e-01
    2.63250e+01    9.57757e-01
    2.63500e+01    9.29590e-01
    2.63750e+01    9.02326e-01
    2.64000e+01    8.75960e-01
    2.64250e+01    8.50487e-01
    2.64500e+01    8.25896e-01
    2.64750e+01    8.02177e-01
    2.65000e+01    7.79315e-01
    2.65250e+01    7.57295e-01
    2.65500e+01    7.36098e-01
    2.65750e+01    7.15707e-01
    2.66000e+01    6.96101e-01
    2.66250e+01    6.77260e-01
    2.66500e+01    6.59162e-01
    2.66750e+01    6.41786e-01
    2.67000e+01    6.25110e-01
    2.67250e+01    6.09111e-01
    2.67500e+01    5.93768e-01
    2.67750e+01    5.79058e-01
    2.68000e+01    5.64959e-01
    2.68250e+01    5.51450e-01
    2.68500e+01    5.38509e-01
    2.68750e+01    5.26115e-01
    2.69000e+01    5.14249e-01
    2.69250e+01    5.02890e-01
    2.69500e+01    4.92019e-01
    2.69750e+01    4.81617e-01
    2.70000e+01    4.71665e-01
    2.70250e+01    4.62147e-01
    2.70500e+01    4.53045e-01
    2.70750e+01    4.44343e-01
    2.71000e+01    4.36025e-01
    2.71250e+01    4.28076e-01
    2.71500e+01    4.20480e-01
    2.71750e+01    4.13225e-01
    2.72000e+01    4.06297e-01
    2.72250e+01    3.99683e-01
    2.72500e+01    3.93370e-01
    2.72750e+01    3.87346e-01
    2.73000e+01    3.81601e-01
    2.73250e+01    3.76124e-01
    2.73500e+01    3.70904e-01
    2.73750e+01    3.65931e-01
    2.74000e+01    3.61196e-01
    2.74250e+01    3.56690e-01
    2.74500e+01    3.52404e-01
    2.74750e+01    3.48331e-01
    2.75000e+01    3.44463e-01
    2.75250e+01    3.40791e-01
    2.75500e+01    3.37310e-01
    2.75750e+01    3.34012e-01
    2.76000e+01    3.30891e-01
    2.76250e+01    3.27940e-01
    2.76500e+01    3.25155e-01
    2.76750e+01    3.22529e-01
    2.77000e+01    3.20058e-01
    2.77250e+01    3.17736e-01
    2.77500e+01    3.15559e-01
    2.77750e+01    3.13522e-01
    2.78000e+01    3.11620e-01
    2.78250e+01    3.09851e-01
    2.78500e+01    3.08209e-01
    2.78750e+01    3.06692e-01
    2.79000e+01    3.05295e-01
    2.79250e+01    3.04016e-01
    2.79500e+01    3.02851e-01
    2.79750e+01    3.01798e-01
    2.80000e+01    3.00853e-01
    2.80250e+01    3.00014e-01
    2.80500e+01    2.99278e-01
    2.80750e+01    2.98643e-01
    2.81000e+01    2.98107e-01
    2.81250e+01    2.97668e-01
    2.81500e+01    2.97323e-01
    2.81750e+01    2.97071e-01
    2.82000e+01    2.96909e-01
    2.82250e+01    2.96836e-01
    2.82500e+01    2.96851e-01
    2.82750e+01    2.96952e-01
    2.83000e+01    2.97138e-01
    2.83250e+01    2.97407e-01
    2.83500e+01    2.97757e-01
    2.83750e+01    2.98189e-01
    2.84000e+01    2.98700e-01
    2.84250e+01    2.99290e-01
    2.84500e+01    2.99957e-01
    2.84750e+01    3.00701e-01
    2.85000e+01    3.01521e-01
    2.85250e+01    3.02417e-01
    2.85500e+01    3.03387e-01
    2.85750e+01    3.04431e-01
    2.86000e+01    3.05548e-01
    2.86250e+01    3.06738e-01
    2.86500e+01    3.08000e-01
    2.86750e+01    3.09334e-01
    2.87000e+01    3.10739e-01
    2.87250e+01    3.12216e-01
    2.87500e+01    3.13763e-01
    2.87750e+01    3.15381e-01
    2.88000e+01    3.17069e-01
    2.88250e+01    3.18827e-01
    2.88500e+01    3.20656e-01
    2.88750e+01    3.22554e-01
    2.89000e+01    3.24522e-01
    2.89250e+01    3.26560e-01
    2.89500e+01    3.28668e-01
    2.89750e+01    3.30846e-01
    2.90000e+01    3.33094e-01
    2.90250e+01    3.35412e-01
    2.90500e+01    3.37801e-01
    2.90750e+01    3.40260e-01
    2.91000e+01    3.42789e-01
    2.91250e+01    3.45390e-01
    2.91500e+01    3.48061e-01
    2.91750e+01    3.50804e-01
    2.92000e+01    3.53619e-01
    2.92250e+01    3.56506e-01
    2.92500e+01    3.59466e-01
    2.92750e+01    3.62499e-01
    2.93000e+01    3.65605e-01
    2.93250e+01    3.68784e-01
    2.93500e+01    3.72038e-01
    2.93750e+01    3.75367e-01
    2.94000e+01    3.78771e-01
    2.94250e+01    3.82251e-01
    2.94500e+01    3.85808e-01
    2.94750e+01    3.89441e-01
    2.95000e+01    3.93153e-01
    2.95250e+01    3.96942e-01
    2.95500e+01    4.00810e-01
    2.95750e+01    4.04758e-01
    2.96000e+01    4.08787e-01
    2.96250e+01    4.12896e-01
    2.96500e+01    4.17087e-01
    2.96750e+01    4.21361e-01
    2.97000e+01    4.25718e-01
    2.97250e+01    4.30160e-01
    2.97500e+01    4.34686e-01
    2.97750e+01    4.39298e-01
    2.98000e+01    4.43997e-01
    2.98250e+01    4.48784e-01
    2.98500e+01    4.53659e-01
    2.98750e+01    4.58623e-01
    2.99000e+01    4.63678e-01
    2.99250e+01    4.68824e-01
    2.99500e+01    4.74062e-01
    2.99750e+01    4.79394e-01
    3.00000e+01    4.84820e-01
    3.00250e+01    4.90342e-01
    3.00500e+01    4.95959e-01
    3.00750e+01    5.01675e-01
    3.01000e+01    5.07489e-01
    3.01250e+01    5.13402e-01
    3.01500e+01    5.19417e-01
    3.01750e+01    5.25533e-01
    3.02000e+01    5.31753e-01
    3.02250e+01    5.38077e-01
    3.02500e+01    5.44506e-01
    3.02750e+01    5.51042e-01
    3.03000e+01    5.57686e-01
    3.03250e+01    5.64439e-01
    3.03500e+01    5.71303e-01
    3.03750e+01    5.78278e-01
    3.04000e+01    5.85367e-01
    3.04250e+01    5.92569e-01
    3.04500e+01    5.99887e-01
    3.04750e+01    6.07322e-01
    3.05000e+01    6.14876e-01
    3.05250e+01    6.22549e-01
    3.05500e+01    6.30343e-01
    3.05750e+01    6.38259e-01
    3.06000e+01    6.46299e-01
    3.06250e+01    6.54464e-01
    3.06500e+01    6.62756e-01
    3.06750e+01    6.71176e-01
    3.07000e+01    6.79726e-01
    3.07250e+01    6.88406e-01
    3.07500e+01    6.97219e-01
    3.07750e+01    7.06165e-01
    3.08000e+01    7.15247e-01
    3.08250e+01    7.24465e-01
    3.08500e+01    7.33822e-01
    3.08750e+01    7.43319e-01
    3.09000e+01    7.52957e-01
    3.09250e+01    7.62737e-01
    3.09500e+01    7.72662e-01
    3.09750e+01    7.82732e-01
    3.10000e+01    7.92950e-01
    3.10250e+01    8.03317e-01
    3.10500e+01    8.13833e-01
    3.10750e+01    8.24502e-01
    3.11000e+01    8.35323e-01
    3.11250e+01    8.46299e-01
    3.11500e+01    8.57432e-01
    3.11750e+01    8.68721e-01
    3.12000e+01    8.80170e-01
    3.12250e+01    8.91779e-01
    3.12500e+01    9.03551e-01
    3.12750e+01    9.15485e-01
    3.13000e+01    9.27584e-01
    3.13250e+01    9.39848e-01
    3.13500e+01    9.52280e-01
    3.13750e+01    9.64881e-01
    3.14000e+01    9.77651e-01
    3.14250e+01    9.90592e-01
    3.14500e+01    1.00371e+00
    3.14750e+01    1.01699e+00
    3.15000e+01    1.03045e+00
    3.15250e+01    1.04409e+00
    3.15500e+01    1.05790e+00
    3.15750e+01    1.07189e+00
    3.16000e+01    1.08606e+00
    3.16250e+01    1.10041e+00
    3.16500e+01    1.11493e+00
    3.16750e+01    1.12964e+00
    3.17000e+01    1.14453e+00
    3.17250e+01    1.15960e+00
    3.17500e+01    1.17485e+00
    3.17750e+01    1.19028e+00
    3.18000e+01    1.20589e+00
    3.18250e+01    1.22169e+00
    3.18500e+01    1.23766e+00
    3.18750e+01    1.25382e+00
    3.19000e+01    1.27016e+00
    3.19250e+01    1.28668e+00
    3.19500e+01    1.30338e+00
    3.19750e+01    1.32026e+00
    3.20000e+01    1.33732e+00
    3.20250e+01    1.35455e+00
    3.20500e+01    1.37196e+00
    3.20750e+01    1.38954e+00
    3.21000e+01    1.40730e+00
    3.21250e+01    1.42522e+00
    3.21500e+01    1.44331e+00
    3.21750e+01    1.46156e+00
    3.22000e+01    1.47997e+00
    3.22250e+01    1.49854e+00
    3.22500e+01    1.51726e+00
    3.22750e+01    1.53613e+00
    3.23000e+01    1.55514e+00
    3.23250e+01    1.57430e+00
    3.23500e+01    1.59359e+00
    3.23750e+01    1.61300e+00
    3.24000e+01    1.63254e+00
    3.24250e+01    1.65219e+00
    3.24500e+01    1.67195e+00
    3.24750e+01    1.69181e+00
    3.25000e+01    1.71176e+00
    3.25250e+01    1.73179e+00
    3.25500e+01    1.75190e+00
    3.25750e+01    1.77206e+00
    3.26000e+01    1.79228e+00
    3.26250e+01    1.81253e+00
    3.26500e+01    1.83280e+00
    3.26750e+01    1.85309e+00
    3.27000e+01    1.87337e+00
    3.27250e+01    1.89364e+00
    3.27500e+01    1.91386e+00
    3.27750e+01    1.93404e+00
    3.28000e+01    1.95414e+00
    3.28250e+01    1.97414e+00
    3.28500e+01    1.99404e+00
    3.28750e+01    2.01380e+00
    3.29000e+01    2.03339e+00
    3.29250e+01    2.05281e+00
    3.29500e+01    2.07201e+00
    3.29750e+01    2.09097e+00
    3.30000e+01    2.10967e+00
    3.30250e+01    2.12807e+00
    3.30500e+01    2.14614e+00
    3.30750e+01    2.16385e+00
    3.31000e+01    2.18116e+00
    3.31250e+01    2.19803e+00
    3.31500e+01    2.21444e+00
    3.31750e+01    2.23032e+00
    3.32000e+01    2.24566e+00
    3.32250e+01    2.26040e+00
    3.32500e+01    2.27450e+00
    3.32750e+01    2.28791e+00
    3.33000e+01    2.30059e+00
    3.33250e+01    2.31249e+00
    3.33500e+01    2.32356e+00
    3.33750e+01    2.33374e+00
    3.34000e+01    2.34300e+00
    3.34250e+01    2.35127e+00
    3.34500e+01    2.35850e+00
    3.34750e+01    2.36465e+00
    3.35000e+01    2.36965e+00
    3.35250e+01    2.37347e+00
    3.35500e+01    2.37604e+00
    3.35750e+01    2.37731e+00
    3.36000e+01    2.37724e+00
    3.36250e+01    2.37579e+00
    3.36500e+01    2.37289e+00
    3.36750e+01    2.36852e+00
    3.37000e+01    2.36264e+00
    3.37250e+01    2.35521e+00
    3.37500e+01    2.34620e+00
    3.37750e+01    2.33558e+00
    3.38000e+01    2.32334e+00
    3.38250e+01    2.30946e+00
    3.38500e+01    2.29394e+00
    3.38750e+01    2.27676e+00
    3.39000e+01    2.25794e+00
    3.39250e+01    2.23750e+00
    3.39500e+01    2.21544e+00
    3.39750e+01    2.19180e+00
    3.40000e+01    2.16662e+00
    3.40250e+01    2.13995e+00
    3.40500e+01    2.11182e+00
    3.40750e+01    2.08231e+00
    3.41000e+01    2.05149e+00
    3.41250e+01    2.01942e+00
    3.41500e+01    1.98619e+00
    3.41750e+01    1.95188e+00
    3.42000e+01    1.91659e+00
    3.42250e+01    1.88042e+00
    3.42500e+01    1.84347e+00
    3.42750e+01    1.80584e+00
    3.43000e+01    1.76763e+00
    3.43250e+01    1.72896e+00
    3.43500e+01    1.68992e+00
    3.43750e+01    1.65064e+00
    3.44000e+01    1.61120e+00
    3.44250e+01    1.57172e+00
    3.44500e+01    1.53229e+00
    3.44750e+01    1.49301e+00
    3.45000e+01    1.45397e+00
    3.45250e+01    1.41525e+00
    3.45500e+01    1.37693e+00
    3.45750e+01    1.33909e+00
    3.46000e+01    1.30180e+00
    3.46250e+01    1.26511e+00
    3.46500e+01    1.22909e+00
    3.46750e+01    1.19379e+00
    3.47000e+01    1.15923e+00
    3.47250e+01    1.12548e+00
    3.47500e+01    1.09254e+00
    3.47750e+01    1.06046e+00
    3.48000e+01    1.02925e+00
    3.48250e+01    9.98916e-01
    3.48500e+01    9.69481e-01
    3.48750e+01    9.40947e-01
    3.49000e+01    9.13316e-01
    3.49250e+01    8.86585e-01
    3.49500e+01    8.60750e-01
    3.49750e+01    8.35801e-01
    3.50000e+01    8.11729e-01
    3.50250e+01    7.88520e-01
    3.50500e+01    7.66159e-01
    3.50750e+01    7.44629e-01
    3.51000e+01    7.23912e-01
    3.51250e+01    7.03989e-01
    3.51500e+01    6.84839e-01
    3.51750e+01    6.66441e-01
    3.52000e+01    6.48774e-01
    3.52250e+01    6.31816e-01
    3.52500e+01    6.15544e-01
    3.52750e+01    5.99936e-01
    3.53000e+01    5.84971e-01
    3.53250e+01    5.70626e-01
    3.53500e+01    5.56879e-01
    3.53750e+01    5.43710e-01
    3.54000e+01    5.31096e-01
    3.54250e+01    5.19018e-01
    3.54500e+01    5.07454e-01
    3.54750e+01    4.96387e-01
    3.55000e+01    4.85796e-01
    3.55250e+01    4.75663e-01
    3.55500e+01    4.65971e-01
    3.55750e+01    4.56701e-01
    3.56000e+01    4.47838e-01
    3.56250e+01    4.39366e-01
    3.56500e+01    4.31268e-01
    3.56750e+01    4.23531e-01
    3.57000e+01    4.16139e-01
    3.57250e+01    4.09079e-01
    3.57500e+01    4.02338e-01
    3.57750e+01    3.95904e-01
    3.58000e+01    3.89764e-01
    3.58250e+01    3.83907e-01
    3.58500e+01    3.78322e-01
    3.58750e+01    3.72998e-01
    3.59000e+01    3.67926e-01
    3.59250e+01    3.63095e-01
    3.59500e+01    3.58497e-01
    3.59750e+01    3.54123e-01
    3.60000e+01    3.49964e-01
    3.60250e+01    3.46013e-01
    3.60500e+01    3.42262e-01
    3.60750e+01    3.38704e-01
    3.61000e+01    3.35333e-01
    3.61250e+01    3.32140e-01
    3.61500e+01    3.29121e-01
    3.61750e+01    3.26269e-01
    3.62000e+01    3.23579e-01
    3.62250e+01    3.21046e-01
    3.62500e+01    3.18664e-01
    3.62750e+01    3.16428e-01
    3.63000e+01    3.14334e-01
    3.63250e+01    3.12378e-01
    3.63500e+01    3.10556e-01
    3.63750e+01    3.08862e-01
    3.64000e+01    3.07295e-01
    3.64250e+01    3.05849e-01
    3.64500e+01    3.04523e-01
    3.64750e+01    3.03312e-01
    3.65000e+01    3.02213e-01
    3.65250e+01    3.01225e-01
    3.65500e+01    3.00343e-01
    3.65750e+01    2.99565e-01
    3.66000e+01    2.98890e-01
    3.66250e+01    2.98314e-01
    3.66500e+01    2.97835e-01
    3.66750e+01    2.97452e-01
    3.67000e+01    2.97162e-01
    3.67250e+01    2.96964e-01
    3.67500e+01    2.96855e-01
    3.67750e+01    2.96835e-01
    3.68000e+01    2.96901e-01
    3.68250e+01    2.97052e-01
    3.68500e+01    2.97287e-01
    3.68750e+01    2.97605e-01
    3.69000e+01    2.98003e-01
    3.69250e+01    2.98482e-01
    3.69500e+01    2.99040e-01
    3.69750e+01    2.99676e-01
    3.70000e+01    3.00389e-01
    3.70250e+01    3.01178e-01
    3.70500e+01    3.02043e-01
    3.70750e+01    3.02983e-01
    3.71000e+01    3.03997e-01
    3.71250e+01    3.05084e-01
    3.71500e+01    3.06245e-01
    3.71750e+01    3.07477e-01
    3.72000e+01    3.08782e-01
    3.72250e+01    3.10158e-01
    3.72500e+01    3.11606e-01
    3.72750e+01    3.13124e-01
    3.73000e+01    3.14714e-01
    3.73250e+01    3.16373e-01
    3.73500e+01    3.18103e-01
    3.73750e+01    3.19903e-01
    3.74000e+01    3.21773e-01
    3.74250e+01    3.23712e-01
    3.74500e+01    3.25722e-01
    3.74750e+01    3.27802e-01
    3.75000e+01    3.29951e-01
    3.75250e+01    3.32171e-01
    3.75500e+01    3.34460e-01
    3.75750e+01    3.36820e-01
    3.76000e+01    3.39250e-01
    3.76250e+01    3.41751e-01
    3.76500e+01    3.44322e-01
    3.76750e+01    3.46965e-01
    3.77000e+01    3.49679e-01
    3.77250e+01    3.52465e-01
    3.77500e+01    3.55322e-01
    3.77750e+01    3.58252e-01
    3.78000e+01    3.61255e-01
    3.78250e+01    3.64331e-01
    3.78500e+01    3.67481e-01
    3.78750e+01    3.70705e-01
    3.79000e+01    3.74003e-01
    3.79250e+01    3.77377e-01
    3.79500e+01    3.80826e-01
    3.79750e+01    3.84351e-01
    3.80000e+01    3.87953e-01
    3.80250e+01    3.91632e-01
    3.80500e+01    3.95390e-01
    3.80750e+01    3.99226e-01
    3.81000e+01    4.03142e-01
    3.81250e+01    4.07137e-01
    3.81500e+01    4.11213e-01
    3.81750e+01    4.15371e-01
    3.82000e+01    4.19611e-01
    3.82250e+01    4.23935e-01
    3.82500e+01    4.28341e-01
    3.82750e+01    4.32833e-01
    3.83000e+01    4.37410e-01
    3.83250e+01    4.42074e-01
    3.83500e+01    4.46824e-01
    3.83750e+01    4.51663e-01
    3.84000e+01    4.56591e-01
    3.84250e+01    4.61609e-01
    3.84500e+01    4.66718e-01
    3.84750e+01    4.71919e-01
    3.85000e+01    4.77212e-01
    3.85250e+01    4.82600e-01
    3.85500e+01    4.88082e-01
    3.85750e+01    4.93661e-01
    3.86000e+01    4.99336e-01
    3.86250e+01    5.05110e-01
    3.86500e+01    5.10983e-01
    3.86750e+01    5.16956e-01
    3.87000e+01    5.23031e-01
    3.87250e+01    5.29209e-01
    3.87500e+01    5.35490e-01
    3.87750e+01    5.41876e-01
    3.88000e+01    5.48369e-01
    3.88250e+01    5.54968e-01
    3.88500e+01    5.61677e-01
    3.88750e+01    5.68496e-01
    3.89000e+01    5.75425e-01
    3.89250e+01    5.82467e-01
    3.89500e+01    5.89623e-01
    3.89750e+01    5.96894e-01
    3.90000e+01    6.04281e-01
    3.90250e+01    6.11786e-01
    3.90500e+01    6.19410e-01
    3.90750e+01    6.27155e-01
    3.91000e+01    6.35021e-01
    3.91250e+01    6.43011e-01
    3.91500e+01    6.51125e-01
    3.91750e+01    6.59365e-01
    3.92000e+01    6.67733e-01
    3.92250e+01    6.76229e-01
    3.92500e+01    6.84856e-01
    3.92750e+01    6.93615e-01
    3.93000e+01    7.02507e-01
    3.93250e+01    7.11533e-01
    3.93500e+01    7.20696e-01
    3.93750e+01    7.29996e-01
    3.94000e+01    7.39436e-01
    3.94250e+01    7.49016e-01
    3.94500e+01    7.58738e-01
    3.94750e+01    7.68604e-01
    3.95000e+01    7.78615e-01
    3.95250e+01    7.88773e-01
    3.95500e+01    7.99079e-01
    3.95750e+01    8.09534e-01
    3.96000e+01    8.20140e-01
    3.96250e+01    8.30899e-01
    3.96500e+01    8.41812e-01
    3.96750e+01    8.52881e-01
    3.97000e+01    8.64106e-01
    3.97250e+01    8.75490e-01
    3.97500e+01    8.87034e-01
    3.97750e+01    8.98739e-01
    3.98000e+01    9.10607e-01
    3.98250e+01    9.22638e-01
    3.98500e+01    9.34835e-01
    3.98750e+01    9.47199e-01
    3.99000e+01    9.59731e-01
    3.99250e+01    9.72432e-01
    3.99500e+01    9.85303e-01
    3.99750e+01    9.98346e-01
    4.00000e+01    1.01156e+00
    4.00250e+01    1.02495e+00
    4.00500e+01    1.03852e+00
    4.00750e+01    1.05226e+00
    4.01000e+01    1.06617e+00
    4.01250e+01    1.08027e+00
    4.01500e+01    1.09454e+00
    4.01750e+01    1.10900e+00
    4.02000e+01    1.12363e+00
    4.02250e+01    1.13844e+00
    4.02500e+01    1.15344e+00
    4.02750e+01    1.16862e+00
    4.03000e+01    1.18397e+00
    4.03250e+01    1.19951e+00
    4.03500e+01    1.21523e+00
    4.03750e+01    1.23114e+00
    4.04000e+01    1.24722e+00
    4.04250e+01    1.26349e+00
    4.04500e+01    1.27994e+00
    4.04750e+01    1.29656e+00
    4.05000e+01    1.31337e+00
    4.05250e+01    1.33036e+00
    4.05500e+01    1.34752e+00
    4.05750e+01    1.36485e+00
    4.06000e+01    1.38237e+00
    4.06250e+01    1.40005e+00
    4.06500e+01    1.41790e+00
    4.06750e+01    1.43592e+00
    4.07000e+01    1.45411e+00
    4.07250e+01    1.47245e+00
    4.07500e+01    1.49096e+00
    4.07750e+01    1.50962e+00
    4.08000e+01    1.52843e+00
    4.08250e+01    1.54739e+00
    4.08500e+01    1.56648e+00
    4.08750e+01    1.58572e+00
    4.09000e+01    1.60508e+00
    4.09250e+01    1.62457e+00
    4.09500e+01    1.64418e+00
    4.09750e+01    1.66390e+00
    4.10000e+01    1.68372e+00
    4.10250e+01    1.70363e+00
    4.10500e+01    1.72363e+00
    4.10750e+01    1.74371e+00
    4.11000e+01    1.76385e+00
    4.11250e+01    1.78404e+00
    4.11500e+01    1.80428e+00
    4.11750e+01    1.82455e+00
    4.12000e+01    1.84483e+00
    4.12250e+01    1.86512e+00
    4.12500e+01    1.88539e+00
    4.12750e+01    1.90563e+00
    4.13000e+01    1.92583e+00
    4.13250e+01    1.94596e+00
    4.13500e+01    1.96601e+00
    4.13750e+01    1.98595e+00
    4.14000e+01    2.00577e+00
    4.14250e+01    2.02544e+00
    4.14500e+01    2.04493e+00
    4.14750e+01    2.06422e+00
    4.15000e+01    2.08328e+00
    4.15250e+01    2.10209e+00
    4.15500e+01    2.12062e+00
    4.15750e+01    2.13883e+00
    4.16000e+01    2.15669e+00
    4.16250e+01    2.17416e+00
    4.16500e+01    2.19122e+00
    4.16750e+01    2.20782e+00
    4.17000e+01    2.22392e+00
    4.17250e+01    2.23949e+00
    4.17500e+01    2.25447e+00
    4.17750e+01    2.26884e+00
    4.18000e+01    2.28254e+00
    4.18250e+01    2.29552e+00
    4.18500e+01    2.30774e+00
    4.18750e+01    2.31915e+00
    4.19000e+01    2.32970e+00
    4.19250e+01    2.33935e+00
    4.19500e+01    2.34802e+00
    4.19750e+01    2.35569e+00
    4.20000e+01    2.36228e+00
    4.20250e+01    2.36776e+00
    4.20500e+01    2.37206e+00
    4.20750e+01    2.37514e+00
    4.21000e+01    2.37695e+00
    4.21250e+01    2.37744e+00
    4.21500e+01    2.37655e+00
    4.21750e+01    2.37425e+00
    4.22000e+01    2.37048e+00
    4.22250e+01    2.36522e+00
    4.22500e+01    2.35842e+00
    4.22750e+01    2.35006e+00
    4.23000e+01    2.34010e+00
    4.23250e+01    2.32852e+00
    4.23500e+01    2.31531e+00
    4.23750e+01    2.30046e+00
    4.24000e+01    2.28395e+00
    4.24250e+01    2.26580e+00
    4.24500e+01    2.24602e+00
    4.24750e+01    2.22461e+00
    4.25000e+01    2.20162e+00
    4.25250e+01    2.17706e+00
    4.25500e+01    2.15099e+00
    4.25750e+01    2.12344e+00
    4.26000e+01    2.09449e+00
    4.26250e+01    2.06419e+00
    4.26500e+01    2.03262e+00
    4.26750e+01    1.99985e+00
    4.27000e+01    1.96597e+00
    4.27250e+01    1.93107e+00
    4.27500e+01    1.89525e+00
    4.27750e+01    1.85860e+00
    4.28000e+01    1.82123e+00
    4.28250e+01    1.78325e+00
    4.28500e+01    1.74475e+00
    4.28750e+01    1.70585e+00
    4.29000e+01    1.66665e+00
    4.29250e+01    1.62727e+00
    4.29500e+01    1.58779e+00
    4.29750e+01    1.54833e+00
    4.30000e+01    1.50898e+00
    4.30250e+01    1.46983e+00
    4.30500e+01    1.43096e+00
    4.30750e+01    1.39247e+00
    4.31000e+01    1.35443e+00
    4.31250e+01    1.31691e+00
    4.31500e+01    1.27997e+00
    4.31750e+01    1.24367e+00
    4.32000e+01    1.20807e+00
    4.32250e+01    1.17321e+00
    4.32500e+01    1.13912e+00
    4.32750e+01    1.10585e+00
    4.33000e+01    1.07342e+00
    4.33250e+01    1.04185e+00
    4.33500e+01    1.01116e+00
    4.33750e+01    9.81355e-01
    4.34000e+01    9.52454e-01
    4.34250e+01    9.24456e-01
    4.34500e+01    8.97359e-01
    4.34750e+01    8.71159e-01
    4.35000e+01    8.45851e-01
    4.35250e+01    8.21423e-01
    4.35500e+01    7.97865e-01
    4.35750e+01    7.75160e-01
    4.36000e+01    7.53294e-01
    4.36250e+01    7.32249e-01
    4.36500e+01    7.12005e-01
    4.36750e+01    6.92542e-01
    4.37000e+01    6.73841e-01
    4.37250e+01    6.55879e-01
    4.37500e+01    6.38635e-01
    4.37750e+01    6.22087e-01
    4.38000e+01    6.06211e-01
    4.38250e+01    5.90987e-01
    4.38500e+01    5.76392e-01
    4.38750e+01    5.62405e-01
    4.39000e+01    5.49003e-01
    4.39250e+01    5.36165e-01
    4.39500e+01    5.23871e-01
    4.39750e+01    5.12101e-01
    4.40000e+01    5.00834e-01
    4.40250e+01    4.90051e-01
    4.40500e+01    4.79734e-01
    4.40750e+01    4.69864e-01
    4.41000e+01    4.60425e-01
    4.41250e+01    4.51398e-01
    4.41500e+01    4.42769e-01
    4.41750e+01    4.34520e-01
    4.42000e+01    4.26638e-01
    4.42250e+01    4.19107e-01
    4.42500e+01    4.11914e-01
    4.42750e+01    4.05045e-01
    4.43000e+01    3.98487e-01
    4.43250e+01    3.92229e-01
    4.43500e+01    3.86258e-01
    4.43750e+01    3.80564e-01
    4.44000e+01    3.75135e-01
    4.44250e+01    3.69961e-01
    4.44500e+01    3.65033e-01
    4.44750e+01    3.60341e-01
    4.45000e+01    3.55877e-01
    4.45250e+01    3.51632e-01
    4.45500e+01    3.47597e-01
    4.45750e+01    3.43766e-01
    4.46000e+01    3.40130e-01
    4.46250e+01    3.36683e-01
    4.46500e+01    3.33418e-01
    4.46750e+01    3.30330e-01
    4.47000e+01    3.27410e-01
    4.47250e+01    3.24655e-01
    4.47500e+01    3.22059e-01
    4.47750e+01    3.19616e-01
    4.48000e+01    3.17321e-01
    4.48250e+01    3.15170e-01
    4.48500e+01    3.13158e-01
    4.48750e+01    3.11282e-01
    4.49000e+01    3.09536e-01
    4.49250e+01    3.07918e-01
    4.49500e+01    3.06423e-01
    4.49750e+01    3.05049e-01
    4.50000e+01    3.03791e-01
    4.50250e+01    3.02647e-01
    4.50500e+01    3.01614e-01
    4.50750e+01    3.00689e-01
    4.51000e+01    2.99869e-01
    4.51250e+01    2.99153e-01
    4.51500e+01    2.98536e-01
    4.51750e+01    2.98019e-01
    4.52000e+01    2.97597e-01
    4.52250e+01    2.97269e-01
    4.52500e+01    2.97034e-01
    4.52750e+01    2.96889e-01
    4.53000e+01    2.96833e-01
    4.53250e+01    2.96864e-01
    4.53500e+01    2.96981e-01
    4.53750e+01    2.97182e-01
    4.54000e+01    2.97466e-01
    4.54250e+01    2.97831e-01
    4.54500e+01    2.98278e-01
    4.54750e+01    2.98803e-01
    4.55000e+01    2.99408e-01
    4.55250e+01    3.00089e-01
    4.55500e+01    3.00848e-01
    4.55750e+01    3.01682e-01
    4.56000e+01    3.02592e-01
    4.56250e+01    3.03575e-01
    4.56500e+01    3.04633e-01
    4.56750e+01    3.05763e-01
    4.57000e+01    3.06967e-01
    4.57250e+01    3.08242e-01
    4.57500e+01    3.09589e-01
    4.57750e+01    3.11008e-01
    4.58000e+01    3.12498e-01
    4.58250e+01    3.14058e-01
    4.58500e+01    3.15689e-01
    4.58750e+01    3.17390e-01
    4.59000e+01    3.19162e-01
    4.59250e+01    3.21003e-01
    4.59500e+01    3.22914e-01
    4.59750e+01    3.24896e-01
    4.60000e+01    3.26947e-01
    4.60250e+01    3.29068e-01
    4.60500e+01    3.31259e-01
    4.60750e+01    3.33520e-01
    4.61000e+01    3.35851e-01
    4.61250e+01    3.38252e-01
    4.61500e+01    3.40724e-01
    4.61750e+01    3.43267e-01
    4.62000e+01    3.45881e-01
    4.62250e+01    3.48566e-01
    4.62500e+01    3.51322e-01
    4.62750e+01    3.54150e-01
    4.63000e+01    3.57051e-01
    4.63250e+01    3.60024e-01
    4.63500e+01    3.63070e-01
    4.63750e+01    3.66190e-01
    4.64000e+01    3.69383e-01
    4.64250e+01    3.72651e-01
    4.64500e+01    3.75994e-01
    4.64750e+01    3.79412e-01
    4.65000e+01    3.82907e-01
    4.65250e+01    3.86477e-01
    4.65500e+01    3.90125e-01
    4.65750e+01    3.93851e-01
    4.66000e+01    3.97655e-01
    4.66250e+01    4.01538e-01
    4.66500e+01    4.05501e-01
    4.66750e+01    4.09544e-01
    4.67000e+01    4.13669e-01
    4.67250e+01    4.17875e-01
    4.67500e+01    4.22165e-01
    4.67750e+01    4.26537e-01
    4.68000e+01    4.30994e-01
    4.68250e+01    4.35537e-01
    4.68500e+01    4.40165e-01
    4.68750e+01    4.44880e-01
    4.69000e+01    4.49683e-01
    4.69250e+01    4.54574e-01
    4.69500e+01    4.59555e-01
    4.69750e+01    4.64627e-01
    4.70000e+01    4.69790e-01
    4.70250e+01    4.75046e-01
    4.70500e+01    4.80395e-01
    4.70750e+01    4.85839e-01
    4.71000e+01    4.91378e-01
    4.71250e+01    4.97014e-01
    4.71500e+01    5.02748e-01
    4.71750e+01    5.08580e-01
    4.72000e+01    5.14512e-01
    4.72250e+01    5.20546e-01
    4.72500e+01    5.26681e-01
    4.72750e+01    5.32920e-01
    4.73000e+01    5.39264e-01
    4.73250e+01    5.45713e-01
    4.73500e+01    5.52269e-01
    4.73750e+01    5.58933e-01
    4.74000e+01    5.65706e-01
    4.74250e+01    5.72591e-01
    4.74500e+01    5.79587e-01
    4.74750e+01    5.86696e-01
    4.75000e+01    5.93920e-01
    4.75250e+01    6.01260e-01
    4.75500e+01    6.08717e-01
    4.75750e+01    6.16292e-01
    4.76000e+01    6.23988e-01
    4.76250e+01    6.31804e-01
    4.76500e+01    6.39743e-01
    4.76750e+01    6.47807e-01
    4.77000e+01    6.55995e-01
    4.77250e+01    6.64311e-01
    4.77500e+01    6.72755e-01
    4.77750e+01    6.81329e-01
    4.78000e+01    6.90033e-01
    4.78250e+01    6.98871e-01
    4.78500e+01    7.07842e-01
    4.78750e+01    7.16949e-01
    4.79000e+01    7.26194e-01
    4.79250e+01    7.35576e-01
    4.79500e+01    7.45099e-01
    4.79750e+01    7.54763e-01
    4.80000e+01    7.64570e-01
    4.80250e+01    7.74522e-01
    4.80500e+01    7.84620e-01
    4.80750e+01    7.94865e-01
    4.81000e+01    8.05259e-01
    4.81250e+01    8.15804e-01
    4.81500e+01    8.26501e-01
    4.81750e+01    8.37351e-01
    4.82000e+01    8.48356e-01
    4.82250e+01    8.59517e-01
    4.82500e+01    8.70837e-01
    4.82750e+01    8.82315e-01
    4.83000e+01    8.93954e-01
    4.83250e+01    9.05756e-01
    4.83500e+01    9.17720e-01
    4.83750e+01    9.29850e-01
    4.84000e+01    9.42146e-01
    4.84250e+01    9.54609e-01
    4.84500e+01    9.67241e-01
    4.84750e+01    9.80043e-01
    4.85000e+01    9.93016e-01
    4.85250e+01    1.00616e+00
    4.85500e+01    1.01948e+00
    4.85750e+01    1.03297e+00
    4.86000e+01    1.04664e+00
    4.86250e+01    1.06049e+00
    4.86500e+01    1.07451e+00
    4.86750e+01    1.08871e+00
    4.87000e+01    1.10309e+00
    4.87250e+01    1.11765e+00
    4.87500e+01    1.13239e+00
    4.87750e+01    1.14731e+00
    4.88000e+01    1.16242e+00
    4.88250e+01    1.17770e+00
    4.88500e+01    1.19316e+00
    4.88750e+01    1.20881e+00
    4.89000e+01    1.22464e+00
    4.89250e+01    1.24065e+00
    4.89500e+01    1.25685e+00
    4.89750e+01    1.27322e+00
    4.90000e+01    1.28977e+00
    4.90250e+01    1.30651e+00
    4.90500e+01    1.32342e+00
    4.90750e+01    1.34051e+00
    4.91000e+01    1.35778e+00
    4.91250e+01    1.37522e+00
    4.91500e+01    1.39283e+00
    4.91750e+01    1.41061e+00
    4.92000e+01    1.42857e+00
    4.92250e+01    1.44669e+00
    4.92500e+01    1.46497e+00
    4.92750e+01    1.48341e+00
    4.93000e+01    1.50200e+00
    4.93250e+01    1.52075e+00
    4.93500e+01    1.53965e+00
    4.93750e+01    1.55869e+00
    4.94000e+01    1.57787e+00
    4.94250e+01    1.59718e+00
    4.94500e+01    1.61662e+00
    4.94750e+01    1.63618e+00
    4.95000e+01    1.65586e+00
    4.95250e+01    1.67564e+00
    4.95500e+01    1.69551e+00
    4.95750e+01    1.71548e+00
    4.96000e+01    1.73553e+00
    4.96250e+01    1.75564e+00
    4.96500e+01    1.77582e+00
    4.96750e+01    1.79604e+00
    4.97000e+01    1.81629e+00
    4.97250e+01    1.83657e+00
    4.97500e+01    1.85686e+00
    4.97750e+01    1.87714e+00
    4.98000e+01    1.89740e+00
    4.98250e+01    1.91762e+00
    4.98500e+01    1.93778e+00
    4.98750e+01    1.95786e+00
    4.99000e+01    1.97785e+00
    4.99250e+01    1.99772e+00
    4.99500e+01    2.01745e+00
    4.99750e+01    2.03702e+00


==> data/pp_xdata_x_2.25_y_1.12.csv <==
    0.00000e+00    2.24812e+00
    2.50000e-02    2.20038e+00
    5.00000e-02    2.15116e+00
    7.50000e-02    2.10062e+00
    1.00000e-01    2.04896e+00
    1.25000e-01    1.99636e+00
    1.50000e-01    1.94302e+00
    1.75000e-01    1.88914e+00
    2.00000e-01    1.83490e+00
    2.25000e-01    1.78050e+00
    2.50000e-01    1.72612e+00
    2.75000e-01    1.67193e+00
    3.00000e-01    1.61812e+00
    3.25000e-01    1.56484e+00
    3.50000e-01    1.51223e+00
    3.75000e-01    1.46044e+00
    4.00000e-01    1.40957e+00
    4.25000e-01    1.35975e+00
    4.50000e-01    1.31106e+00
    4.75000e-01    1.26360e+00
    5.00000e-01    1.21742e+00
    5.25000e-01    1.17258e+00
    5.50000e-01    1.12914e+00
    5.75000e-01    1.08710e+00
    6.00000e-01    1.04651e+00
    6.25000e-01    1.00737e+00
    6.50000e-01    9.69688e-01
    6.75000e-01    9.33451e-01
    7.00000e-01    8.98649e-01
    7.25000e-01    8.65265e-01
    7.50000e-01    8.33273e-01
    7.75000e-01    8.02645e-01
    8.00000e-01    7.73349e-01
    8.25000e-01    7.45349e-01
    8.50000e-01    7.18607e-01
    8.75000e-01    6.93083e-01
    9.00000e-01    6.68735e-01
    9.25000e-01    6.45521e-01
    9.50000e-01    6.23399e-01
    9.75000e-01    6.02326e-01
    1.00000e+00    5.82259e-01
    1.02500e+00    5.63156e-01
    1.05000e+00    5.44976e-01
    1.07500e+00    5.27678e-01
    1.10000e+00    5.11223e-01
    1.12500e+00    4.95572e-01
    1.15000e+00    4.80687e-01
    1.17500e+00    4.66533e-01
    1.20000e+00    4.53075e-01
    1.22500e+00    4.40280e-01
    1.25000e+00    4.28116e-01
    1.27500e+00    4.16552e-01
    1.30000e+00    4.05558e-01
    1.32500e+00    3.95108e-01
    1.35000e+00    3.85175e-01
    1.37500e+00    3.75732e-01
    1.40000e+00    3.66756e-01
    1.42500e+00    3.58225e-01
    1.45000e+00    3.50116e-01
    1.47500e+00    3.42409e-01
    1.50000e+00    3.35084e-01
    1.52500e+00    3.28122e-01
    1.55000e+00    3.21507e-01
    1.57500e+00    3.15222e-01
    1.60000e+00    3.09251e-01
    1.62500e+00    3.03578e-01
    1.65000e+00    2.98191e-01
    1.67500e+00    2.93075e-01
    1.70000e+00    2.88219e-01
    1.72500e+00    2.83610e-01
    1.75000e+00    2.79237e-01
    1.77500e+00    2.75090e-01
    1.80000e+00    2.71158e-01
    1.82500e+00    2.67433e-01
    1.85000e+00    2.63904e-01
    1.87500e+00    2.60565e-01
    1.90000e+00    2.57406e-01
    1.92500e+00    2.54421e-01
    1.95000e+00    2.51602e-01
    1.97500e+00    2.48942e-01
    2.00000e+00    2.46436e-01
    2.02500e+00    2.44076e-01
    2.05000e+00    2.41859e-01
    2.07500e+00    2.39777e-01
    2.10000e+00    2.37827e-01
    2.12500e+00    2.36004e-01
    2.15000e+00    2.34302e-01
    2.17500e+00    2.32718e-01
    2.20000e+00    2.31247e-01
    2.22500e+00    2.29887e-01
    2.25000e+00    2.28633e-01
    2.27500e+00    2.27482e-01
    2.30000e+00    2.26431e-01
    2.32500e+00    2.25476e-01
    2.35000e+00    2.24616e-01
    2.37500e+00    2.23847e-01
    2.40000e+00    2.23166e-01
    2.42500e+00    2.22573e-01
    2.45000e+00    2.22063e-01
    2.47500e+00    2.21635e-01
    2.50000e+00    2.21288e-01
    2.52500e+00    2.21019e-01
    2.55000e+00    2.20826e-01
    2.57500e+00    2.20708e-01
    2.60000e+00    2.20663e-01
    2.62500e+00    2.20690e-01
    2.65000e+00    2.20788e-01
    2.67500e+00    2.20955e-01
    2.70000e+00    2.21190e-01
    2.72500e+00    2.21491e-01
    2.75000e+00    2.21859e-01
    2.77500e+00    2.22291e-01
    2.80000e+00    2.22788e-01
    2.82500e+00    2.23347e-01
    2.85000e+00    2.23969e-01
    2.87500e+00    2.24653e-01
    2.90000e+00    2.25397e-01
    2.92500e+00    2.26202e-01
    2.95000e+00    2.27067e-01
    2.97500e+00    2.27991e-01
    3.00000e+00    2.28974e-01
    3.02500e+00    2.30016e-01
    3.05000e+00    2.31116e-01
    3.07500e+00    2.32274e-01
    3.10000e+00    2.33489e-01
    3.12500e+00    2.34762e-01
    3.15000e+00    2.36091e-01
    3.17500e+00    2.37478e-01
    3.20000e+00    2.38922e-01
    3.22500e+00    2.40423e-01
    3.25000e+00    2.41980e-01
    3.27500e+00    2.43594e-01
    3.30000e+00    2.45265e-01
    3.32500e+00    2.46993e-01
    3.35000e+00    2.48778e-01
    3.37500e+00    2.50619e-01
    3.40000e+00    2.52518e-01
    3.42500e+00    2.54475e-01
    3.45000e+00    2.56488e-01
    3.47500e+00    2.58560e-01
    3.50000e+00    2.60689e-01
    3.52500e+00    2.62877e-01
    3.55000e+00    2.65124e-01
    3.57500e+00    2.67429e-01
    3.60000e+00    2.69794e-01
    3.62500e+00    2.72218e-01
    3.65000e+00    2.74702e-01
    3.67500e+00    2.77247e-01
    3.70000e+00    2.79852e-01
    3.72500e+00    2.82519e-01
    3.75000e+00    2.85248e-01
    3.77500e+00    2.88039e-01
    3.80000e+00    2.90893e-01
    3.82500e+00    2.93810e-01
    3.85000e+00    2.96792e-01
    3.87500e+00    2.99838e-01
    3.90000e+00    3.02949e-01
    3.92500e+00    3.06126e-01
    3.95000e+00    3.09369e-01
    3.97500e+00    3.12680e-01
    4.00000e+00    3.16058e-01
    4.02500e+00    3.19506e-01
    4.05000e+00    3.23022e-01
    4.07500e+00    3.26608e-01
    4.10000e+00    3.30265e-01
    4.12500e+00    3.33994e-01
    4.15000e+00    3.37796e-01
    4.17500e+00    3.41670e-01
    4.20000e+00    3.45619e-01
    4.22500e+00    3.49643e-01
    4.25000e+00    3.53742e-01
    4.27500e+00    3.57919e-01
    4.30000e+00    3.62173e-01
    4.32500e+00    3.66505e-01
    4.35000e+00    3.70918e-01
    4.37500e+00    3.75411e-01
    4.40000e+00    3.79986e-01
    4.42500e+00    3.84643e-01
    4.45000e+00    3.89384e-01
    4.47500e+00    3.94211e-01
    4.50000e+00    3.99122e-01
    4.52500e+00    4.04121e-01
    4.55000e+00    4.09208e-01
    4.57500e+00    4.14385e-01
    4.60000e+00    4.19652e-01
    4.62500e+00    4.25010e-01
    4.65000e+00    4.30461e-01
    4.67500e+00    4.36007e-01
    4.70000e+00    4.41648e-01
    4.72500e+00    4.47385e-01
    4.75000e+00    4.53220e-01
    4.77500e+00    4.59155e-01
    4.80000e+00    4.65190e-01
    4.82500e+00    4.71327e-01
    4.85000e+00    4.77567e-01
    4.87500e+00    4.83912e-01
    4.90000e+00    4.90363e-01
    4.92500e+00    4.96922e-01
    4.95000e+00    5.03590e-01
    4.97500e+00    5.10368e-01
    5.00000e+00    5.17258e-01
    5.02500e+00    5.24261e-01
    5.05000e+00    5.31380e-01
    5.07500e+00    5.38615e-01
    5.10000e+00    5.45969e-01
    5.12500e+00    5.53442e-01
    5.15000e+00    5.61037e-01
    5.17500e+00    5.68754e-01
    5.20000e+00    5.76597e-01
    5.22500e+00    5.84566e-01
    5.25000e+00    5.92663e-01
    5.27500e+00    6.00889e-01
    5.30000e+00    6.09248e-01
    5.32500e+00    6.17740e-01
    5.35000e+00    6.26367e-01
    5.37500e+00    6.35131e-01
    5.40000e+00    6.44034e-01
    5.42500e+00    6.53078e-01
    5.45000e+00    6.62264e-01
    5.47500e+00    6.71594e-01
    5.50000e+00    6.81071e-01
    5.52500e+00    6.90697e-01
    5.55000e+00    7.00472e-01
    5.57500e+00    7.10400e-01
    5.60000e+00    7.20482e-01
    5.62500e+00    7.30720e-01
    5.65000e+00    7.41116e-01
    5.67500e+00    7.51673e-01
    5.70000e+00    7.62392e-01
    5.72500e+00    7.73275e-01
    5.75000e+00    7.84324e-01
    5.77500e+00    7.95542e-01
    5.80000e+00    8.06931e-01
    5.82500e+00    8.18492e-01
    5.85000e+00    8.30228e-01
    5.87500e+00    8.42141e-01
    5.90000e+00    8.54233e-01
    5.92500e+00    8.66507e-01
    5.95000e+00    8.78963e-01
    5.97500e+00    8.91606e-01
    6.00000e+00    9.04436e-01
    6.02500e+00    9.17455e-01
    6.05000e+00    9.30667e-01
    6.07500e+00    9.44073e-01
    6.10000e+00    9.57675e-01
    6.12500e+00    9.71476e-01
    6.15000e+00    9.85477e-01
    6.17500e+00    9.99681e-01
    6.20000e+00    1.01409e+00
    6.22500e+00    1.02870e+00
    6.25000e+00    1.04353e+00
    6.27500e+00    1.05856e+00
    6.30000e+00    1.07381e+00
    6.32500e+00    1.08927e+00
    6.35000e+00    1.10495e+00
    6.37500e+00    1.12085e+00
    6.40000e+00    1.13697e+00
    6.42500e+00    1.15331e+00
    6.45000e+00    1.16988e+00
    6.47500e+00    1.18667e+00
    6.50000e+00    1.20369e+00
    6.52500e+00    1.22093e+00
    6.55000e+00    1.23841e+00
    6.57500e+00    1.25612e+00
    6.60000e+00    1.27407e+00
    6.62500e+00    1.29224e+00
    6.65000e+00    1.31065e+00
    6.67500e+00    1.32930e+00
    6.70000e+00    1.34819e+00
    6.72500e+00    1.36731e+00
    6.75000e+00    1.38667e+00
    6.77500e+00    1.40627e+00
    6.80000e+00    1.42611e+00
    6.82500e+00    1.44619e+00
    6.85000e+00    1.46650e+00
    6.87500e+00    1.48706e+00
    6.90000e+00    1.50785e+00
    6.92500e+00    1.52888e+00
    6.95000e+00    1.55014e+00
    6.97500e+00    1.57164e+00
    7.00000e+00    1.59336e+00
    7.02500e+00    1.61532e+00
    7.05000e+00    1.63751e+00
    7.07500e+00    1.65991e+00
    7.10000e+00    1.68254e+00
    7.12500e+00    1.70539e+00
    7.15000e+00    1.72845e+00
    7.17500e+00    1.75171e+00
    7.20000e+00    1.77518e+00
    7.22500e+00    1.79884e+00
    7.25000e+00    1.82270e+00
    7.27500e+00    1.84673e+00
    7.30000e+00    1.87094e+00
    7.32500e+00    1.89532e+00
    7.35000e+00    1.91985e+00
    7.37500e+00    1.94452e+00
    7.40000e+00    1.96933e+00
    7.42500e+00    1.99427e+00
    7.45000e+00    2.01931e+00
    7.47500e+00    2.04444e+00
    7.50000e+00    2.06965e+00
    7.52500e+00    2.09492e+00
    7.55000e+00    2.12023e+00
    7.57500e+00    2.14557e+00
    7.60000e+00    2.17090e+00
    7.62500e+00    2.19621e+00
    7.65000e+00    2.22148e+00
    7.67500e+00    2.24667e+00
    7.70000e+00    2.27176e+00
    7.72500e+00    2.29672e+00
    7.75000e+00    2.32151e+00
    7.77500e+00    2.34611e+00
    7.80000e+00    2.37046e+00
    7.82500e+00    2.39454e+00
    7.85000e+00    2.41831e+00
    7.87500e+00    2.44171e+00
    7.90000e+00    2.46469e+00
    7.92500e+00    2.48722e+00
    7.95000e+00    2.50924e+00
    7.97500e+00    2.53068e+00
    8.00000e+00    2.55150e+00
    8.02500e+00    2.57163e+00
    8.05000e+00    2.59099e+00
    8.07500e+00    2.60954e+00
    8.10000e+00    2.62719e+00
    8.12500e+00    2.64387e+00
    8.15000e+00    2.65950e+00
    8.17500e+00    2.67400e+00
    8.20000e+00    2.68729e+00
    8.22500e+00    2.69929e+00
    8.25000e+00    2.70990e+00
    8.27500e+00    2.71905e+00
    8.30000e+00    2.72663e+00
    8.32500e+00    2.73255e+00
    8.35000e+00    2.73674e+00
    8.37500e+00    2.73909e+00
    8.40000e+00    2.73951e+00
    8.42500e+00    2.73793e+00
    8.45000e+00    2.73425e+00
    8.47500e+00    2.72840e+00
    8.50000e+00    2.72031e+00
    8.52500e+00    2.70989e+00
    8.55000e+00    2.69711e+00
    8.57500e+00    2.68189e+00
    8.60000e+00    2.66421e+00
    8.62500e+00    2.64402e+00
    8.65000e+00    2.62132e+00
    8.67500e+00    2.59610e+00
    8.70000e+00    2.56836e+00
    8.72500e+00    2.53814e+00
    8.75000e+00    2.50547e+00
    8.77500e+00    2.47042e+00
    8.80000e+00    2.43305e+00
    8.82500e+00    2.39346e+00
    8.85000e+00    2.35176e+00
    8.87500e+00    2.30807e+00
    8.90000e+00    2.26252e+00
    8.92500e+00    2.21528e+00
    8.95000e+00    2.16649e+00
    8.97500e+00    2.11634e+00
    9.00000e+00    2.06500e+00
    9.02500e+00    2.01267e+00
    9.05000e+00    1.95954e+00
    9.07500e+00    1.90581e+00
    9.10000e+00    1.85165e+00
    9.12500e+00    1.79728e+00
    9.15000e+00    1.74288e+00
    9.17500e+00    1.68862e+00
    9.20000e+00    1.63467e+00
    9.22500e+00    1.58121e+00
    9.25000e+00    1.52838e+00
    9.27500e+00    1.47632e+00
    9.30000e+00    1.42515e+00
    9.32500e+00    1.37500e+00
    9.35000e+00    1.32596e+00
    9.37500e+00    1.27811e+00
    9.40000e+00    1.23152e+00
    9.42500e+00    1.18627e+00
    9.45000e+00    1.14239e+00
    9.47500e+00    1.09992e+00
    9.50000e+00    1.05888e+00
    9.52500e+00    1.01929e+00
    9.55000e+00    9.81157e-01
    9.57500e+00    9.44474e-01
    9.60000e+00    9.09232e-01
    9.62500e+00    8.75412e-01
    9.65000e+00    8.42994e-01
    9.67500e+00    8.11949e-01
    9.70000e+00    7.82246e-01
    9.72500e+00    7.53850e-01
    9.75000e+00    7.26724e-01
    9.77500e+00    7.00828e-01
    9.80000e+00    6.76122e-01
    9.82500e+00    6.52563e-01
    9.85000e+00    6.30109e-01
    9.87500e+00    6.08717e-01
    9.90000e+00    5.88344e-01
    9.92500e+00    5.68948e-01
    9.95000e+00    5.50488e-01
    9.97500e+00    5.32922e-01
    1.00000e+01    5.16211e-01
    1.00250e+01    5.00316e-01
    1.00500e+01    4.85199e-01
    1.00750e+01    4.70823e-01
    1.01000e+01    4.57154e-01
    1.01250e+01    4.44158e-01
    1.01500e+01    4.31802e-01
    1.01750e+01    4.20056e-01
    1.02000e+01    4.08890e-01
    1.02250e+01    3.98275e-01
    1.02500e+01    3.88185e-01
    1.02750e+01    3.78594e-01
    1.03000e+01    3.69477e-01
    1.03250e+01    3.60811e-01
    1.03500e+01    3.52573e-01
    1.03750e+01    3.44744e-01
    1.04000e+01    3.37303e-01
    1.04250e+01    3.30232e-01
    1.04500e+01    3.23512e-01
    1.04750e+01    3.17127e-01
    1.05000e+01    3.11060e-01
    1.05250e+01    3.05297e-01
    1.05500e+01    2.99823e-01
    1.05750e+01    2.94625e-01
    1.06000e+01    2.89690e-01
    1.06250e+01    2.85006e-01
    1.06500e+01    2.80561e-01
    1.06750e+01    2.76346e-01
    1.07000e+01    2.72349e-01
    1.07250e+01    2.68560e-01
    1.07500e+01    2.64972e-01
    1.07750e+01    2.61575e-01
    1.08000e+01    2.58362e-01
    1.08250e+01    2.55324e-01
    1.08500e+01    2.52454e-01
    1.08750e+01    2.49746e-01
    1.09000e+01    2.47193e-01
    1.09250e+01    2.44789e-01
    1.09500e+01    2.42528e-01
    1.09750e+01    2.40405e-01
    1.10000e+01    2.38415e-01
    1.10250e+01    2.36553e-01
    1.10500e+01    2.34814e-01
    1.10750e+01    2.33194e-01
    1.11000e+01    2.31689e-01
    1.11250e+01    2.30295e-01
    1.11500e+01    2.29009e-01
    1.11750e+01    2.27826e-01
    1.12000e+01    2.26744e-01
    1.12250e+01    2.25760e-01
    1.12500e+01    2.24871e-01
    1.12750e+01    2.24074e-01
    1.13000e+01    2.23367e-01
    1.13250e+01    2.22747e-01
    1.13500e+01    2.22211e-01
    1.13750e+01    2.21759e-01
    1.14000e+01    2.21387e-01
    1.14250e+01    2.21093e-01
    1.14500e+01    2.20877e-01
    1.14750e+01    2.20736e-01
    1.15000e+01    2.20669e-01
    1.15250e+01    2.20674e-01
    1.15500e+01    2.20750e-01
    1.15750e+01    2.20896e-01
    1.16000e+01    2.21110e-01
    1.16250e+01    2.21391e-01
    1.16500e+01    2.21738e-01
    1.16750e+01    2.22151e-01
    1.17000e+01    2.22628e-01
    1.17250e+01    2.23168e-01
    1.17500e+01    2.23771e-01
    1.17750e+01    2.24435e-01
    1.18000e+01    2.25161e-01
    1.18250e+01    2.25947e-01
    1.18500e+01    2.26794e-01
    1.18750e+01    2.27700e-01
    1.19000e+01    2.28665e-01
    1.19250e+01    2.29689e-01
    1.19500e+01    2.30770e-01
    1.19750e+01    2.31910e-01
    1.20000e+01    2.33108e-01
    1.20250e+01    2.34363e-01
    1.20500e+01    2.35675e-01
    1.20750e+01    2.37044e-01
    1.21000e+01    2.38471e-01
    1.21250e+01    2.39954e-01
    1.21500e+01    2.41494e-01
    1.21750e+01    2.43090e-01
    1.22000e+01    2.44744e-01
    1.22250e+01    2.46454e-01
    1.22500e+01    2.48221e-01
    1.22750e+01    2.50045e-01
    1.23000e+01    2.51926e-01
    1.23250e+01    2.53865e-01
    1.23500e+01    2.55861e-01
    1.23750e+01    2.57915e-01
    1.24000e+01    2.60026e-01
    1.24250e+01    2.62196e-01
    1.24500e+01    2.64425e-01
    1.24750e+01    2.66712e-01
    1.25000e+01    2.69058e-01
    1.25250e+01    2.71464e-01
    1.25500e+01    2.73929e-01
    1.25750e+01    2.76455e-01
    1.26000e+01    2.79042e-01
    1.26250e+01    2.81690e-01
    1.26500e+01    2.84400e-01
    1.26750e+01    2.87172e-01
    1.27000e+01    2.90006e-01
    1.27250e+01    2.92904e-01
    1.27500e+01    2.95865e-01
    1.27750e+01    2.98891e-01
    1.28000e+01    3.01982e-01
    1.28250e+01    3.05139e-01
    1.28500e+01    3.08362e-01
    1.28750e+01    3.11652e-01
    1.29000e+01    3.15009e-01
    1.29250e+01    3.18435e-01
    1.29500e+01    3.21930e-01
    1.29750e+01    3.25494e-01
    1.30000e+01    3.29130e-01
    1.30250e+01    3.32836e-01
    1.30500e+01    3.36615e-01
    1.30750e+01    3.40467e-01
    1.31000e+01    3.44393e-01
    1.31250e+01    3.48393e-01
    1.31500e+01    3.52469e-01
    1.31750e+01    3.56622e-01
    1.32000e+01    3.60852e-01
    1.32250e+01    3.65161e-01
    1.32500e+01    3.69548e-01
    1.32750e+01    3.74016e-01
    1.33000e+01    3.78566e-01
    1.33250e+01    3.83198e-01
    1.33500e+01    3.87913e-01
    1.33750e+01    3.92713e-01
    1.34000e+01    3.97598e-01
    1.34250e+01    4.02570e-01
    1.34500e+01    4.07630e-01
    1.34750e+01    4.12779e-01
    1.35000e+01    4.18017e-01
    1.35250e+01    4.23347e-01
    1.35500e+01    4.28770e-01
    1.35750e+01    4.34286e-01
    1.36000e+01    4.39898e-01
    1.36250e+01    4.45605e-01
    1.36500e+01    4.51410e-01
    1.36750e+01    4.57314e-01
    1.37000e+01    4.63318e-01
    1.37250e+01    4.69423e-01
    1.37500e+01    4.75631e-01
    1.37750e+01    4.81944e-01
    1.38000e+01    4.88362e-01
    1.38250e+01    4.94887e-01
    1.38500e+01    5.01521e-01
    1.38750e+01    5.08265e-01
    1.39000e+01    5.15121e-01
    1.39250e+01    5.22089e-01
    1.39500e+01    5.29172e-01
    1.39750e+01    5.36371e-01
    1.40000e+01    5.43688e-01
    1.40250e+01    5.51124e-01
    1.40500e+01    5.58681e-01
    1.40750e+01    5.66360e-01
    1.41000e+01    5.74164e-01
    1.41250e+01    5.82094e-01
    1.41500e+01    5.90151e-01
    1.41750e+01    5.98338e-01
    1.42000e+01    6.06656e-01
    1.42250e+01    6.15106e-01
    1.42500e+01    6.23691e-01
    1.42750e+01    6.32413e-01
    1.43000e+01    6.41273e-01
    1.43250e+01    6.50273e-01
    1.43500e+01    6.59415e-01
    1.43750e+01    6.68701e-01
    1.44000e+01    6.78132e-01
    1.44250e+01    6.87712e-01
    1.44500e+01    6.97441e-01
    1.44750e+01    7.07321e-01
    1.45000e+01    7.17355e-01
    1.45250e+01    7.27545e-01
    1.45500e+01    7.37892e-01
    1.45750e+01    7.48399e-01
    1.46000e+01    7.59068e-01
    1.46250e+01    7.69900e-01
    1.46500e+01    7.80898e-01
    1.46750e+01    7.92064e-01
    1.47000e+01    8.03400e-01
    1.47250e+01    8.14907e-01
    1.47500e+01    8.26589e-01
    1.47750e+01    8.38448e-01
    1.48000e+01    8.50484e-01
    1.48250e+01    8.62702e-01
    1.48500e+01    8.75101e-01
    1.48750e+01    8.87686e-01
    1.49000e+01    9.00458e-01
    1.49250e+01    9.13419e-01
    1.49500e+01    9.26571e-01
    1.49750e+01    9.39917e-01
    1.50000e+01    9.53459e-01
    1.50250e+01    9.67198e-01
    1.50500e+01    9.81137e-01
    1.50750e+01    9.95278e-01
    1.51000e+01    1.00962e+00
    1.51250e+01    1.02417e+00
    1.51500e+01    1.03893e+00
    1.51750e+01    1.05390e+00
    1.52000e+01    1.06909e+00
    1.52250e+01    1.08448e+00
    1.52500e+01    1.10009e+00
    1.52750e+01    1.11592e+00
    1.53000e+01    1.13198e+00
    1.53250e+01    1.14825e+00
    1.53500e+01    1.16474e+00
    1.53750e+01    1.18147e+00
    1.54000e+01    1.19841e+00
    1.54250e+01    1.21559e+00
    1.54500e+01    1.23300e+00
    1.54750e+01    1.25064e+00
    1.55000e+01    1.26851e+00
    1.55250e+01    1.28661e+00
    1.55500e+01    1.30495e+00
    1.55750e+01    1.32353e+00
    1.56000e+01    1.34234e+00
    1.56250e+01    1.36139e+00
    1.56500e+01    1.38068e+00
    1.56750e+01    1.40020e+00
    1.57000e+01    1.41997e+00
    1.57250e+01    1.43997e+00
    1.57500e+01    1.46021e+00
    1.57750e+01    1.48069e+00
    1.58000e+01    1.50141e+00
    1.58250e+01    1.52237e+00
    1.58500e+01    1.54356e+00
    1.58750e+01    1.56498e+00
    1.59000e+01    1.58664e+00
    1.59250e+01    1.60852e+00
    1.59500e+01    1.63064e+00
    1.59750e+01    1.65298e+00
    1.60000e+01    1.67554e+00
    1.60250e+01    1.69832e+00
    1.60500e+01    1.72131e+00
    1.60750e+01    1.74451e+00
    1.61000e+01    1.76792e+00
    1.61250e+01    1.79152e+00
    1.61500e+01    1.81532e+00
    1.61750e+01    1.83930e+00
    1.62000e+01    1.86346e+00
    1.62250e+01    1.88778e+00
    1.62500e+01    1.91227e+00
    1.62750e+01    1.93690e+00
    1.63000e+01    1.96167e+00
    1.63250e+01    1.98656e+00
    1.63500e+01    2.01157e+00
    1.63750e+01    2.03668e+00
    1.64000e+01    2.06187e+00
    1.64250e+01    2.08712e+00
    1.64500e+01    2.11242e+00
    1.64750e+01    2.13775e+00
    1.65000e+01    2.16309e+00
    1.65250e+01    2.18841e+00
    1.65500e+01    2.21369e+00
    1.65750e+01    2.23891e+00
    1.66000e+01    2.26404e+00
    1.66250e+01    2.28904e+00
    1.66500e+01    2.31389e+00
    1.66750e+01    2.33855e+00
    1.67000e+01    2.36298e+00
    1.67250e+01    2.38715e+00
    1.67500e+01    2.41101e+00
    1.67750e+01    2.43453e+00
    1.68000e+01    2.45765e+00
    1.68250e+01    2.48033e+00
    1.68500e+01    2.50250e+00
    1.68750e+01    2.52413e+00
    1.69000e+01    2.54515e+00
    1.69250e+01    2.56549e+00
    1.69500e+01    2.58510e+00
    1.69750e+01    2.60391e+00
    1.70000e+01    2.62185e+00
    1.70250e+01    2.63883e+00
    1.70500e+01    2.65479e+00
    1.70750e+01    2.66965e+00
    1.71000e+01    2.68333e+00
    1.71250e+01    2.69573e+00
    1.71500e+01    2.70678e+00
    1.71750e+01    2.71639e+00
    1.72000e+01    2.72446e+00
    1.72250e+01    2.73091e+00
    1.72500e+01    2.73564e+00
    1.72750e+01    2.73856e+00
    1.73000e+01    2.73959e+00
    1.73250e+01    2.73864e+00
    1.73500e+01    2.73562e+00
    1.73750e+01    2.73044e+00
    1.74000e+01    2.72305e+00
    1.74250e+01    2.71336e+00
    1.74500e+01    2.70131e+00
    1.74750e+01    2.68685e+00
    1.75000e+01    2.66993e+00
    1.75250e+01    2.65052e+00
    1.75500e+01    2.62859e+00
    1.75750e+01    2.60415e+00
    1.76000e+01    2.57718e+00
    1.76250e+01    2.54772e+00
    1.76500e+01    2.51581e+00
    1.76750e+01    2.48148e+00
    1.77000e+01    2.44482e+00
    1.77250e+01    2.40591e+00
    1.77500e+01    2.36484e+00
    1.77750e+01    2.32175e+00
    1.78000e+01    2.27676e+00
    1.78250e+01    2.23002e+00
    1.78500e+01    2.18169e+00
    1.78750e+01    2.13194e+00
    1.79000e+01    2.08095e+00
    1.79250e+01    2.02891e+00
    1.79500e+01    1.97601e+00
    1.79750e+01    1.92243e+00
    1.80000e+01    1.86839e+00
    1.80250e+01    1.81407e+00
    1.80500e+01    1.75965e+00
    1.80750e+01    1.70533e+00
    1.81000e+01    1.65127e+00
    1.81250e+01    1.59764e+00
    1.81500e+01    1.54460e+00
    1.81750e+01    1.49229e+00
    1.82000e+01    1.44083e+00
    1.82250e+01    1.39036e+00
    1.82500e+01    1.34096e+00
    1.82750e+01    1.29273e+00
    1.83000e+01    1.24575e+00
    1.83250e+01    1.20008e+00
    1.83500e+01    1.15577e+00
    1.83750e+01    1.11286e+00
    1.84000e+01    1.07138e+00
    1.84250e+01    1.03135e+00
    1.84500e+01    9.92765e-01
    1.84750e+01    9.55635e-01
    1.85000e+01    9.19950e-01
    1.85250e+01    8.85694e-01
    1.85500e+01    8.52846e-01
    1.85750e+01    8.21380e-01
    1.86000e+01    7.91267e-01
    1.86250e+01    7.62472e-01
    1.86500e+01    7.34958e-01
    1.86750e+01    7.08687e-01
    1.87000e+01    6.83618e-01
    1.87250e+01    6.59710e-01
    1.87500e+01    6.36920e-01
    1.87750e+01    6.15204e-01
    1.88000e+01    5.94522e-01
    1.88250e+01    5.74829e-01
    1.88500e+01    5.56085e-01
    1.88750e+01    5.38248e-01
    1.89000e+01    5.21277e-01
    1.89250e+01    5.05134e-01
    1.89500e+01    4.89781e-01
    1.89750e+01    4.75180e-01
    1.90000e+01    4.61297e-01
    1.90250e+01    4.48097e-01
    1.90500e+01    4.35547e-01
    1.90750e+01    4.23616e-01
    1.91000e+01    4.12274e-01
    1.91250e+01    4.01492e-01
    1.91500e+01    3.91243e-01
    1.91750e+01    3.81501e-01
    1.92000e+01    3.72240e-01
    1.92250e+01    3.63437e-01
    1.92500e+01    3.55070e-01
    1.92750e+01    3.47117e-01
    1.93000e+01    3.39558e-01
    1.93250e+01    3.32375e-01
    1.93500e+01    3.25548e-01
    1.93750e+01    3.19061e-01
    1.94000e+01    3.12898e-01
    1.94250e+01    3.07043e-01
    1.94500e+01    3.01481e-01
    1.94750e+01    2.96200e-01
    1.95000e+01    2.91185e-01
    1.95250e+01    2.86425e-01
    1.95500e+01    2.81907e-01
    1.95750e+01    2.77622e-01
    1.96000e+01    2.73559e-01
    1.96250e+01    2.69707e-01
    1.96500e+01    2.66058e-01
    1.96750e+01    2.62603e-01
    1.97000e+01    2.59334e-01
    1.97250e+01    2.56242e-01
    1.97500e+01    2.53322e-01
    1.97750e+01    2.50564e-01
    1.98000e+01    2.47964e-01
    1.98250e+01    2.45515e-01
    1.98500e+01    2.43210e-01
    1.98750e+01    2.41046e-01
    1.99000e+01    2.39015e-01
    1.99250e+01    2.37114e-01
    1.99500e+01    2.35337e-01
    1.99750e+01    2.33681e-01
    2.00000e+01    2.32141e-01
    2.00250e+01    2.30713e-01
    2.00500e+01    2.29394e-01
    2.00750e+01    2.28180e-01
    2.01000e+01    2.27068e-01
    2.01250e+01    2.26054e-01
    2.01500e+01    2.25136e-01
    2.01750e+01    2.24311e-01
    2.02000e+01    2.23576e-01
    2.02250e+01    2.22929e-01
    2.02500e+01    2.22367e-01
    2.02750e+01    2.21889e-01
    2.03000e+01    2.21493e-01
    2.03250e+01    2.21175e-01
    2.03500e+01    2.20936e-01
    2.03750e+01    2.20772e-01
    2.04000e+01    2.20682e-01
    2.04250e+01    2.20665e-01
    2.04500e+01    2.20719e-01
    2.04750e+01    2.20844e-01
    2.05000e+01    2.21037e-01
    2.05250e+01    2.21297e-01
    2.05500e+01    2.21624e-01
    2.05750e+01    2.22017e-01
    2.06000e+01    2.22474e-01
    2.06250e+01    2.22995e-01
    2.06500e+01    2.23578e-01
    2.06750e+01    2.24224e-01
    2.07000e+01    2.24931e-01
    2.07250e+01    2.25698e-01
    2.07500e+01    2.26526e-01
    2.07750e+01    2.27414e-01
    2.08000e+01    2.28361e-01
    2.08250e+01    2.29367e-01
    2.08500e+01    2.30431e-01
    2.08750e+01    2.31553e-01
    2.09000e+01    2.32732e-01
    2.09250e+01    2.33970e-01
    2.09500e+01    2.35264e-01
    2.09750e+01    2.36616e-01
    2.10000e+01    2.38025e-01
    2.10250e+01    2.39490e-01
    2.10500e+01    2.41013e-01
    2.10750e+01    2.42592e-01
    2.11000e+01    2.44228e-01
    2.11250e+01    2.45920e-01
    2.11500e+01    2.47670e-01
    2.11750e+01    2.49476e-01
    2.12000e+01    2.51340e-01
    2.12250e+01    2.53261e-01
    2.12500e+01    2.55239e-01
    2.12750e+01    2.57275e-01
    2.13000e+01    2.59369e-01
    2.13250e+01    2.61521e-01
    2.13500e+01    2.63731e-01
    2.13750e+01    2.66000e-01
    2.14000e+01    2.68328e-01
    2.14250e+01    2.70715e-01
    2.14500e+01    2.73162e-01
    2.14750e+01    2.75670e-01
    2.15000e+01    2.78238e-01
    2.15250e+01    2.80867e-01
    2.15500e+01    2.83557e-01
    2.15750e+01    2.86310e-01
    2.16000e+01    2.89125e-01
    2.16250e+01    2.92003e-01
    2.16500e+01    2.94945e-01
    2.16750e+01    2.97951e-01
    2.17000e+01    3.01022e-01
    2.17250e+01    3.04158e-01
    2.17500e+01    3.07361e-01
    2.17750e+01    3.10630e-01
    2.18000e+01    3.13966e-01
    2.18250e+01    3.17371e-01
    2.18500e+01    3.20844e-01
    2.18750e+01    3.24387e-01
    2.19000e+01    3.28001e-01
    2.19250e+01    3.31685e-01
    2.19500e+01    3.35442e-01
    2.19750e+01    3.39271e-01
    2.20000e+01    3.43174e-01
    2.20250e+01    3.47151e-01
    2.20500e+01    3.51204e-01
    2.20750e+01    3.55333e-01
    2.21000e+01    3.59539e-01
    2.21250e+01    3.63823e-01
    2.21500e+01    3.68186e-01
    2.21750e+01    3.72630e-01
    2.22000e+01    3.77154e-01
    2.22250e+01    3.81760e-01
    2.22500e+01    3.86450e-01
    2.22750e+01    3.91223e-01
    2.23000e+01    3.96082e-01
    2.23250e+01    4.01027e-01
    2.23500e+01    4.06060e-01
    2.23750e+01    4.11181e-01
    2.24000e+01    4.16392e-01
    2.24250e+01    4.21694e-01
    2.24500e+01    4.27087e-01
    2.24750e+01    4.32575e-01
    2.25000e+01    4.38157e-01
    2.25250e+01    4.43834e-01
    2.25500e+01    4.49609e-01
    2.25750e+01    4.55482e-01
    2.26000e+01    4.61455e-01
    2.26250e+01    4.67529e-01
    2.26500e+01    4.73705e-01
    2.26750e+01    4.79986e-01
    2.27000e+01    4.86371e-01
    2.27250e+01    4.92863e-01
    2.27500e+01    4.99463e-01
    2.27750e+01    5.06173e-01
    2.28000e+01    5.12994e-01
    2.28250e+01    5.19927e-01
    2.28500e+01    5.26975e-01
    2.28750e+01    5.34138e-01
    2.29000e+01    5.41418e-01
    2.29250e+01    5.48817e-01
    2.29500e+01    5.56337e-01
    2.29750e+01    5.63978e-01
    2.30000e+01    5.71744e-01
    2.30250e+01    5.79634e-01
    2.30500e+01    5.87652e-01
    2.30750e+01    5.95799e-01
    2.31000e+01    6.04076e-01
    2.31250e+01    6.12485e-01
    2.31500e+01    6.21029e-01
    2.31750e+01    6.29708e-01
    2.32000e+01    6.38525e-01
    2.32250e+01    6.47482e-01
    2.32500e+01    6.56580e-01
    2.32750e+01    6.65821e-01
    2.33000e+01    6.75208e-01
    2.33250e+01    6.84741e-01
    2.33500e+01    6.94424e-01
    2.33750e+01    7.04257e-01
    2.34000e+01    7.14244e-01
    2.34250e+01    7.24385e-01
    2.34500e+01    7.34684e-01
    2.34750e+01    7.45141e-01
    2.35000e+01    7.55760e-01
    2.35250e+01    7.66541e-01
    2.35500e+01    7.77488e-01
    2.35750e+01    7.88602e-01
    2.36000e+01    7.99885e-01
    2.36250e+01    8.11339e-01
    2.36500e+01    8.22967e-01
    2.36750e+01    8.34771e-01
    2.37000e+01    8.46752e-01
    2.37250e+01    8.58914e-01
    2.37500e+01    8.71257e-01
    2.37750e+01    8.83785e-01
    2.38000e+01    8.96499e-01
    2.38250e+01    9.09401e-01
    2.38500e+01    9.22494e-01
    2.38750e+01    9.35780e-01
    2.39000e+01    9.49261e-01
    2.39250e+01    9.62939e-01
    2.39500e+01    9.76816e-01
    2.39750e+01    9.90894e-01
    2.40000e+01    1.00518e+00
    2.40250e+01    1.01966e+00
    2.40500e+01    1.03436e+00
    2.40750e+01    1.04926e+00
    2.41000e+01    1.06438e+00
    2.41250e+01    1.07971e+00
    2.41500e+01    1.09526e+00
    2.41750e+01    1.11102e+00
    2.42000e+01    1.12700e+00
    2.42250e+01    1.14320e+00
    2.42500e+01    1.15963e+00
    2.42750e+01    1.17628e+00
    2.43000e+01    1.19316e+00
    2.43250e+01    1.21027e+00
    2.43500e+01    1.22760e+00
    2.43750e+01    1.24517e+00
    2.44000e+01    1.26297e+00
    2.44250e+01    1.28100e+00
    2.44500e+01    1.29927e+00
    2.44750e+01    1.31777e+00
    2.45000e+01    1.33651e+00
    2.45250e+01    1.35549e+00
    2.45500e+01    1.37470e+00
    2.45750e+01    1.39415e+00
    2.46000e+01    1.41384e+00
    2.46250e+01    1.43377e+00
    2.46500e+01    1.45394e+00
    2.46750e+01    1.47435e+00
    2.47000e+01    1.49500e+00
    2.47250e+01    1.51588e+00
    2.47500e+01    1.53700e+00
    2.47750e+01    1.55835e+00
    2.48000e+01    1.57993e+00
    2.48250e+01    1.60175e+00
    2.48500e+01    1.62379e+00
    2.48750e+01    1.64606e+00
    2.49000e+01    1.66856e+00
    2.49250e+01    1.69127e+00
    2.49500e+01    1.71420e+00
    2.49750e+01    1.73734e+00
    2.50000e+01    1.76068e+00
    2.50250e+01    1.78422e+00
    2.50500e+01    1.80796e+00
    2.50750e+01    1.83188e+00
    2.51000e+01    1.85599e+00
    2.51250e+01    1.88026e+00
    2.51500e+01    1.90470e+00
    2.51750e+01    1.92928e+00
    2.52000e+01    1.95401e+00
    2.52250e+01    1.97887e+00
    2.52500e+01    2.00385e+00
    2.52750e+01    2.02892e+00
    2.53000e+01    2.05409e+00
    2.53250e+01    2.07932e+00
    2.53500e+01    2.10461e+00
    2.53750e+01    2.12994e+00
    2.54000e+01    2.15527e+00
    2.54250e+01    2.18060e+00
    2.54500e+01    2.20590e+00
    2.54750e+01    2.23114e+00
    2.55000e+01    2.25630e+00
    2.55250e+01    2.28134e+00
    2.55500e+01    2.30624e+00
    2.55750e+01    2.33096e+00
    2.56000e+01    2.35547e+00
    2.56250e+01    2.37972e+00
    2.56500e+01    2.40369e+00
    2.56750e+01    2.42732e+00
    2.57000e+01    2.45056e+00
    2.57250e+01    2.47338e+00
    2.57500e+01    2.49572e+00
    2.57750e+01    2.51752e+00
    2.58000e+01    2.53874e+00
    2.58250e+01    2.55929e+00
    2.58500e+01    2.57914e+00
    2.58750e+01    2.59820e+00
    2.59000e+01    2.61641e+00
    2.59250e+01    2.63370e+00
    2.59500e+01    2.64998e+00
    2.59750e+01    2.66519e+00
    2.60000e+01    2.67924e+00
    2.60250e+01    2.69205e+00
    2.60500e+01    2.70352e+00
    2.60750e+01    2.71358e+00
    2.61000e+01    2.72214e+00
    2.61250e+01    2.72910e+00
    2.61500e+01    2.73437e+00
    2.61750e+01    2.73786e+00
    2.62000e+01    2.73948e+00
    2.62250e+01    2.73915e+00
    2.62500e+01    2.73677e+00
    2.62750e+01    2.73227e+00
    2.63000e+01    2.72557e+00
    2.63250e+01    2.71660e+00
    2.63500e+01    2.70528e+00
    2.63750e+01    2.69157e+00
    2.64000e+01    2.67541e+00
    2.64250e+01    2.65677e+00
    2.64500e+01    2.63562e+00
    2.64750e+01    2.61196e+00
    2.65000e+01    2.58577e+00
    2.65250e+01    2.55708e+00
    2.65500e+01    2.52591e+00
    2.65750e+01    2.49232e+00
    2.66000e+01    2.45637e+00
    2.66250e+01    2.41814e+00
    2.66500e+01    2.37773e+00
    2.66750e+01    2.33525e+00
    2.67000e+01    2.29083e+00
    2.67250e+01    2.24462e+00
    2.67500e+01    2.19676e+00
    2.67750e+01    2.14743e+00
    2.68000e+01    2.09680e+00
    2.68250e+01    2.04506e+00
    2.68500e+01    1.99240e+00
    2.68750e+01    1.93902e+00
    2.69000e+01    1.88510e+00
    2.69250e+01    1.83084e+00
    2.69500e+01    1.77643e+00
    2.69750e+01    1.72206e+00
    2.70000e+01    1.66790e+00
    2.70250e+01    1.61413e+00
    2.70500e+01    1.56089e+00
    2.70750e+01    1.50834e+00
    2.71000e+01    1.45661e+00
    2.71250e+01    1.40582e+00
    2.71500e+01    1.35608e+00
    2.71750e+01    1.30748e+00
    2.72000e+01    1.26011e+00
    2.72250e+01    1.21403e+00
    2.72500e+01    1.16929e+00
    2.72750e+01    1.12595e+00
    2.73000e+01    1.08402e+00
    2.73250e+01    1.04354e+00
    2.73500e+01    1.00451e+00
    2.73750e+01    9.66933e-01
    2.74000e+01    9.30804e-01
    2.74250e+01    8.96109e-01
    2.74500e+01    8.62829e-01
    2.74750e+01    8.30940e-01
    2.75000e+01    8.00413e-01
    2.75250e+01    7.71215e-01
    2.75500e+01    7.43310e-01
    2.75750e+01    7.16660e-01
    2.76000e+01    6.91225e-01
    2.76250e+01    6.66963e-01
    2.76500e+01    6.43833e-01
    2.76750e+01    6.21790e-01
    2.77000e+01    6.00794e-01
    2.77250e+01    5.80800e-01
    2.77500e+01    5.61768e-01
    2.77750e+01    5.43655e-01
    2.78000e+01    5.26422e-01
    2.78250e+01    5.10027e-01
    2.78500e+01    4.94435e-01
    2.78750e+01    4.79606e-01
    2.79000e+01    4.65505e-01
    2.79250e+01    4.52098e-01
    2.79500e+01    4.39351e-01
    2.79750e+01    4.27232e-01
    2.80000e+01    4.15712e-01
    2.80250e+01    4.04760e-01
    2.80500e+01    3.94349e-01
    2.80750e+01    3.84453e-01
    2.81000e+01    3.75046e-01
    2.81250e+01    3.66105e-01
    2.81500e+01    3.57605e-01
    2.81750e+01    3.49527e-01
    2.82000e+01    3.41849e-01
    2.82250e+01    3.34552e-01
    2.82500e+01    3.27617e-01
    2.82750e+01    3.21027e-01
    2.83000e+01    3.14766e-01
    2.83250e+01    3.08817e-01
    2.83500e+01    3.03166e-01
    2.83750e+01    2.97800e-01
    2.84000e+01    2.92704e-01
    2.84250e+01    2.87867e-01
    2.84500e+01    2.83276e-01
    2.84750e+01    2.78920e-01
    2.85000e+01    2.74789e-01
    2.85250e+01    2.70873e-01
    2.85500e+01    2.67163e-01
    2.85750e+01    2.63649e-01
    2.86000e+01    2.60323e-01
    2.86250e+01    2.57177e-01
    2.86500e+01    2.54205e-01
    2.86750e+01    2.51398e-01
    2.87000e+01    2.48750e-01
    2.87250e+01    2.46255e-01
    2.87500e+01    2.43906e-01
    2.87750e+01    2.41699e-01
    2.88000e+01    2.39627e-01
    2.88250e+01    2.37687e-01
    2.88500e+01    2.35872e-01
    2.88750e+01    2.34180e-01
    2.89000e+01    2.32604e-01
    2.89250e+01    2.31142e-01
    2.89500e+01    2.29790e-01
    2.89750e+01    2.28543e-01
    2.90000e+01    2.27400e-01
    2.90250e+01    2.26356e-01
    2.90500e+01    2.25409e-01
    2.90750e+01    2.24555e-01
    2.91000e+01    2.23793e-01
    2.91250e+01    2.23119e-01
    2.91500e+01    2.22532e-01
    2.91750e+01    2.22028e-01
    2.92000e+01    2.21607e-01
    2.92250e+01    2.21265e-01
    2.92500e+01    2.21002e-01
    2.92750e+01    2.20814e-01
    2.93000e+01    2.20702e-01
    2.93250e+01    2.20663e-01
    2.93500e+01    2.20695e-01
    2.93750e+01    2.20798e-01
    2.94000e+01    2.20970e-01
    2.94250e+01    2.21210e-01
    2.94500e+01    2.21516e-01
    2.94750e+01    2.21889e-01
    2.95000e+01    2.22326e-01
    2.95250e+01    2.22827e-01
    2.95500e+01    2.23391e-01
    2.95750e+01    2.24018e-01
    2.96000e+01    2.24706e-01
    2.96250e+01    2.25455e-01
    2.96500e+01    2.26265e-01
    2.96750e+01    2.27134e-01
    2.97000e+01    2.28063e-01
    2.97250e+01    2.29050e-01
    2.97500e+01    2.30096e-01
    2.97750e+01    2.31200e-01
    2.98000e+01    2.32362e-01
    2.98250e+01    2.33582e-01
    2.98500e+01    2.34859e-01
    2.98750e+01    2.36193e-01
    2.99000e+01    2.37584e-01
    2.99250e+01    2.39032e-01
    2.99500e+01    2.40537e-01
    2.99750e+01    2.42099e-01
    3.00000e+01    2.43717e-01
    3.00250e+01    2.45392e-01
    3.00500e+01    2.47124e-01
    3.00750e+01    2.48913e-01
    3.01000e+01    2.50759e-01
    3.01250e+01    2.52662e-01
    3.01500e+01    2.54623e-01
    3.01750e+01    2.56641e-01
    3.02000e+01    2.58717e-01
    3.02250e+01    2.60851e-01
    3.02500e+01    2.63043e-01
    3.02750e+01    2.65294e-01
    3.03000e+01    2.67604e-01
    3.03250e+01    2.69973e-01
    3.03500e+01    2.72401e-01
    3.03750e+01    2.74890e-01
    3.04000e+01    2.77439e-01
    3.04250e+01    2.80049e-01
    3.04500e+01    2.82721e-01
    3.04750e+01    2.85454e-01
    3.05000e+01    2.88250e-01
    3.05250e+01    2.91109e-01
    3.05500e+01    2.94031e-01
    3.05750e+01    2.97017e-01
    3.06000e+01    3.00068e-01
    3.06250e+01    3.03184e-01
    3.06500e+01    3.06366e-01
    3.06750e+01    3.09614e-01
    3.07000e+01    3.12930e-01
    3.07250e+01    3.16313e-01
    3.07500e+01    3.19766e-01
    3.07750e+01    3.23287e-01
    3.08000e+01    3.26879e-01
    3.08250e+01    3.30541e-01
    3.08500e+01    3.34276e-01
    3.08750e+01    3.38082e-01
    3.09000e+01    3.41962e-01
    3.09250e+01    3.45917e-01
    3.09500e+01    3.49946e-01
    3.09750e+01    3.54051e-01
    3.10000e+01    3.58233e-01
    3.10250e+01    3.62493e-01
    3.10500e+01    3.66832e-01
    3.10750e+01    3.71250e-01
    3.11000e+01    3.75750e-01
    3.11250e+01    3.80331e-01
    3.11500e+01    3.84994e-01
    3.11750e+01    3.89742e-01
    3.12000e+01    3.94574e-01
    3.12250e+01    3.99493e-01
    3.12500e+01    4.04498e-01
    3.12750e+01    4.09592e-01
    3.13000e+01    4.14775e-01
    3.13250e+01    4.20048e-01
    3.13500e+01    4.25414e-01
    3.13750e+01    4.30872e-01
    3.14000e+01    4.36425e-01
    3.14250e+01    4.42073e-01
    3.14500e+01    4.47817e-01
    3.14750e+01    4.53660e-01
    3.15000e+01    4.59602e-01
    3.15250e+01    4.65645e-01
    3.15500e+01    4.71789e-01
    3.15750e+01    4.78037e-01
    3.16000e+01    4.84390e-01
    3.16250e+01    4.90849e-01
    3.16500e+01    4.97416e-01
    3.16750e+01    5.04092e-01
    3.17000e+01    5.10878e-01
    3.17250e+01    5.17777e-01
    3.17500e+01    5.24789e-01
    3.17750e+01    5.31916e-01
    3.18000e+01    5.39160e-01
    3.18250e+01    5.46522e-01
    3.18500e+01    5.54005e-01
    3.18750e+01    5.61608e-01
    3.19000e+01    5.69335e-01
    3.19250e+01    5.77187e-01
    3.19500e+01    5.85165e-01
    3.19750e+01    5.93272e-01
    3.20000e+01    6.01509e-01
    3.20250e+01    6.09877e-01
    3.20500e+01    6.18379e-01
    3.20750e+01    6.27016e-01
    3.21000e+01    6.35791e-01
    3.21250e+01    6.44704e-01
    3.21500e+01    6.53758e-01
    3.21750e+01    6.62955e-01
    3.22000e+01    6.72297e-01
    3.22250e+01    6.81785e-01
    3.22500e+01    6.91421e-01
    3.22750e+01    7.01208e-01
    3.23000e+01    7.11147e-01
    3.23250e+01    7.21241e-01
    3.23500e+01    7.31490e-01
    3.23750e+01    7.41899e-01
    3.24000e+01    7.52467e-01
    3.24250e+01    7.63198e-01
    3.24500e+01    7.74094e-01
    3.24750e+01    7.85156e-01
    3.25000e+01    7.96386e-01
    3.25250e+01    8.07788e-01
    3.25500e+01    8.19362e-01
    3.25750e+01    8.31111e-01
    3.26000e+01    8.43038e-01
    3.26250e+01    8.55143e-01
    3.26500e+01    8.67430e-01
    3.26750e+01    8.79901e-01
    3.27000e+01    8.92557e-01
    3.27250e+01    9.05401e-01
    3.27500e+01    9.18435e-01
    3.27750e+01    9.31661e-01
    3.28000e+01    9.45082e-01
    3.28250e+01    9.58698e-01
    3.28500e+01    9.72514e-01
    3.28750e+01    9.86530e-01
    3.29000e+01    1.00075e+00
    3.29250e+01    1.01517e+00
    3.29500e+01    1.02980e+00
    3.29750e+01    1.04464e+00
    3.30000e+01    1.05969e+00
    3.30250e+01    1.07496e+00
    3.30500e+01    1.09044e+00
    3.30750e+01    1.10613e+00
    3.31000e+01    1.12205e+00
    3.31250e+01    1.13818e+00
    3.31500e+01    1.15454e+00
    3.31750e+01    1.17112e+00
    3.32000e+01    1.18793e+00
    3.32250e+01    1.20497e+00
    3.32500e+01    1.22223e+00
    3.32750e+01    1.23973e+00
    3.33000e+01    1.25745e+00
    3.33250e+01    1.27541e+00
    3.33500e+01    1.29361e+00
    3.33750e+01    1.31204e+00
    3.34000e+01    1.33070e+00
    3.34250e+01    1.34961e+00
    3.34500e+01    1.36875e+00
    3.34750e+01    1.38813e+00
    3.35000e+01    1.40775e+00
    3.35250e+01    1.42760e+00
    3.35500e+01    1.44770e+00
    3.35750e+01    1.46803e+00
    3.36000e+01    1.48860e+00
    3.36250e+01    1.50941e+00
    3.36500e+01    1.53046e+00
    3.36750e+01    1.55174e+00
    3.37000e+01    1.57325e+00
    3.37250e+01    1.59500e+00
    3.37500e+01    1.61697e+00
    3.37750e+01    1.63917e+00
    3.38000e+01    1.66160e+00
    3.38250e+01    1.68424e+00
    3.38500e+01    1.70710e+00
    3.38750e+01    1.73018e+00
    3.39000e+01    1.75346e+00
    3.39250e+01    1.77694e+00
    3.39500e+01    1.80062e+00
    3.39750e+01    1.82448e+00
    3.40000e+01    1.84853e+00
    3.40250e+01    1.87276e+00
    3.40500e+01    1.89714e+00
    3.40750e+01    1.92169e+00
    3.41000e+01    1.94637e+00
    3.41250e+01    1.97119e+00
    3.41500e+01    1.99613e+00
    3.41750e+01    2.02118e+00
    3.42000e+01    2.04632e+00
    3.42250e+01    2.07153e+00
    3.42500e+01    2.09681e+00
    3.42750e+01    2.12212e+00
    3.43000e+01    2.14746e+00
    3.43250e+01    2.17279e+00
    3.43500e+01    2.19810e+00
    3.43750e+01    2.22336e+00
    3.44000e+01    2.24855e+00
    3.44250e+01    2.27363e+00
    3.44500e+01    2.29858e+00
    3.44750e+01    2.32336e+00
    3.45000e+01    2.34793e+00
    3.45250e+01    2.37227e+00
    3.45500e+01    2.39633e+00
    3.45750e+01    2.42007e+00
    3.46000e+01    2.44344e+00
    3.46250e+01    2.46639e+00
    3.46500e+01    2.48888e+00
    3.46750e+01    2.51086e+00
    3.47000e+01    2.53226e+00
    3.47250e+01    2.55303e+00
    3.47500e+01    2.57310e+00
    3.47750e+01    2.59241e+00
    3.48000e+01    2.61089e+00
    3.48250e+01    2.62847e+00
    3.48500e+01    2.64507e+00
    3.48750e+01    2.66062e+00
    3.49000e+01    2.67504e+00
    3.49250e+01    2.68824e+00
    3.49500e+01    2.70013e+00
    3.49750e+01    2.71064e+00
    3.50000e+01    2.71967e+00
    3.50250e+01    2.72713e+00
    3.50500e+01    2.73293e+00
    3.50750e+01    2.73698e+00
    3.51000e+01    2.73919e+00
    3.51250e+01    2.73946e+00
    3.51500e+01    2.73773e+00
    3.51750e+01    2.73389e+00
    3.52000e+01    2.72788e+00
    3.52250e+01    2.71961e+00
    3.52500e+01    2.70902e+00
    3.52750e+01    2.69606e+00
    3.53000e+01    2.68066e+00
    3.53250e+01    2.66279e+00
    3.53500e+01    2.64241e+00
    3.53750e+01    2.61952e+00
    3.54000e+01    2.59411e+00
    3.54250e+01    2.56619e+00
    3.54500e+01    2.53579e+00
    3.54750e+01    2.50294e+00
    3.55000e+01    2.46771e+00
    3.55250e+01    2.43017e+00
    3.55500e+01    2.39042e+00
    3.55750e+01    2.34857e+00
    3.56000e+01    2.30473e+00
    3.56250e+01    2.25905e+00
    3.56500e+01    2.21168e+00
    3.56750e+01    2.16279e+00
    3.57000e+01    2.11254e+00
    3.57250e+01    2.06113e+00
    3.57500e+01    2.00873e+00
    3.57750e+01    1.95555e+00
    3.58000e+01    1.90178e+00
    3.58250e+01    1.84760e+00
    3.58500e+01    1.79322e+00
    3.58750e+01    1.73882e+00
    3.59000e+01    1.68458e+00
    3.59250e+01    1.63066e+00
    3.59500e+01    1.57724e+00
    3.59750e+01    1.52446e+00
    3.60000e+01    1.47247e+00
    3.60250e+01    1.42137e+00
    3.60500e+01    1.37130e+00
    3.60750e+01    1.32234e+00
    3.61000e+01    1.27458e+00
    3.61250e+01    1.22810e+00
    3.61500e+01    1.18294e+00
    3.61750e+01    1.13917e+00
    3.62000e+01    1.09680e+00
    3.62250e+01    1.05587e+00
    3.62500e+01    1.01639e+00
    3.62750e+01    9.78369e-01
    3.63000e+01    9.41794e-01
    3.63250e+01    9.06659e-01
    3.63500e+01    8.72945e-01
    3.63750e+01    8.40630e-01
    3.64000e+01    8.09686e-01
    3.64250e+01    7.80082e-01
    3.64500e+01    7.51782e-01
    3.64750e+01    7.24749e-01
    3.65000e+01    6.98944e-01
    3.65250e+01    6.74324e-01
    3.65500e+01    6.50849e-01
    3.65750e+01    6.28476e-01
    3.66000e+01    6.07161e-01
    3.66250e+01    5.86863e-01
    3.66500e+01    5.67539e-01
    3.66750e+01    5.49147e-01
    3.67000e+01    5.31646e-01
    3.67250e+01    5.14997e-01
    3.67500e+01    4.99161e-01
    3.67750e+01    4.84100e-01
    3.68000e+01    4.69779e-01
    3.68250e+01    4.56161e-01
    3.68500e+01    4.43214e-01
    3.68750e+01    4.30905e-01
    3.69000e+01    4.19203e-01
    3.69250e+01    4.08079e-01
    3.69500e+01    3.97505e-01
    3.69750e+01    3.87452e-01
    3.70000e+01    3.77897e-01
    3.70250e+01    3.68814e-01
    3.70500e+01    3.60181e-01
    3.70750e+01    3.51975e-01
    3.71000e+01    3.44176e-01
    3.71250e+01    3.36763e-01
    3.71500e+01    3.29718e-01
    3.71750e+01    3.23024e-01
    3.72000e+01    3.16663e-01
    3.72250e+01    3.10619e-01
    3.72500e+01    3.04878e-01
    3.72750e+01    2.99426e-01
    3.73000e+01    2.94248e-01
    3.73250e+01    2.89332e-01
    3.73500e+01    2.84666e-01
    3.73750e+01    2.80239e-01
    3.74000e+01    2.76040e-01
    3.74250e+01    2.72059e-01
    3.74500e+01    2.68286e-01
    3.74750e+01    2.64712e-01
    3.75000e+01    2.61329e-01
    3.75250e+01    2.58129e-01
    3.75500e+01    2.55104e-01
    3.75750e+01    2.52246e-01
    3.76000e+01    2.49550e-01
    3.76250e+01    2.47008e-01
    3.76500e+01    2.44615e-01
    3.76750e+01    2.42365e-01
    3.77000e+01    2.40252e-01
    3.77250e+01    2.38272e-01
    3.77500e+01    2.36419e-01
    3.77750e+01    2.34689e-01
    3.78000e+01    2.33078e-01
    3.78250e+01    2.31581e-01
    3.78500e+01    2.30195e-01
    3.78750e+01    2.28917e-01
    3.79000e+01    2.27742e-01
    3.79250e+01    2.26668e-01
    3.79500e+01    2.25691e-01
    3.79750e+01    2.24809e-01
    3.80000e+01    2.24018e-01
    3.80250e+01    2.23318e-01
    3.80500e+01    2.22704e-01
    3.80750e+01    2.22175e-01
    3.81000e+01    2.21728e-01
    3.81250e+01    2.21362e-01
    3.81500e+01    2.21075e-01
    3.81750e+01    2.20864e-01
    3.82000e+01    2.20729e-01
    3.82250e+01    2.20667e-01
    3.82500e+01    2.20678e-01
    3.82750e+01    2.20759e-01
    3.83000e+01    2.20910e-01
    3.83250e+01    2.21129e-01
    3.83500e+01    2.21415e-01
    3.83750e+01    2.21767e-01
    3.84000e+01    2.22184e-01
    3.84250e+01    2.22666e-01
    3.84500e+01    2.23211e-01
    3.84750e+01    2.23818e-01
    3.85000e+01    2.24487e-01
    3.85250e+01    2.25218e-01
    3.85500e+01    2.26009e-01
    3.85750e+01    2.26859e-01
    3.86000e+01    2.27770e-01
    3.86250e+01    2.28739e-01
    3.86500e+01    2.29767e-01
    3.86750e+01    2.30854e-01
    3.87000e+01    2.31998e-01
    3.87250e+01    2.33200e-01
    3.87500e+01    2.34459e-01
    3.87750e+01    2.35775e-01
    3.88000e+01    2.37149e-01
    3.88250e+01    2.38579e-01
    3.88500e+01    2.40067e-01
    3.88750e+01    2.41611e-01
    3.89000e+01    2.43212e-01
    3.89250e+01    2.44869e-01
    3.89500e+01    2.46584e-01
    3.89750e+01    2.48355e-01
    3.90000e+01    2.50184e-01
    3.90250e+01    2.52069e-01
    3.90500e+01    2.54012e-01
    3.90750e+01    2.56012e-01
    3.91000e+01    2.58070e-01
    3.91250e+01    2.60186e-01
    3.91500e+01    2.62361e-01
    3.91750e+01    2.64593e-01
    3.92000e+01    2.66885e-01
    3.92250e+01    2.69235e-01
    3.92500e+01    2.71646e-01
    3.92750e+01    2.74116e-01
    3.93000e+01    2.76646e-01
    3.93250e+01    2.79238e-01
    3.93500e+01    2.81890e-01
    3.93750e+01    2.84604e-01
    3.94000e+01    2.87381e-01
    3.94250e+01    2.90220e-01
    3.94500e+01    2.93123e-01
    3.94750e+01    2.96089e-01
    3.95000e+01    2.99120e-01
    3.95250e+01    3.02216e-01
    3.95500e+01    3.05377e-01
    3.95750e+01    3.08605e-01
    3.96000e+01    3.11900e-01
    3.96250e+01    3.15262e-01
    3.96500e+01    3.18693e-01
    3.96750e+01    3.22193e-01
    3.97000e+01    3.25763e-01
    3.97250e+01    3.29404e-01
    3.97500e+01    3.33116e-01
    3.97750e+01    3.36900e-01
    3.98000e+01    3.40758e-01
    3.98250e+01    3.44689e-01
    3.98500e+01    3.48695e-01
    3.98750e+01    3.52777e-01
    3.99000e+01    3.56935e-01
    3.99250e+01    3.61171e-01
    3.99500e+01    3.65485e-01
    3.99750e+01    3.69879e-01
    4.00000e+01    3.74353e-01
    4.00250e+01    3.78909e-01
    4.00500e+01    3.83547e-01
    4.00750e+01    3.88268e-01
    4.01000e+01    3.93074e-01
    4.01250e+01    3.97966e-01
    4.01500e+01    4.02945e-01
    4.01750e+01    4.08011e-01
    4.02000e+01    4.13166e-01
    4.02250e+01    4.18412e-01
    4.02500e+01    4.23749e-01
    4.02750e+01    4.29178e-01
    4.03000e+01    4.34702e-01
    4.03250e+01    4.40320e-01
    4.03500e+01    4.46035e-01
    4.03750e+01    4.51847e-01
    4.04000e+01    4.57758e-01
    4.04250e+01    4.63770e-01
    4.04500e+01    4.69883e-01
    4.04750e+01    4.76099e-01
    4.05000e+01    4.82419e-01
    4.05250e+01    4.88846e-01
    4.05500e+01    4.95379e-01
    4.05750e+01    5.02021e-01
    4.06000e+01    5.08773e-01
    4.06250e+01    5.15637e-01
    4.06500e+01    5.22614e-01
    4.06750e+01    5.29705e-01
    4.07000e+01    5.36913e-01
    4.07250e+01    5.44239e-01
    4.07500e+01    5.51684e-01
    4.07750e+01    5.59250e-01
    4.08000e+01    5.66939e-01
    4.08250e+01    5.74752e-01
    4.08500e+01    5.82691e-01
    4.08750e+01    5.90758e-01
    4.09000e+01    5.98954e-01
    4.09250e+01    6.07282e-01
    4.09500e+01    6.15742e-01
    4.09750e+01    6.24338e-01
    4.10000e+01    6.33070e-01
    4.10250e+01    6.41940e-01
    4.10500e+01    6.50950e-01
    4.10750e+01    6.60103e-01
    4.11000e+01    6.69400e-01
    4.11250e+01    6.78842e-01
    4.11500e+01    6.88433e-01
    4.11750e+01    6.98173e-01
    4.12000e+01    7.08065e-01
    4.12250e+01    7.18111e-01
    4.12500e+01    7.28312e-01
    4.12750e+01    7.38671e-01
    4.13000e+01    7.49190e-01
    4.13250e+01    7.59871e-01
    4.13500e+01    7.70715e-01
    4.13750e+01    7.81726e-01
    4.14000e+01    7.92904e-01
    4.14250e+01    8.04253e-01
    4.14500e+01    8.15773e-01
    4.14750e+01    8.27468e-01
    4.15000e+01    8.39340e-01
    4.15250e+01    8.51390e-01
    4.15500e+01    8.63621e-01
    4.15750e+01    8.76034e-01
    4.16000e+01    8.88633e-01
    4.16250e+01    9.01419e-01
    4.16500e+01    9.14394e-01
    4.16750e+01    9.27561e-01
    4.17000e+01    9.40921e-01
    4.17250e+01    9.54477e-01
    4.17500e+01    9.68231e-01
    4.17750e+01    9.82185e-01
    4.18000e+01    9.96341e-01
    4.18250e+01    1.01070e+00
    4.18500e+01    1.02527e+00
    4.18750e+01    1.04004e+00
    4.19000e+01    1.05503e+00
    4.19250e+01    1.07023e+00
    4.19500e+01    1.08564e+00
    4.19750e+01    1.10127e+00
    4.20000e+01    1.11712e+00
    4.20250e+01    1.13318e+00
    4.20500e+01    1.14947e+00
    4.20750e+01    1.16598e+00
    4.21000e+01    1.18272e+00
    4.21250e+01    1.19969e+00
    4.21500e+01    1.21688e+00
    4.21750e+01    1.23431e+00
    4.22000e+01    1.25196e+00
    4.22250e+01    1.26985e+00
    4.22500e+01    1.28797e+00
    4.22750e+01    1.30633e+00
    4.23000e+01    1.32492e+00
    4.23250e+01    1.34375e+00
    4.23500e+01    1.36282e+00
    4.23750e+01    1.38212e+00
    4.24000e+01    1.40167e+00
    4.24250e+01    1.42145e+00
    4.24500e+01    1.44147e+00
    4.24750e+01    1.46173e+00
    4.25000e+01    1.48223e+00
    4.25250e+01    1.50297e+00
    4.25500e+01    1.52394e+00
    4.25750e+01    1.54515e+00
    4.26000e+01    1.56659e+00
    4.26250e+01    1.58826e+00
    4.26500e+01    1.61017e+00
    4.26750e+01    1.63230e+00
    4.27000e+01    1.65465e+00
    4.27250e+01    1.67723e+00
    4.27500e+01    1.70003e+00
    4.27750e+01    1.72304e+00
    4.28000e+01    1.74625e+00
    4.28250e+01    1.76967e+00
    4.28500e+01    1.79329e+00
    4.28750e+01    1.81710e+00
    4.29000e+01    1.84110e+00
    4.29250e+01    1.86527e+00
    4.29500e+01    1.88960e+00
    4.29750e+01    1.91410e+00
    4.30000e+01    1.93874e+00
    4.30250e+01    1.96352e+00
    4.30500e+01    1.98843e+00
    4.30750e+01    2.01344e+00
    4.31000e+01    2.03855e+00
    4.31250e+01    2.06375e+00
    4.31500e+01    2.08901e+00
    4.31750e+01    2.11431e+00
    4.32000e+01    2.13964e+00
    4.32250e+01    2.16498e+00
    4.32500e+01    2.19030e+00
    4.32750e+01    2.21558e+00
    4.33000e+01    2.24079e+00
    4.33250e+01    2.26591e+00
    4.33500e+01    2.29090e+00
    4.33750e+01    2.31573e+00
    4.34000e+01    2.34038e+00
    4.34250e+01    2.36479e+00
    4.34500e+01    2.38894e+00
    4.34750e+01    2.41278e+00
    4.35000e+01    2.43627e+00
    4.35250e+01    2.45936e+00
    4.35500e+01    2.48200e+00
    4.35750e+01    2.50414e+00
    4.36000e+01    2.52572e+00
    4.36250e+01    2.54669e+00
    4.36500e+01    2.56698e+00
    4.36750e+01    2.58654e+00
    4.37000e+01    2.60528e+00
    4.37250e+01    2.62315e+00
    4.37500e+01    2.64006e+00
    4.37750e+01    2.65594e+00
    4.38000e+01    2.67072e+00
    4.38250e+01    2.68430e+00
    4.38500e+01    2.69661e+00
    4.38750e+01    2.70755e+00
    4.39000e+01    2.71704e+00
    4.39250e+01    2.72500e+00
    4.39500e+01    2.73132e+00
    4.39750e+01    2.73592e+00
    4.40000e+01    2.73871e+00
    4.40250e+01    2.73959e+00
    4.40500e+01    2.73848e+00
    4.40750e+01    2.73530e+00
    4.41000e+01    2.72997e+00
    4.41250e+01    2.72241e+00
    4.41500e+01    2.71254e+00
    4.41750e+01    2.70031e+00
    4.42000e+01    2.68567e+00
    4.42250e+01    2.66856e+00
    4.42500e+01    2.64897e+00
    4.42750e+01    2.62685e+00
    4.43000e+01    2.60222e+00
    4.43250e+01    2.57507e+00
    4.43500e+01    2.54543e+00
    4.43750e+01    2.51333e+00
    4.44000e+01    2.47883e+00
    4.44250e+01    2.44199e+00
    4.44500e+01    2.40291e+00
    4.44750e+01    2.36170e+00
    4.45000e+01    2.31846e+00
    4.45250e+01    2.27333e+00
    4.45500e+01    2.22647e+00
    4.45750e+01    2.17802e+00
    4.46000e+01    2.12818e+00
    4.46250e+01    2.07710e+00
    4.46500e+01    2.02499e+00
    4.46750e+01    1.97203e+00
    4.47000e+01    1.91841e+00
    4.47250e+01    1.86434e+00
    4.47500e+01    1.81001e+00
    4.47750e+01    1.75559e+00
    4.48000e+01    1.70128e+00
    4.48250e+01    1.64725e+00
    4.48500e+01    1.59366e+00
    4.48750e+01    1.54067e+00
    4.49000e+01    1.48841e+00
    4.49250e+01    1.43703e+00
    4.49500e+01    1.38663e+00
    4.49750e+01    1.33732e+00
    4.50000e+01    1.28918e+00
    4.50250e+01    1.24230e+00
    4.50500e+01    1.19673e+00
    4.50750e+01    1.15252e+00
    4.51000e+01    1.10972e+00
    4.51250e+01    1.06835e+00
    4.51500e+01    1.02842e+00
    4.51750e+01    9.89944e-01
    4.52000e+01    9.52922e-01
    4.52250e+01    9.17344e-01
    4.52500e+01    8.83193e-01
    4.52750e+01    8.50450e-01
    4.53000e+01    8.19086e-01
    4.53250e+01    7.89073e-01
    4.53500e+01    7.60374e-01
    4.53750e+01    7.32955e-01
    4.54000e+01    7.06775e-01
    4.54250e+01    6.81794e-01
    4.54500e+01    6.57971e-01
    4.54750e+01    6.35262e-01
    4.55000e+01    6.13626e-01
    4.55250e+01    5.93018e-01
    4.55500e+01    5.73398e-01
    4.55750e+01    5.54723e-01
    4.56000e+01    5.36951e-01
    4.56250e+01    5.20044e-01
    4.56500e+01    5.03961e-01
    4.56750e+01    4.88665e-01
    4.57000e+01    4.74120e-01
    4.57250e+01    4.60289e-01
    4.57500e+01    4.47138e-01
    4.57750e+01    4.34636e-01
    4.58000e+01    4.22750e-01
    4.58250e+01    4.11451e-01
    4.58500e+01    4.00709e-01
    4.58750e+01    3.90499e-01
    4.59000e+01    3.80793e-01
    4.59250e+01    3.71567e-01
    4.59500e+01    3.62798e-01
    4.59750e+01    3.54462e-01
    4.60000e+01    3.46539e-01
    4.60250e+01    3.39010e-01
    4.60500e+01    3.31853e-01
    4.60750e+01    3.25053e-01
    4.61000e+01    3.18590e-01
    4.61250e+01    3.12451e-01
    4.61500e+01    3.06618e-01
    4.61750e+01    3.01078e-01
    4.62000e+01    2.95816e-01
    4.62250e+01    2.90821e-01
    4.62500e+01    2.86079e-01
    4.62750e+01    2.81580e-01
    4.63000e+01    2.77311e-01
    4.63250e+01    2.73264e-01
    4.63500e+01    2.69428e-01
    4.63750e+01    2.65794e-01
    4.64000e+01    2.62353e-01
    4.64250e+01    2.59097e-01
    4.64500e+01    2.56019e-01
    4.64750e+01    2.53110e-01
    4.65000e+01    2.50365e-01
    4.65250e+01    2.47776e-01
    4.65500e+01    2.45338e-01
    4.65750e+01    2.43044e-01
    4.66000e+01    2.40890e-01
    4.66250e+01    2.38869e-01
    4.66500e+01    2.36977e-01
    4.66750e+01    2.35210e-01
    4.67000e+01    2.33562e-01
    4.67250e+01    2.32031e-01
    4.67500e+01    2.30611e-01
    4.67750e+01    2.29300e-01
    4.68000e+01    2.28093e-01
    4.68250e+01    2.26988e-01
    4.68500e+01    2.25982e-01
    4.68750e+01    2.25071e-01
    4.69000e+01    2.24253e-01
    4.69250e+01    2.23524e-01
    4.69500e+01    2.22884e-01
    4.69750e+01    2.22329e-01
    4.70000e+01    2.21857e-01
    4.70250e+01    2.21466e-01
    4.70500e+01    2.21155e-01
    4.70750e+01    2.20921e-01
    4.71000e+01    2.20763e-01
    4.71250e+01    2.20678e-01
    4.71500e+01    2.20667e-01
    4.71750e+01    2.20726e-01
    4.72000e+01    2.20856e-01
    4.72250e+01    2.21054e-01
    4.72500e+01    2.21319e-01
    4.72750e+01    2.21651e-01
    4.73000e+01    2.22049e-01
    4.73250e+01    2.22511e-01
    4.73500e+01    2.23036e-01
    4.73750e+01    2.23624e-01
    4.74000e+01    2.24274e-01
    4.74250e+01    2.24986e-01
    4.74500e+01    2.25758e-01
    4.74750e+01    2.26591e-01
    4.75000e+01    2.27483e-01
    4.75250e+01    2.28434e-01
    4.75500e+01    2.29444e-01
    4.75750e+01    2.30512e-01
    4.76000e+01    2.31639e-01
    4.76250e+01    2.32823e-01
    4.76500e+01    2.34064e-01
    4.76750e+01    2.35363e-01
    4.77000e+01    2.36719e-01
    4.77250e+01    2.38132e-01
    4.77500e+01    2.39602e-01
    4.77750e+01    2.41128e-01
    4.78000e+01    2.42712e-01
    4.78250e+01    2.44352e-01
    4.78500e+01    2.46049e-01
    4.78750e+01    2.47803e-01
    4.79000e+01    2.49614e-01
    4.79250e+01    2.51481e-01
    4.79500e+01    2.53407e-01
    4.79750e+01    2.55389e-01
    4.80000e+01    2.57429e-01
    4.80250e+01    2.59527e-01
    4.80500e+01    2.61684e-01
    4.80750e+01    2.63898e-01
    4.81000e+01    2.66172e-01
    4.81250e+01    2.68504e-01
    4.81500e+01    2.70896e-01
    4.81750e+01    2.73348e-01
    4.82000e+01    2.75859e-01
    4.82250e+01    2.78432e-01
    4.82500e+01    2.81065e-01
    4.82750e+01    2.83761e-01
    4.83000e+01    2.86518e-01
    4.83250e+01    2.89338e-01
    4.83500e+01    2.92221e-01
    4.83750e+01    2.95167e-01
    4.84000e+01    2.98178e-01
    4.84250e+01    3.01254e-01
    4.84500e+01    3.04395e-01
    4.84750e+01    3.07602e-01
    4.85000e+01    3.10876e-01
    4.85250e+01    3.14218e-01
    4.85500e+01    3.17628e-01
    4.85750e+01    3.21106e-01
    4.86000e+01    3.24655e-01
    4.86250e+01    3.28273e-01
    4.86500e+01    3.31963e-01
    4.86750e+01    3.35725e-01
    4.87000e+01    3.39560e-01
    4.87250e+01    3.43468e-01
    4.87500e+01    3.47451e-01
    4.87750e+01    3.51510e-01
    4.88000e+01    3.55644e-01
    4.88250e+01    3.59856e-01
    4.88500e+01    3.64146e-01
    4.88750e+01    3.68515e-01
    4.89000e+01    3.72964e-01
    4.89250e+01    3.77495e-01
    4.89500e+01    3.82107e-01
    4.89750e+01    3.86803e-01
    4.90000e+01    3.91583e-01
    4.90250e+01    3.96448e-01
    4.90500e+01    4.01400e-01
    4.90750e+01    4.06439e-01
    4.91000e+01    4.11567e-01
    4.91250e+01    4.16784e-01
    4.91500e+01    4.22093e-01
    4.91750e+01    4.27494e-01
    4.92000e+01    4.32988e-01
    4.92250e+01    4.38577e-01
    4.92500e+01    4.44262e-01
    4.92750e+01    4.50044e-01
    4.93000e+01    4.55924e-01
    4.93250e+01    4.61905e-01
    4.93500e+01    4.67986e-01
    4.93750e+01    4.74171e-01
    4.94000e+01    4.80459e-01
    4.94250e+01    4.86852e-01
    4.94500e+01    4.93352e-01
    4.94750e+01    4.99960e-01
    4.95000e+01    5.06678e-01
    4.95250e+01    5.13508e-01
    4.95500e+01    5.20449e-01
    4.95750e+01    5.27505e-01
    4.96000e+01    5.34677e-01
    4.96250e+01    5.41966e-01
    4.96500e+01    5.49374e-01
    4.96750e+01    5.56903e-01
    4.97000e+01    5.64554e-01
    4.97250e+01    5.72328e-01
    4.97500e+01    5.80228e-01
    4.97750e+01    5.88256e-01
    4.98000e+01    5.96412e-01
    4.98250e+01    6.04699e-01
    4.98500e+01    6.13118e-01
    4.98750e+01    6.21672e-01
    4.99000e+01    6.30361e-01
    4.99250e+01    6.39189e-01
    4.99500e+01    6.48156e-01
    4.99750e+01    6.57265e-01


==> data/pp_ydata_x_0.20_y_0.10.csv <==
    0.00000e+00    9.99200e-02
    2.50000e-02    9.79450e-02
    5.00000e-02    9.60156e-02
    7.50000e-02    9.41307e-02
    1.00000e-01    9.22893e-02
    1.25000e-01    9.04904e-02
    1.50000e-01    8.87330e-02
    1.75000e-01    8.70163e-02
    2.00000e-01    8.53392e-02
    2.25000e-01    8.37009e-02
    2.50000e-01    8.21005e-02
    2.75000e-01    8.05371e-02
    3.00000e-01    7.90099e-02
    3.25000e-01    7.75181e-02
    3.50000e-01    7.60609e-02
    3.75000e-01    7.46375e-02
    4.00000e-01    7.32471e-02
    4.25000e-01    7.18889e-02
    4.50000e-01    7.05623e-02
    4.75000e-01    6.92666e-02
    5.00000e-01    6.80010e-02
    5.25000e-01    6.67649e-02
    5.50000e-01    6.55576e-02
    5.75000e-01    6.43785e-02
    6.00000e-01    6.32270e-02
    6.25000e-01    6.21023e-02
    6.50000e-01    6.10040e-02
    6.75000e-01    5.99314e-02
    7.00000e-01    5.88840e-02
    7.25000e-01    5.78613e-02
    7.50000e-01    5.68626e-02
    7.75000e-01    5.58874e-02
    8.00000e-01    5.49353e-02
    8.25000e-01    5.40057e-02
    8.50000e-01    5.30982e-02
    8.75000e-01    5.22122e-02
    9.00000e-01    5.13473e-02
    9.25000e-01    5.05030e-02
    9.50000e-01    4.96790e-02
    9.75000e-01    4.88747e-02
    1.00000e+00    4.80898e-02
    1.02500e+00    4.73237e-02
    1.05000e+00    4.65763e-02
    1.07500e+00    4.58469e-02
    1.10000e+00    4.51354e-02
    1.12500e+00    4.44412e-02
    1.15000e+00    4.37641e-02
    1.17500e+00    4.31036e-02
    1.20000e+00    4.24595e-02
    1.22500e+00    4.18314e-02
    1.25000e+00    4.12190e-02
    1.27500e+00    4.06220e-02
    1.30000e+00    4.00401e-02
    1.32500e+00    3.94730e-02
    1.35000e+00    3.89203e-02
    1.37500e+00    3.83819e-02
    1.40000e+00    3.78574e-02
    1.42500e+00    3.73466e-02
    1.45000e+00    3.68493e-02
    1.47500e+00    3.63651e-02
    1.50000e+00    3.58938e-02
    1.52500e+00    3.54353e-02
    1.55000e+00    3.49892e-02
    1.57500e+00    3.45555e-02
    1.60000e+00    3.41338e-02
    1.62500e+00    3.37239e-02
    1.65000e+00    3.33257e-02
    1.67500e+00    3.29390e-02
    1.70000e+00    3.25636e-02
    1.72500e+00    3.21993e-02
    1.75000e+00    3.18460e-02
    1.77500e+00    3.15034e-02
    1.80000e+00    3.11715e-02
    1.82500e+00    3.08501e-02
    1.85000e+00    3.05391e-02
    1.87500e+00    3.02383e-02
    1.90000e+00    2.99476e-02
    1.92500e+00    2.96668e-02
    1.95000e+00    2.93959e-02
    1.97500e+00    2.91348e-02
    2.00000e+00    2.88834e-02
    2.02500e+00    2.86415e-02
    2.05000e+00    2.84092e-02
    2.07500e+00    2.81862e-02
    2.10000e+00    2.79726e-02
    2.12500e+00    2.77682e-02
    2.15000e+00    2.75731e-02
    2.17500e+00    2.73871e-02
    2.20000e+00    2.72103e-02
    2.22500e+00    2.70426e-02
    2.25000e+00    2.68839e-02
    2.27500e+00    2.67343e-02
    2.30000e+00    2.65937e-02
    2.32500e+00    2.64622e-02
    2.35000e+00    2.63397e-02
    2.37500e+00    2.62263e-02
    2.40000e+00    2.61220e-02
    2.42500e+00    2.60268e-02
    2.45000e+00    2.59408e-02
    2.47500e+00    2.58639e-02
    2.50000e+00    2.57964e-02
    2.52500e+00    2.57382e-02
    2.55000e+00    2.56895e-02
    2.57500e+00    2.56503e-02
    2.60000e+00    2.56207e-02
    2.62500e+00    2.56009e-02
    2.65000e+00    2.55910e-02
    2.67500e+00    2.55911e-02
    2.70000e+00    2.56014e-02
    2.72500e+00    2.56221e-02
    2.75000e+00    2.56534e-02
    2.77500e+00    2.56955e-02
    2.80000e+00    2.57485e-02
    2.82500e+00    2.58128e-02
    2.85000e+00    2.58886e-02
    2.87500e+00    2.59761e-02
    2.90000e+00    2.60758e-02
    2.92500e+00    2.61878e-02
    2.95000e+00    2.63126e-02
    2.97500e+00    2.64505e-02
    3.00000e+00    2.66019e-02
    3.02500e+00    2.67673e-02
    3.05000e+00    2.69470e-02
    3.07500e+00    2.71416e-02
    3.10000e+00    2.73516e-02
    3.12500e+00    2.75776e-02
    3.15000e+00    2.78201e-02
    3.17500e+00    2.80797e-02
    3.20000e+00    2.83572e-02
    3.22500e+00    2.86532e-02
    3.25000e+00    2.89686e-02
    3.27500e+00    2.93041e-02
    3.30000e+00    2.96606e-02
    3.32500e+00    3.00390e-02
    3.35000e+00    3.04404e-02
    3.37500e+00    3.08658e-02
    3.40000e+00    3.13163e-02
    3.42500e+00    3.17931e-02
    3.45000e+00    3.22975e-02
    3.47500e+00    3.28310e-02
    3.50000e+00    3.33950e-02
    3.52500e+00    3.39910e-02
    3.55000e+00    3.46208e-02
    3.57500e+00    3.52862e-02
    3.60000e+00    3.59891e-02
    3.62500e+00    3.67316e-02
    3.65000e+00    3.75160e-02
    3.67500e+00    3.83445e-02
    3.70000e+00    3.92199e-02
    3.72500e+00    4.01447e-02
    3.75000e+00    4.11221e-02
    3.77500e+00    4.21551e-02
    3.80000e+00    4.32472e-02
    3.82500e+00    4.44019e-02
    3.85000e+00    4.56234e-02
    3.87500e+00    4.69158e-02
    3.90000e+00    4.82837e-02
    3.92500e+00    4.97320e-02
    3.95000e+00    5.12659e-02
    3.97500e+00    5.28914e-02
    4.00000e+00    5.46144e-02
    4.02500e+00    5.64418e-02
    4.05000e+00    5.83806e-02
    4.07500e+00    6.04386e-02
    4.10000e+00    6.26243e-02
    4.12500e+00    6.49468e-02
    4.15000e+00    6.74158e-02
    4.17500e+00    7.00421e-02
    4.20000e+00    7.28371e-02
    4.22500e+00    7.58133e-02
    4.25000e+00    7.89843e-02
    4.27500e+00    8.23646e-02
    4.30000e+00    8.59702e-02
    4.32500e+00    8.98183e-02
    4.35000e+00    9.39275e-02
    4.37500e+00    9.83182e-02
    4.40000e+00    1.03012e-01
    4.42500e+00    1.08033e-01
    4.45000e+00    1.13407e-01
    4.47500e+00    1.19162e-01
    4.50000e+00    1.25328e-01
    4.52500e+00    1.31939e-01
    4.55000e+00    1.39029e-01
    4.57500e+00    1.46637e-01
    4.60000e+00    1.54805e-01
    4.62500e+00    1.63578e-01
    4.65000e+00    1.73004e-01
    4.67500e+00    1.83136e-01
    4.70000e+00    1.94030e-01
    4.72500e+00    2.05747e-01
    4.75000e+00    2.18351e-01
    4.77500e+00    2.31911e-01
    4.80000e+00    2.46503e-01
    4.82500e+00    2.62203e-01
    4.85000e+00    2.79097e-01
    4.87500e+00    2.97270e-01
    4.90000e+00    3.16816e-01
    4.92500e+00    3.37831e-01
    4.95000e+00    3.60413e-01
    4.97500e+00    3.84666e-01
    5.00000e+00    4.10693e-01
    5.02500e+00    4.38599e-01
    5.05000e+00    4.68488e-01
    5.07500e+00    5.00462e-01
    5.10000e+00    5.34616e-01
    5.12500e+00    5.71042e-01
    5.15000e+00    6.09817e-01
    5.17500e+00    6.51010e-01
    5.20000e+00    6.94669e-01
    5.22500e+00    7.40825e-01
    5.25000e+00    7.89483e-01
    5.27500e+00    8.40621e-01
    5.30000e+00    8.94185e-01
    5.32500e+00    9.50085e-01
    5.35000e+00    1.00819e+00
    5.37500e+00    1.06834e+00
    5.40000e+00    1.13031e+00
    5.42500e+00    1.19386e+00
    5.45000e+00    1.25868e+00
    5.47500e+00    1.32445e+00
    5.50000e+00    1.39078e+00
    5.52500e+00    1.45729e+00
    5.55000e+00    1.52354e+00
    5.57500e+00    1.58910e+00
    5.60000e+00    1.65352e+00
    5.62500e+00    1.71635e+00
    5.65000e+00    1.77717e+00
    5.67500e+00    1.83556e+00
    5.70000e+00    1.89115e+00
    5.72500e+00    1.94359e+00
    5.75000e+00    1.99257e+00
    5.77500e+00    2.03785e+00
    5.80000e+00    2.07923e+00
    5.82500e+00    2.11654e+00
    5.85000e+00    2.14970e+00
    5.87500e+00    2.17864e+00
    5.90000e+00    2.20337e+00
    5.92500e+00    2.22392e+00
    5.95000e+00    2.24038e+00
    5.97500e+00    2.25284e+00
    6.00000e+00    2.26144e+00
    6.02500e+00    2.26636e+00
    6.05000e+00    2.26776e+00
    6.07500e+00    2.26583e+00
    6.10000e+00    2.26079e+00
    6.12500e+00    2.25283e+00
    6.15000e+00    2.24216e+00
    6.17500e+00    2.22900e+00
    6.20000e+00    2.21354e+00
    6.22500e+00    2.19600e+00
    6.25000e+00    2.17655e+00
    6.27500e+00    2.15538e+00
    6.30000e+00    2.13268e+00
    6.32500e+00    2.10860e+00
    6.35000e+00    2.08332e+00
    6.37500e+00    2.05696e+00
    6.40000e+00    2.02968e+00
    6.42500e+00    2.00161e+00
    6.45000e+00    1.97285e+00
    6.47500e+00    1.94353e+00
    6.50000e+00    1.91374e+00
    6.52500e+00    1.88358e+00
    6.55000e+00    1.85313e+00
    6.57500e+00    1.82248e+00
    6.60000e+00    1.79169e+00
    6.62500e+00    1.76083e+00
    6.65000e+00    1.72996e+00
    6.67500e+00    1.69913e+00
    6.70000e+00    1.66839e+00
    6.72500e+00    1.63778e+00
    6.75000e+00    1.60735e+00
    6.77500e+00    1.57713e+00
    6.80000e+00    1.54714e+00
    6.82500e+00    1.51743e+00
    6.85000e+00    1.48800e+00
    6.87500e+00    1.45889e+00
    6.90000e+00    1.43012e+00
    6.92500e+00    1.40169e+00
    6.95000e+00    1.37363e+00
    6.97500e+00    1.34595e+00
    7.00000e+00    1.31865e+00
    7.02500e+00    1.29175e+00
    7.05000e+00    1.26526e+00
    7.07500e+00    1.23917e+00
    7.10000e+00    1.21350e+00
    7.12500e+00    1.18825e+00
    7.15000e+00    1.16342e+00
    7.17500e+00    1.13901e+00
    7.20000e+00    1.11502e+00
    7.22500e+00    1.09146e+00
    7.25000e+00    1.06832e+00
    7.27500e+00    1.04560e+00
    7.30000e+00    1.02329e+00
    7.32500e+00    1.00141e+00
    7.35000e+00    9.79936e-01
    7.37500e+00    9.58872e-01
    7.40000e+00    9.38215e-01
    7.42500e+00    9.17961e-01
    7.45000e+00    8.98103e-01
    7.47500e+00    8.78640e-01
    7.50000e+00    8.59564e-01
    7.52500e+00    8.40873e-01
    7.55000e+00    8.22559e-01
    7.57500e+00    8.04619e-01
    7.60000e+00    7.87047e-01
    7.62500e+00    7.69837e-01
    7.65000e+00    7.52984e-01
    7.67500e+00    7.36482e-01
    7.70000e+00    7.20326e-01
    7.72500e+00    7.04509e-01
    7.75000e+00    6.89027e-01
    7.77500e+00    6.73873e-01
    7.80000e+00    6.59042e-01
    7.82500e+00    6.44528e-01
    7.85000e+00    6.30326e-01
    7.87500e+00    6.16429e-01
    7.90000e+00    6.02832e-01
    7.92500e+00    5.89530e-01
    7.95000e+00    5.76516e-01
    7.97500e+00    5.63786e-01
    8.00000e+00    5.51334e-01
    8.02500e+00    5.39155e-01
    8.05000e+00    5.27243e-01
    8.07500e+00    5.15592e-01
    8.10000e+00    5.04199e-01
    8.12500e+00    4.93057e-01
    8.15000e+00    4.82161e-01
    8.17500e+00    4.71507e-01
    8.20000e+00    4.61090e-01
    8.22500e+00    4.50904e-01
    8.25000e+00    4.40945e-01
    8.27500e+00    4.31209e-01
    8.30000e+00    4.21690e-01
    8.32500e+00    4.12384e-01
    8.35000e+00    4.03287e-01
    8.37500e+00    3.94393e-01
    8.40000e+00    3.85700e-01
    8.42500e+00    3.77202e-01
    8.45000e+00    3.68895e-01
    8.47500e+00    3.60776e-01
    8.50000e+00    3.52840e-01
    8.52500e+00    3.45083e-01
    8.55000e+00    3.37501e-01
    8.57500e+00    3.30091e-01
    8.60000e+00    3.22849e-01
    8.62500e+00    3.15771e-01
    8.65000e+00    3.08854e-01
    8.67500e+00    3.02093e-01
    8.70000e+00    2.95487e-01
    8.72500e+00    2.89030e-01
    8.75000e+00    2.82720e-01
    8.77500e+00    2.76554e-01
    8.80000e+00    2.70528e-01
    8.82500e+00    2.64640e-01
    8.85000e+00    2.58886e-01
    8.87500e+00    2.53263e-01
    8.90000e+00    2.47769e-01
    8.92500e+00    2.42400e-01
    8.95000e+00    2.37154e-01
    8.97500e+00    2.32027e-01
    9.00000e+00    2.27018e-01
    9.02500e+00    2.22124e-01
    9.05000e+00    2.17341e-01
    9.07500e+00    2.12668e-01
    9.10000e+00    2.08102e-01
    9.12500e+00    2.03640e-01
    9.15000e+00    1.99281e-01
    9.17500e+00    1.95022e-01
    9.20000e+00    1.90860e-01
    9.22500e+00    1.86794e-01
    9.25000e+00    1.82821e-01
    9.27500e+00    1.78939e-01
    9.30000e+00    1.75147e-01
    9.32500e+00    1.71441e-01
    9.35000e+00    1.67820e-01
    9.37500e+00    1.64283e-01
    9.40000e+00    1.60827e-01
    9.42500e+00    1.57450e-01
    9.45000e+00    1.54151e-01
    9.47500e+00    1.50928e-01
    9.50000e+00    1.47778e-01
    9.52500e+00    1.44701e-01
    9.55000e+00    1.41695e-01
    9.57500e+00    1.38758e-01
    9.60000e+00    1.35889e-01
    9.62500e+00    1.33086e-01
    9.65000e+00    1.30347e-01
    9.67500e+00    1.27671e-01
    9.70000e+00    1.25056e-01
    9.72500e+00    1.22502e-01
    9.75000e+00    1.20007e-01
    9.77500e+00    1.17569e-01
    9.80000e+00    1.15187e-01
    9.82500e+00    1.12860e-01
    9.85000e+00    1.10587e-01
    9.87500e+00    1.08366e-01
    9.90000e+00    1.06197e-01
    9.92500e+00    1.04077e-01
    9.95000e+00    1.02006e-01
    9.97500e+00    9.99829e-02
    1.00000e+01    9.80064e-02
    1.00250e+01    9.60756e-02
    1.00500e+01    9.41893e-02
    1.00750e+01    9.23465e-02
    1.01000e+01    9.05463e-02
    1.01250e+01    8.87876e-02
    1.01500e+01    8.70696e-02
    1.01750e+01    8.53913e-02
    1.02000e+01    8.37518e-02
    1.02250e+01    8.21502e-02
    1.02500e+01    8.05857e-02
    1.02750e+01    7.90574e-02
    1.03000e+01    7.75645e-02
    1.03250e+01    7.61062e-02
    1.03500e+01    7.46817e-02
    1.03750e+01    7.32903e-02
    1.04000e+01    7.19311e-02
    1.04250e+01    7.06036e-02
    1.04500e+01    6.93069e-02
    1.04750e+01    6.80404e-02
    1.05000e+01    6.68033e-02
    1.05250e+01    6.55952e-02
    1.05500e+01    6.44152e-02
    1.05750e+01    6.32627e-02
    1.06000e+01    6.21372e-02
    1.06250e+01    6.10381e-02
    1.06500e+01    5.99647e-02
    1.06750e+01    5.89166e-02
    1.07000e+01    5.78930e-02
    1.07250e+01    5.68936e-02
    1.07500e+01    5.59177e-02
    1.07750e+01    5.49649e-02
    1.08000e+01    5.40346e-02
    1.08250e+01    5.31264e-02
    1.08500e+01    5.22397e-02
    1.08750e+01    5.13742e-02
    1.09000e+01    5.05293e-02
    1.09250e+01    4.97046e-02
    1.09500e+01    4.88997e-02
    1.09750e+01    4.81141e-02
    1.10000e+01    4.73475e-02
    1.10250e+01    4.65995e-02
    1.10500e+01    4.58696e-02
    1.10750e+01    4.51575e-02
    1.11000e+01    4.44627e-02
    1.11250e+01    4.37851e-02
    1.11500e+01    4.31241e-02
    1.11750e+01    4.24795e-02
    1.12000e+01    4.18509e-02
    1.12250e+01    4.12381e-02
    1.12500e+01    4.06406e-02
    1.12750e+01    4.00582e-02
    1.13000e+01    3.94906e-02
    1.13250e+01    3.89375e-02
    1.13500e+01    3.83986e-02
    1.13750e+01    3.78737e-02
    1.14000e+01    3.73625e-02
    1.14250e+01    3.68647e-02
    1.14500e+01    3.63801e-02
    1.14750e+01    3.59084e-02
    1.15000e+01    3.54495e-02
    1.15250e+01    3.50031e-02
    1.15500e+01    3.45689e-02
    1.15750e+01    3.41468e-02
    1.16000e+01    3.37366e-02
    1.16250e+01    3.33381e-02
    1.16500e+01    3.29510e-02
    1.16750e+01    3.25752e-02
    1.17000e+01    3.22106e-02
    1.17250e+01    3.18569e-02
    1.17500e+01    3.15140e-02
    1.17750e+01    3.11818e-02
    1.18000e+01    3.08601e-02
    1.18250e+01    3.05487e-02
    1.18500e+01    3.02476e-02
    1.18750e+01    2.99565e-02
    1.19000e+01    2.96755e-02
    1.19250e+01    2.94043e-02
    1.19500e+01    2.91429e-02
    1.19750e+01    2.88912e-02
    1.20000e+01    2.86490e-02
    1.20250e+01    2.84163e-02
    1.20500e+01    2.81931e-02
    1.20750e+01    2.79791e-02
    1.21000e+01    2.77745e-02
    1.21250e+01    2.75791e-02
    1.21500e+01    2.73928e-02
    1.21750e+01    2.72157e-02
    1.22000e+01    2.70477e-02
    1.22250e+01    2.68888e-02
    1.22500e+01    2.67389e-02
    1.22750e+01    2.65980e-02
    1.23000e+01    2.64662e-02
    1.23250e+01    2.63434e-02
    1.23500e+01    2.62298e-02
    1.23750e+01    2.61251e-02
    1.24000e+01    2.60297e-02
    1.24250e+01    2.59433e-02
    1.24500e+01    2.58662e-02
    1.24750e+01    2.57984e-02
    1.25000e+01    2.57399e-02
    1.25250e+01    2.56909e-02
    1.25500e+01    2.56513e-02
    1.25750e+01    2.56215e-02
    1.26000e+01    2.56014e-02
    1.26250e+01    2.55911e-02
    1.26500e+01    2.55909e-02
    1.26750e+01    2.56010e-02
    1.27000e+01    2.56213e-02
    1.27250e+01    2.56523e-02
    1.27500e+01    2.56940e-02
    1.27750e+01    2.57467e-02
    1.28000e+01    2.58106e-02
    1.28250e+01    2.58860e-02
    1.28500e+01    2.59732e-02
    1.28750e+01    2.60725e-02
    1.29000e+01    2.61841e-02
    1.29250e+01    2.63085e-02
    1.29500e+01    2.64460e-02
    1.29750e+01    2.65969e-02
    1.30000e+01    2.67619e-02
    1.30250e+01    2.69411e-02
    1.30500e+01    2.71353e-02
    1.30750e+01    2.73448e-02
    1.31000e+01    2.75702e-02
    1.31250e+01    2.78122e-02
    1.31500e+01    2.80713e-02
    1.31750e+01    2.83482e-02
    1.32000e+01    2.86436e-02
    1.32250e+01    2.89584e-02
    1.32500e+01    2.92932e-02
    1.32750e+01    2.96491e-02
    1.33000e+01    3.00268e-02
    1.33250e+01    3.04274e-02
    1.33500e+01    3.08520e-02
    1.33750e+01    3.13017e-02
    1.34000e+01    3.17777e-02
    1.34250e+01    3.22813e-02
    1.34500e+01    3.28138e-02
    1.34750e+01    3.33768e-02
    1.35000e+01    3.39718e-02
    1.35250e+01    3.46005e-02
    1.35500e+01    3.52648e-02
    1.35750e+01    3.59665e-02
    1.36000e+01    3.67077e-02
    1.36250e+01    3.74907e-02
    1.36500e+01    3.83178e-02
    1.36750e+01    3.91916e-02
    1.37000e+01    4.01149e-02
    1.37250e+01    4.10905e-02
    1.37500e+01    4.21217e-02
    1.37750e+01    4.32119e-02
    1.38000e+01    4.43647e-02
    1.38250e+01    4.55840e-02
    1.38500e+01    4.68741e-02
    1.38750e+01    4.82395e-02
    1.39000e+01    4.96852e-02
    1.39250e+01    5.12164e-02
    1.39500e+01    5.28388e-02
    1.39750e+01    5.45587e-02
    1.40000e+01    5.63827e-02
    1.40250e+01    5.83179e-02
    1.40500e+01    6.03720e-02
    1.40750e+01    6.25536e-02
    1.41000e+01    6.48716e-02
    1.41250e+01    6.73359e-02
    1.41500e+01    6.99570e-02
    1.41750e+01    7.27466e-02
    1.42000e+01    7.57169e-02
    1.42250e+01    7.88815e-02
    1.42500e+01    8.22550e-02
    1.42750e+01    8.58533e-02
    1.43000e+01    8.96935e-02
    1.43250e+01    9.37942e-02
    1.43500e+01    9.81757e-02
    1.43750e+01    1.02860e-01
    1.44000e+01    1.07870e-01
    1.44250e+01    1.13233e-01
    1.44500e+01    1.18975e-01
    1.44750e+01    1.25128e-01
    1.45000e+01    1.31724e-01
    1.45250e+01    1.38798e-01
    1.45500e+01    1.46390e-01
    1.45750e+01    1.54539e-01
    1.46000e+01    1.63293e-01
    1.46250e+01    1.72697e-01
    1.46500e+01    1.82806e-01
    1.46750e+01    1.93676e-01
    1.47000e+01    2.05365e-01
    1.47250e+01    2.17940e-01
    1.47500e+01    2.31470e-01
    1.47750e+01    2.46028e-01
    1.48000e+01    2.61692e-01
    1.48250e+01    2.78547e-01
    1.48500e+01    2.96679e-01
    1.48750e+01    3.16180e-01
    1.49000e+01    3.37147e-01
    1.49250e+01    3.59678e-01
    1.49500e+01    3.83877e-01
    1.49750e+01    4.09847e-01
    1.50000e+01    4.37692e-01
    1.50250e+01    4.67517e-01
    1.50500e+01    4.99424e-01
    1.50750e+01    5.33509e-01
    1.51000e+01    5.69861e-01
    1.51250e+01    6.08562e-01
    1.51500e+01    6.49678e-01
    1.51750e+01    6.93259e-01
    1.52000e+01    7.39336e-01
    1.52250e+01    7.87916e-01
    1.52500e+01    8.38977e-01
    1.52750e+01    8.92465e-01
    1.53000e+01    9.48293e-01
    1.53250e+01    1.00633e+00
    1.53500e+01    1.06642e+00
    1.53750e+01    1.12834e+00
    1.54000e+01    1.19184e+00
    1.54250e+01    1.25663e+00
    1.54500e+01    1.32237e+00
    1.54750e+01    1.38869e+00
    1.55000e+01    1.45520e+00
    1.55250e+01    1.52147e+00
    1.55500e+01    1.58705e+00
    1.55750e+01    1.65151e+00
    1.56000e+01    1.71440e+00
    1.56250e+01    1.77529e+00
    1.56500e+01    1.83377e+00
    1.56750e+01    1.88945e+00
    1.57000e+01    1.94199e+00
    1.57250e+01    1.99109e+00
    1.57500e+01    2.03649e+00
    1.57750e+01    2.07799e+00
    1.58000e+01    2.11543e+00
    1.58250e+01    2.14872e+00
    1.58500e+01    2.17780e+00
    1.58750e+01    2.20266e+00
    1.59000e+01    2.22334e+00
    1.59250e+01    2.23992e+00
    1.59500e+01    2.25250e+00
    1.59750e+01    2.26123e+00
    1.60000e+01    2.26626e+00
    1.60250e+01    2.26776e+00
    1.60500e+01    2.26594e+00
    1.60750e+01    2.26099e+00
    1.61000e+01    2.25312e+00
    1.61250e+01    2.24254e+00
    1.61500e+01    2.22945e+00
    1.61750e+01    2.21406e+00
    1.62000e+01    2.19658e+00
    1.62250e+01    2.17718e+00
    1.62500e+01    2.15607e+00
    1.62750e+01    2.13341e+00
    1.63000e+01    2.10938e+00
    1.63250e+01    2.08413e+00
    1.63500e+01    2.05781e+00
    1.63750e+01    2.03055e+00
    1.64000e+01    2.00250e+00
    1.64250e+01    1.97377e+00
    1.64500e+01    1.94446e+00
    1.64750e+01    1.91468e+00
    1.65000e+01    1.88453e+00
    1.65250e+01    1.85409e+00
    1.65500e+01    1.82345e+00
    1.65750e+01    1.79266e+00
    1.66000e+01    1.76180e+00
    1.66250e+01    1.73093e+00
    1.66500e+01    1.70009e+00
    1.66750e+01    1.66935e+00
    1.67000e+01    1.63874e+00
    1.67250e+01    1.60830e+00
    1.67500e+01    1.57807e+00
    1.67750e+01    1.54808e+00
    1.68000e+01    1.51836e+00
    1.68250e+01    1.48892e+00
    1.68500e+01    1.45980e+00
    1.68750e+01    1.43102e+00
    1.69000e+01    1.40258e+00
    1.69250e+01    1.37451e+00
    1.69500e+01    1.34681e+00
    1.69750e+01    1.31950e+00
    1.70000e+01    1.29259e+00
    1.70250e+01    1.26609e+00
    1.70500e+01    1.23999e+00
    1.70750e+01    1.21430e+00
    1.71000e+01    1.18904e+00
    1.71250e+01    1.16419e+00
    1.71500e+01    1.13977e+00
    1.71750e+01    1.11577e+00
    1.72000e+01    1.09219e+00
    1.72250e+01    1.06904e+00
    1.72500e+01    1.04630e+00
    1.72750e+01    1.02399e+00
    1.73000e+01    1.00209e+00
    1.73250e+01    9.80604e-01
    1.73500e+01    9.59528e-01
    1.73750e+01    9.38859e-01
    1.74000e+01    9.18591e-01
    1.74250e+01    8.98722e-01
    1.74500e+01    8.79245e-01
    1.74750e+01    8.60158e-01
    1.75000e+01    8.41454e-01
    1.75250e+01    8.23129e-01
    1.75500e+01    8.05177e-01
    1.75750e+01    7.87594e-01
    1.76000e+01    7.70372e-01
    1.76250e+01    7.53508e-01
    1.76500e+01    7.36995e-01
    1.76750e+01    7.20828e-01
    1.77000e+01    7.05001e-01
    1.77250e+01    6.89509e-01
    1.77500e+01    6.74345e-01
    1.77750e+01    6.59504e-01
    1.78000e+01    6.44980e-01
    1.78250e+01    6.30768e-01
    1.78500e+01    6.16861e-01
    1.78750e+01    6.03255e-01
    1.79000e+01    5.89944e-01
    1.79250e+01    5.76921e-01
    1.79500e+01    5.64182e-01
    1.79750e+01    5.51722e-01
    1.80000e+01    5.39534e-01
    1.80250e+01    5.27613e-01
    1.80500e+01    5.15955e-01
    1.80750e+01    5.04553e-01
    1.81000e+01    4.93403e-01
    1.81250e+01    4.82500e-01
    1.81500e+01    4.71839e-01
    1.81750e+01    4.61414e-01
    1.82000e+01    4.51221e-01
    1.82250e+01    4.41255e-01
    1.82500e+01    4.31512e-01
    1.82750e+01    4.21986e-01
    1.83000e+01    4.12673e-01
    1.83250e+01    4.03569e-01
    1.83500e+01    3.94670e-01
    1.83750e+01    3.85970e-01
    1.84000e+01    3.77466e-01
    1.84250e+01    3.69154e-01
    1.84500e+01    3.61028e-01
    1.84750e+01    3.53086e-01
    1.85000e+01    3.45324e-01
    1.85250e+01    3.37737e-01
    1.85500e+01    3.30322e-01
    1.85750e+01    3.23074e-01
    1.86000e+01    3.15991e-01
    1.86250e+01    3.09069e-01
    1.86500e+01    3.02303e-01
    1.86750e+01    2.95692e-01
    1.87000e+01    2.89231e-01
    1.87250e+01    2.82916e-01
    1.87500e+01    2.76746e-01
    1.87750e+01    2.70716e-01
    1.88000e+01    2.64823e-01
    1.88250e+01    2.59065e-01
    1.88500e+01    2.53438e-01
    1.88750e+01    2.47940e-01
    1.89000e+01    2.42567e-01
    1.89250e+01    2.37317e-01
    1.89500e+01    2.32187e-01
    1.89750e+01    2.27174e-01
    1.90000e+01    2.22276e-01
    1.90250e+01    2.17490e-01
    1.90500e+01    2.12813e-01
    1.90750e+01    2.08244e-01
    1.91000e+01    2.03779e-01
    1.91250e+01    1.99417e-01
    1.91500e+01    1.95154e-01
    1.91750e+01    1.90989e-01
    1.92000e+01    1.86920e-01
    1.92250e+01    1.82944e-01
    1.92500e+01    1.79060e-01
    1.92750e+01    1.75264e-01
    1.93000e+01    1.71556e-01
    1.93250e+01    1.67933e-01
    1.93500e+01    1.64393e-01
    1.93750e+01    1.60934e-01
    1.94000e+01    1.57555e-01
    1.94250e+01    1.54253e-01
    1.94500e+01    1.51028e-01
    1.94750e+01    1.47876e-01
    1.95000e+01    1.44797e-01
    1.95250e+01    1.41789e-01
    1.95500e+01    1.38850e-01
    1.95750e+01    1.35978e-01
    1.96000e+01    1.33173e-01
    1.96250e+01    1.30432e-01
    1.96500e+01    1.27754e-01
    1.96750e+01    1.25138e-01
    1.97000e+01    1.22582e-01
    1.97250e+01    1.20085e-01
    1.97500e+01    1.17645e-01
    1.97750e+01    1.15261e-01
    1.98000e+01    1.12933e-01
    1.98250e+01    1.10658e-01
    1.98500e+01    1.08435e-01
    1.98750e+01    1.06264e-01
    1.99000e+01    1.04143e-01
    1.99250e+01    1.02070e-01
    1.99500e+01    1.00046e-01
    1.99750e+01    9.80678e-02
    2.00000e+01    9.61356e-02
    2.00250e+01    9.42479e-02
    2.00500e+01    9.24038e-02
    2.00750e+01    9.06022e-02
    2.01000e+01    8.88423e-02
    2.01250e+01    8.71230e-02
    2.01500e+01    8.54435e-02
    2.01750e+01    8.38028e-02
    2.02000e+01    8.22000e-02
    2.02250e+01    8.06343e-02
    2.02500e+01    7.91049e-02
    2.02750e+01    7.76109e-02
    2.03000e+01    7.61515e-02
    2.03250e+01    7.47260e-02
    2.03500e+01    7.33335e-02
    2.03750e+01    7.19734e-02
    2.04000e+01    7.06448e-02
    2.04250e+01    6.93472e-02
    2.04500e+01    6.80797e-02
    2.04750e+01    6.68418e-02
    2.05000e+01    6.56327e-02
    2.05250e+01    6.44518e-02
    2.05500e+01    6.32985e-02
    2.05750e+01    6.21722e-02
    2.06000e+01    6.10723e-02
    2.06250e+01    5.99981e-02
    2.06500e+01    5.89491e-02
    2.06750e+01    5.79248e-02
    2.07000e+01    5.69246e-02
    2.07250e+01    5.59480e-02
    2.07500e+01    5.49945e-02
    2.07750e+01    5.40635e-02
    2.08000e+01    5.31546e-02
    2.08250e+01    5.22672e-02
    2.08500e+01    5.14010e-02
    2.08750e+01    5.05555e-02
    2.09000e+01    4.97302e-02
    2.09250e+01    4.89247e-02
    2.09500e+01    4.81385e-02
    2.09750e+01    4.73713e-02
    2.10000e+01    4.66227e-02
    2.10250e+01    4.58922e-02
    2.10500e+01    4.51796e-02
    2.10750e+01    4.44843e-02
    2.11000e+01    4.38061e-02
    2.11250e+01    4.31446e-02
    2.11500e+01    4.24995e-02
    2.11750e+01    4.18704e-02
    2.12000e+01    4.12571e-02
    2.12250e+01    4.06591e-02
    2.12500e+01    4.00763e-02
    2.12750e+01    3.95082e-02
    2.13000e+01    3.89547e-02
    2.13250e+01    3.84153e-02
    2.13500e+01    3.78900e-02
    2.13750e+01    3.73783e-02
    2.14000e+01    3.68801e-02
    2.14250e+01    3.63951e-02
    2.14500e+01    3.59231e-02
    2.14750e+01    3.54637e-02
    2.15000e+01    3.50169e-02
    2.15250e+01    3.45824e-02
    2.15500e+01    3.41599e-02
    2.15750e+01    3.37493e-02
    2.16000e+01    3.33504e-02
    2.16250e+01    3.29630e-02
    2.16500e+01    3.25869e-02
    2.16750e+01    3.22219e-02
    2.17000e+01    3.18678e-02
    2.17250e+01    3.15246e-02
    2.17500e+01    3.11921e-02
    2.17750e+01    3.08700e-02
    2.18000e+01    3.05583e-02
    2.18250e+01    3.02569e-02
    2.18500e+01    2.99655e-02
    2.18750e+01    2.96842e-02
    2.19000e+01    2.94127e-02
    2.19250e+01    2.91510e-02
    2.19500e+01    2.88989e-02
    2.19750e+01    2.86565e-02
    2.20000e+01    2.84235e-02
    2.20250e+01    2.81999e-02
    2.20500e+01    2.79857e-02
    2.20750e+01    2.77808e-02
    2.21000e+01    2.75851e-02
    2.21250e+01    2.73985e-02
    2.21500e+01    2.72211e-02
    2.21750e+01    2.70528e-02
    2.22000e+01    2.68936e-02
    2.22250e+01    2.67434e-02
    2.22500e+01    2.66023e-02
    2.22750e+01    2.64702e-02
    2.23000e+01    2.63472e-02
    2.23250e+01    2.62332e-02
    2.23500e+01    2.61283e-02
    2.23750e+01    2.60325e-02
    2.24000e+01    2.59459e-02
    2.24250e+01    2.58685e-02
    2.24500e+01    2.58004e-02
    2.24750e+01    2.57416e-02
    2.25000e+01    2.56923e-02
    2.25250e+01    2.56524e-02
    2.25500e+01    2.56223e-02
    2.25750e+01    2.56018e-02
    2.26000e+01    2.55913e-02
    2.26250e+01    2.55908e-02
    2.26500e+01    2.56005e-02
    2.26750e+01    2.56205e-02
    2.27000e+01    2.56511e-02
    2.27250e+01    2.56925e-02
    2.27500e+01    2.57449e-02
    2.27750e+01    2.58084e-02
    2.28000e+01    2.58835e-02
    2.28250e+01    2.59703e-02
    2.28500e+01    2.60692e-02
    2.28750e+01    2.61804e-02
    2.29000e+01    2.63044e-02
    2.29250e+01    2.64414e-02
    2.29500e+01    2.65920e-02
    2.29750e+01    2.67565e-02
    2.30000e+01    2.69353e-02
    2.30250e+01    2.71289e-02
    2.30500e+01    2.73380e-02
    2.30750e+01    2.75629e-02
    2.31000e+01    2.78043e-02
    2.31250e+01    2.80629e-02
    2.31500e+01    2.83392e-02
    2.31750e+01    2.86341e-02
    2.32000e+01    2.89482e-02
    2.32250e+01    2.92824e-02
    2.32500e+01    2.96376e-02
    2.32750e+01    3.00146e-02
    2.33000e+01    3.04145e-02
    2.33250e+01    3.08383e-02
    2.33500e+01    3.12872e-02
    2.33750e+01    3.17623e-02
    2.34000e+01    3.22650e-02
    2.34250e+01    3.27966e-02
    2.34500e+01    3.33586e-02
    2.34750e+01    3.39526e-02
    2.35000e+01    3.45802e-02
    2.35250e+01    3.52433e-02
    2.35500e+01    3.59438e-02
    2.35750e+01    3.66838e-02
    2.36000e+01    3.74654e-02
    2.36250e+01    3.82911e-02
    2.36500e+01    3.91634e-02
    2.36750e+01    4.00851e-02
    2.37000e+01    4.10590e-02
    2.37250e+01    4.20885e-02
    2.37500e+01    4.31767e-02
    2.37750e+01    4.43274e-02
    2.38000e+01    4.55446e-02
    2.38250e+01    4.68324e-02
    2.38500e+01    4.81954e-02
    2.38750e+01    4.96384e-02
    2.39000e+01    5.11669e-02
    2.39250e+01    5.27864e-02
    2.39500e+01    5.45031e-02
    2.39750e+01    5.63237e-02
    2.40000e+01    5.82553e-02
    2.40250e+01    6.03056e-02
    2.40500e+01    6.24830e-02
    2.40750e+01    6.47966e-02
    2.41000e+01    6.72561e-02
    2.41250e+01    6.98722e-02
    2.41500e+01    7.26562e-02
    2.41750e+01    7.56206e-02
    2.42000e+01    7.87789e-02
    2.42250e+01    8.21457e-02
    2.42500e+01    8.57366e-02
    2.42750e+01    8.95689e-02
    2.43000e+01    9.36612e-02
    2.43250e+01    9.80335e-02
    2.43500e+01    1.02708e-01
    2.43750e+01    1.07707e-01
    2.44000e+01    1.13058e-01
    2.44250e+01    1.18789e-01
    2.44500e+01    1.24928e-01
    2.44750e+01    1.31509e-01
    2.45000e+01    1.38568e-01
    2.45250e+01    1.46143e-01
    2.45500e+01    1.54274e-01
    2.45750e+01    1.63008e-01
    2.46000e+01    1.72391e-01
    2.46250e+01    1.82478e-01
    2.46500e+01    1.93322e-01
    2.46750e+01    2.04985e-01
    2.47000e+01    2.17531e-01
    2.47250e+01    2.31029e-01
    2.47500e+01    2.45554e-01
    2.47750e+01    2.61182e-01
    2.48000e+01    2.77998e-01
    2.48250e+01    2.96088e-01
    2.48500e+01    3.15545e-01
    2.48750e+01    3.36464e-01
    2.49000e+01    3.58945e-01
    2.49250e+01    3.83090e-01
    2.49500e+01    4.09002e-01
    2.49750e+01    4.36787e-01
    2.50000e+01    4.66549e-01
    2.50250e+01    4.98388e-01
    2.50500e+01    5.32403e-01
    2.50750e+01    5.68683e-01
    2.51000e+01    6.07309e-01
    2.51250e+01    6.48348e-01
    2.51500e+01    6.91851e-01
    2.51750e+01    7.37850e-01
    2.52000e+01    7.86351e-01
    2.52250e+01    8.37335e-01
    2.52500e+01    8.90748e-01
    2.52750e+01    9.46504e-01
    2.53000e+01    1.00448e+00
    2.53250e+01    1.06450e+00
    2.53500e+01    1.12637e+00
    2.53750e+01    1.18982e+00
    2.54000e+01    1.25457e+00
    2.54250e+01    1.32029e+00
    2.54500e+01    1.38660e+00
    2.54750e+01    1.45311e+00
    2.55000e+01    1.51939e+00
    2.55250e+01    1.58501e+00
    2.55500e+01    1.64951e+00
    2.55750e+01    1.71246e+00
    2.56000e+01    1.77341e+00
    2.56250e+01    1.83197e+00
    2.56500e+01    1.88774e+00
    2.56750e+01    1.94039e+00
    2.57000e+01    1.98960e+00
    2.57250e+01    2.03512e+00
    2.57500e+01    2.07674e+00
    2.57750e+01    2.11432e+00
    2.58000e+01    2.14774e+00
    2.58250e+01    2.17695e+00
    2.58500e+01    2.20194e+00
    2.58750e+01    2.22275e+00
    2.59000e+01    2.23946e+00
    2.59250e+01    2.25217e+00
    2.59500e+01    2.26101e+00
    2.59750e+01    2.26615e+00
    2.60000e+01    2.26777e+00
    2.60250e+01    2.26605e+00
    2.60500e+01    2.26119e+00
    2.60750e+01    2.25341e+00
    2.61000e+01    2.24291e+00
    2.61250e+01    2.22990e+00
    2.61500e+01    2.21458e+00
    2.61750e+01    2.19716e+00
    2.62000e+01    2.17782e+00
    2.62250e+01    2.15676e+00
    2.62500e+01    2.13415e+00
    2.62750e+01    2.11015e+00
    2.63000e+01    2.08494e+00
    2.63250e+01    2.05865e+00
    2.63500e+01    2.03142e+00
    2.63750e+01    2.00339e+00
    2.64000e+01    1.97468e+00
    2.64250e+01    1.94539e+00
    2.64500e+01    1.91563e+00
    2.64750e+01    1.88549e+00
    2.65000e+01    1.85505e+00
    2.65250e+01    1.82441e+00
    2.65500e+01    1.79363e+00
    2.65750e+01    1.76277e+00
    2.66000e+01    1.73190e+00
    2.66250e+01    1.70106e+00
    2.66500e+01    1.67032e+00
    2.66750e+01    1.63970e+00
    2.67000e+01    1.60926e+00
    2.67250e+01    1.57902e+00
    2.67500e+01    1.54902e+00
    2.67750e+01    1.51929e+00
    2.68000e+01    1.48984e+00
    2.68250e+01    1.46071e+00
    2.68500e+01    1.43192e+00
    2.68750e+01    1.40347e+00
    2.69000e+01    1.37538e+00
    2.69250e+01    1.34768e+00
    2.69500e+01    1.32036e+00
    2.69750e+01    1.29343e+00
    2.70000e+01    1.26691e+00
    2.70250e+01    1.24080e+00
    2.70500e+01    1.21510e+00
    2.70750e+01    1.18983e+00
    2.71000e+01    1.16497e+00
    2.71250e+01    1.14053e+00
    2.71500e+01    1.11652e+00
    2.71750e+01    1.09293e+00
    2.72000e+01    1.06976e+00
    2.72250e+01    1.04701e+00
    2.72500e+01    1.02468e+00
    2.72750e+01    1.00277e+00
    2.73000e+01    9.81273e-01
    2.73250e+01    9.60184e-01
    2.73500e+01    9.39502e-01
    2.73750e+01    9.19222e-01
    2.74000e+01    8.99340e-01
    2.74250e+01    8.79852e-01
    2.74500e+01    8.60752e-01
    2.74750e+01    8.42036e-01
    2.75000e+01    8.23699e-01
    2.75250e+01    8.05736e-01
    2.75500e+01    7.88141e-01
    2.75750e+01    7.70908e-01
    2.76000e+01    7.54033e-01
    2.76250e+01    7.37509e-01
    2.76500e+01    7.21331e-01
    2.76750e+01    7.05494e-01
    2.77000e+01    6.89991e-01
    2.77250e+01    6.74816e-01
    2.77500e+01    6.59965e-01
    2.77750e+01    6.45432e-01
    2.78000e+01    6.31210e-01
    2.78250e+01    6.17294e-01
    2.78500e+01    6.03678e-01
    2.78750e+01    5.90357e-01
    2.79000e+01    5.77326e-01
    2.79250e+01    5.64578e-01
    2.79500e+01    5.52109e-01
    2.79750e+01    5.39913e-01
    2.80000e+01    5.27984e-01
    2.80250e+01    5.16317e-01
    2.80500e+01    5.04907e-01
    2.80750e+01    4.93750e-01
    2.81000e+01    4.82839e-01
    2.81250e+01    4.72170e-01
    2.81500e+01    4.61738e-01
    2.81750e+01    4.51538e-01
    2.82000e+01    4.41565e-01
    2.82250e+01    4.31815e-01
    2.82500e+01    4.22282e-01
    2.82750e+01    4.12963e-01
    2.83000e+01    4.03852e-01
    2.83250e+01    3.94946e-01
    2.83500e+01    3.86241e-01
    2.83750e+01    3.77730e-01
    2.84000e+01    3.69412e-01
    2.84250e+01    3.61281e-01
    2.84500e+01    3.53333e-01
    2.84750e+01    3.45565e-01
    2.85000e+01    3.37973e-01
    2.85250e+01    3.30552e-01
    2.85500e+01    3.23300e-01
    2.85750e+01    3.16211e-01
    2.86000e+01    3.09284e-01
    2.86250e+01    3.02514e-01
    2.86500e+01    2.95897e-01
    2.86750e+01    2.89431e-01
    2.87000e+01    2.83113e-01
    2.87250e+01    2.76938e-01
    2.87500e+01    2.70903e-01
    2.87750e+01    2.65006e-01
    2.88000e+01    2.59244e-01
    2.88250e+01    2.53613e-01
    2.88500e+01    2.48111e-01
    2.88750e+01    2.42734e-01
    2.89000e+01    2.37480e-01
    2.89250e+01    2.32346e-01
    2.89500e+01    2.27330e-01
    2.89750e+01    2.22428e-01
    2.90000e+01    2.17638e-01
    2.90250e+01    2.12958e-01
    2.90500e+01    2.08386e-01
    2.90750e+01    2.03918e-01
    2.91000e+01    1.99552e-01
    2.91250e+01    1.95287e-01
    2.91500e+01    1.91119e-01
    2.91750e+01    1.87047e-01
    2.92000e+01    1.83068e-01
    2.92250e+01    1.79181e-01
    2.92500e+01    1.75382e-01
    2.92750e+01    1.71671e-01
    2.93000e+01    1.68045e-01
    2.93250e+01    1.64503e-01
    2.93500e+01    1.61042e-01
    2.93750e+01    1.57660e-01
    2.94000e+01    1.54356e-01
    2.94250e+01    1.51128e-01
    2.94500e+01    1.47974e-01
    2.94750e+01    1.44893e-01
    2.95000e+01    1.41882e-01
    2.95250e+01    1.38941e-01
    2.95500e+01    1.36067e-01
    2.95750e+01    1.33260e-01
    2.96000e+01    1.30517e-01
    2.96250e+01    1.27837e-01
    2.96500e+01    1.25219e-01
    2.96750e+01    1.22661e-01
    2.97000e+01    1.20162e-01
    2.97250e+01    1.17721e-01
    2.97500e+01    1.15335e-01
    2.97750e+01    1.13005e-01
    2.98000e+01    1.10729e-01
    2.98250e+01    1.08504e-01
    2.98500e+01    1.06331e-01
    2.98750e+01    1.04209e-01
    2.99000e+01    1.02135e-01
    2.99250e+01    1.00109e-01
    2.99500e+01    9.81293e-02
    2.99750e+01    9.61956e-02
    3.00000e+01    9.43065e-02
    3.00250e+01    9.24611e-02
    3.00500e+01    9.06582e-02
    3.00750e+01    8.88970e-02
    3.01000e+01    8.71764e-02
    3.01250e+01    8.54957e-02
    3.01500e+01    8.38537e-02
    3.01750e+01    8.22498e-02
    3.02000e+01    8.06830e-02
    3.02250e+01    7.91524e-02
    3.02500e+01    7.76573e-02
    3.02750e+01    7.61969e-02
    3.03000e+01    7.47703e-02
    3.03250e+01    7.33768e-02
    3.03500e+01    7.20156e-02
    3.03750e+01    7.06861e-02
    3.04000e+01    6.93875e-02
    3.04250e+01    6.81191e-02
    3.04500e+01    6.68802e-02
    3.04750e+01    6.56703e-02
    3.05000e+01    6.44885e-02
    3.05250e+01    6.33344e-02
    3.05500e+01    6.22072e-02
    3.05750e+01    6.11064e-02
    3.06000e+01    6.00315e-02
    3.06250e+01    5.89817e-02
    3.06500e+01    5.79567e-02
    3.06750e+01    5.69557e-02
    3.07000e+01    5.59784e-02
    3.07250e+01    5.50241e-02
    3.07500e+01    5.40924e-02
    3.07750e+01    5.31828e-02
    3.08000e+01    5.22948e-02
    3.08250e+01    5.14280e-02
    3.08500e+01    5.05818e-02
    3.08750e+01    4.97558e-02
    3.09000e+01    4.89497e-02
    3.09250e+01    4.81629e-02
    3.09500e+01    4.73952e-02
    3.09750e+01    4.66460e-02
    3.10000e+01    4.59149e-02
    3.10250e+01    4.52017e-02
    3.10500e+01    4.45059e-02
    3.10750e+01    4.38272e-02
    3.11000e+01    4.31652e-02
    3.11250e+01    4.25196e-02
    3.11500e+01    4.18900e-02
    3.11750e+01    4.12761e-02
    3.12000e+01    4.06777e-02
    3.12250e+01    4.00944e-02
    3.12500e+01    3.95258e-02
    3.12750e+01    3.89718e-02
    3.13000e+01    3.84321e-02
    3.13250e+01    3.79063e-02
    3.13500e+01    3.73942e-02
    3.13750e+01    3.68956e-02
    3.14000e+01    3.64102e-02
    3.14250e+01    3.59377e-02
    3.14500e+01    3.54780e-02
    3.14750e+01    3.50308e-02
    3.15000e+01    3.45958e-02
    3.15250e+01    3.41730e-02
    3.15500e+01    3.37620e-02
    3.15750e+01    3.33628e-02
    3.16000e+01    3.29750e-02
    3.16250e+01    3.25985e-02
    3.16500e+01    3.22332e-02
    3.16750e+01    3.18788e-02
    3.17000e+01    3.15353e-02
    3.17250e+01    3.12024e-02
    3.17500e+01    3.08800e-02
    3.17750e+01    3.05680e-02
    3.18000e+01    3.02662e-02
    3.18250e+01    2.99745e-02
    3.18500e+01    2.96929e-02
    3.18750e+01    2.94211e-02
    3.19000e+01    2.91590e-02
    3.19250e+01    2.89067e-02
    3.19500e+01    2.86639e-02
    3.19750e+01    2.84307e-02
    3.20000e+01    2.82068e-02
    3.20250e+01    2.79923e-02
    3.20500e+01    2.77871e-02
    3.20750e+01    2.75911e-02
    3.21000e+01    2.74043e-02
    3.21250e+01    2.72266e-02
    3.21500e+01    2.70580e-02
    3.21750e+01    2.68985e-02
    3.22000e+01    2.67480e-02
    3.22250e+01    2.66066e-02
    3.22500e+01    2.64742e-02
    3.22750e+01    2.63509e-02
    3.23000e+01    2.62366e-02
    3.23250e+01    2.61314e-02
    3.23500e+01    2.60354e-02
    3.23750e+01    2.59485e-02
    3.24000e+01    2.58708e-02
    3.24250e+01    2.58024e-02
    3.24500e+01    2.57433e-02
    3.24750e+01    2.56937e-02
    3.25000e+01    2.56535e-02
    3.25250e+01    2.56231e-02
    3.25500e+01    2.56023e-02
    3.25750e+01    2.55915e-02
    3.26000e+01    2.55907e-02
    3.26250e+01    2.56000e-02
    3.26500e+01    2.56197e-02
    3.26750e+01    2.56500e-02
    3.27000e+01    2.56910e-02
    3.27250e+01    2.57430e-02
    3.27500e+01    2.58063e-02
    3.27750e+01    2.58809e-02
    3.28000e+01    2.59674e-02
    3.28250e+01    2.60659e-02
    3.28500e+01    2.61767e-02
    3.28750e+01    2.63003e-02
    3.29000e+01    2.64369e-02
    3.29250e+01    2.65870e-02
    3.29500e+01    2.67511e-02
    3.29750e+01    2.69294e-02
    3.30000e+01    2.71226e-02
    3.30250e+01    2.73312e-02
    3.30500e+01    2.75556e-02
    3.30750e+01    2.77965e-02
    3.31000e+01    2.80545e-02
    3.31250e+01    2.83303e-02
    3.31500e+01    2.86245e-02
    3.31750e+01    2.89380e-02
    3.32000e+01    2.92716e-02
    3.32250e+01    2.96261e-02
    3.32500e+01    3.00024e-02
    3.32750e+01    3.04016e-02
    3.33000e+01    3.08246e-02
    3.33250e+01    3.12727e-02
    3.33500e+01    3.17470e-02
    3.33750e+01    3.22488e-02
    3.34000e+01    3.27794e-02
    3.34250e+01    3.33405e-02
    3.34500e+01    3.39334e-02
    3.34750e+01    3.45600e-02
    3.35000e+01    3.52219e-02
    3.35250e+01    3.59212e-02
    3.35500e+01    3.66599e-02
    3.35750e+01    3.74402e-02
    3.36000e+01    3.82645e-02
    3.36250e+01    3.91353e-02
    3.36500e+01    4.00553e-02
    3.36750e+01    4.10276e-02
    3.37000e+01    4.20552e-02
    3.37250e+01    4.31416e-02
    3.37500e+01    4.42903e-02
    3.37750e+01    4.55053e-02
    3.38000e+01    4.67908e-02
    3.38250e+01    4.81513e-02
    3.38500e+01    4.95918e-02
    3.38750e+01    5.11175e-02
    3.39000e+01    5.27341e-02
    3.39250e+01    5.44476e-02
    3.39500e+01    5.62648e-02
    3.39750e+01    5.81928e-02
    3.40000e+01    6.02393e-02
    3.40250e+01    6.24126e-02
    3.40500e+01    6.47217e-02
    3.40750e+01    6.71765e-02
    3.41000e+01    6.97874e-02
    3.41250e+01    7.25660e-02
    3.41500e+01    7.55246e-02
    3.41750e+01    7.86766e-02
    3.42000e+01    8.20365e-02
    3.42250e+01    8.56202e-02
    3.42500e+01    8.94446e-02
    3.42750e+01    9.35284e-02
    3.43000e+01    9.78916e-02
    3.43250e+01    1.02556e-01
    3.43500e+01    1.07545e-01
    3.43750e+01    1.12885e-01
    3.44000e+01    1.18602e-01
    3.44250e+01    1.24729e-01
    3.44500e+01    1.31296e-01
    3.44750e+01    1.38339e-01
    3.45000e+01    1.45896e-01
    3.45250e+01    1.54010e-01
    3.45500e+01    1.62724e-01
    3.45750e+01    1.72086e-01
    3.46000e+01    1.82149e-01
    3.46250e+01    1.92969e-01
    3.46500e+01    2.04605e-01
    3.46750e+01    2.17123e-01
    3.47000e+01    2.30590e-01
    3.47250e+01    2.45081e-01
    3.47500e+01    2.60673e-01
    3.47750e+01    2.77451e-01
    3.48000e+01    2.95499e-01
    3.48250e+01    3.14912e-01
    3.48500e+01    3.35784e-01
    3.48750e+01    3.58214e-01
    3.49000e+01    3.82305e-01
    3.49250e+01    4.08160e-01
    3.49500e+01    4.35885e-01
    3.49750e+01    4.65582e-01
    3.50000e+01    4.97355e-01
    3.50250e+01    5.31300e-01
    3.50500e+01    5.67508e-01
    3.50750e+01    6.06059e-01
    3.51000e+01    6.47021e-01
    3.51250e+01    6.90446e-01
    3.51500e+01    7.36366e-01
    3.51750e+01    7.84789e-01
    3.52000e+01    8.35695e-01
    3.52250e+01    8.89033e-01
    3.52500e+01    9.44718e-01
    3.52750e+01    1.00262e+00
    3.53000e+01    1.06259e+00
    3.53250e+01    1.12440e+00
    3.53500e+01    1.18781e+00
    3.53750e+01    1.25252e+00
    3.54000e+01    1.31821e+00
    3.54250e+01    1.38451e+00
    3.54500e+01    1.45102e+00
    3.54750e+01    1.51732e+00
    3.55000e+01    1.58296e+00
    3.55250e+01    1.64750e+00
    3.55500e+01    1.71051e+00
    3.55750e+01    1.77153e+00
    3.56000e+01    1.83017e+00
    3.56250e+01    1.88604e+00
    3.56500e+01    1.93878e+00
    3.56750e+01    1.98811e+00
    3.57000e+01    2.03375e+00
    3.57250e+01    2.07550e+00
    3.57500e+01    2.11320e+00
    3.57750e+01    2.14675e+00
    3.58000e+01    2.17609e+00
    3.58250e+01    2.20122e+00
    3.58500e+01    2.22216e+00
    3.58750e+01    2.23900e+00
    3.59000e+01    2.25183e+00
    3.59250e+01    2.26079e+00
    3.59500e+01    2.26605e+00
    3.59750e+01    2.26777e+00
    3.60000e+01    2.26615e+00
    3.60250e+01    2.26139e+00
    3.60500e+01    2.25370e+00
    3.60750e+01    2.24328e+00
    3.61000e+01    2.23034e+00
    3.61250e+01    2.21509e+00
    3.61500e+01    2.19773e+00
    3.61750e+01    2.17846e+00
    3.62000e+01    2.15744e+00
    3.62250e+01    2.13488e+00
    3.62500e+01    2.11093e+00
    3.62750e+01    2.08575e+00
    3.63000e+01    2.05949e+00
    3.63250e+01    2.03229e+00
    3.63500e+01    2.00429e+00
    3.63750e+01    1.97559e+00
    3.64000e+01    1.94632e+00
    3.64250e+01    1.91657e+00
    3.64500e+01    1.88644e+00
    3.64750e+01    1.85601e+00
    3.65000e+01    1.82538e+00
    3.65250e+01    1.79460e+00
    3.65500e+01    1.76374e+00
    3.65750e+01    1.73287e+00
    3.66000e+01    1.70203e+00
    3.66250e+01    1.67128e+00
    3.66500e+01    1.64066e+00
    3.66750e+01    1.61021e+00
    3.67000e+01    1.57997e+00
    3.67250e+01    1.54996e+00
    3.67500e+01    1.52022e+00
    3.67750e+01    1.49076e+00
    3.68000e+01    1.46162e+00
    3.68250e+01    1.43282e+00
    3.68500e+01    1.40436e+00
    3.68750e+01    1.37626e+00
    3.69000e+01    1.34854e+00
    3.69250e+01    1.32121e+00
    3.69500e+01    1.29427e+00
    3.69750e+01    1.26774e+00
    3.70000e+01    1.24162e+00
    3.70250e+01    1.21591e+00
    3.70500e+01    1.19061e+00
    3.70750e+01    1.16574e+00
    3.71000e+01    1.14129e+00
    3.71250e+01    1.11727e+00
    3.71500e+01    1.09366e+00
    3.71750e+01    1.07048e+00
    3.72000e+01    1.04772e+00
    3.72250e+01    1.02538e+00
    3.72500e+01    1.00345e+00
    3.72750e+01    9.81943e-01
    3.73000e+01    9.60841e-01
    3.73250e+01    9.40146e-01
    3.73500e+01    9.19853e-01
    3.73750e+01    8.99959e-01
    3.74000e+01    8.80458e-01
    3.74250e+01    8.61346e-01
    3.74500e+01    8.42619e-01
    3.74750e+01    8.24270e-01
    3.75000e+01    8.06295e-01
    3.75250e+01    7.88688e-01
    3.75500e+01    7.71444e-01
    3.75750e+01    7.54558e-01
    3.76000e+01    7.38023e-01
    3.76250e+01    7.21835e-01
    3.76500e+01    7.05986e-01
    3.76750e+01    6.90473e-01
    3.77000e+01    6.75288e-01
    3.77250e+01    6.60427e-01
    3.77500e+01    6.45884e-01
    3.77750e+01    6.31652e-01
    3.78000e+01    6.17726e-01
    3.78250e+01    6.04102e-01
    3.78500e+01    5.90772e-01
    3.78750e+01    5.77731e-01
    3.79000e+01    5.64975e-01
    3.79250e+01    5.52497e-01
    3.79500e+01    5.40292e-01
    3.79750e+01    5.28355e-01
    3.80000e+01    5.16680e-01
    3.80250e+01    5.05262e-01
    3.80500e+01    4.94097e-01
    3.80750e+01    4.83178e-01
    3.81000e+01    4.72502e-01
    3.81250e+01    4.62062e-01
    3.81500e+01    4.51855e-01
    3.81750e+01    4.41875e-01
    3.82000e+01    4.32118e-01
    3.82250e+01    4.22578e-01
    3.82500e+01    4.13253e-01
    3.82750e+01    4.04136e-01
    3.83000e+01    3.95223e-01
    3.83250e+01    3.86511e-01
    3.83500e+01    3.77995e-01
    3.83750e+01    3.69670e-01
    3.84000e+01    3.61534e-01
    3.84250e+01    3.53580e-01
    3.84500e+01    3.45807e-01
    3.84750e+01    3.38209e-01
    3.85000e+01    3.30783e-01
    3.85250e+01    3.23525e-01
    3.85500e+01    3.16432e-01
    3.85750e+01    3.09499e-01
    3.86000e+01    3.02724e-01
    3.86250e+01    2.96103e-01
    3.86500e+01    2.89632e-01
    3.86750e+01    2.83309e-01
    3.87000e+01    2.77129e-01
    3.87250e+01    2.71091e-01
    3.87500e+01    2.65190e-01
    3.87750e+01    2.59423e-01
    3.88000e+01    2.53788e-01
    3.88250e+01    2.48282e-01
    3.88500e+01    2.42901e-01
    3.88750e+01    2.37643e-01
    3.89000e+01    2.32506e-01
    3.89250e+01    2.27485e-01
    3.89500e+01    2.22580e-01
    3.89750e+01    2.17787e-01
    3.90000e+01    2.13104e-01
    3.90250e+01    2.08528e-01
    3.90500e+01    2.04057e-01
    3.90750e+01    1.99688e-01
    3.91000e+01    1.95419e-01
    3.91250e+01    1.91248e-01
    3.91500e+01    1.87173e-01
    3.91750e+01    1.83192e-01
    3.92000e+01    1.79301e-01
    3.92250e+01    1.75500e-01
    3.92500e+01    1.71787e-01
    3.92750e+01    1.68158e-01
    3.93000e+01    1.64613e-01
    3.93250e+01    1.61149e-01
    3.93500e+01    1.57765e-01
    3.93750e+01    1.54459e-01
    3.94000e+01    1.51228e-01
    3.94250e+01    1.48072e-01
    3.94500e+01    1.44989e-01
    3.94750e+01    1.41976e-01
    3.95000e+01    1.39032e-01
    3.95250e+01    1.36157e-01
    3.95500e+01    1.33347e-01
    3.95750e+01    1.30602e-01
    3.96000e+01    1.27920e-01
    3.96250e+01    1.25300e-01
    3.96500e+01    1.22741e-01
    3.96750e+01    1.20240e-01
    3.97000e+01    1.17797e-01
    3.97250e+01    1.15410e-01
    3.97500e+01    1.13078e-01
    3.97750e+01    1.10799e-01
    3.98000e+01    1.08573e-01
    3.98250e+01    1.06399e-01
    3.98500e+01    1.04275e-01
    3.98750e+01    1.02199e-01
    3.99000e+01    1.00172e-01
    3.99250e+01    9.81908e-02
    3.99500e+01    9.62557e-02
    3.99750e+01    9.43652e-02
    4.00000e+01    9.25184e-02
    4.00250e+01    9.07142e-02
    4.00500e+01    8.89517e-02
    4.00750e+01    8.72299e-02
    4.01000e+01    8.55479e-02
    4.01250e+01    8.39048e-02
    4.01500e+01    8.22996e-02
    4.01750e+01    8.07317e-02
    4.02000e+01    7.92000e-02
    4.02250e+01    7.77038e-02
    4.02500e+01    7.62422e-02
    4.02750e+01    7.48146e-02
    4.03000e+01    7.34201e-02
    4.03250e+01    7.20579e-02
    4.03500e+01    7.07274e-02
    4.03750e+01    6.94278e-02
    4.04000e+01    6.81585e-02
    4.04250e+01    6.69187e-02
    4.04500e+01    6.57079e-02
    4.04750e+01    6.45252e-02
    4.05000e+01    6.33702e-02
    4.05250e+01    6.22422e-02
    4.05500e+01    6.11406e-02
    4.05750e+01    6.00649e-02
    4.06000e+01    5.90143e-02
    4.06250e+01    5.79885e-02
    4.06500e+01    5.69868e-02
    4.06750e+01    5.60087e-02
    4.07000e+01    5.50537e-02
    4.07250e+01    5.41214e-02
    4.07500e+01    5.32111e-02
    4.07750e+01    5.23224e-02
    4.08000e+01    5.14549e-02
    4.08250e+01    5.06081e-02
    4.08500e+01    4.97815e-02
    4.08750e+01    4.89747e-02
    4.09000e+01    4.81874e-02
    4.09250e+01    4.74190e-02
    4.09500e+01    4.66692e-02
    4.09750e+01    4.59376e-02
    4.10000e+01    4.52239e-02
    4.10250e+01    4.45275e-02
    4.10500e+01    4.38483e-02
    4.10750e+01    4.31857e-02
    4.11000e+01    4.25396e-02
    4.11250e+01    4.19095e-02
    4.11500e+01    4.12952e-02
    4.11750e+01    4.06963e-02
    4.12000e+01    4.01125e-02
    4.12250e+01    3.95435e-02
    4.12500e+01    3.89890e-02
    4.12750e+01    3.84488e-02
    4.13000e+01    3.79226e-02
    4.13250e+01    3.74101e-02
    4.13500e+01    3.69111e-02
    4.13750e+01    3.64252e-02
    4.14000e+01    3.59524e-02
    4.14250e+01    3.54922e-02
    4.14500e+01    3.50446e-02
    4.14750e+01    3.46093e-02
    4.15000e+01    3.41861e-02
    4.15250e+01    3.37748e-02
    4.15500e+01    3.33751e-02
    4.15750e+01    3.29870e-02
    4.16000e+01    3.26102e-02
    4.16250e+01    3.22445e-02
    4.16500e+01    3.18898e-02
    4.16750e+01    3.15459e-02
    4.17000e+01    3.12127e-02
    4.17250e+01    3.08900e-02
    4.17500e+01    3.05776e-02
    4.17750e+01    3.02755e-02
    4.18000e+01    2.99835e-02
    4.18250e+01    2.97016e-02
    4.18500e+01    2.94295e-02
    4.18750e+01    2.91671e-02
    4.19000e+01    2.89145e-02
    4.19250e+01    2.86714e-02
    4.19500e+01    2.84378e-02
    4.19750e+01    2.82137e-02
    4.20000e+01    2.79989e-02
    4.20250e+01    2.77934e-02
    4.20500e+01    2.75971e-02
    4.20750e+01    2.74100e-02
    4.21000e+01    2.72320e-02
    4.21250e+01    2.70631e-02
    4.21500e+01    2.69033e-02
    4.21750e+01    2.67526e-02
    4.22000e+01    2.66109e-02
    4.22250e+01    2.64782e-02
    4.22500e+01    2.63546e-02
    4.22750e+01    2.62401e-02
    4.23000e+01    2.61346e-02
    4.23250e+01    2.60383e-02
    4.23500e+01    2.59511e-02
    4.23750e+01    2.58731e-02
    4.24000e+01    2.58044e-02
    4.24250e+01    2.57450e-02
    4.24500e+01    2.56951e-02
    4.24750e+01    2.56547e-02
    4.25000e+01    2.56239e-02
    4.25250e+01    2.56028e-02
    4.25500e+01    2.55917e-02
    4.25750e+01    2.55905e-02
    4.26000e+01    2.55996e-02
    4.26250e+01    2.56190e-02
    4.26500e+01    2.56489e-02
    4.26750e+01    2.56896e-02
    4.27000e+01    2.57412e-02
    4.27250e+01    2.58041e-02
    4.27500e+01    2.58784e-02
    4.27750e+01    2.59645e-02
    4.28000e+01    2.60626e-02
    4.28250e+01    2.61730e-02
    4.28500e+01    2.62962e-02
    4.28750e+01    2.64324e-02
    4.29000e+01    2.65821e-02
    4.29250e+01    2.67457e-02
    4.29500e+01    2.69236e-02
    4.29750e+01    2.71163e-02
    4.30000e+01    2.73244e-02
    4.30250e+01    2.75483e-02
    4.30500e+01    2.77887e-02
    4.30750e+01    2.80461e-02
    4.31000e+01    2.83213e-02
    4.31250e+01    2.86150e-02
    4.31500e+01    2.89279e-02
    4.31750e+01    2.92608e-02
    4.32000e+01    2.96146e-02
    4.32250e+01    2.99902e-02
    4.32500e+01    3.03887e-02
    4.32750e+01    3.08109e-02
    4.33000e+01    3.12582e-02
    4.33250e+01    3.17317e-02
    4.33500e+01    3.22326e-02
    4.33750e+01    3.27623e-02
    4.34000e+01    3.33224e-02
    4.34250e+01    3.39143e-02
    4.34500e+01    3.45397e-02
    4.34750e+01    3.52006e-02
    4.35000e+01    3.58986e-02
    4.35250e+01    3.66360e-02
    4.35500e+01    3.74150e-02
    4.35750e+01    3.82379e-02
    4.36000e+01    3.91072e-02
    4.36250e+01    4.00256e-02
    4.36500e+01    4.09962e-02
    4.36750e+01    4.20220e-02
    4.37000e+01    4.31065e-02
    4.37250e+01    4.42532e-02
    4.37500e+01    4.54661e-02
    4.37750e+01    4.67493e-02
    4.38000e+01    4.81074e-02
    4.38250e+01    4.95453e-02
    4.38500e+01    5.10682e-02
    4.38750e+01    5.26818e-02
    4.39000e+01    5.43922e-02
    4.39250e+01    5.62061e-02
    4.39500e+01    5.81304e-02
    4.39750e+01    6.01731e-02
    4.40000e+01    6.23422e-02
    4.40250e+01    6.46470e-02
    4.40500e+01    6.70970e-02
    4.40750e+01    6.97029e-02
    4.41000e+01    7.24760e-02
    4.41250e+01    7.54287e-02
    4.41500e+01    7.85744e-02
    4.41750e+01    8.19276e-02
    4.42000e+01    8.55040e-02
    4.42250e+01    8.93206e-02
    4.42500e+01    9.33959e-02
    4.42750e+01    9.77500e-02
    4.43000e+01    1.02405e-01
    4.43250e+01    1.07383e-01
    4.43500e+01    1.12711e-01
    4.43750e+01    1.18417e-01
    4.44000e+01    1.24529e-01
    4.44250e+01    1.31082e-01
    4.44500e+01    1.38110e-01
    4.44750e+01    1.45651e-01
    4.45000e+01    1.53746e-01
    4.45250e+01    1.62440e-01
    4.45500e+01    1.71782e-01
    4.45750e+01    1.81822e-01
    4.46000e+01    1.92617e-01
    4.46250e+01    2.04226e-01
    4.46500e+01    2.16715e-01
    4.46750e+01    2.30152e-01
    4.47000e+01    2.44609e-01
    4.47250e+01    2.60166e-01
    4.47500e+01    2.76904e-01
    4.47750e+01    2.94912e-01
    4.48000e+01    3.14280e-01
    4.48250e+01    3.35105e-01
    4.48500e+01    3.57484e-01
    4.48750e+01    3.81521e-01
    4.49000e+01    4.07320e-01
    4.49250e+01    4.34984e-01
    4.49500e+01    4.64618e-01
    4.49750e+01    4.96324e-01
    4.50000e+01    5.30199e-01
    4.50250e+01    5.66335e-01
    4.50500e+01    6.04811e-01
    4.50750e+01    6.45696e-01
    4.51000e+01    6.89044e-01
    4.51250e+01    7.34885e-01
    4.51500e+01    7.83229e-01
    4.51750e+01    8.34058e-01
    4.52000e+01    8.87321e-01
    4.52250e+01    9.42933e-01
    4.52500e+01    1.00077e+00
    4.52750e+01    1.06067e+00
    4.53000e+01    1.12243e+00
    4.53250e+01    1.18579e+00
    4.53500e+01    1.25047e+00
    4.53750e+01    1.31614e+00
    4.54000e+01    1.38242e+00
    4.54250e+01    1.44893e+00
    4.54500e+01    1.51524e+00
    4.54750e+01    1.58091e+00
    4.55000e+01    1.64550e+00
    4.55250e+01    1.70855e+00
    4.55500e+01    1.76965e+00
    4.55750e+01    1.82837e+00
    4.56000e+01    1.88433e+00
    4.56250e+01    1.93718e+00
    4.56500e+01    1.98661e+00
    4.56750e+01    2.03237e+00
    4.57000e+01    2.07425e+00
    4.57250e+01    2.11208e+00
    4.57500e+01    2.14576e+00
    4.57750e+01    2.17523e+00
    4.58000e+01    2.20049e+00
    4.58250e+01    2.22157e+00
    4.58500e+01    2.23853e+00
    4.58750e+01    2.25148e+00
    4.59000e+01    2.26057e+00
    4.59250e+01    2.26594e+00
    4.59500e+01    2.26777e+00
    4.59750e+01    2.26625e+00
    4.60000e+01    2.26159e+00
    4.60250e+01    2.25398e+00
    4.60500e+01    2.24365e+00
    4.60750e+01    2.23079e+00
    4.61000e+01    2.21561e+00
    4.61250e+01    2.19831e+00
    4.61500e+01    2.17909e+00
    4.61750e+01    2.15813e+00
    4.62000e+01    2.13561e+00
    4.62250e+01    2.11170e+00
    4.62500e+01    2.08656e+00
    4.62750e+01    2.06033e+00
    4.63000e+01    2.03316e+00
    4.63250e+01    2.00518e+00
    4.63500e+01    1.97650e+00
    4.63750e+01    1.94724e+00
    4.64000e+01    1.91751e+00
    4.64250e+01    1.88739e+00
    4.64500e+01    1.85697e+00
    4.64750e+01    1.82634e+00
    4.65000e+01    1.79557e+00
    4.65250e+01    1.76471e+00
    4.65500e+01    1.73384e+00
    4.65750e+01    1.70300e+00
    4.66000e+01    1.67224e+00
    4.66250e+01    1.64162e+00
    4.66500e+01    1.61116e+00
    4.66750e+01    1.58091e+00
    4.67000e+01    1.55090e+00
    4.67250e+01    1.52115e+00
    4.67500e+01    1.49168e+00
    4.67750e+01    1.46253e+00
    4.68000e+01    1.43372e+00
    4.68250e+01    1.40525e+00
    4.68500e+01    1.37714e+00
    4.68750e+01    1.34941e+00
    4.69000e+01    1.32206e+00
    4.69250e+01    1.29511e+00
    4.69500e+01    1.26857e+00
    4.69750e+01    1.24243e+00
    4.70000e+01    1.21671e+00
    4.70250e+01    1.19140e+00
    4.70500e+01    1.16652e+00
    4.70750e+01    1.14206e+00
    4.71000e+01    1.11802e+00
    4.71250e+01    1.09440e+00
    4.71500e+01    1.07120e+00
    4.71750e+01    1.04843e+00
    4.72000e+01    1.02608e+00
    4.72250e+01    1.00414e+00
    4.72500e+01    9.82613e-01
    4.72750e+01    9.61498e-01
    4.73000e+01    9.40790e-01
    4.73250e+01    9.20485e-01
    4.73500e+01    9.00578e-01
    4.73750e+01    8.81065e-01
    4.74000e+01    8.61941e-01
    4.74250e+01    8.43202e-01
    4.74500e+01    8.24841e-01
    4.74750e+01    8.06854e-01
    4.75000e+01    7.89236e-01
    4.75250e+01    7.71981e-01
    4.75500e+01    7.55083e-01
    4.75750e+01    7.38538e-01
    4.76000e+01    7.22338e-01
    4.76250e+01    7.06479e-01
    4.76500e+01    6.90955e-01
    4.76750e+01    6.75761e-01
    4.77000e+01    6.60889e-01
    4.77250e+01    6.46336e-01
    4.77500e+01    6.32094e-01
    4.77750e+01    6.18159e-01
    4.78000e+01    6.04525e-01
    4.78250e+01    5.91186e-01
    4.78500e+01    5.78137e-01
    4.78750e+01    5.65371e-01
    4.79000e+01    5.52885e-01
    4.79250e+01    5.40671e-01
    4.79500e+01    5.28726e-01
    4.79750e+01    5.17043e-01
    4.80000e+01    5.05617e-01
    4.80250e+01    4.94444e-01
    4.80500e+01    4.83518e-01
    4.80750e+01    4.72834e-01
    4.81000e+01    4.62387e-01
    4.81250e+01    4.52172e-01
    4.81500e+01    4.42185e-01
    4.81750e+01    4.32421e-01
    4.82000e+01    4.22875e-01
    4.82250e+01    4.13542e-01
    4.82500e+01    4.04419e-01
    4.82750e+01    3.95500e-01
    4.83000e+01    3.86782e-01
    4.83250e+01    3.78260e-01
    4.83500e+01    3.69929e-01
    4.83750e+01    3.61787e-01
    4.84000e+01    3.53828e-01
    4.84250e+01    3.46048e-01
    4.84500e+01    3.38445e-01
    4.84750e+01    3.31014e-01
    4.85000e+01    3.23751e-01
    4.85250e+01    3.16652e-01
    4.85500e+01    3.09715e-01
    4.85750e+01    3.02935e-01
    4.86000e+01    2.96309e-01
    4.86250e+01    2.89834e-01
    4.86500e+01    2.83506e-01
    4.86750e+01    2.77322e-01
    4.87000e+01    2.71278e-01
    4.87250e+01    2.65373e-01
    4.87500e+01    2.59602e-01
    4.87750e+01    2.53963e-01
    4.88000e+01    2.48453e-01
    4.88250e+01    2.43068e-01
    4.88500e+01    2.37807e-01
    4.88750e+01    2.32665e-01
    4.89000e+01    2.27641e-01
    4.89250e+01    2.22733e-01
    4.89500e+01    2.17936e-01
    4.89750e+01    2.13249e-01
    4.90000e+01    2.08670e-01
    4.90250e+01    2.04196e-01
    4.90500e+01    1.99824e-01
    4.90750e+01    1.95552e-01
    4.91000e+01    1.91378e-01
    4.91250e+01    1.87300e-01
    4.91500e+01    1.83315e-01
    4.91750e+01    1.79422e-01
    4.92000e+01    1.75618e-01
    4.92250e+01    1.71902e-01
    4.92500e+01    1.68271e-01
    4.92750e+01    1.64723e-01
    4.93000e+01    1.61257e-01
    4.93250e+01    1.57870e-01
    4.93500e+01    1.54561e-01
    4.93750e+01    1.51329e-01
    4.94000e+01    1.48170e-01
    4.94250e+01    1.45084e-01
    4.94500e+01    1.42069e-01
    4.94750e+01    1.39124e-01
    4.95000e+01    1.36246e-01
    4.95250e+01    1.33434e-01
    4.95500e+01    1.30688e-01
    4.95750e+01    1.28004e-01
    4.96000e+01    1.25382e-01
    4.96250e+01    1.22820e-01
    4.96500e+01    1.20318e-01
    4.96750e+01    1.17872e-01
    4.97000e+01    1.15484e-01
    4.97250e+01    1.13150e-01
    4.97500e+01    1.10870e-01
    4.97750e+01    1.08643e-01
    4.98000e+01    1.06467e-01
    4.98250e+01    1.04341e-01
    4.98500e+01    1.02264e-01
    4.98750e+01    1.00235e-01
    4.99000e+01    9.82524e-02
    4.99250e+01    9.63158e-02
    4.99500e+01    9.44240e-02
    4.99750e+01    9.25758e-02


==> data/pp_ydata_x_0.25_y_0.12.csv <==
    0.00000e+00    1.24906e-01
    2.50000e-02    1.22591e-01
    5.00000e-02    1.20329e-01
    7.50000e-02    1.18118e-01
    1.00000e-01    1.15957e-01
    1.25000e-01    1.13845e-01
    1.50000e-01    1.11781e-01
    1.75000e-01    1.09764e-01
    2.00000e-01    1.07794e-01
    2.25000e-01    1.05868e-01
    2.50000e-01    1.03986e-01
    2.75000e-01    1.02147e-01
    3.00000e-01    1.00351e-01
    3.25000e-01    9.85951e-02
    3.50000e-01    9.68800e-02
    3.75000e-01    9.52042e-02
    4.00000e-01    9.35671e-02
    4.25000e-01    9.19676e-02
    4.50000e-01    9.04052e-02
    4.75000e-01    8.88789e-02
    5.00000e-01    8.73880e-02
    5.25000e-01    8.59317e-02
    5.50000e-01    8.45092e-02
    5.75000e-01    8.31200e-02
    6.00000e-01    8.17633e-02
    6.25000e-01    8.04383e-02
    6.50000e-01    7.91445e-02
    6.75000e-01    7.78811e-02
    7.00000e-01    7.66476e-02
    7.25000e-01    7.54433e-02
    7.50000e-01    7.42676e-02
    7.75000e-01    7.31200e-02
    8.00000e-01    7.19998e-02
    8.25000e-01    7.09065e-02
    8.50000e-01    6.98396e-02
    8.75000e-01    6.87985e-02
    9.00000e-01    6.77827e-02
    9.25000e-01    6.67918e-02
    9.50000e-01    6.58251e-02
    9.75000e-01    6.48823e-02
    1.00000e+00    6.39629e-02
    1.02500e+00    6.30664e-02
    1.05000e+00    6.21924e-02
    1.07500e+00    6.13405e-02
    1.10000e+00    6.05102e-02
    1.12500e+00    5.97012e-02
    1.15000e+00    5.89131e-02
    1.17500e+00    5.81455e-02
    1.20000e+00    5.73979e-02
    1.22500e+00    5.66702e-02
    1.25000e+00    5.59618e-02
    1.27500e+00    5.52726e-02
    1.30000e+00    5.46021e-02
    1.32500e+00    5.39501e-02
    1.35000e+00    5.33163e-02
    1.37500e+00    5.27003e-02
    1.40000e+00    5.21019e-02
    1.42500e+00    5.15208e-02
    1.45000e+00    5.09567e-02
    1.47500e+00    5.04095e-02
    1.50000e+00    4.98789e-02
    1.52500e+00    4.93646e-02
    1.55000e+00    4.88664e-02
    1.57500e+00    4.83841e-02
    1.60000e+00    4.79176e-02
    1.62500e+00    4.74666e-02
    1.65000e+00    4.70309e-02
    1.67500e+00    4.66105e-02
    1.70000e+00    4.62050e-02
    1.72500e+00    4.58145e-02
    1.75000e+00    4.54387e-02
    1.77500e+00    4.50775e-02
    1.80000e+00    4.47308e-02
    1.82500e+00    4.43985e-02
    1.85000e+00    4.40805e-02
    1.87500e+00    4.37767e-02
    1.90000e+00    4.34871e-02
    1.92500e+00    4.32115e-02
    1.95000e+00    4.29500e-02
    1.97500e+00    4.27025e-02
    2.00000e+00    4.24689e-02
    2.02500e+00    4.22493e-02
    2.05000e+00    4.20436e-02
    2.07500e+00    4.18519e-02
    2.10000e+00    4.16741e-02
    2.12500e+00    4.15104e-02
    2.15000e+00    4.13607e-02
    2.17500e+00    4.12251e-02
    2.20000e+00    4.11038e-02
    2.22500e+00    4.09967e-02
    2.25000e+00    4.09040e-02
    2.27500e+00    4.08258e-02
    2.30000e+00    4.07623e-02
    2.32500e+00    4.07136e-02
    2.35000e+00    4.06800e-02
    2.37500e+00    4.06615e-02
    2.40000e+00    4.06584e-02
    2.42500e+00    4.06709e-02
    2.45000e+00    4.06994e-02
    2.47500e+00    4.07440e-02
    2.50000e+00    4.08050e-02
    2.52500e+00    4.08829e-02
    2.55000e+00    4.09779e-02
    2.57500e+00    4.10905e-02
    2.60000e+00    4.12210e-02
    2.62500e+00    4.13698e-02
    2.65000e+00    4.15375e-02
    2.67500e+00    4.17246e-02
    2.70000e+00    4.19315e-02
    2.72500e+00    4.21588e-02
    2.75000e+00    4.24072e-02
    2.77500e+00    4.26774e-02
    2.80000e+00    4.29699e-02
    2.82500e+00    4.32856e-02
    2.85000e+00    4.36252e-02
    2.87500e+00    4.39896e-02
    2.90000e+00    4.43797e-02
    2.92500e+00    4.47964e-02
    2.95000e+00    4.52408e-02
    2.97500e+00    4.57140e-02
    3.00000e+00    4.62171e-02
    3.02500e+00    4.67513e-02
    3.05000e+00    4.73179e-02
    3.07500e+00    4.79184e-02
    3.10000e+00    4.85543e-02
    3.12500e+00    4.92270e-02
    3.15000e+00    4.99384e-02
    3.17500e+00    5.06903e-02
    3.20000e+00    5.14844e-02
    3.22500e+00    5.23229e-02
    3.25000e+00    5.32081e-02
    3.27500e+00    5.41421e-02
    3.30000e+00    5.51275e-02
    3.32500e+00    5.61669e-02
    3.35000e+00    5.72632e-02
    3.37500e+00    5.84193e-02
    3.40000e+00    5.96386e-02
    3.42500e+00    6.09245e-02
    3.45000e+00    6.22806e-02
    3.47500e+00    6.37109e-02
    3.50000e+00    6.52196e-02
    3.52500e+00    6.68113e-02
    3.55000e+00    6.84906e-02
    3.57500e+00    7.02629e-02
    3.60000e+00    7.21337e-02
    3.62500e+00    7.41088e-02
    3.65000e+00    7.61946e-02
    3.67500e+00    7.83980e-02
    3.70000e+00    8.07262e-02
    3.72500e+00    8.31870e-02
    3.75000e+00    8.57888e-02
    3.77500e+00    8.85407e-02
    3.80000e+00    9.14523e-02
    3.82500e+00    9.45340e-02
    3.85000e+00    9.77968e-02
    3.87500e+00    1.01253e-01
    3.90000e+00    1.04915e-01
    3.92500e+00    1.08796e-01
    3.95000e+00    1.12912e-01
    3.97500e+00    1.17279e-01
    4.00000e+00    1.21912e-01
    4.02500e+00    1.26831e-01
    4.05000e+00    1.32056e-01
    4.07500e+00    1.37606e-01
    4.10000e+00    1.43505e-01
    4.12500e+00    1.49777e-01
    4.15000e+00    1.56448e-01
    4.17500e+00    1.63544e-01
    4.20000e+00    1.71097e-01
    4.22500e+00    1.79136e-01
    4.25000e+00    1.87697e-01
    4.27500e+00    1.96814e-01
    4.30000e+00    2.06525e-01
    4.32500e+00    2.16872e-01
    4.35000e+00    2.27897e-01
    4.37500e+00    2.39645e-01
    4.40000e+00    2.52164e-01
    4.42500e+00    2.65503e-01
    4.45000e+00    2.79717e-01
    4.47500e+00    2.94859e-01
    4.50000e+00    3.10986e-01
    4.52500e+00    3.28158e-01
    4.55000e+00    3.46435e-01
    4.57500e+00    3.65877e-01
    4.60000e+00    3.86549e-01
    4.62500e+00    4.08513e-01
    4.65000e+00    4.31830e-01
    4.67500e+00    4.56561e-01
    4.70000e+00    4.82765e-01
    4.72500e+00    5.10497e-01
    4.75000e+00    5.39806e-01
    4.77500e+00    5.70736e-01
    4.80000e+00    6.03324e-01
    4.82500e+00    6.37596e-01
    4.85000e+00    6.73567e-01
    4.87500e+00    7.11239e-01
    4.90000e+00    7.50599e-01
    4.92500e+00    7.91618e-01
    4.95000e+00    8.34247e-01
    4.97500e+00    8.78418e-01
    5.00000e+00    9.24039e-01
    5.02500e+00    9.70998e-01
    5.05000e+00    1.01916e+00
    5.07500e+00    1.06836e+00
    5.10000e+00    1.11843e+00
    5.12500e+00    1.16915e+00
    5.15000e+00    1.22030e+00
    5.17500e+00    1.27164e+00
    5.20000e+00    1.32292e+00
    5.22500e+00    1.37386e+00
    5.25000e+00    1.42420e+00
    5.27500e+00    1.47365e+00
    5.30000e+00    1.52194e+00
    5.32500e+00    1.56881e+00
    5.35000e+00    1.61399e+00
    5.37500e+00    1.65724e+00
    5.40000e+00    1.69835e+00
    5.42500e+00    1.73711e+00
    5.45000e+00    1.77334e+00
    5.47500e+00    1.80689e+00
    5.50000e+00    1.83766e+00
    5.52500e+00    1.86553e+00
    5.55000e+00    1.89046e+00
    5.57500e+00    1.91240e+00
    5.60000e+00    1.93135e+00
    5.62500e+00    1.94733e+00
    5.65000e+00    1.96036e+00
    5.67500e+00    1.97052e+00
    5.70000e+00    1.97787e+00
    5.72500e+00    1.98251e+00
    5.75000e+00    1.98455e+00
    5.77500e+00    1.98409e+00
    5.80000e+00    1.98126e+00
    5.82500e+00    1.97619e+00
    5.85000e+00    1.96902e+00
    5.87500e+00    1.95986e+00
    5.90000e+00    1.94887e+00
    5.92500e+00    1.93617e+00
    5.95000e+00    1.92189e+00
    5.97500e+00    1.90616e+00
    6.00000e+00    1.88911e+00
    6.02500e+00    1.87086e+00
    6.05000e+00    1.85151e+00
    6.07500e+00    1.83119e+00
    6.10000e+00    1.81000e+00
    6.12500e+00    1.78803e+00
    6.15000e+00    1.76537e+00
    6.17500e+00    1.74213e+00
    6.20000e+00    1.71837e+00
    6.22500e+00    1.69417e+00
    6.25000e+00    1.66961e+00
    6.27500e+00    1.64475e+00
    6.30000e+00    1.61966e+00
    6.32500e+00    1.59438e+00
    6.35000e+00    1.56898e+00
    6.37500e+00    1.54350e+00
    6.40000e+00    1.51799e+00
    6.42500e+00    1.49248e+00
    6.45000e+00    1.46702e+00
    6.47500e+00    1.44163e+00
    6.50000e+00    1.41636e+00
    6.52500e+00    1.39122e+00
    6.55000e+00    1.36624e+00
    6.57500e+00    1.34145e+00
    6.60000e+00    1.31687e+00
    6.62500e+00    1.29251e+00
    6.65000e+00    1.26839e+00
    6.67500e+00    1.24452e+00
    6.70000e+00    1.22093e+00
    6.72500e+00    1.19762e+00
    6.75000e+00    1.17460e+00
    6.77500e+00    1.15187e+00
    6.80000e+00    1.12946e+00
    6.82500e+00    1.10736e+00
    6.85000e+00    1.08557e+00
    6.87500e+00    1.06411e+00
    6.90000e+00    1.04298e+00
    6.92500e+00    1.02217e+00
    6.95000e+00    1.00170e+00
    6.97500e+00    9.81555e-01
    7.00000e+00    9.61746e-01
    7.02500e+00    9.42271e-01
    7.05000e+00    9.23129e-01
    7.07500e+00    9.04319e-01
    7.10000e+00    8.85840e-01
    7.12500e+00    8.67690e-01
    7.15000e+00    8.49868e-01
    7.17500e+00    8.32370e-01
    7.20000e+00    8.15196e-01
    7.22500e+00    7.98341e-01
    7.25000e+00    7.81802e-01
    7.27500e+00    7.65577e-01
    7.30000e+00    7.49663e-01
    7.32500e+00    7.34055e-01
    7.35000e+00    7.18749e-01
    7.37500e+00    7.03743e-01
    7.40000e+00    6.89032e-01
    7.42500e+00    6.74612e-01
    7.45000e+00    6.60479e-01
    7.47500e+00    6.46629e-01
    7.50000e+00    6.33057e-01
    7.52500e+00    6.19760e-01
    7.55000e+00    6.06733e-01
    7.57500e+00    5.93972e-01
    7.60000e+00    5.81473e-01
    7.62500e+00    5.69231e-01
    7.65000e+00    5.57241e-01
    7.67500e+00    5.45501e-01
    7.70000e+00    5.34005e-01
    7.72500e+00    5.22749e-01
    7.75000e+00    5.11728e-01
    7.77500e+00    5.00940e-01
    7.80000e+00    4.90379e-01
    7.82500e+00    4.80041e-01
    7.85000e+00    4.69922e-01
    7.87500e+00    4.60018e-01
    7.90000e+00    4.50325e-01
    7.92500e+00    4.40839e-01
    7.95000e+00    4.31556e-01
    7.97500e+00    4.22472e-01
    8.00000e+00    4.13583e-01
    8.02500e+00    4.04886e-01
    8.05000e+00    3.96376e-01
    8.07500e+00    3.88050e-01
    8.10000e+00    3.79904e-01
    8.12500e+00    3.71935e-01
    8.15000e+00    3.64139e-01
    8.17500e+00    3.56513e-01
    8.20000e+00    3.49053e-01
    8.22500e+00    3.41755e-01
    8.25000e+00    3.34617e-01
    8.27500e+00    3.27635e-01
    8.30000e+00    3.20806e-01
    8.32500e+00    3.14127e-01
    8.35000e+00    3.07595e-01
    8.37500e+00    3.01206e-01
    8.40000e+00    2.94957e-01
    8.42500e+00    2.88846e-01
    8.45000e+00    2.82870e-01
    8.47500e+00    2.77026e-01
    8.50000e+00    2.71311e-01
    8.52500e+00    2.65722e-01
    8.55000e+00    2.60257e-01
    8.57500e+00    2.54913e-01
    8.60000e+00    2.49687e-01
    8.62500e+00    2.44577e-01
    8.65000e+00    2.39581e-01
    8.67500e+00    2.34696e-01
    8.70000e+00    2.29919e-01
    8.72500e+00    2.25248e-01
    8.75000e+00    2.20682e-01
    8.77500e+00    2.16217e-01
    8.80000e+00    2.11852e-01
    8.82500e+00    2.07584e-01
    8.85000e+00    2.03411e-01
    8.87500e+00    1.99332e-01
    8.90000e+00    1.95343e-01
    8.92500e+00    1.91444e-01
    8.95000e+00    1.87632e-01
    8.97500e+00    1.83905e-01
    9.00000e+00    1.80262e-01
    9.02500e+00    1.76701e-01
    9.05000e+00    1.73219e-01
    9.07500e+00    1.69815e-01
    9.10000e+00    1.66488e-01
    9.12500e+00    1.63235e-01
    9.15000e+00    1.60056e-01
    9.17500e+00    1.56948e-01
    9.20000e+00    1.53909e-01
    9.22500e+00    1.50940e-01
    9.25000e+00    1.48037e-01
    9.27500e+00    1.45199e-01
    9.30000e+00    1.42425e-01
    9.32500e+00    1.39714e-01
    9.35000e+00    1.37065e-01
    9.37500e+00    1.34474e-01
    9.40000e+00    1.31943e-01
    9.42500e+00    1.29469e-01
    9.45000e+00    1.27050e-01
    9.47500e+00    1.24687e-01
    9.50000e+00    1.22377e-01
    9.52500e+00    1.20119e-01
    9.55000e+00    1.17913e-01
    9.57500e+00    1.15757e-01
    9.60000e+00    1.13649e-01
    9.62500e+00    1.11590e-01
    9.65000e+00    1.09578e-01
    9.67500e+00    1.07611e-01
    9.70000e+00    1.05689e-01
    9.72500e+00    1.03812e-01
    9.75000e+00    1.01977e-01
    9.77500e+00    1.00184e-01
    9.80000e+00    9.84325e-02
    9.82500e+00    9.67211e-02
    9.85000e+00    9.50490e-02
    9.87500e+00    9.34154e-02
    9.90000e+00    9.18195e-02
    9.92500e+00    9.02604e-02
    9.95000e+00    8.87375e-02
    9.97500e+00    8.72498e-02
    1.00000e+01    8.57968e-02
    1.00250e+01    8.43775e-02
    1.00500e+01    8.29913e-02
    1.00750e+01    8.16376e-02
    1.01000e+01    8.03156e-02
    1.01250e+01    7.90246e-02
    1.01500e+01    7.77641e-02
    1.01750e+01    7.65334e-02
    1.02000e+01    7.53318e-02
    1.02250e+01    7.41588e-02
    1.02500e+01    7.30137e-02
    1.02750e+01    7.18961e-02
    1.03000e+01    7.08053e-02
    1.03250e+01    6.97408e-02
    1.03500e+01    6.87021e-02
    1.03750e+01    6.76887e-02
    1.04000e+01    6.67000e-02
    1.04250e+01    6.57356e-02
    1.04500e+01    6.47951e-02
    1.04750e+01    6.38778e-02
    1.05000e+01    6.29835e-02
    1.05250e+01    6.21116e-02
    1.05500e+01    6.12617e-02
    1.05750e+01    6.04334e-02
    1.06000e+01    5.96264e-02
    1.06250e+01    5.88402e-02
    1.06500e+01    5.80745e-02
    1.06750e+01    5.73288e-02
    1.07000e+01    5.66029e-02
    1.07250e+01    5.58964e-02
    1.07500e+01    5.52089e-02
    1.07750e+01    5.45402e-02
    1.08000e+01    5.38899e-02
    1.08250e+01    5.32577e-02
    1.08500e+01    5.26434e-02
    1.08750e+01    5.20466e-02
    1.09000e+01    5.14671e-02
    1.09250e+01    5.09047e-02
    1.09500e+01    5.03590e-02
    1.09750e+01    4.98299e-02
    1.10000e+01    4.93172e-02
    1.10250e+01    4.88205e-02
    1.10500e+01    4.83397e-02
    1.10750e+01    4.78746e-02
    1.11000e+01    4.74251e-02
    1.11250e+01    4.69909e-02
    1.11500e+01    4.65718e-02
    1.11750e+01    4.61678e-02
    1.12000e+01    4.57786e-02
    1.12250e+01    4.54042e-02
    1.12500e+01    4.50443e-02
    1.12750e+01    4.46990e-02
    1.13000e+01    4.43681e-02
    1.13250e+01    4.40514e-02
    1.13500e+01    4.37490e-02
    1.13750e+01    4.34606e-02
    1.14000e+01    4.31864e-02
    1.14250e+01    4.29262e-02
    1.14500e+01    4.26800e-02
    1.14750e+01    4.24477e-02
    1.15000e+01    4.22294e-02
    1.15250e+01    4.20250e-02
    1.15500e+01    4.18346e-02
    1.15750e+01    4.16582e-02
    1.16000e+01    4.14957e-02
    1.16250e+01    4.13474e-02
    1.16500e+01    4.12131e-02
    1.16750e+01    4.10931e-02
    1.17000e+01    4.09874e-02
    1.17250e+01    4.08960e-02
    1.17500e+01    4.08192e-02
    1.17750e+01    4.07571e-02
    1.18000e+01    4.07098e-02
    1.18250e+01    4.06776e-02
    1.18500e+01    4.06605e-02
    1.18750e+01    4.06589e-02
    1.19000e+01    4.06729e-02
    1.19250e+01    4.07029e-02
    1.19500e+01    4.07490e-02
    1.19750e+01    4.08116e-02
    1.20000e+01    4.08911e-02
    1.20250e+01    4.09878e-02
    1.20500e+01    4.11020e-02
    1.20750e+01    4.12342e-02
    1.21000e+01    4.13848e-02
    1.21250e+01    4.15543e-02
    1.21500e+01    4.17431e-02
    1.21750e+01    4.19519e-02
    1.22000e+01    4.21812e-02
    1.22250e+01    4.24316e-02
    1.22500e+01    4.27038e-02
    1.22750e+01    4.29985e-02
    1.23000e+01    4.33164e-02
    1.23250e+01    4.36583e-02
    1.23500e+01    4.40251e-02
    1.23750e+01    4.44176e-02
    1.24000e+01    4.48369e-02
    1.24250e+01    4.52840e-02
    1.24500e+01    4.57599e-02
    1.24750e+01    4.62658e-02
    1.25000e+01    4.68030e-02
    1.25250e+01    4.73728e-02
    1.25500e+01    4.79766e-02
    1.25750e+01    4.86158e-02
    1.26000e+01    4.92921e-02
    1.26250e+01    5.00072e-02
    1.26500e+01    5.07629e-02
    1.26750e+01    5.15612e-02
    1.27000e+01    5.24040e-02
    1.27250e+01    5.32936e-02
    1.27500e+01    5.42323e-02
    1.27750e+01    5.52226e-02
    1.28000e+01    5.62673e-02
    1.28250e+01    5.73691e-02
    1.28500e+01    5.85310e-02
    1.28750e+01    5.97564e-02
    1.29000e+01    6.10487e-02
    1.29250e+01    6.24116e-02
    1.29500e+01    6.38491e-02
    1.29750e+01    6.53654e-02
    1.30000e+01    6.69650e-02
    1.30250e+01    6.86529e-02
    1.30500e+01    7.04342e-02
    1.30750e+01    7.23145e-02
    1.31000e+01    7.42997e-02
    1.31250e+01    7.63963e-02
    1.31500e+01    7.86110e-02
    1.31750e+01    8.09513e-02
    1.32000e+01    8.34250e-02
    1.32250e+01    8.60405e-02
    1.32500e+01    8.88070e-02
    1.32750e+01    9.17341e-02
    1.33000e+01    9.48322e-02
    1.33250e+01    9.81127e-02
    1.33500e+01    1.01587e-01
    1.33750e+01    1.05269e-01
    1.34000e+01    1.09172e-01
    1.34250e+01    1.13311e-01
    1.34500e+01    1.17702e-01
    1.34750e+01    1.22361e-01
    1.35000e+01    1.27308e-01
    1.35250e+01    1.32562e-01
    1.35500e+01    1.38145e-01
    1.35750e+01    1.44078e-01
    1.36000e+01    1.50386e-01
    1.36250e+01    1.57095e-01
    1.36500e+01    1.64233e-01
    1.36750e+01    1.71830e-01
    1.37000e+01    1.79917e-01
    1.37250e+01    1.88528e-01
    1.37500e+01    1.97699e-01
    1.37750e+01    2.07469e-01
    1.38000e+01    2.17877e-01
    1.38250e+01    2.28968e-01
    1.38500e+01    2.40786e-01
    1.38750e+01    2.53380e-01
    1.39000e+01    2.66799e-01
    1.39250e+01    2.81098e-01
    1.39500e+01    2.96330e-01
    1.39750e+01    3.12552e-01
    1.40000e+01    3.29825e-01
    1.40250e+01    3.48208e-01
    1.40500e+01    3.67764e-01
    1.40750e+01    3.88554e-01
    1.41000e+01    4.10642e-01
    1.41250e+01    4.34089e-01
    1.41500e+01    4.58956e-01
    1.41750e+01    4.85302e-01
    1.42000e+01    5.13179e-01
    1.42250e+01    5.42639e-01
    1.42500e+01    5.73723e-01
    1.42750e+01    6.06468e-01
    1.43000e+01    6.40899e-01
    1.43250e+01    6.77029e-01
    1.43500e+01    7.14861e-01
    1.43750e+01    7.54378e-01
    1.44000e+01    7.95551e-01
    1.44250e+01    8.38328e-01
    1.44500e+01    8.82638e-01
    1.44750e+01    9.28390e-01
    1.45000e+01    9.75469e-01
    1.45250e+01    1.02373e+00
    1.45500e+01    1.07303e+00
    1.45750e+01    1.12316e+00
    1.46000e+01    1.17393e+00
    1.46250e+01    1.22511e+00
    1.46500e+01    1.27646e+00
    1.46750e+01    1.32771e+00
    1.47000e+01    1.37861e+00
    1.47250e+01    1.42888e+00
    1.47500e+01    1.47823e+00
    1.47750e+01    1.52640e+00
    1.48000e+01    1.57312e+00
    1.48250e+01    1.61813e+00
    1.48500e+01    1.66120e+00
    1.48750e+01    1.70209e+00
    1.49000e+01    1.74062e+00
    1.49250e+01    1.77660e+00
    1.49500e+01    1.80990e+00
    1.49750e+01    1.84039e+00
    1.50000e+01    1.86800e+00
    1.50250e+01    1.89265e+00
    1.50500e+01    1.91431e+00
    1.50750e+01    1.93298e+00
    1.51000e+01    1.94868e+00
    1.51250e+01    1.96144e+00
    1.51500e+01    1.97133e+00
    1.51750e+01    1.97842e+00
    1.52000e+01    1.98281e+00
    1.52250e+01    1.98461e+00
    1.52500e+01    1.98392e+00
    1.52750e+01    1.98088e+00
    1.53000e+01    1.97561e+00
    1.53250e+01    1.96824e+00
    1.53500e+01    1.95891e+00
    1.53750e+01    1.94775e+00
    1.54000e+01    1.93489e+00
    1.54250e+01    1.92047e+00
    1.54500e+01    1.90462e+00
    1.54750e+01    1.88745e+00
    1.55000e+01    1.86909e+00
    1.55250e+01    1.84965e+00
    1.55500e+01    1.82924e+00
    1.55750e+01    1.80797e+00
    1.56000e+01    1.78593e+00
    1.56250e+01    1.76322e+00
    1.56500e+01    1.73992e+00
    1.56750e+01    1.71611e+00
    1.57000e+01    1.69188e+00
    1.57250e+01    1.66729e+00
    1.57500e+01    1.64240e+00
    1.57750e+01    1.61729e+00
    1.58000e+01    1.59200e+00
    1.58250e+01    1.56659e+00
    1.58500e+01    1.54111e+00
    1.58750e+01    1.51559e+00
    1.59000e+01    1.49009e+00
    1.59250e+01    1.46463e+00
    1.59500e+01    1.43925e+00
    1.59750e+01    1.41399e+00
    1.60000e+01    1.38887e+00
    1.60250e+01    1.36391e+00
    1.60500e+01    1.33913e+00
    1.60750e+01    1.31457e+00
    1.61000e+01    1.29023e+00
    1.61250e+01    1.26614e+00
    1.61500e+01    1.24230e+00
    1.61750e+01    1.21873e+00
    1.62000e+01    1.19545e+00
    1.62250e+01    1.17245e+00
    1.62500e+01    1.14976e+00
    1.62750e+01    1.12737e+00
    1.63000e+01    1.10530e+00
    1.63250e+01    1.08354e+00
    1.63500e+01    1.06211e+00
    1.63750e+01    1.04101e+00
    1.64000e+01    1.02024e+00
    1.64250e+01    9.99792e-01
    1.64500e+01    9.79682e-01
    1.64750e+01    9.59904e-01
    1.65000e+01    9.40461e-01
    1.65250e+01    9.21350e-01
    1.65500e+01    9.02571e-01
    1.65750e+01    8.84123e-01
    1.66000e+01    8.66004e-01
    1.66250e+01    8.48212e-01
    1.66500e+01    8.30745e-01
    1.66750e+01    8.13600e-01
    1.67000e+01    7.96775e-01
    1.67250e+01    7.80267e-01
    1.67500e+01    7.64071e-01
    1.67750e+01    7.48185e-01
    1.68000e+01    7.32606e-01
    1.68250e+01    7.17329e-01
    1.68500e+01    7.02350e-01
    1.68750e+01    6.87666e-01
    1.69000e+01    6.73273e-01
    1.69250e+01    6.59167e-01
    1.69500e+01    6.45343e-01
    1.69750e+01    6.31798e-01
    1.70000e+01    6.18526e-01
    1.70250e+01    6.05524e-01
    1.70500e+01    5.92788e-01
    1.70750e+01    5.80313e-01
    1.71000e+01    5.68095e-01
    1.71250e+01    5.56129e-01
    1.71500e+01    5.44412e-01
    1.71750e+01    5.32938e-01
    1.72000e+01    5.21705e-01
    1.72250e+01    5.10706e-01
    1.72500e+01    4.99939e-01
    1.72750e+01    4.89399e-01
    1.73000e+01    4.79082e-01
    1.73250e+01    4.68983e-01
    1.73500e+01    4.59099e-01
    1.73750e+01    4.49426e-01
    1.74000e+01    4.39959e-01
    1.74250e+01    4.30695e-01
    1.74500e+01    4.21629e-01
    1.74750e+01    4.12759e-01
    1.75000e+01    4.04079e-01
    1.75250e+01    3.95587e-01
    1.75500e+01    3.87278e-01
    1.75750e+01    3.79149e-01
    1.76000e+01    3.71196e-01
    1.76250e+01    3.63417e-01
    1.76500e+01    3.55806e-01
    1.76750e+01    3.48361e-01
    1.77000e+01    3.41079e-01
    1.77250e+01    3.33956e-01
    1.77500e+01    3.26988e-01
    1.77750e+01    3.20173e-01
    1.78000e+01    3.13508e-01
    1.78250e+01    3.06989e-01
    1.78500e+01    3.00613e-01
    1.78750e+01    2.94378e-01
    1.79000e+01    2.88280e-01
    1.79250e+01    2.82316e-01
    1.79500e+01    2.76484e-01
    1.79750e+01    2.70781e-01
    1.80000e+01    2.65204e-01
    1.80250e+01    2.59750e-01
    1.80500e+01    2.54417e-01
    1.80750e+01    2.49203e-01
    1.81000e+01    2.44104e-01
    1.81250e+01    2.39118e-01
    1.81500e+01    2.34243e-01
    1.81750e+01    2.29476e-01
    1.82000e+01    2.24816e-01
    1.82250e+01    2.20259e-01
    1.82500e+01    2.15803e-01
    1.82750e+01    2.11447e-01
    1.83000e+01    2.07188e-01
    1.83250e+01    2.03025e-01
    1.83500e+01    1.98954e-01
    1.83750e+01    1.94974e-01
    1.84000e+01    1.91083e-01
    1.84250e+01    1.87279e-01
    1.84500e+01    1.83560e-01
    1.84750e+01    1.79925e-01
    1.85000e+01    1.76371e-01
    1.85250e+01    1.72896e-01
    1.85500e+01    1.69500e-01
    1.85750e+01    1.66179e-01
    1.86000e+01    1.62934e-01
    1.86250e+01    1.59761e-01
    1.86500e+01    1.56660e-01
    1.86750e+01    1.53628e-01
    1.87000e+01    1.50664e-01
    1.87250e+01    1.47768e-01
    1.87500e+01    1.44936e-01
    1.87750e+01    1.42168e-01
    1.88000e+01    1.39463e-01
    1.88250e+01    1.36819e-01
    1.88500e+01    1.34234e-01
    1.88750e+01    1.31708e-01
    1.89000e+01    1.29239e-01
    1.89250e+01    1.26826e-01
    1.89500e+01    1.24468e-01
    1.89750e+01    1.22163e-01
    1.90000e+01    1.19910e-01
    1.90250e+01    1.17708e-01
    1.90500e+01    1.15557e-01
    1.90750e+01    1.13454e-01
    1.91000e+01    1.11399e-01
    1.91250e+01    1.09391e-01
    1.91500e+01    1.07429e-01
    1.91750e+01    1.05511e-01
    1.92000e+01    1.03638e-01
    1.92250e+01    1.01807e-01
    1.92500e+01    1.00018e-01
    1.92750e+01    9.82702e-02
    1.93000e+01    9.65625e-02
    1.93250e+01    9.48941e-02
    1.93500e+01    9.32641e-02
    1.93750e+01    9.16716e-02
    1.94000e+01    9.01160e-02
    1.94250e+01    8.85964e-02
    1.94500e+01    8.71120e-02
    1.94750e+01    8.56622e-02
    1.95000e+01    8.42460e-02
    1.95250e+01    8.28630e-02
    1.95500e+01    8.15122e-02
    1.95750e+01    8.01931e-02
    1.96000e+01    7.89051e-02
    1.96250e+01    7.76474e-02
    1.96500e+01    7.64194e-02
    1.96750e+01    7.52205e-02
    1.97000e+01    7.40501e-02
    1.97250e+01    7.29077e-02
    1.97500e+01    7.17926e-02
    1.97750e+01    7.07043e-02
    1.98000e+01    6.96423e-02
    1.98250e+01    6.86060e-02
    1.98500e+01    6.75949e-02
    1.98750e+01    6.66085e-02
    1.99000e+01    6.56464e-02
    1.99250e+01    6.47080e-02
    1.99500e+01    6.37929e-02
    1.99750e+01    6.29007e-02
    2.00000e+01    6.20309e-02
    2.00250e+01    6.11831e-02
    2.00500e+01    6.03568e-02
    2.00750e+01    5.95518e-02
    2.01000e+01    5.87675e-02
    2.01250e+01    5.80037e-02
    2.01500e+01    5.72599e-02
    2.01750e+01    5.65358e-02
    2.02000e+01    5.58311e-02
    2.02250e+01    5.51454e-02
    2.02500e+01    5.44784e-02
    2.02750e+01    5.38298e-02
    2.03000e+01    5.31993e-02
    2.03250e+01    5.25866e-02
    2.03500e+01    5.19915e-02
    2.03750e+01    5.14136e-02
    2.04000e+01    5.08528e-02
    2.04250e+01    5.03087e-02
    2.04500e+01    4.97811e-02
    2.04750e+01    4.92699e-02
    2.05000e+01    4.87747e-02
    2.05250e+01    4.82954e-02
    2.05500e+01    4.78318e-02
    2.05750e+01    4.73837e-02
    2.06000e+01    4.69509e-02
    2.06250e+01    4.65333e-02
    2.06500e+01    4.61306e-02
    2.06750e+01    4.57428e-02
    2.07000e+01    4.53698e-02
    2.07250e+01    4.50113e-02
    2.07500e+01    4.46673e-02
    2.07750e+01    4.43377e-02
    2.08000e+01    4.40224e-02
    2.08250e+01    4.37213e-02
    2.08500e+01    4.34343e-02
    2.08750e+01    4.31614e-02
    2.09000e+01    4.29025e-02
    2.09250e+01    4.26576e-02
    2.09500e+01    4.24266e-02
    2.09750e+01    4.22096e-02
    2.10000e+01    4.20066e-02
    2.10250e+01    4.18175e-02
    2.10500e+01    4.16423e-02
    2.10750e+01    4.14812e-02
    2.11000e+01    4.13342e-02
    2.11250e+01    4.12013e-02
    2.11500e+01    4.10826e-02
    2.11750e+01    4.09782e-02
    2.12000e+01    4.08882e-02
    2.12250e+01    4.08128e-02
    2.12500e+01    4.07521e-02
    2.12750e+01    4.07062e-02
    2.13000e+01    4.06753e-02
    2.13250e+01    4.06597e-02
    2.13500e+01    4.06595e-02
    2.13750e+01    4.06750e-02
    2.14000e+01    4.07065e-02
    2.14250e+01    4.07542e-02
    2.14500e+01    4.08184e-02
    2.14750e+01    4.08994e-02
    2.15000e+01    4.09977e-02
    2.15250e+01    4.11136e-02
    2.15500e+01    4.12475e-02
    2.15750e+01    4.13999e-02
    2.16000e+01    4.15711e-02
    2.16250e+01    4.17619e-02
    2.16500e+01    4.19726e-02
    2.16750e+01    4.22038e-02
    2.17000e+01    4.24563e-02
    2.17250e+01    4.27305e-02
    2.17500e+01    4.30273e-02
    2.17750e+01    4.33475e-02
    2.18000e+01    4.36917e-02
    2.18250e+01    4.40608e-02
    2.18500e+01    4.44558e-02
    2.18750e+01    4.48777e-02
    2.19000e+01    4.53274e-02
    2.19250e+01    4.58061e-02
    2.19500e+01    4.63149e-02
    2.19750e+01    4.68551e-02
    2.20000e+01    4.74280e-02
    2.20250e+01    4.80350e-02
    2.20500e+01    4.86777e-02
    2.20750e+01    4.93576e-02
    2.21000e+01    5.00764e-02
    2.21250e+01    5.08360e-02
    2.21500e+01    5.16383e-02
    2.21750e+01    5.24854e-02
    2.22000e+01    5.33795e-02
    2.22250e+01    5.43230e-02
    2.22500e+01    5.53183e-02
    2.22750e+01    5.63682e-02
    2.23000e+01    5.74755e-02
    2.23250e+01    5.86432e-02
    2.23500e+01    5.98748e-02
    2.23750e+01    6.11735e-02
    2.24000e+01    6.25432e-02
    2.24250e+01    6.39879e-02
    2.24500e+01    6.55119e-02
    2.24750e+01    6.71196e-02
    2.25000e+01    6.88160e-02
    2.25250e+01    7.06063e-02
    2.25500e+01    7.24962e-02
    2.25750e+01    7.44916e-02
    2.26000e+01    7.65989e-02
    2.26250e+01    7.88251e-02
    2.26500e+01    8.11776e-02
    2.26750e+01    8.36642e-02
    2.27000e+01    8.62936e-02
    2.27250e+01    8.90747e-02
    2.27500e+01    9.20174e-02
    2.27750e+01    9.51321e-02
    2.28000e+01    9.84303e-02
    2.28250e+01    1.01924e-01
    2.28500e+01    1.05626e-01
    2.28750e+01    1.09550e-01
    2.29000e+01    1.13712e-01
    2.29250e+01    1.18127e-01
    2.29500e+01    1.22813e-01
    2.29750e+01    1.27788e-01
    2.30000e+01    1.33072e-01
    2.30250e+01    1.38686e-01
    2.30500e+01    1.44653e-01
    2.30750e+01    1.50998e-01
    2.31000e+01    1.57746e-01
    2.31250e+01    1.64926e-01
    2.31500e+01    1.72567e-01
    2.31750e+01    1.80702e-01
    2.32000e+01    1.89364e-01
    2.32250e+01    1.98590e-01
    2.32500e+01    2.08417e-01
    2.32750e+01    2.18888e-01
    2.33000e+01    2.30045e-01
    2.33250e+01    2.41934e-01
    2.33500e+01    2.54603e-01
    2.33750e+01    2.68103e-01
    2.34000e+01    2.82486e-01
    2.34250e+01    2.97809e-01
    2.34500e+01    3.14128e-01
    2.34750e+01    3.31502e-01
    2.35000e+01    3.49993e-01
    2.35250e+01    3.69661e-01
    2.35500e+01    3.90571e-01
    2.35750e+01    4.12783e-01
    2.36000e+01    4.36361e-01
    2.36250e+01    4.61365e-01
    2.36500e+01    4.87851e-01
    2.36750e+01    5.15875e-01
    2.37000e+01    5.45486e-01
    2.37250e+01    5.76725e-01
    2.37500e+01    6.09627e-01
    2.37750e+01    6.44216e-01
    2.38000e+01    6.80507e-01
    2.38250e+01    7.18497e-01
    2.38500e+01    7.58172e-01
    2.38750e+01    7.99497e-01
    2.39000e+01    8.42422e-01
    2.39250e+01    8.86872e-01
    2.39500e+01    9.32753e-01
    2.39750e+01    9.79949e-01
    2.40000e+01    1.02832e+00
    2.40250e+01    1.07770e+00
    2.40500e+01    1.12790e+00
    2.40750e+01    1.17872e+00
    2.41000e+01    1.22993e+00
    2.41250e+01    1.28128e+00
    2.41500e+01    1.33251e+00
    2.41750e+01    1.38336e+00
    2.42000e+01    1.43355e+00
    2.42250e+01    1.48281e+00
    2.42500e+01    1.53085e+00
    2.42750e+01    1.57742e+00
    2.43000e+01    1.62226e+00
    2.43250e+01    1.66513e+00
    2.43500e+01    1.70581e+00
    2.43750e+01    1.74410e+00
    2.44000e+01    1.77984e+00
    2.44250e+01    1.81288e+00
    2.44500e+01    1.84311e+00
    2.44750e+01    1.87044e+00
    2.45000e+01    1.89481e+00
    2.45250e+01    1.91619e+00
    2.45500e+01    1.93458e+00
    2.45750e+01    1.95000e+00
    2.46000e+01    1.96249e+00
    2.46250e+01    1.97211e+00
    2.46500e+01    1.97895e+00
    2.46750e+01    1.98309e+00
    2.47000e+01    1.98465e+00
    2.47250e+01    1.98374e+00
    2.47500e+01    1.98048e+00
    2.47750e+01    1.97500e+00
    2.48000e+01    1.96744e+00
    2.48250e+01    1.95794e+00
    2.48500e+01    1.94661e+00
    2.48750e+01    1.93360e+00
    2.49000e+01    1.91904e+00
    2.49250e+01    1.90306e+00
    2.49500e+01    1.88577e+00
    2.49750e+01    1.86731e+00
    2.50000e+01    1.84777e+00
    2.50250e+01    1.82728e+00
    2.50500e+01    1.80593e+00
    2.50750e+01    1.78382e+00
    2.51000e+01    1.76105e+00
    2.51250e+01    1.73770e+00
    2.51500e+01    1.71386e+00
    2.51750e+01    1.68959e+00
    2.52000e+01    1.66496e+00
    2.52250e+01    1.64006e+00
    2.52500e+01    1.61492e+00
    2.52750e+01    1.58962e+00
    2.53000e+01    1.56420e+00
    2.53250e+01    1.53871e+00
    2.53500e+01    1.51320e+00
    2.53750e+01    1.48770e+00
    2.54000e+01    1.46225e+00
    2.54250e+01    1.43688e+00
    2.54500e+01    1.41163e+00
    2.54750e+01    1.38652e+00
    2.55000e+01    1.36157e+00
    2.55250e+01    1.33682e+00
    2.55500e+01    1.31228e+00
    2.55750e+01    1.28796e+00
    2.56000e+01    1.26389e+00
    2.56250e+01    1.24008e+00
    2.56500e+01    1.21653e+00
    2.56750e+01    1.19328e+00
    2.57000e+01    1.17031e+00
    2.57250e+01    1.14764e+00
    2.57500e+01    1.12529e+00
    2.57750e+01    1.10324e+00
    2.58000e+01    1.08152e+00
    2.58250e+01    1.06012e+00
    2.58500e+01    1.03905e+00
    2.58750e+01    1.01830e+00
    2.59000e+01    9.97891e-01
    2.59250e+01    9.77812e-01
    2.59500e+01    9.58066e-01
    2.59750e+01    9.38653e-01
    2.60000e+01    9.19573e-01
    2.60250e+01    9.00826e-01
    2.60500e+01    8.82409e-01
    2.60750e+01    8.64320e-01
    2.61000e+01    8.46559e-01
    2.61250e+01    8.29123e-01
    2.61500e+01    8.12008e-01
    2.61750e+01    7.95213e-01
    2.62000e+01    7.78734e-01
    2.62250e+01    7.62567e-01
    2.62500e+01    7.46710e-01
    2.62750e+01    7.31159e-01
    2.63000e+01    7.15910e-01
    2.63250e+01    7.00960e-01
    2.63500e+01    6.86304e-01
    2.63750e+01    6.71938e-01
    2.64000e+01    6.57858e-01
    2.64250e+01    6.44061e-01
    2.64500e+01    6.30541e-01
    2.64750e+01    6.17295e-01
    2.65000e+01    6.04318e-01
    2.65250e+01    5.91607e-01
    2.65500e+01    5.79156e-01
    2.65750e+01    5.66962e-01
    2.66000e+01    5.55019e-01
    2.66250e+01    5.43325e-01
    2.66500e+01    5.31874e-01
    2.66750e+01    5.20663e-01
    2.67000e+01    5.09686e-01
    2.67250e+01    4.98941e-01
    2.67500e+01    4.88422e-01
    2.67750e+01    4.78125e-01
    2.68000e+01    4.68047e-01
    2.68250e+01    4.58183e-01
    2.68500e+01    4.48529e-01
    2.68750e+01    4.39081e-01
    2.69000e+01    4.29836e-01
    2.69250e+01    4.20789e-01
    2.69500e+01    4.11936e-01
    2.69750e+01    4.03274e-01
    2.70000e+01    3.94799e-01
    2.70250e+01    3.86508e-01
    2.70500e+01    3.78395e-01
    2.70750e+01    3.70459e-01
    2.71000e+01    3.62695e-01
    2.71250e+01    3.55100e-01
    2.71500e+01    3.47671e-01
    2.71750e+01    3.40404e-01
    2.72000e+01    3.33295e-01
    2.72250e+01    3.26342e-01
    2.72500e+01    3.19542e-01
    2.72750e+01    3.12890e-01
    2.73000e+01    3.06385e-01
    2.73250e+01    3.00022e-01
    2.73500e+01    2.93800e-01
    2.73750e+01    2.87715e-01
    2.74000e+01    2.81763e-01
    2.74250e+01    2.75944e-01
    2.74500e+01    2.70252e-01
    2.74750e+01    2.64687e-01
    2.75000e+01    2.59245e-01
    2.75250e+01    2.53923e-01
    2.75500e+01    2.48719e-01
    2.75750e+01    2.43631e-01
    2.76000e+01    2.38656e-01
    2.76250e+01    2.33791e-01
    2.76500e+01    2.29034e-01
    2.76750e+01    2.24384e-01
    2.77000e+01    2.19836e-01
    2.77250e+01    2.15390e-01
    2.77500e+01    2.11044e-01
    2.77750e+01    2.06794e-01
    2.78000e+01    2.02639e-01
    2.78250e+01    1.98576e-01
    2.78500e+01    1.94605e-01
    2.78750e+01    1.90722e-01
    2.79000e+01    1.86926e-01
    2.79250e+01    1.83215e-01
    2.79500e+01    1.79588e-01
    2.79750e+01    1.76041e-01
    2.80000e+01    1.72574e-01
    2.80250e+01    1.69185e-01
    2.80500e+01    1.65872e-01
    2.80750e+01    1.62633e-01
    2.81000e+01    1.59467e-01
    2.81250e+01    1.56372e-01
    2.81500e+01    1.53347e-01
    2.81750e+01    1.50390e-01
    2.82000e+01    1.47499e-01
    2.82250e+01    1.44674e-01
    2.82500e+01    1.41912e-01
    2.82750e+01    1.39212e-01
    2.83000e+01    1.36574e-01
    2.83250e+01    1.33995e-01
    2.83500e+01    1.31474e-01
    2.83750e+01    1.29011e-01
    2.84000e+01    1.26603e-01
    2.84250e+01    1.24249e-01
    2.84500e+01    1.21949e-01
    2.84750e+01    1.19701e-01
    2.85000e+01    1.17504e-01
    2.85250e+01    1.15357e-01
    2.85500e+01    1.13259e-01
    2.85750e+01    1.11209e-01
    2.86000e+01    1.09205e-01
    2.86250e+01    1.07247e-01
    2.86500e+01    1.05334e-01
    2.86750e+01    1.03464e-01
    2.87000e+01    1.01637e-01
    2.87250e+01    9.98523e-02
    2.87500e+01    9.81083e-02
    2.87750e+01    9.64043e-02
    2.88000e+01    9.47395e-02
    2.88250e+01    9.31130e-02
    2.88500e+01    9.15241e-02
    2.88750e+01    8.99719e-02
    2.89000e+01    8.84556e-02
    2.89250e+01    8.69745e-02
    2.89500e+01    8.55279e-02
    2.89750e+01    8.41149e-02
    2.90000e+01    8.27348e-02
    2.90250e+01    8.13871e-02
    2.90500e+01    8.00710e-02
    2.90750e+01    7.87858e-02
    2.91000e+01    7.75309e-02
    2.91250e+01    7.63057e-02
    2.91500e+01    7.51095e-02
    2.91750e+01    7.39418e-02
    2.92000e+01    7.28019e-02
    2.92250e+01    7.16893e-02
    2.92500e+01    7.06035e-02
    2.92750e+01    6.95439e-02
    2.93000e+01    6.85100e-02
    2.93250e+01    6.75013e-02
    2.93500e+01    6.65172e-02
    2.93750e+01    6.55573e-02
    2.94000e+01    6.46212e-02
    2.94250e+01    6.37082e-02
    2.94500e+01    6.28181e-02
    2.94750e+01    6.19504e-02
    2.95000e+01    6.11046e-02
    2.95250e+01    6.02804e-02
    2.95500e+01    5.94773e-02
    2.95750e+01    5.86950e-02
    2.96000e+01    5.79330e-02
    2.96250e+01    5.71911e-02
    2.96500e+01    5.64688e-02
    2.96750e+01    5.57659e-02
    2.97000e+01    5.50820e-02
    2.97250e+01    5.44167e-02
    2.97500e+01    5.37699e-02
    2.97750e+01    5.31411e-02
    2.98000e+01    5.25300e-02
    2.98250e+01    5.19365e-02
    2.98500e+01    5.13603e-02
    2.98750e+01    5.08010e-02
    2.99000e+01    5.02585e-02
    2.99250e+01    4.97325e-02
    2.99500e+01    4.92227e-02
    2.99750e+01    4.87290e-02
    3.00000e+01    4.82512e-02
    3.00250e+01    4.77891e-02
    3.00500e+01    4.73424e-02
    3.00750e+01    4.69111e-02
    3.01000e+01    4.64948e-02
    3.01250e+01    4.60936e-02
    3.01500e+01    4.57072e-02
    3.01750e+01    4.53355e-02
    3.02000e+01    4.49784e-02
    3.02250e+01    4.46358e-02
    3.02500e+01    4.43075e-02
    3.02750e+01    4.39936e-02
    3.03000e+01    4.36938e-02
    3.03250e+01    4.34081e-02
    3.03500e+01    4.31365e-02
    3.03750e+01    4.28789e-02
    3.04000e+01    4.26353e-02
    3.04250e+01    4.24057e-02
    3.04500e+01    4.21900e-02
    3.04750e+01    4.19882e-02
    3.05000e+01    4.18004e-02
    3.05250e+01    4.16266e-02
    3.05500e+01    4.14668e-02
    3.05750e+01    4.13211e-02
    3.06000e+01    4.11895e-02
    3.06250e+01    4.10722e-02
    3.06500e+01    4.09691e-02
    3.06750e+01    4.08805e-02
    3.07000e+01    4.08065e-02
    3.07250e+01    4.07471e-02
    3.07500e+01    4.07026e-02
    3.07750e+01    4.06732e-02
    3.08000e+01    4.06590e-02
    3.08250e+01    4.06603e-02
    3.08500e+01    4.06773e-02
    3.08750e+01    4.07103e-02
    3.09000e+01    4.07595e-02
    3.09250e+01    4.08253e-02
    3.09500e+01    4.09079e-02
    3.09750e+01    4.10078e-02
    3.10000e+01    4.11254e-02
    3.10250e+01    4.12610e-02
    3.10500e+01    4.14151e-02
    3.10750e+01    4.15882e-02
    3.11000e+01    4.17808e-02
    3.11250e+01    4.19934e-02
    3.11500e+01    4.22266e-02
    3.11750e+01    4.24810e-02
    3.12000e+01    4.27574e-02
    3.12250e+01    4.30564e-02
    3.12500e+01    4.33787e-02
    3.12750e+01    4.37252e-02
    3.13000e+01    4.40968e-02
    3.13250e+01    4.44943e-02
    3.13500e+01    4.49187e-02
    3.13750e+01    4.53711e-02
    3.14000e+01    4.58525e-02
    3.14250e+01    4.63642e-02
    3.14500e+01    4.69074e-02
    3.14750e+01    4.74835e-02
    3.15000e+01    4.80938e-02
    3.15250e+01    4.87398e-02
    3.15500e+01    4.94233e-02
    3.15750e+01    5.01459e-02
    3.16000e+01    5.09094e-02
    3.16250e+01    5.17159e-02
    3.16500e+01    5.25673e-02
    3.16750e+01    5.34659e-02
    3.17000e+01    5.44141e-02
    3.17250e+01    5.54145e-02
    3.17500e+01    5.64696e-02
    3.17750e+01    5.75824e-02
    3.18000e+01    5.87560e-02
    3.18250e+01    5.99937e-02
    3.18500e+01    6.12990e-02
    3.18750e+01    6.26755e-02
    3.19000e+01    6.41275e-02
    3.19250e+01    6.56591e-02
    3.19500e+01    6.72749e-02
    3.19750e+01    6.89799e-02
    3.20000e+01    7.07793e-02
    3.20250e+01    7.26788e-02
    3.20500e+01    7.46845e-02
    3.20750e+01    7.68027e-02
    3.21000e+01    7.90404e-02
    3.21250e+01    8.14051e-02
    3.21500e+01    8.39048e-02
    3.21750e+01    8.65479e-02
    3.22000e+01    8.93438e-02
    3.22250e+01    9.23021e-02
    3.22500e+01    9.54336e-02
    3.22750e+01    9.87496e-02
    3.23000e+01    1.02262e-01
    3.23250e+01    1.05984e-01
    3.23500e+01    1.09930e-01
    3.23750e+01    1.14115e-01
    3.24000e+01    1.18555e-01
    3.24250e+01    1.23267e-01
    3.24500e+01    1.28270e-01
    3.24750e+01    1.33584e-01
    3.25000e+01    1.39231e-01
    3.25250e+01    1.45232e-01
    3.25500e+01    1.51614e-01
    3.25750e+01    1.58401e-01
    3.26000e+01    1.65623e-01
    3.26250e+01    1.73309e-01
    3.26500e+01    1.81492e-01
    3.26750e+01    1.90205e-01
    3.27000e+01    1.99486e-01
    3.27250e+01    2.09372e-01
    3.27500e+01    2.19905e-01
    3.27750e+01    2.31129e-01
    3.28000e+01    2.43089e-01
    3.28250e+01    2.55833e-01
    3.28500e+01    2.69414e-01
    3.28750e+01    2.83883e-01
    3.29000e+01    2.99297e-01
    3.29250e+01    3.15712e-01
    3.29500e+01    3.33189e-01
    3.29750e+01    3.51787e-01
    3.30000e+01    3.71570e-01
    3.30250e+01    3.92599e-01
    3.30500e+01    4.14937e-01
    3.30750e+01    4.38646e-01
    3.31000e+01    4.63786e-01
    3.31250e+01    4.90415e-01
    3.31500e+01    5.18586e-01
    3.31750e+01    5.48347e-01
    3.32000e+01    5.79741e-01
    3.32250e+01    6.12800e-01
    3.32500e+01    6.47549e-01
    3.32750e+01    6.83999e-01
    3.33000e+01    7.22149e-01
    3.33250e+01    7.61980e-01
    3.33500e+01    8.03458e-01
    3.33750e+01    8.46529e-01
    3.34000e+01    8.91118e-01
    3.34250e+01    9.37128e-01
    3.34500e+01    9.84440e-01
    3.34750e+01    1.03291e+00
    3.35000e+01    1.08238e+00
    3.35250e+01    1.13265e+00
    3.35500e+01    1.18351e+00
    3.35750e+01    1.23474e+00
    3.36000e+01    1.28609e+00
    3.36250e+01    1.33730e+00
    3.36500e+01    1.38810e+00
    3.36750e+01    1.43822e+00
    3.37000e+01    1.48737e+00
    3.37250e+01    1.53529e+00
    3.37500e+01    1.58171e+00
    3.37750e+01    1.62637e+00
    3.38000e+01    1.66904e+00
    3.38250e+01    1.70951e+00
    3.38500e+01    1.74757e+00
    3.38750e+01    1.78306e+00
    3.39000e+01    1.81584e+00
    3.39250e+01    1.84580e+00
    3.39500e+01    1.87285e+00
    3.39750e+01    1.89694e+00
    3.40000e+01    1.91804e+00
    3.40250e+01    1.93615e+00
    3.40500e+01    1.95129e+00
    3.40750e+01    1.96351e+00
    3.41000e+01    1.97287e+00
    3.41250e+01    1.97945e+00
    3.41500e+01    1.98335e+00
    3.41750e+01    1.98467e+00
    3.42000e+01    1.98353e+00
    3.42250e+01    1.98006e+00
    3.42500e+01    1.97438e+00
    3.42750e+01    1.96663e+00
    3.43000e+01    1.95695e+00
    3.43250e+01    1.94546e+00
    3.43500e+01    1.93230e+00
    3.43750e+01    1.91760e+00
    3.44000e+01    1.90149e+00
    3.44250e+01    1.88409e+00
    3.44500e+01    1.86552e+00
    3.44750e+01    1.84589e+00
    3.45000e+01    1.82531e+00
    3.45250e+01    1.80389e+00
    3.45500e+01    1.78171e+00
    3.45750e+01    1.75889e+00
    3.46000e+01    1.73549e+00
    3.46250e+01    1.71160e+00
    3.46500e+01    1.68729e+00
    3.46750e+01    1.66264e+00
    3.47000e+01    1.63771e+00
    3.47250e+01    1.61256e+00
    3.47500e+01    1.58724e+00
    3.47750e+01    1.56181e+00
    3.48000e+01    1.53632e+00
    3.48250e+01    1.51080e+00
    3.48500e+01    1.48531e+00
    3.48750e+01    1.45986e+00
    3.49000e+01    1.43450e+00
    3.49250e+01    1.40926e+00
    3.49500e+01    1.38417e+00
    3.49750e+01    1.35924e+00
    3.50000e+01    1.33451e+00
    3.50250e+01    1.30998e+00
    3.50500e+01    1.28569e+00
    3.50750e+01    1.26164e+00
    3.51000e+01    1.23786e+00
    3.51250e+01    1.21434e+00
    3.51500e+01    1.19111e+00
    3.51750e+01    1.16817e+00
    3.52000e+01    1.14553e+00
    3.52250e+01    1.12320e+00
    3.52500e+01    1.10119e+00
    3.52750e+01    1.07950e+00
    3.53000e+01    1.05813e+00
    3.53250e+01    1.03709e+00
    3.53500e+01    1.01637e+00
    3.53750e+01    9.95993e-01
    3.54000e+01    9.75945e-01
    3.54250e+01    9.56230e-01
    3.54500e+01    9.36849e-01
    3.54750e+01    9.17800e-01
    3.55000e+01    8.99084e-01
    3.55250e+01    8.80697e-01
    3.55500e+01    8.62640e-01
    3.55750e+01    8.44909e-01
    3.56000e+01    8.27503e-01
    3.56250e+01    8.10419e-01
    3.56500e+01    7.93653e-01
    3.56750e+01    7.77204e-01
    3.57000e+01    7.61066e-01
    3.57250e+01    7.45238e-01
    3.57500e+01    7.29716e-01
    3.57750e+01    7.14495e-01
    3.58000e+01    6.99572e-01
    3.58250e+01    6.84943e-01
    3.58500e+01    6.70604e-01
    3.58750e+01    6.56551e-01
    3.59000e+01    6.42780e-01
    3.59250e+01    6.29286e-01
    3.59500e+01    6.16066e-01
    3.59750e+01    6.03114e-01
    3.60000e+01    5.90427e-01
    3.60250e+01    5.78001e-01
    3.60500e+01    5.65830e-01
    3.60750e+01    5.53912e-01
    3.61000e+01    5.42240e-01
    3.61250e+01    5.30812e-01
    3.61500e+01    5.19623e-01
    3.61750e+01    5.08668e-01
    3.62000e+01    4.97944e-01
    3.62250e+01    4.87446e-01
    3.62500e+01    4.77170e-01
    3.62750e+01    4.67112e-01
    3.63000e+01    4.57268e-01
    3.63250e+01    4.47634e-01
    3.63500e+01    4.38205e-01
    3.63750e+01    4.28979e-01
    3.64000e+01    4.19950e-01
    3.64250e+01    4.11115e-01
    3.64500e+01    4.02471e-01
    3.64750e+01    3.94014e-01
    3.65000e+01    3.85739e-01
    3.65250e+01    3.77643e-01
    3.65500e+01    3.69723e-01
    3.65750e+01    3.61976e-01
    3.66000e+01    3.54396e-01
    3.66250e+01    3.46982e-01
    3.66500e+01    3.39730e-01
    3.66750e+01    3.32636e-01
    3.67000e+01    3.25698e-01
    3.67250e+01    3.18911e-01
    3.67500e+01    3.12274e-01
    3.67750e+01    3.05782e-01
    3.68000e+01    2.99433e-01
    3.68250e+01    2.93223e-01
    3.68500e+01    2.87151e-01
    3.68750e+01    2.81212e-01
    3.69000e+01    2.75404e-01
    3.69250e+01    2.69725e-01
    3.69500e+01    2.64171e-01
    3.69750e+01    2.58740e-01
    3.70000e+01    2.53430e-01
    3.70250e+01    2.48237e-01
    3.70500e+01    2.43159e-01
    3.70750e+01    2.38195e-01
    3.71000e+01    2.33340e-01
    3.71250e+01    2.28594e-01
    3.71500e+01    2.23953e-01
    3.71750e+01    2.19415e-01
    3.72000e+01    2.14978e-01
    3.72250e+01    2.10641e-01
    3.72500e+01    2.06400e-01
    3.72750e+01    2.02254e-01
    3.73000e+01    1.98200e-01
    3.73250e+01    1.94237e-01
    3.73500e+01    1.90362e-01
    3.73750e+01    1.86575e-01
    3.74000e+01    1.82872e-01
    3.74250e+01    1.79251e-01
    3.74500e+01    1.75712e-01
    3.74750e+01    1.72253e-01
    3.75000e+01    1.68871e-01
    3.75250e+01    1.65565e-01
    3.75500e+01    1.62333e-01
    3.75750e+01    1.59174e-01
    3.76000e+01    1.56085e-01
    3.76250e+01    1.53067e-01
    3.76500e+01    1.50116e-01
    3.76750e+01    1.47231e-01
    3.77000e+01    1.44412e-01
    3.77250e+01    1.41656e-01
    3.77500e+01    1.38962e-01
    3.77750e+01    1.36329e-01
    3.78000e+01    1.33756e-01
    3.78250e+01    1.31241e-01
    3.78500e+01    1.28782e-01
    3.78750e+01    1.26380e-01
    3.79000e+01    1.24031e-01
    3.79250e+01    1.21736e-01
    3.79500e+01    1.19493e-01
    3.79750e+01    1.17301e-01
    3.80000e+01    1.15158e-01
    3.80250e+01    1.13065e-01
    3.80500e+01    1.11019e-01
    3.80750e+01    1.09019e-01
    3.81000e+01    1.07066e-01
    3.81250e+01    1.05156e-01
    3.81500e+01    1.03291e-01
    3.81750e+01    1.01468e-01
    3.82000e+01    9.96870e-02
    3.82250e+01    9.79467e-02
    3.82500e+01    9.62464e-02
    3.82750e+01    9.45853e-02
    3.83000e+01    9.29624e-02
    3.83250e+01    9.13769e-02
    3.83500e+01    8.98281e-02
    3.83750e+01    8.83152e-02
    3.84000e+01    8.68373e-02
    3.84250e+01    8.53939e-02
    3.84500e+01    8.39840e-02
    3.84750e+01    8.26070e-02
    3.85000e+01    8.12623e-02
    3.85250e+01    7.99491e-02
    3.85500e+01    7.86668e-02
    3.85750e+01    7.74147e-02
    3.86000e+01    7.61922e-02
    3.86250e+01    7.49987e-02
    3.86500e+01    7.38336e-02
    3.86750e+01    7.26964e-02
    3.87000e+01    7.15863e-02
    3.87250e+01    7.05030e-02
    3.87500e+01    6.94458e-02
    3.87750e+01    6.84143e-02
    3.88000e+01    6.74079e-02
    3.88250e+01    6.64261e-02
    3.88500e+01    6.54685e-02
    3.88750e+01    6.45345e-02
    3.89000e+01    6.36238e-02
    3.89250e+01    6.27358e-02
    3.89500e+01    6.18701e-02
    3.89750e+01    6.10264e-02
    3.90000e+01    6.02041e-02
    3.90250e+01    5.94030e-02
    3.90500e+01    5.86226e-02
    3.90750e+01    5.78626e-02
    3.91000e+01    5.71225e-02
    3.91250e+01    5.64021e-02
    3.91500e+01    5.57009e-02
    3.91750e+01    5.50188e-02
    3.92000e+01    5.43553e-02
    3.92250e+01    5.37101e-02
    3.92500e+01    5.30830e-02
    3.92750e+01    5.24736e-02
    3.93000e+01    5.18817e-02
    3.93250e+01    5.13071e-02
    3.93500e+01    5.07494e-02
    3.93750e+01    5.02084e-02
    3.94000e+01    4.96839e-02
    3.94250e+01    4.91757e-02
    3.94500e+01    4.86835e-02
    3.94750e+01    4.82072e-02
    3.95000e+01    4.77465e-02
    3.95250e+01    4.73013e-02
    3.95500e+01    4.68714e-02
    3.95750e+01    4.64566e-02
    3.96000e+01    4.60567e-02
    3.96250e+01    4.56717e-02
    3.96500e+01    4.53014e-02
    3.96750e+01    4.49457e-02
    3.97000e+01    4.46044e-02
    3.97250e+01    4.42775e-02
    3.97500e+01    4.39648e-02
    3.97750e+01    4.36664e-02
    3.98000e+01    4.33820e-02
    3.98250e+01    4.31117e-02
    3.98500e+01    4.28555e-02
    3.98750e+01    4.26132e-02
    3.99000e+01    4.23849e-02
    3.99250e+01    4.21705e-02
    3.99500e+01    4.19700e-02
    3.99750e+01    4.17835e-02
    4.00000e+01    4.16110e-02
    4.00250e+01    4.14525e-02
    4.00500e+01    4.13082e-02
    4.00750e+01    4.11779e-02
    4.01000e+01    4.10619e-02
    4.01250e+01    4.09602e-02
    4.01500e+01    4.08729e-02
    4.01750e+01    4.08003e-02
    4.02000e+01    4.07423e-02
    4.02250e+01    4.06992e-02
    4.02500e+01    4.06712e-02
    4.02750e+01    4.06585e-02
    4.03000e+01    4.06612e-02
    4.03250e+01    4.06797e-02
    4.03500e+01    4.07142e-02
    4.03750e+01    4.07649e-02
    4.04000e+01    4.08323e-02
    4.04250e+01    4.09166e-02
    4.04500e+01    4.10181e-02
    4.04750e+01    4.11374e-02
    4.05000e+01    4.12747e-02
    4.05250e+01    4.14305e-02
    4.05500e+01    4.16054e-02
    4.05750e+01    4.17999e-02
    4.06000e+01    4.20144e-02
    4.06250e+01    4.22496e-02
    4.06500e+01    4.25060e-02
    4.06750e+01    4.27845e-02
    4.07000e+01    4.30856e-02
    4.07250e+01    4.34102e-02
    4.07500e+01    4.37590e-02
    4.07750e+01    4.41330e-02
    4.08000e+01    4.45329e-02
    4.08250e+01    4.49599e-02
    4.08500e+01    4.54150e-02
    4.08750e+01    4.58992e-02
    4.09000e+01    4.64138e-02
    4.09250e+01    4.69601e-02
    4.09500e+01    4.75393e-02
    4.09750e+01    4.81528e-02
    4.10000e+01    4.88024e-02
    4.10250e+01    4.94894e-02
    4.10500e+01    5.02158e-02
    4.10750e+01    5.09833e-02
    4.11000e+01    5.17938e-02
    4.11250e+01    5.26496e-02
    4.11500e+01    5.35528e-02
    4.11750e+01    5.45057e-02
    4.12000e+01    5.55111e-02
    4.12250e+01    5.65715e-02
    4.12500e+01    5.76899e-02
    4.12750e+01    5.88694e-02
    4.13000e+01    6.01133e-02
    4.13250e+01    6.14250e-02
    4.13500e+01    6.28085e-02
    4.13750e+01    6.42677e-02
    4.14000e+01    6.58070e-02
    4.14250e+01    6.74310e-02
    4.14500e+01    6.91446e-02
    4.14750e+01    7.09532e-02
    4.15000e+01    7.28624e-02
    4.15250e+01    7.48783e-02
    4.15500e+01    7.70074e-02
    4.15750e+01    7.92568e-02
    4.16000e+01    8.16338e-02
    4.16250e+01    8.41465e-02
    4.16500e+01    8.68036e-02
    4.16750e+01    8.96143e-02
    4.17000e+01    9.25884e-02
    4.17250e+01    9.57367e-02
    4.17500e+01    9.90706e-02
    4.17750e+01    1.02602e-01
    4.18000e+01    1.06345e-01
    4.18250e+01    1.10313e-01
    4.18500e+01    1.14521e-01
    4.18750e+01    1.18985e-01
    4.19000e+01    1.23724e-01
    4.19250e+01    1.28755e-01
    4.19500e+01    1.34100e-01
    4.19750e+01    1.39778e-01
    4.20000e+01    1.45814e-01
    4.20250e+01    1.52233e-01
    4.20500e+01    1.59060e-01
    4.20750e+01    1.66324e-01
    4.21000e+01    1.74055e-01
    4.21250e+01    1.82286e-01
    4.21500e+01    1.91051e-01
    4.21750e+01    2.00387e-01
    4.22000e+01    2.10332e-01
    4.22250e+01    2.20928e-01
    4.22500e+01    2.32219e-01
    4.22750e+01    2.44250e-01
    4.23000e+01    2.57071e-01
    4.23250e+01    2.70733e-01
    4.23500e+01    2.85288e-01
    4.23750e+01    3.00793e-01
    4.24000e+01    3.17306e-01
    4.24250e+01    3.34885e-01
    4.24500e+01    3.53592e-01
    4.24750e+01    3.73489e-01
    4.25000e+01    3.94638e-01
    4.25250e+01    4.17102e-01
    4.25500e+01    4.40943e-01
    4.25750e+01    4.66221e-01
    4.26000e+01    4.92992e-01
    4.26250e+01    5.21310e-01
    4.26500e+01    5.51223e-01
    4.26750e+01    5.82771e-01
    4.27000e+01    6.15989e-01
    4.27250e+01    6.50897e-01
    4.27500e+01    6.87507e-01
    4.27750e+01    7.25815e-01
    4.28000e+01    7.65803e-01
    4.28250e+01    8.07433e-01
    4.28500e+01    8.50650e-01
    4.28750e+01    8.95376e-01
    4.29000e+01    9.41514e-01
    4.29250e+01    9.88942e-01
    4.29500e+01    1.03751e+00
    4.29750e+01    1.08706e+00
    4.30000e+01    1.13740e+00
    4.30250e+01    1.18831e+00
    4.30500e+01    1.23956e+00
    4.30750e+01    1.29091e+00
    4.31000e+01    1.34209e+00
    4.31250e+01    1.39284e+00
    4.31500e+01    1.44288e+00
    4.31750e+01    1.49192e+00
    4.32000e+01    1.53971e+00
    4.32250e+01    1.58598e+00
    4.32500e+01    1.63046e+00
    4.32750e+01    1.67294e+00
    4.33000e+01    1.71318e+00
    4.33250e+01    1.75101e+00
    4.33500e+01    1.78625e+00
    4.33750e+01    1.81877e+00
    4.34000e+01    1.84846e+00
    4.34250e+01    1.87524e+00
    4.34500e+01    1.89905e+00
    4.34750e+01    1.91987e+00
    4.35000e+01    1.93770e+00
    4.35250e+01    1.95256e+00
    4.35500e+01    1.96451e+00
    4.35750e+01    1.97360e+00
    4.36000e+01    1.97993e+00
    4.36250e+01    1.98358e+00
    4.36500e+01    1.98466e+00
    4.36750e+01    1.98330e+00
    4.37000e+01    1.97962e+00
    4.37250e+01    1.97374e+00
    4.37500e+01    1.96580e+00
    4.37750e+01    1.95594e+00
    4.38000e+01    1.94429e+00
    4.38250e+01    1.93098e+00
    4.38500e+01    1.91615e+00
    4.38750e+01    1.89991e+00
    4.39000e+01    1.88239e+00
    4.39250e+01    1.86372e+00
    4.39500e+01    1.84400e+00
    4.39750e+01    1.82333e+00
    4.40000e+01    1.80184e+00
    4.40250e+01    1.77960e+00
    4.40500e+01    1.75671e+00
    4.40750e+01    1.73326e+00
    4.41000e+01    1.70933e+00
    4.41250e+01    1.68499e+00
    4.41500e+01    1.66031e+00
    4.41750e+01    1.63536e+00
    4.42000e+01    1.61019e+00
    4.42250e+01    1.58486e+00
    4.42500e+01    1.55942e+00
    4.42750e+01    1.53393e+00
    4.43000e+01    1.50841e+00
    4.43250e+01    1.48292e+00
    4.43500e+01    1.45748e+00
    4.43750e+01    1.43213e+00
    4.44000e+01    1.40690e+00
    4.44250e+01    1.38182e+00
    4.44500e+01    1.35691e+00
    4.44750e+01    1.33220e+00
    4.45000e+01    1.30770e+00
    4.45250e+01    1.28342e+00
    4.45500e+01    1.25940e+00
    4.45750e+01    1.23564e+00
    4.46000e+01    1.21215e+00
    4.46250e+01    1.18894e+00
    4.46500e+01    1.16603e+00
    4.46750e+01    1.14342e+00
    4.47000e+01    1.12113e+00
    4.47250e+01    1.09914e+00
    4.47500e+01    1.07748e+00
    4.47750e+01    1.05614e+00
    4.48000e+01    1.03513e+00
    4.48250e+01    1.01445e+00
    4.48500e+01    9.94097e-01
    4.48750e+01    9.74081e-01
    4.49000e+01    9.54397e-01
    4.49250e+01    9.35047e-01
    4.49500e+01    9.16030e-01
    4.49750e+01    8.97344e-01
    4.50000e+01    8.78989e-01
    4.50250e+01    8.60962e-01
    4.50500e+01    8.43262e-01
    4.50750e+01    8.25886e-01
    4.51000e+01    8.08832e-01
    4.51250e+01    7.92096e-01
    4.51500e+01    7.75676e-01
    4.51750e+01    7.59568e-01
    4.52000e+01    7.43769e-01
    4.52250e+01    7.28275e-01
    4.52500e+01    7.13082e-01
    4.52750e+01    6.98187e-01
    4.53000e+01    6.83586e-01
    4.53250e+01    6.69274e-01
    4.53500e+01    6.55247e-01
    4.53750e+01    6.41502e-01
    4.54000e+01    6.28034e-01
    4.54250e+01    6.14839e-01
    4.54500e+01    6.01913e-01
    4.54750e+01    5.89250e-01
    4.55000e+01    5.76848e-01
    4.55250e+01    5.64701e-01
    4.55500e+01    5.52806e-01
    4.55750e+01    5.41158e-01
    4.56000e+01    5.29752e-01
    4.56250e+01    5.18585e-01
    4.56500e+01    5.07652e-01
    4.56750e+01    4.96949e-01
    4.57000e+01    4.86473e-01
    4.57250e+01    4.76217e-01
    4.57500e+01    4.66179e-01
    4.57750e+01    4.56355e-01
    4.58000e+01    4.46740e-01
    4.58250e+01    4.37331e-01
    4.58500e+01    4.28123e-01
    4.58750e+01    4.19113e-01
    4.59000e+01    4.10296e-01
    4.59250e+01    4.01670e-01
    4.59500e+01    3.93230e-01
    4.59750e+01    3.84972e-01
    4.60000e+01    3.76893e-01
    4.60250e+01    3.68989e-01
    4.60500e+01    3.61257e-01
    4.60750e+01    3.53694e-01
    4.61000e+01    3.46295e-01
    4.61250e+01    3.39058e-01
    4.61500e+01    3.31979e-01
    4.61750e+01    3.25055e-01
    4.62000e+01    3.18282e-01
    4.62250e+01    3.11658e-01
    4.62500e+01    3.05180e-01
    4.62750e+01    2.98844e-01
    4.63000e+01    2.92648e-01
    4.63250e+01    2.86588e-01
    4.63500e+01    2.80661e-01
    4.63750e+01    2.74866e-01
    4.64000e+01    2.69198e-01
    4.64250e+01    2.63656e-01
    4.64500e+01    2.58237e-01
    4.64750e+01    2.52938e-01
    4.65000e+01    2.47756e-01
    4.65250e+01    2.42689e-01
    4.65500e+01    2.37734e-01
    4.65750e+01    2.32890e-01
    4.66000e+01    2.28154e-01
    4.66250e+01    2.23522e-01
    4.66500e+01    2.18994e-01
    4.66750e+01    2.14567e-01
    4.67000e+01    2.10239e-01
    4.67250e+01    2.06007e-01
    4.67500e+01    2.01869e-01
    4.67750e+01    1.97824e-01
    4.68000e+01    1.93870e-01
    4.68250e+01    1.90003e-01
    4.68500e+01    1.86223e-01
    4.68750e+01    1.82528e-01
    4.69000e+01    1.78916e-01
    4.69250e+01    1.75385e-01
    4.69500e+01    1.71932e-01
    4.69750e+01    1.68557e-01
    4.70000e+01    1.65258e-01
    4.70250e+01    1.62033e-01
    4.70500e+01    1.58881e-01
    4.70750e+01    1.55799e-01
    4.71000e+01    1.52787e-01
    4.71250e+01    1.49842e-01
    4.71500e+01    1.46964e-01
    4.71750e+01    1.44151e-01
    4.72000e+01    1.41401e-01
    4.72250e+01    1.38713e-01
    4.72500e+01    1.36085e-01
    4.72750e+01    1.33518e-01
    4.73000e+01    1.31008e-01
    4.73250e+01    1.28555e-01
    4.73500e+01    1.26157e-01
    4.73750e+01    1.23814e-01
    4.74000e+01    1.21523e-01
    4.74250e+01    1.19285e-01
    4.74500e+01    1.17098e-01
    4.74750e+01    1.14960e-01
    4.75000e+01    1.12871e-01
    4.75250e+01    1.10829e-01
    4.75500e+01    1.08834e-01
    4.75750e+01    1.06885e-01
    4.76000e+01    1.04980e-01
    4.76250e+01    1.03118e-01
    4.76500e+01    1.01299e-01
    4.76750e+01    9.95219e-02
    4.77000e+01    9.77855e-02
    4.77250e+01    9.60889e-02
    4.77500e+01    9.44314e-02
    4.77750e+01    9.28120e-02
    4.78000e+01    9.12301e-02
    4.78250e+01    8.96846e-02
    4.78500e+01    8.81750e-02
    4.78750e+01    8.67004e-02
    4.79000e+01    8.52601e-02
    4.79250e+01    8.38534e-02
    4.79500e+01    8.24795e-02
    4.79750e+01    8.11377e-02
    4.80000e+01    7.98275e-02
    4.80250e+01    7.85480e-02
    4.80500e+01    7.72987e-02
    4.80750e+01    7.60790e-02
    4.81000e+01    7.48882e-02
    4.81250e+01    7.37257e-02
    4.81500e+01    7.25910e-02
    4.81750e+01    7.14836e-02
    4.82000e+01    7.04027e-02
    4.82250e+01    6.93480e-02
    4.82500e+01    6.83188e-02
    4.82750e+01    6.73147e-02
    4.83000e+01    6.63352e-02
    4.83250e+01    6.53798e-02
    4.83500e+01    6.44481e-02
    4.83750e+01    6.35395e-02
    4.84000e+01    6.26536e-02
    4.84250e+01    6.17900e-02
    4.84500e+01    6.09483e-02
    4.84750e+01    6.01281e-02
    4.85000e+01    5.93289e-02
    4.85250e+01    5.85504e-02
    4.85500e+01    5.77923e-02
    4.85750e+01    5.70541e-02
    4.86000e+01    5.63355e-02
    4.86250e+01    5.56361e-02
    4.86500e+01    5.49557e-02
    4.86750e+01    5.42940e-02
    4.87000e+01    5.36505e-02
    4.87250e+01    5.30251e-02
    4.87500e+01    5.24173e-02
    4.87750e+01    5.18271e-02
    4.88000e+01    5.12540e-02
    4.88250e+01    5.06979e-02
    4.88500e+01    5.01585e-02
    4.88750e+01    4.96356e-02
    4.89000e+01    4.91289e-02
    4.89250e+01    4.86382e-02
    4.89500e+01    4.81633e-02
    4.89750e+01    4.77041e-02
    4.90000e+01    4.72603e-02
    4.90250e+01    4.68318e-02
    4.90500e+01    4.64184e-02
    4.90750e+01    4.60200e-02
    4.91000e+01    4.56363e-02
    4.91250e+01    4.52674e-02
    4.91500e+01    4.49130e-02
    4.91750e+01    4.45731e-02
    4.92000e+01    4.42475e-02
    4.92250e+01    4.39362e-02
    4.92500e+01    4.36391e-02
    4.92750e+01    4.33561e-02
    4.93000e+01    4.30871e-02
    4.93250e+01    4.28321e-02
    4.93500e+01    4.25912e-02
    4.93750e+01    4.23641e-02
    4.94000e+01    4.21511e-02
    4.94250e+01    4.19519e-02
    4.94500e+01    4.17667e-02
    4.94750e+01    4.15956e-02
    4.95000e+01    4.14384e-02
    4.95250e+01    4.12953e-02
    4.95500e+01    4.11664e-02
    4.95750e+01    4.10517e-02
    4.96000e+01    4.09514e-02
    4.96250e+01    4.08655e-02
    4.96500e+01    4.07942e-02
    4.96750e+01    4.07376e-02
    4.97000e+01    4.06960e-02
    4.97250e+01    4.06694e-02
    4.97500e+01    4.06581e-02
    4.97750e+01    4.06623e-02
    4.98000e+01    4.06823e-02
    4.98250e+01    4.07183e-02
    4.98500e+01    4.07706e-02
    4.98750e+01    4.08395e-02
    4.99000e+01    4.09253e-02
    4.99250e+01    4.10285e-02
    4.99500e+01    4.11495e-02
    4.99750e+01    4.12885e-02


==> data/pp_ydata_x_0.40_y_0.20.csv <==
    0.00000e+00    1.99880e-01
    2.50000e-02    1.96915e-01
    5.00000e-02    1.94014e-01
    7.50000e-02    1.91175e-01
    1.00000e-01    1.88398e-01
    1.25000e-01    1.85681e-01
    1.50000e-01    1.83024e-01
    1.75000e-01    1.80425e-01
    2.00000e-01    1.77883e-01
    2.25000e-01    1.75398e-01
    2.50000e-01    1.72967e-01
    2.75000e-01    1.70592e-01
    3.00000e-01    1.68269e-01
    3.25000e-01    1.65999e-01
    3.50000e-01    1.63781e-01
    3.75000e-01    1.61613e-01
    4.00000e-01    1.59495e-01
    4.25000e-01    1.57426e-01
    4.50000e-01    1.55405e-01
    4.75000e-01    1.53432e-01
    5.00000e-01    1.51505e-01
    5.25000e-01    1.49624e-01
    5.50000e-01    1.47788e-01
    5.75000e-01    1.45996e-01
    6.00000e-01    1.44248e-01
    6.25000e-01    1.42543e-01
    6.50000e-01    1.40880e-01
    6.75000e-01    1.39259e-01
    7.00000e-01    1.37679e-01
    7.25000e-01    1.36139e-01
    7.50000e-01    1.34639e-01
    7.75000e-01    1.33178e-01
    8.00000e-01    1.31756e-01
    8.25000e-01    1.30373e-01
    8.50000e-01    1.29026e-01
    8.75000e-01    1.27717e-01
    9.00000e-01    1.26445e-01
    9.25000e-01    1.25209e-01
    9.50000e-01    1.24008e-01
    9.75000e-01    1.22843e-01
    1.00000e+00    1.21713e-01
    1.02500e+00    1.20617e-01
    1.05000e+00    1.19555e-01
    1.07500e+00    1.18527e-01
    1.10000e+00    1.17533e-01
    1.12500e+00    1.16572e-01
    1.15000e+00    1.15643e-01
    1.17500e+00    1.14748e-01
    1.20000e+00    1.13884e-01
    1.22500e+00    1.13052e-01
    1.25000e+00    1.12253e-01
    1.27500e+00    1.11485e-01
    1.30000e+00    1.10748e-01
    1.32500e+00    1.10042e-01
    1.35000e+00    1.09368e-01
    1.37500e+00    1.08725e-01
    1.40000e+00    1.08112e-01
    1.42500e+00    1.07531e-01
    1.45000e+00    1.06980e-01
    1.47500e+00    1.06460e-01
    1.50000e+00    1.05970e-01
    1.52500e+00    1.05512e-01
    1.55000e+00    1.05083e-01
    1.57500e+00    1.04686e-01
    1.60000e+00    1.04320e-01
    1.62500e+00    1.03984e-01
    1.65000e+00    1.03680e-01
    1.67500e+00    1.03407e-01
    1.70000e+00    1.03165e-01
    1.72500e+00    1.02955e-01
    1.75000e+00    1.02777e-01
    1.77500e+00    1.02630e-01
    1.80000e+00    1.02517e-01
    1.82500e+00    1.02436e-01
    1.85000e+00    1.02388e-01
    1.87500e+00    1.02374e-01
    1.90000e+00    1.02393e-01
    1.92500e+00    1.02447e-01
    1.95000e+00    1.02536e-01
    1.97500e+00    1.02661e-01
    2.00000e+00    1.02822e-01
    2.02500e+00    1.03019e-01
    2.05000e+00    1.03254e-01
    2.07500e+00    1.03526e-01
    2.10000e+00    1.03838e-01
    2.12500e+00    1.04190e-01
    2.15000e+00    1.04582e-01
    2.17500e+00    1.05015e-01
    2.20000e+00    1.05491e-01
    2.22500e+00    1.06011e-01
    2.25000e+00    1.06575e-01
    2.27500e+00    1.07186e-01
    2.30000e+00    1.07843e-01
    2.32500e+00    1.08549e-01
    2.35000e+00    1.09305e-01
    2.37500e+00    1.10112e-01
    2.40000e+00    1.10972e-01
    2.42500e+00    1.11886e-01
    2.45000e+00    1.12857e-01
    2.47500e+00    1.13886e-01
    2.50000e+00    1.14976e-01
    2.52500e+00    1.16127e-01
    2.55000e+00    1.17343e-01
    2.57500e+00    1.18625e-01
    2.60000e+00    1.19977e-01
    2.62500e+00    1.21400e-01
    2.65000e+00    1.22897e-01
    2.67500e+00    1.24471e-01
    2.70000e+00    1.26126e-01
    2.72500e+00    1.27864e-01
    2.75000e+00    1.29688e-01
    2.77500e+00    1.31602e-01
    2.80000e+00    1.33610e-01
    2.82500e+00    1.35716e-01
    2.85000e+00    1.37923e-01
    2.87500e+00    1.40236e-01
    2.90000e+00    1.42660e-01
    2.92500e+00    1.45199e-01
    2.95000e+00    1.47858e-01
    2.97500e+00    1.50642e-01
    3.00000e+00    1.53557e-01
    3.02500e+00    1.56610e-01
    3.05000e+00    1.59804e-01
    3.07500e+00    1.63148e-01
    3.10000e+00    1.66649e-01
    3.12500e+00    1.70312e-01
    3.15000e+00    1.74145e-01
    3.17500e+00    1.78157e-01
    3.20000e+00    1.82355e-01
    3.22500e+00    1.86748e-01
    3.25000e+00    1.91345e-01
    3.27500e+00    1.96155e-01
    3.30000e+00    2.01188e-01
    3.32500e+00    2.06454e-01
    3.35000e+00    2.11964e-01
    3.37500e+00    2.17728e-01
    3.40000e+00    2.23759e-01
    3.42500e+00    2.30069e-01
    3.45000e+00    2.36669e-01
    3.47500e+00    2.43573e-01
    3.50000e+00    2.50794e-01
    3.52500e+00    2.58346e-01
    3.55000e+00    2.66243e-01
    3.57500e+00    2.74499e-01
    3.60000e+00    2.83130e-01
    3.62500e+00    2.92152e-01
    3.65000e+00    3.01579e-01
    3.67500e+00    3.11427e-01
    3.70000e+00    3.21713e-01
    3.72500e+00    3.32452e-01
    3.75000e+00    3.43661e-01
    3.77500e+00    3.55356e-01
    3.80000e+00    3.67553e-01
    3.82500e+00    3.80267e-01
    3.85000e+00    3.93514e-01
    3.87500e+00    4.07308e-01
    3.90000e+00    4.21663e-01
    3.92500e+00    4.36592e-01
    3.95000e+00    4.52106e-01
    3.97500e+00    4.68217e-01
    4.00000e+00    4.84933e-01
    4.02500e+00    5.02260e-01
    4.05000e+00    5.20205e-01
    4.07500e+00    5.38768e-01
    4.10000e+00    5.57951e-01
    4.12500e+00    5.77750e-01
    4.15000e+00    5.98158e-01
    4.17500e+00    6.19167e-01
    4.20000e+00    6.40762e-01
    4.22500e+00    6.62926e-01
    4.25000e+00    6.85638e-01
    4.27500e+00    7.08871e-01
    4.30000e+00    7.32595e-01
    4.32500e+00    7.56774e-01
    4.35000e+00    7.81369e-01
    4.37500e+00    8.06334e-01
    4.40000e+00    8.31619e-01
    4.42500e+00    8.57170e-01
    4.45000e+00    8.82929e-01
    4.47500e+00    9.08832e-01
    4.50000e+00    9.34813e-01
    4.52500e+00    9.60801e-01
    4.55000e+00    9.86723e-01
    4.57500e+00    1.01250e+00
    4.60000e+00    1.03806e+00
    4.62500e+00    1.06332e+00
    4.65000e+00    1.08821e+00
    4.67500e+00    1.11263e+00
    4.70000e+00    1.13652e+00
    4.72500e+00    1.15980e+00
    4.75000e+00    1.18238e+00
    4.77500e+00    1.20421e+00
    4.80000e+00    1.22521e+00
    4.82500e+00    1.24531e+00
    4.85000e+00    1.26447e+00
    4.87500e+00    1.28262e+00
    4.90000e+00    1.29972e+00
    4.92500e+00    1.31572e+00
    4.95000e+00    1.33059e+00
    4.97500e+00    1.34429e+00
    5.00000e+00    1.35681e+00
    5.02500e+00    1.36813e+00
    5.05000e+00    1.37823e+00
    5.07500e+00    1.38711e+00
    5.10000e+00    1.39476e+00
    5.12500e+00    1.40121e+00
    5.15000e+00    1.40645e+00
    5.17500e+00    1.41051e+00
    5.20000e+00    1.41339e+00
    5.22500e+00    1.41514e+00
    5.25000e+00    1.41577e+00
    5.27500e+00    1.41532e+00
    5.30000e+00    1.41382e+00
    5.32500e+00    1.41131e+00
    5.35000e+00    1.40782e+00
    5.37500e+00    1.40340e+00
    5.40000e+00    1.39809e+00
    5.42500e+00    1.39193e+00
    5.45000e+00    1.38496e+00
    5.47500e+00    1.37722e+00
    5.50000e+00    1.36876e+00
    5.52500e+00    1.35962e+00
    5.55000e+00    1.34985e+00
    5.57500e+00    1.33948e+00
    5.60000e+00    1.32855e+00
    5.62500e+00    1.31712e+00
    5.65000e+00    1.30520e+00
    5.67500e+00    1.29285e+00
    5.70000e+00    1.28010e+00
    5.72500e+00    1.26698e+00
    5.75000e+00    1.25354e+00
    5.77500e+00    1.23979e+00
    5.80000e+00    1.22578e+00
    5.82500e+00    1.21153e+00
    5.85000e+00    1.19707e+00
    5.87500e+00    1.18244e+00
    5.90000e+00    1.16765e+00
    5.92500e+00    1.15272e+00
    5.95000e+00    1.13770e+00
    5.97500e+00    1.12258e+00
    6.00000e+00    1.10741e+00
    6.02500e+00    1.09219e+00
    6.05000e+00    1.07694e+00
    6.07500e+00    1.06169e+00
    6.10000e+00    1.04644e+00
    6.12500e+00    1.03122e+00
    6.15000e+00    1.01603e+00
    6.17500e+00    1.00089e+00
    6.20000e+00    9.85818e-01
    6.22500e+00    9.70817e-01
    6.25000e+00    9.55901e-01
    6.27500e+00    9.41078e-01
    6.30000e+00    9.26359e-01
    6.32500e+00    9.11752e-01
    6.35000e+00    8.97263e-01
    6.37500e+00    8.82900e-01
    6.40000e+00    8.68669e-01
    6.42500e+00    8.54577e-01
    6.45000e+00    8.40627e-01
    6.47500e+00    8.26826e-01
    6.50000e+00    8.13177e-01
    6.52500e+00    7.99684e-01
    6.55000e+00    7.86349e-01
    6.57500e+00    7.73178e-01
    6.60000e+00    7.60171e-01
    6.62500e+00    7.47331e-01
    6.65000e+00    7.34659e-01
    6.67500e+00    7.22158e-01
    6.70000e+00    7.09829e-01
    6.72500e+00    6.97673e-01
    6.75000e+00    6.85690e-01
    6.77500e+00    6.73880e-01
    6.80000e+00    6.62245e-01
    6.82500e+00    6.50784e-01
    6.85000e+00    6.39498e-01
    6.87500e+00    6.28385e-01
    6.90000e+00    6.17446e-01
    6.92500e+00    6.06679e-01
    6.95000e+00    5.96085e-01
    6.97500e+00    5.85661e-01
    7.00000e+00    5.75408e-01
    7.02500e+00    5.65324e-01
    7.05000e+00    5.55408e-01
    7.07500e+00    5.45658e-01
    7.10000e+00    5.36074e-01
    7.12500e+00    5.26653e-01
    7.15000e+00    5.17395e-01
    7.17500e+00    5.08297e-01
    7.20000e+00    4.99358e-01
    7.22500e+00    4.90577e-01
    7.25000e+00    4.81951e-01
    7.27500e+00    4.73478e-01
    7.30000e+00    4.65158e-01
    7.32500e+00    4.56988e-01
    7.35000e+00    4.48966e-01
    7.37500e+00    4.41090e-01
    7.40000e+00    4.33358e-01
    7.42500e+00    4.25769e-01
    7.45000e+00    4.18321e-01
    7.47500e+00    4.11011e-01
    7.50000e+00    4.03838e-01
    7.52500e+00    3.96799e-01
    7.55000e+00    3.89893e-01
    7.57500e+00    3.83117e-01
    7.60000e+00    3.76471e-01
    7.62500e+00    3.69951e-01
    7.65000e+00    3.63556e-01
    7.67500e+00    3.57283e-01
    7.70000e+00    3.51132e-01
    7.72500e+00    3.45100e-01
    7.75000e+00    3.39184e-01
    7.77500e+00    3.33384e-01
    7.80000e+00    3.27698e-01
    7.82500e+00    3.22122e-01
    7.85000e+00    3.16657e-01
    7.87500e+00    3.11299e-01
    7.90000e+00    3.06047e-01
    7.92500e+00    3.00899e-01
    7.95000e+00    2.95854e-01
    7.97500e+00    2.90910e-01
    8.00000e+00    2.86064e-01
    8.02500e+00    2.81315e-01
    8.05000e+00    2.76663e-01
    8.07500e+00    2.72104e-01
    8.10000e+00    2.67637e-01
    8.12500e+00    2.63261e-01
    8.15000e+00    2.58973e-01
    8.17500e+00    2.54774e-01
    8.20000e+00    2.50660e-01
    8.22500e+00    2.46631e-01
    8.25000e+00    2.42684e-01
    8.27500e+00    2.38819e-01
    8.30000e+00    2.35034e-01
    8.32500e+00    2.31327e-01
    8.35000e+00    2.27697e-01
    8.37500e+00    2.24144e-01
    8.40000e+00    2.20664e-01
    8.42500e+00    2.17258e-01
    8.45000e+00    2.13923e-01
    8.47500e+00    2.10659e-01
    8.50000e+00    2.07463e-01
    8.52500e+00    2.04336e-01
    8.55000e+00    2.01276e-01
    8.57500e+00    1.98280e-01
    8.60000e+00    1.95350e-01
    8.62500e+00    1.92482e-01
    8.65000e+00    1.89677e-01
    8.67500e+00    1.86932e-01
    8.70000e+00    1.84247e-01
    8.72500e+00    1.81622e-01
    8.75000e+00    1.79053e-01
    8.77500e+00    1.76542e-01
    8.80000e+00    1.74086e-01
    8.82500e+00    1.71685e-01
    8.85000e+00    1.69338e-01
    8.87500e+00    1.67044e-01
    8.90000e+00    1.64802e-01
    8.92500e+00    1.62611e-01
    8.95000e+00    1.60470e-01
    8.97500e+00    1.58378e-01
    9.00000e+00    1.56335e-01
    9.02500e+00    1.54340e-01
    9.05000e+00    1.52392e-01
    9.07500e+00    1.50489e-01
    9.10000e+00    1.48633e-01
    9.12500e+00    1.46820e-01
    9.15000e+00    1.45052e-01
    9.17500e+00    1.43327e-01
    9.20000e+00    1.41645e-01
    9.22500e+00    1.40005e-01
    9.25000e+00    1.38406e-01
    9.27500e+00    1.36847e-01
    9.30000e+00    1.35329e-01
    9.32500e+00    1.33850e-01
    9.35000e+00    1.32410e-01
    9.37500e+00    1.31009e-01
    9.40000e+00    1.29645e-01
    9.42500e+00    1.28319e-01
    9.45000e+00    1.27030e-01
    9.47500e+00    1.25777e-01
    9.50000e+00    1.24560e-01
    9.52500e+00    1.23378e-01
    9.55000e+00    1.22232e-01
    9.57500e+00    1.21120e-01
    9.60000e+00    1.20043e-01
    9.62500e+00    1.18999e-01
    9.65000e+00    1.17990e-01
    9.67500e+00    1.17013e-01
    9.70000e+00    1.16069e-01
    9.72500e+00    1.15158e-01
    9.75000e+00    1.14280e-01
    9.77500e+00    1.13434e-01
    9.80000e+00    1.12619e-01
    9.82500e+00    1.11836e-01
    9.85000e+00    1.11085e-01
    9.87500e+00    1.10365e-01
    9.90000e+00    1.09677e-01
    9.92500e+00    1.09019e-01
    9.95000e+00    1.08392e-01
    9.97500e+00    1.07796e-01
    1.00000e+01    1.07231e-01
    1.00250e+01    1.06697e-01
    1.00500e+01    1.06193e-01
    1.00750e+01    1.05720e-01
    1.01000e+01    1.05278e-01
    1.01250e+01    1.04866e-01
    1.01500e+01    1.04486e-01
    1.01750e+01    1.04136e-01
    1.02000e+01    1.03817e-01
    1.02250e+01    1.03529e-01
    1.02500e+01    1.03273e-01
    1.02750e+01    1.03048e-01
    1.03000e+01    1.02855e-01
    1.03250e+01    1.02694e-01
    1.03500e+01    1.02565e-01
    1.03750e+01    1.02469e-01
    1.04000e+01    1.02406e-01
    1.04250e+01    1.02376e-01
    1.04500e+01    1.02380e-01
    1.04750e+01    1.02418e-01
    1.05000e+01    1.02491e-01
    1.05250e+01    1.02599e-01
    1.05500e+01    1.02743e-01
    1.05750e+01    1.02923e-01
    1.06000e+01    1.03140e-01
    1.06250e+01    1.03395e-01
    1.06500e+01    1.03689e-01
    1.06750e+01    1.04022e-01
    1.07000e+01    1.04395e-01
    1.07250e+01    1.04809e-01
    1.07500e+01    1.05266e-01
    1.07750e+01    1.05765e-01
    1.08000e+01    1.06308e-01
    1.08250e+01    1.06897e-01
    1.08500e+01    1.07533e-01
    1.08750e+01    1.08216e-01
    1.09000e+01    1.08948e-01
    1.09250e+01    1.09731e-01
    1.09500e+01    1.10567e-01
    1.09750e+01    1.11456e-01
    1.10000e+01    1.12400e-01
    1.10250e+01    1.13402e-01
    1.10500e+01    1.14463e-01
    1.10750e+01    1.15586e-01
    1.11000e+01    1.16771e-01
    1.11250e+01    1.18023e-01
    1.11500e+01    1.19342e-01
    1.11750e+01    1.20731e-01
    1.12000e+01    1.22194e-01
    1.12250e+01    1.23732e-01
    1.12500e+01    1.25349e-01
    1.12750e+01    1.27048e-01
    1.13000e+01    1.28832e-01
    1.13250e+01    1.30704e-01
    1.13500e+01    1.32668e-01
    1.13750e+01    1.34728e-01
    1.14000e+01    1.36888e-01
    1.14250e+01    1.39151e-01
    1.14500e+01    1.41523e-01
    1.14750e+01    1.44008e-01
    1.15000e+01    1.46611e-01
    1.15250e+01    1.49336e-01
    1.15500e+01    1.52190e-01
    1.15750e+01    1.55178e-01
    1.16000e+01    1.58306e-01
    1.16250e+01    1.61580e-01
    1.16500e+01    1.65007e-01
    1.16750e+01    1.68594e-01
    1.17000e+01    1.72348e-01
    1.17250e+01    1.76276e-01
    1.17500e+01    1.80387e-01
    1.17750e+01    1.84688e-01
    1.18000e+01    1.89189e-01
    1.18250e+01    1.93900e-01
    1.18500e+01    1.98828e-01
    1.18750e+01    2.03985e-01
    1.19000e+01    2.09380e-01
    1.19250e+01    2.15025e-01
    1.19500e+01    2.20931e-01
    1.19750e+01    2.27110e-01
    1.20000e+01    2.33574e-01
    1.20250e+01    2.40336e-01
    1.20500e+01    2.47408e-01
    1.20750e+01    2.54805e-01
    1.21000e+01    2.62541e-01
    1.21250e+01    2.70629e-01
    1.21500e+01    2.79085e-01
    1.21750e+01    2.87923e-01
    1.22000e+01    2.97160e-01
    1.22250e+01    3.06811e-01
    1.22500e+01    3.16892e-01
    1.22750e+01    3.27420e-01
    1.23000e+01    3.38409e-01
    1.23250e+01    3.49877e-01
    1.23500e+01    3.61839e-01
    1.23750e+01    3.74312e-01
    1.24000e+01    3.87310e-01
    1.24250e+01    4.00849e-01
    1.24500e+01    4.14942e-01
    1.24750e+01    4.29604e-01
    1.25000e+01    4.44846e-01
    1.25250e+01    4.60679e-01
    1.25500e+01    4.77114e-01
    1.25750e+01    4.94157e-01
    1.26000e+01    5.11815e-01
    1.26250e+01    5.30092e-01
    1.26500e+01    5.48988e-01
    1.26750e+01    5.68502e-01
    1.27000e+01    5.88629e-01
    1.27250e+01    6.09361e-01
    1.27500e+01    6.30686e-01
    1.27750e+01    6.52589e-01
    1.28000e+01    6.75050e-01
    1.28250e+01    6.98046e-01
    1.28500e+01    7.21546e-01
    1.28750e+01    7.45519e-01
    1.29000e+01    7.69927e-01
    1.29250e+01    7.94726e-01
    1.29500e+01    8.19869e-01
    1.29750e+01    8.45304e-01
    1.30000e+01    8.70975e-01
    1.30250e+01    8.96819e-01
    1.30500e+01    9.22773e-01
    1.30750e+01    9.48766e-01
    1.31000e+01    9.74728e-01
    1.31250e+01    1.00058e+00
    1.31500e+01    1.02625e+00
    1.31750e+01    1.05166e+00
    1.32000e+01    1.07673e+00
    1.32250e+01    1.10138e+00
    1.32500e+01    1.12553e+00
    1.32750e+01    1.14909e+00
    1.33000e+01    1.17201e+00
    1.33250e+01    1.19420e+00
    1.33500e+01    1.21559e+00
    1.33750e+01    1.23612e+00
    1.34000e+01    1.25572e+00
    1.34250e+01    1.27434e+00
    1.34500e+01    1.29193e+00
    1.34750e+01    1.30845e+00
    1.35000e+01    1.32384e+00
    1.35250e+01    1.33809e+00
    1.35500e+01    1.35116e+00
    1.35750e+01    1.36304e+00
    1.36000e+01    1.37370e+00
    1.36250e+01    1.38314e+00
    1.36500e+01    1.39137e+00
    1.36750e+01    1.39837e+00
    1.37000e+01    1.40417e+00
    1.37250e+01    1.40877e+00
    1.37500e+01    1.41220e+00
    1.37750e+01    1.41447e+00
    1.38000e+01    1.41562e+00
    1.38250e+01    1.41566e+00
    1.38500e+01    1.41464e+00
    1.38750e+01    1.41260e+00
    1.39000e+01    1.40956e+00
    1.39250e+01    1.40557e+00
    1.39500e+01    1.40066e+00
    1.39750e+01    1.39489e+00
    1.40000e+01    1.38828e+00
    1.40250e+01    1.38090e+00
    1.40500e+01    1.37277e+00
    1.40750e+01    1.36394e+00
    1.41000e+01    1.35445e+00
    1.41250e+01    1.34435e+00
    1.41500e+01    1.33368e+00
    1.41750e+01    1.32248e+00
    1.42000e+01    1.31078e+00
    1.42250e+01    1.29862e+00
    1.42500e+01    1.28605e+00
    1.42750e+01    1.27310e+00
    1.43000e+01    1.25980e+00
    1.43250e+01    1.24619e+00
    1.43500e+01    1.23230e+00
    1.43750e+01    1.21816e+00
    1.44000e+01    1.20379e+00
    1.44250e+01    1.18924e+00
    1.44500e+01    1.17452e+00
    1.44750e+01    1.15965e+00
    1.45000e+01    1.14467e+00
    1.45250e+01    1.12959e+00
    1.45500e+01    1.11445e+00
    1.45750e+01    1.09924e+00
    1.46000e+01    1.08401e+00
    1.46250e+01    1.06875e+00
    1.46500e+01    1.05350e+00
    1.46750e+01    1.03826e+00
    1.47000e+01    1.02306e+00
    1.47250e+01    1.00790e+00
    1.47500e+01    9.92792e-01
    1.47750e+01    9.77756e-01
    1.48000e+01    9.62799e-01
    1.48250e+01    9.47932e-01
    1.48500e+01    9.33164e-01
    1.48750e+01    9.18504e-01
    1.49000e+01    9.03959e-01
    1.49250e+01    8.89537e-01
    1.49500e+01    8.75245e-01
    1.49750e+01    8.61088e-01
    1.50000e+01    8.47071e-01
    1.50250e+01    8.33201e-01
    1.50500e+01    8.19481e-01
    1.50750e+01    8.05915e-01
    1.51000e+01    7.92506e-01
    1.51250e+01    7.79259e-01
    1.51500e+01    7.66175e-01
    1.51750e+01    7.53258e-01
    1.52000e+01    7.40508e-01
    1.52250e+01    7.27928e-01
    1.52500e+01    7.15519e-01
    1.52750e+01    7.03283e-01
    1.53000e+01    6.91219e-01
    1.53250e+01    6.79329e-01
    1.53500e+01    6.67613e-01
    1.53750e+01    6.56072e-01
    1.54000e+01    6.44705e-01
    1.54250e+01    6.33511e-01
    1.54500e+01    6.22492e-01
    1.54750e+01    6.11645e-01
    1.55000e+01    6.00971e-01
    1.55250e+01    5.90469e-01
    1.55500e+01    5.80137e-01
    1.55750e+01    5.69975e-01
    1.56000e+01    5.59981e-01
    1.56250e+01    5.50154e-01
    1.56500e+01    5.40494e-01
    1.56750e+01    5.30997e-01
    1.57000e+01    5.21664e-01
    1.57250e+01    5.12492e-01
    1.57500e+01    5.03480e-01
    1.57750e+01    4.94625e-01
    1.58000e+01    4.85927e-01
    1.58250e+01    4.77384e-01
    1.58500e+01    4.68994e-01
    1.58750e+01    4.60754e-01
    1.59000e+01    4.52664e-01
    1.59250e+01    4.44720e-01
    1.59500e+01    4.36922e-01
    1.59750e+01    4.29267e-01
    1.60000e+01    4.21754e-01
    1.60250e+01    4.14380e-01
    1.60500e+01    4.07144e-01
    1.60750e+01    4.00043e-01
    1.61000e+01    3.93076e-01
    1.61250e+01    3.86240e-01
    1.61500e+01    3.79534e-01
    1.61750e+01    3.72955e-01
    1.62000e+01    3.66503e-01
    1.62250e+01    3.60174e-01
    1.62500e+01    3.53967e-01
    1.62750e+01    3.47879e-01
    1.63000e+01    3.41910e-01
    1.63250e+01    3.36057e-01
    1.63500e+01    3.30318e-01
    1.63750e+01    3.24691e-01
    1.64000e+01    3.19175e-01
    1.64250e+01    3.13768e-01
    1.64500e+01    3.08467e-01
    1.64750e+01    3.03271e-01
    1.65000e+01    2.98179e-01
    1.65250e+01    2.93188e-01
    1.65500e+01    2.88296e-01
    1.65750e+01    2.83503e-01
    1.66000e+01    2.78806e-01
    1.66250e+01    2.74204e-01
    1.66500e+01    2.69695e-01
    1.66750e+01    2.65277e-01
    1.67000e+01    2.60949e-01
    1.67250e+01    2.56709e-01
    1.67500e+01    2.52555e-01
    1.67750e+01    2.48487e-01
    1.68000e+01    2.44502e-01
    1.68250e+01    2.40599e-01
    1.68500e+01    2.36777e-01
    1.68750e+01    2.33034e-01
    1.69000e+01    2.29369e-01
    1.69250e+01    2.25781e-01
    1.69500e+01    2.22267e-01
    1.69750e+01    2.18827e-01
    1.70000e+01    2.15459e-01
    1.70250e+01    2.12162e-01
    1.70500e+01    2.08935e-01
    1.70750e+01    2.05776e-01
    1.71000e+01    2.02685e-01
    1.71250e+01    1.99660e-01
    1.71500e+01    1.96699e-01
    1.71750e+01    1.93803e-01
    1.72000e+01    1.90969e-01
    1.72250e+01    1.88196e-01
    1.72500e+01    1.85484e-01
    1.72750e+01    1.82831e-01
    1.73000e+01    1.80236e-01
    1.73250e+01    1.77698e-01
    1.73500e+01    1.75217e-01
    1.73750e+01    1.72791e-01
    1.74000e+01    1.70419e-01
    1.74250e+01    1.68100e-01
    1.74500e+01    1.65834e-01
    1.74750e+01    1.63620e-01
    1.75000e+01    1.61455e-01
    1.75250e+01    1.59341e-01
    1.75500e+01    1.57276e-01
    1.75750e+01    1.55258e-01
    1.76000e+01    1.53288e-01
    1.76250e+01    1.51365e-01
    1.76500e+01    1.49487e-01
    1.76750e+01    1.47654e-01
    1.77000e+01    1.45866e-01
    1.77250e+01    1.44121e-01
    1.77500e+01    1.42419e-01
    1.77750e+01    1.40759e-01
    1.78000e+01    1.39141e-01
    1.78250e+01    1.37564e-01
    1.78500e+01    1.36027e-01
    1.78750e+01    1.34530e-01
    1.79000e+01    1.33073e-01
    1.79250e+01    1.31653e-01
    1.79500e+01    1.30272e-01
    1.79750e+01    1.28929e-01
    1.80000e+01    1.27623e-01
    1.80250e+01    1.26353e-01
    1.80500e+01    1.25119e-01
    1.80750e+01    1.23921e-01
    1.81000e+01    1.22759e-01
    1.81250e+01    1.21631e-01
    1.81500e+01    1.20538e-01
    1.81750e+01    1.19479e-01
    1.82000e+01    1.18453e-01
    1.82250e+01    1.17461e-01
    1.82500e+01    1.16502e-01
    1.82750e+01    1.15576e-01
    1.83000e+01    1.14683e-01
    1.83250e+01    1.13822e-01
    1.83500e+01    1.12992e-01
    1.83750e+01    1.12195e-01
    1.84000e+01    1.11429e-01
    1.84250e+01    1.10695e-01
    1.84500e+01    1.09992e-01
    1.84750e+01    1.09320e-01
    1.85000e+01    1.08679e-01
    1.85250e+01    1.08069e-01
    1.85500e+01    1.07489e-01
    1.85750e+01    1.06941e-01
    1.86000e+01    1.06423e-01
    1.86250e+01    1.05936e-01
    1.86500e+01    1.05479e-01
    1.86750e+01    1.05053e-01
    1.87000e+01    1.04658e-01
    1.87250e+01    1.04294e-01
    1.87500e+01    1.03961e-01
    1.87750e+01    1.03659e-01
    1.88000e+01    1.03388e-01
    1.88250e+01    1.03148e-01
    1.88500e+01    1.02941e-01
    1.88750e+01    1.02765e-01
    1.89000e+01    1.02621e-01
    1.89250e+01    1.02510e-01
    1.89500e+01    1.02431e-01
    1.89750e+01    1.02386e-01
    1.90000e+01    1.02374e-01
    1.90250e+01    1.02396e-01
    1.90500e+01    1.02453e-01
    1.90750e+01    1.02544e-01
    1.91000e+01    1.02672e-01
    1.91250e+01    1.02835e-01
    1.91500e+01    1.03035e-01
    1.91750e+01    1.03272e-01
    1.92000e+01    1.03548e-01
    1.92250e+01    1.03863e-01
    1.92500e+01    1.04217e-01
    1.92750e+01    1.04612e-01
    1.93000e+01    1.05049e-01
    1.93250e+01    1.05528e-01
    1.93500e+01    1.06051e-01
    1.93750e+01    1.06619e-01
    1.94000e+01    1.07232e-01
    1.94250e+01    1.07893e-01
    1.94500e+01    1.08603e-01
    1.94750e+01    1.09362e-01
    1.95000e+01    1.10173e-01
    1.95250e+01    1.11037e-01
    1.95500e+01    1.11956e-01
    1.95750e+01    1.12931e-01
    1.96000e+01    1.13964e-01
    1.96250e+01    1.15058e-01
    1.96500e+01    1.16214e-01
    1.96750e+01    1.17435e-01
    1.97000e+01    1.18722e-01
    1.97250e+01    1.20079e-01
    1.97500e+01    1.21507e-01
    1.97750e+01    1.23010e-01
    1.98000e+01    1.24590e-01
    1.98250e+01    1.26251e-01
    1.98500e+01    1.27995e-01
    1.98750e+01    1.29826e-01
    1.99000e+01    1.31747e-01
    1.99250e+01    1.33762e-01
    1.99500e+01    1.35875e-01
    1.99750e+01    1.38090e-01
    2.00000e+01    1.40411e-01
    2.00250e+01    1.42843e-01
    2.00500e+01    1.45390e-01
    2.00750e+01    1.48058e-01
    2.01000e+01    1.50852e-01
    2.01250e+01    1.53777e-01
    2.01500e+01    1.56839e-01
    2.01750e+01    1.60045e-01
    2.02000e+01    1.63400e-01
    2.02250e+01    1.66912e-01
    2.02500e+01    1.70588e-01
    2.02750e+01    1.74434e-01
    2.03000e+01    1.78459e-01
    2.03250e+01    1.82671e-01
    2.03500e+01    1.87079e-01
    2.03750e+01    1.91691e-01
    2.04000e+01    1.96517e-01
    2.04250e+01    2.01567e-01
    2.04500e+01    2.06850e-01
    2.04750e+01    2.12379e-01
    2.05000e+01    2.18162e-01
    2.05250e+01    2.24213e-01
    2.05500e+01    2.30544e-01
    2.05750e+01    2.37166e-01
    2.06000e+01    2.44093e-01
    2.06250e+01    2.51337e-01
    2.06500e+01    2.58914e-01
    2.06750e+01    2.66837e-01
    2.07000e+01    2.75121e-01
    2.07250e+01    2.83780e-01
    2.07500e+01    2.92831e-01
    2.07750e+01    3.02288e-01
    2.08000e+01    3.12168e-01
    2.08250e+01    3.22486e-01
    2.08500e+01    3.33260e-01
    2.08750e+01    3.44504e-01
    2.09000e+01    3.56235e-01
    2.09250e+01    3.68470e-01
    2.09500e+01    3.81222e-01
    2.09750e+01    3.94509e-01
    2.10000e+01    4.08344e-01
    2.10250e+01    4.22740e-01
    2.10500e+01    4.37712e-01
    2.10750e+01    4.53270e-01
    2.11000e+01    4.69425e-01
    2.11250e+01    4.86186e-01
    2.11500e+01    5.03558e-01
    2.11750e+01    5.21548e-01
    2.12000e+01    5.40157e-01
    2.12250e+01    5.59385e-01
    2.12500e+01    5.79229e-01
    2.12750e+01    5.99682e-01
    2.13000e+01    6.20735e-01
    2.13250e+01    6.42372e-01
    2.13500e+01    6.64578e-01
    2.13750e+01    6.87329e-01
    2.14000e+01    7.10599e-01
    2.14250e+01    7.34358e-01
    2.14500e+01    7.58569e-01
    2.14750e+01    7.83192e-01
    2.15000e+01    8.08182e-01
    2.15250e+01    8.33489e-01
    2.15500e+01    8.59058e-01
    2.15750e+01    8.84829e-01
    2.16000e+01    9.10741e-01
    2.16250e+01    9.36725e-01
    2.16500e+01    9.62710e-01
    2.16750e+01    9.88624e-01
    2.17000e+01    1.01439e+00
    2.17250e+01    1.03993e+00
    2.17500e+01    1.06517e+00
    2.17750e+01    1.09002e+00
    2.18000e+01    1.11441e+00
    2.18250e+01    1.13825e+00
    2.18500e+01    1.16148e+00
    2.18750e+01    1.18401e+00
    2.19000e+01    1.20578e+00
    2.19250e+01    1.22672e+00
    2.19500e+01    1.24676e+00
    2.19750e+01    1.26584e+00
    2.20000e+01    1.28391e+00
    2.20250e+01    1.30093e+00
    2.20500e+01    1.31685e+00
    2.20750e+01    1.33163e+00
    2.21000e+01    1.34525e+00
    2.21250e+01    1.35768e+00
    2.21500e+01    1.36891e+00
    2.21750e+01    1.37892e+00
    2.22000e+01    1.38771e+00
    2.22250e+01    1.39528e+00
    2.22500e+01    1.40164e+00
    2.22750e+01    1.40679e+00
    2.23000e+01    1.41076e+00
    2.23250e+01    1.41356e+00
    2.23500e+01    1.41522e+00
    2.23750e+01    1.41578e+00
    2.24000e+01    1.41525e+00
    2.24250e+01    1.41367e+00
    2.24500e+01    1.41109e+00
    2.24750e+01    1.40753e+00
    2.25000e+01    1.40304e+00
    2.25250e+01    1.39767e+00
    2.25500e+01    1.39144e+00
    2.25750e+01    1.38441e+00
    2.26000e+01    1.37662e+00
    2.26250e+01    1.36811e+00
    2.26500e+01    1.35893e+00
    2.26750e+01    1.34911e+00
    2.27000e+01    1.33869e+00
    2.27250e+01    1.32773e+00
    2.27500e+01    1.31626e+00
    2.27750e+01    1.30431e+00
    2.28000e+01    1.29193e+00
    2.28250e+01    1.27915e+00
    2.28500e+01    1.26601e+00
    2.28750e+01    1.25254e+00
    2.29000e+01    1.23877e+00
    2.29250e+01    1.22474e+00
    2.29500e+01    1.21047e+00
    2.29750e+01    1.19600e+00
    2.30000e+01    1.18135e+00
    2.30250e+01    1.16655e+00
    2.30500e+01    1.15162e+00
    2.30750e+01    1.13659e+00
    2.31000e+01    1.12147e+00
    2.31250e+01    1.10629e+00
    2.31500e+01    1.09107e+00
    2.31750e+01    1.07582e+00
    2.32000e+01    1.06057e+00
    2.32250e+01    1.04532e+00
    2.32500e+01    1.03010e+00
    2.32750e+01    1.01491e+00
    2.33000e+01    9.99782e-01
    2.33250e+01    9.84712e-01
    2.33500e+01    9.69717e-01
    2.33750e+01    9.54808e-01
    2.34000e+01    9.39993e-01
    2.34250e+01    9.25282e-01
    2.34500e+01    9.10682e-01
    2.34750e+01    8.96203e-01
    2.35000e+01    8.81849e-01
    2.35250e+01    8.67629e-01
    2.35500e+01    8.53546e-01
    2.35750e+01    8.39608e-01
    2.36000e+01    8.25817e-01
    2.36250e+01    8.12179e-01
    2.36500e+01    7.98698e-01
    2.36750e+01    7.85376e-01
    2.37000e+01    7.72216e-01
    2.37250e+01    7.59221e-01
    2.37500e+01    7.46393e-01
    2.37750e+01    7.33734e-01
    2.38000e+01    7.21246e-01
    2.38250e+01    7.08930e-01
    2.38500e+01    6.96786e-01
    2.38750e+01    6.84815e-01
    2.39000e+01    6.73019e-01
    2.39250e+01    6.61397e-01
    2.39500e+01    6.49949e-01
    2.39750e+01    6.38675e-01
    2.40000e+01    6.27575e-01
    2.40250e+01    6.16648e-01
    2.40500e+01    6.05894e-01
    2.40750e+01    5.95313e-01
    2.41000e+01    5.84902e-01
    2.41250e+01    5.74661e-01
    2.41500e+01    5.64589e-01
    2.41750e+01    5.54686e-01
    2.42000e+01    5.44948e-01
    2.42250e+01    5.35376e-01
    2.42500e+01    5.25967e-01
    2.42750e+01    5.16721e-01
    2.43000e+01    5.07635e-01
    2.43250e+01    4.98707e-01
    2.43500e+01    4.89937e-01
    2.43750e+01    4.81323e-01
    2.44000e+01    4.72862e-01
    2.44250e+01    4.64552e-01
    2.44500e+01    4.56393e-01
    2.44750e+01    4.48382e-01
    2.45000e+01    4.40517e-01
    2.45250e+01    4.32796e-01
    2.45500e+01    4.25217e-01
    2.45750e+01    4.17779e-01
    2.46000e+01    4.10479e-01
    2.46250e+01    4.03316e-01
    2.46500e+01    3.96287e-01
    2.46750e+01    3.89390e-01
    2.47000e+01    3.82624e-01
    2.47250e+01    3.75987e-01
    2.47500e+01    3.69476e-01
    2.47750e+01    3.63090e-01
    2.48000e+01    3.56827e-01
    2.48250e+01    3.50684e-01
    2.48500e+01    3.44661e-01
    2.48750e+01    3.38754e-01
    2.49000e+01    3.32962e-01
    2.49250e+01    3.27284e-01
    2.49500e+01    3.21717e-01
    2.49750e+01    3.16259e-01
    2.50000e+01    3.10909e-01
    2.50250e+01    3.05665e-01
    2.50500e+01    3.00525e-01
    2.50750e+01    2.95487e-01
    2.51000e+01    2.90550e-01
    2.51250e+01    2.85711e-01
    2.51500e+01    2.80970e-01
    2.51750e+01    2.76324e-01
    2.52000e+01    2.71772e-01
    2.52250e+01    2.67312e-01
    2.52500e+01    2.62942e-01
    2.52750e+01    2.58662e-01
    2.53000e+01    2.54468e-01
    2.53250e+01    2.50361e-01
    2.53500e+01    2.46338e-01
    2.53750e+01    2.42397e-01
    2.54000e+01    2.38538e-01
    2.54250e+01    2.34759e-01
    2.54500e+01    2.31058e-01
    2.54750e+01    2.27434e-01
    2.55000e+01    2.23885e-01
    2.55250e+01    2.20411e-01
    2.55500e+01    2.17010e-01
    2.55750e+01    2.13681e-01
    2.56000e+01    2.10421e-01
    2.56250e+01    2.07231e-01
    2.56500e+01    2.04109e-01
    2.56750e+01    2.01053e-01
    2.57000e+01    1.98063e-01
    2.57250e+01    1.95137e-01
    2.57500e+01    1.92274e-01
    2.57750e+01    1.89473e-01
    2.58000e+01    1.86733e-01
    2.58250e+01    1.84052e-01
    2.58500e+01    1.81431e-01
    2.58750e+01    1.78867e-01
    2.59000e+01    1.76360e-01
    2.59250e+01    1.73908e-01
    2.59500e+01    1.71511e-01
    2.59750e+01    1.69168e-01
    2.60000e+01    1.66878e-01
    2.60250e+01    1.64639e-01
    2.60500e+01    1.62452e-01
    2.60750e+01    1.60314e-01
    2.61000e+01    1.58227e-01
    2.61250e+01    1.56187e-01
    2.61500e+01    1.54195e-01
    2.61750e+01    1.52250e-01
    2.62000e+01    1.50351e-01
    2.62250e+01    1.48498e-01
    2.62500e+01    1.46689e-01
    2.62750e+01    1.44924e-01
    2.63000e+01    1.43202e-01
    2.63250e+01    1.41523e-01
    2.63500e+01    1.39886e-01
    2.63750e+01    1.38290e-01
    2.64000e+01    1.36734e-01
    2.64250e+01    1.35219e-01
    2.64500e+01    1.33743e-01
    2.64750e+01    1.32306e-01
    2.65000e+01    1.30907e-01
    2.65250e+01    1.29547e-01
    2.65500e+01    1.28223e-01
    2.65750e+01    1.26936e-01
    2.66000e+01    1.25686e-01
    2.66250e+01    1.24472e-01
    2.66500e+01    1.23293e-01
    2.66750e+01    1.22149e-01
    2.67000e+01    1.21040e-01
    2.67250e+01    1.19965e-01
    2.67500e+01    1.18924e-01
    2.67750e+01    1.17917e-01
    2.68000e+01    1.16943e-01
    2.68250e+01    1.16001e-01
    2.68500e+01    1.15093e-01
    2.68750e+01    1.14217e-01
    2.69000e+01    1.13373e-01
    2.69250e+01    1.12561e-01
    2.69500e+01    1.11780e-01
    2.69750e+01    1.11031e-01
    2.70000e+01    1.10314e-01
    2.70250e+01    1.09627e-01
    2.70500e+01    1.08972e-01
    2.70750e+01    1.08347e-01
    2.71000e+01    1.07754e-01
    2.71250e+01    1.07191e-01
    2.71500e+01    1.06659e-01
    2.71750e+01    1.06157e-01
    2.72000e+01    1.05687e-01
    2.72250e+01    1.05247e-01
    2.72500e+01    1.04837e-01
    2.72750e+01    1.04459e-01
    2.73000e+01    1.04111e-01
    2.73250e+01    1.03795e-01
    2.73500e+01    1.03509e-01
    2.73750e+01    1.03255e-01
    2.74000e+01    1.03033e-01
    2.74250e+01    1.02842e-01
    2.74500e+01    1.02684e-01
    2.74750e+01    1.02557e-01
    2.75000e+01    1.02463e-01
    2.75250e+01    1.02403e-01
    2.75500e+01    1.02375e-01
    2.75750e+01    1.02382e-01
    2.76000e+01    1.02422e-01
    2.76250e+01    1.02498e-01
    2.76500e+01    1.02608e-01
    2.76750e+01    1.02755e-01
    2.77000e+01    1.02938e-01
    2.77250e+01    1.03158e-01
    2.77500e+01    1.03416e-01
    2.77750e+01    1.03712e-01
    2.78000e+01    1.04048e-01
    2.78250e+01    1.04424e-01
    2.78500e+01    1.04841e-01
    2.78750e+01    1.05301e-01
    2.79000e+01    1.05803e-01
    2.79250e+01    1.06350e-01
    2.79500e+01    1.06942e-01
    2.79750e+01    1.07581e-01
    2.80000e+01    1.08268e-01
    2.80250e+01    1.09004e-01
    2.80500e+01    1.09791e-01
    2.80750e+01    1.10630e-01
    2.81000e+01    1.11523e-01
    2.81250e+01    1.12472e-01
    2.81500e+01    1.13478e-01
    2.81750e+01    1.14544e-01
    2.82000e+01    1.15671e-01
    2.82250e+01    1.16861e-01
    2.82500e+01    1.18117e-01
    2.82750e+01    1.19441e-01
    2.83000e+01    1.20836e-01
    2.83250e+01    1.22304e-01
    2.83500e+01    1.23848e-01
    2.83750e+01    1.25471e-01
    2.84000e+01    1.27176e-01
    2.84250e+01    1.28967e-01
    2.84500e+01    1.30845e-01
    2.84750e+01    1.32816e-01
    2.85000e+01    1.34884e-01
    2.85250e+01    1.37051e-01
    2.85500e+01    1.39322e-01
    2.85750e+01    1.41702e-01
    2.86000e+01    1.44195e-01
    2.86250e+01    1.46807e-01
    2.86500e+01    1.49542e-01
    2.86750e+01    1.52405e-01
    2.87000e+01    1.55403e-01
    2.87250e+01    1.58542e-01
    2.87500e+01    1.61827e-01
    2.87750e+01    1.65265e-01
    2.88000e+01    1.68864e-01
    2.88250e+01    1.72630e-01
    2.88500e+01    1.76572e-01
    2.88750e+01    1.80696e-01
    2.89000e+01    1.85012e-01
    2.89250e+01    1.89529e-01
    2.89500e+01    1.94254e-01
    2.89750e+01    1.99199e-01
    2.90000e+01    2.04373e-01
    2.90250e+01    2.09787e-01
    2.90500e+01    2.15451e-01
    2.90750e+01    2.21376e-01
    2.91000e+01    2.27576e-01
    2.91250e+01    2.34061e-01
    2.91500e+01    2.40845e-01
    2.91750e+01    2.47941e-01
    2.92000e+01    2.55362e-01
    2.92250e+01    2.63123e-01
    2.92500e+01    2.71238e-01
    2.92750e+01    2.79721e-01
    2.93000e+01    2.88589e-01
    2.93250e+01    2.97855e-01
    2.93500e+01    3.07538e-01
    2.93750e+01    3.17651e-01
    2.94000e+01    3.28211e-01
    2.94250e+01    3.39236e-01
    2.94500e+01    3.50739e-01
    2.94750e+01    3.62739e-01
    2.95000e+01    3.75249e-01
    2.95250e+01    3.88287e-01
    2.95500e+01    4.01866e-01
    2.95750e+01    4.16000e-01
    2.96000e+01    4.30704e-01
    2.96250e+01    4.45989e-01
    2.96500e+01    4.61867e-01
    2.96750e+01    4.78346e-01
    2.97000e+01    4.95434e-01
    2.97250e+01    5.13138e-01
    2.97500e+01    5.31460e-01
    2.97750e+01    5.50401e-01
    2.98000e+01    5.69961e-01
    2.98250e+01    5.90132e-01
    2.98500e+01    6.10909e-01
    2.98750e+01    6.32277e-01
    2.99000e+01    6.54222e-01
    2.99250e+01    6.76723e-01
    2.99500e+01    6.99757e-01
    2.99750e+01    7.23293e-01
    3.00000e+01    7.47299e-01
    3.00250e+01    7.71737e-01
    3.00500e+01    7.96563e-01
    3.00750e+01    8.21730e-01
    3.01000e+01    8.47184e-01
    3.01250e+01    8.72870e-01
    3.01500e+01    8.98724e-01
    3.01750e+01    9.24683e-01
    3.02000e+01    9.50677e-01
    3.02250e+01    9.76634e-01
    3.02500e+01    1.00248e+00
    3.02750e+01    1.02813e+00
    3.03000e+01    1.05352e+00
    3.03250e+01    1.07856e+00
    3.03500e+01    1.10317e+00
    3.03750e+01    1.12728e+00
    3.04000e+01    1.15080e+00
    3.04250e+01    1.17367e+00
    3.04500e+01    1.19580e+00
    3.04750e+01    1.21713e+00
    3.05000e+01    1.23759e+00
    3.05250e+01    1.25712e+00
    3.05500e+01    1.27567e+00
    3.05750e+01    1.29318e+00
    3.06000e+01    1.30962e+00
    3.06250e+01    1.32493e+00
    3.06500e+01    1.33909e+00
    3.06750e+01    1.35207e+00
    3.07000e+01    1.36386e+00
    3.07250e+01    1.37444e+00
    3.07500e+01    1.38379e+00
    3.07750e+01    1.39192e+00
    3.08000e+01    1.39884e+00
    3.08250e+01    1.40455e+00
    3.08500e+01    1.40907e+00
    3.08750e+01    1.41241e+00
    3.09000e+01    1.41459e+00
    3.09250e+01    1.41566e+00
    3.09500e+01    1.41562e+00
    3.09750e+01    1.41453e+00
    3.10000e+01    1.41241e+00
    3.10250e+01    1.40930e+00
    3.10500e+01    1.40524e+00
    3.10750e+01    1.40027e+00
    3.11000e+01    1.39443e+00
    3.11250e+01    1.38777e+00
    3.11500e+01    1.38032e+00
    3.11750e+01    1.37214e+00
    3.12000e+01    1.36326e+00
    3.12250e+01    1.35373e+00
    3.12500e+01    1.34359e+00
    3.12750e+01    1.33288e+00
    3.13000e+01    1.32163e+00
    3.13250e+01    1.30990e+00
    3.13500e+01    1.29771e+00
    3.13750e+01    1.28511e+00
    3.14000e+01    1.27214e+00
    3.14250e+01    1.25881e+00
    3.14500e+01    1.24518e+00
    3.14750e+01    1.23127e+00
    3.15000e+01    1.21711e+00
    3.15250e+01    1.20273e+00
    3.15500e+01    1.18816e+00
    3.15750e+01    1.17343e+00
    3.16000e+01    1.15855e+00
    3.16250e+01    1.14356e+00
    3.16500e+01    1.12848e+00
    3.16750e+01    1.11333e+00
    3.17000e+01    1.09812e+00
    3.17250e+01    1.08289e+00
    3.17500e+01    1.06763e+00
    3.17750e+01    1.05238e+00
    3.18000e+01    1.03715e+00
    3.18250e+01    1.02194e+00
    3.18500e+01    1.00678e+00
    3.18750e+01    9.91684e-01
    3.19000e+01    9.76654e-01
    3.19250e+01    9.61703e-01
    3.19500e+01    9.46843e-01
    3.19750e+01    9.32083e-01
    3.20000e+01    9.17431e-01
    3.20250e+01    9.02895e-01
    3.20500e+01    8.88482e-01
    3.20750e+01    8.74199e-01
    3.21000e+01    8.60052e-01
    3.21250e+01    8.46046e-01
    3.21500e+01    8.32187e-01
    3.21750e+01    8.18478e-01
    3.22000e+01    8.04923e-01
    3.22250e+01    7.91527e-01
    3.22500e+01    7.78292e-01
    3.22750e+01    7.65220e-01
    3.23000e+01    7.52315e-01
    3.23250e+01    7.39577e-01
    3.23500e+01    7.27010e-01
    3.23750e+01    7.14614e-01
    3.24000e+01    7.02390e-01
    3.24250e+01    6.90339e-01
    3.24500e+01    6.78462e-01
    3.24750e+01    6.66759e-01
    3.25000e+01    6.55230e-01
    3.25250e+01    6.43876e-01
    3.25500e+01    6.32695e-01
    3.25750e+01    6.21688e-01
    3.26000e+01    6.10855e-01
    3.26250e+01    6.00193e-01
    3.26500e+01    5.89703e-01
    3.26750e+01    5.79384e-01
    3.27000e+01    5.69234e-01
    3.27250e+01    5.59253e-01
    3.27500e+01    5.49438e-01
    3.27750e+01    5.39790e-01
    3.28000e+01    5.30306e-01
    3.28250e+01    5.20984e-01
    3.28500e+01    5.11824e-01
    3.28750e+01    5.02823e-01
    3.29000e+01    4.93981e-01
    3.29250e+01    4.85294e-01
    3.29500e+01    4.76762e-01
    3.29750e+01    4.68383e-01
    3.30000e+01    4.60154e-01
    3.30250e+01    4.52075e-01
    3.30500e+01    4.44142e-01
    3.30750e+01    4.36354e-01
    3.31000e+01    4.28710e-01
    3.31250e+01    4.21207e-01
    3.31500e+01    4.13843e-01
    3.31750e+01    4.06617e-01
    3.32000e+01    3.99526e-01
    3.32250e+01    3.92569e-01
    3.32500e+01    3.85742e-01
    3.32750e+01    3.79046e-01
    3.33000e+01    3.72477e-01
    3.33250e+01    3.66033e-01
    3.33500e+01    3.59713e-01
    3.33750e+01    3.53515e-01
    3.34000e+01    3.47436e-01
    3.34250e+01    3.41476e-01
    3.34500e+01    3.35631e-01
    3.34750e+01    3.29900e-01
    3.35000e+01    3.24282e-01
    3.35250e+01    3.18774e-01
    3.35500e+01    3.13374e-01
    3.35750e+01    3.08081e-01
    3.36000e+01    3.02893e-01
    3.36250e+01    2.97808e-01
    3.36500e+01    2.92825e-01
    3.36750e+01    2.87941e-01
    3.37000e+01    2.83155e-01
    3.37250e+01    2.78465e-01
    3.37500e+01    2.73869e-01
    3.37750e+01    2.69367e-01
    3.38000e+01    2.64955e-01
    3.38250e+01    2.60634e-01
    3.38500e+01    2.56400e-01
    3.38750e+01    2.52253e-01
    3.39000e+01    2.48191e-01
    3.39250e+01    2.44212e-01
    3.39500e+01    2.40316e-01
    3.39750e+01    2.36500e-01
    3.40000e+01    2.32762e-01
    3.40250e+01    2.29103e-01
    3.40500e+01    2.25520e-01
    3.40750e+01    2.22011e-01
    3.41000e+01    2.18577e-01
    3.41250e+01    2.15214e-01
    3.41500e+01    2.11922e-01
    3.41750e+01    2.08700e-01
    3.42000e+01    2.05547e-01
    3.42250e+01    2.02460e-01
    3.42500e+01    1.99440e-01
    3.42750e+01    1.96484e-01
    3.43000e+01    1.93592e-01
    3.43250e+01    1.90763e-01
    3.43500e+01    1.87995e-01
    3.43750e+01    1.85287e-01
    3.44000e+01    1.82638e-01
    3.44250e+01    1.80047e-01
    3.44500e+01    1.77514e-01
    3.44750e+01    1.75037e-01
    3.45000e+01    1.72615e-01
    3.45250e+01    1.70247e-01
    3.45500e+01    1.67932e-01
    3.45750e+01    1.65670e-01
    3.46000e+01    1.63459e-01
    3.46250e+01    1.61298e-01
    3.46500e+01    1.59188e-01
    3.46750e+01    1.57126e-01
    3.47000e+01    1.55112e-01
    3.47250e+01    1.53145e-01
    3.47500e+01    1.51225e-01
    3.47750e+01    1.49351e-01
    3.48000e+01    1.47521e-01
    3.48250e+01    1.45736e-01
    3.48500e+01    1.43995e-01
    3.48750e+01    1.42296e-01
    3.49000e+01    1.40639e-01
    3.49250e+01    1.39024e-01
    3.49500e+01    1.37450e-01
    3.49750e+01    1.35916e-01
    3.50000e+01    1.34422e-01
    3.50250e+01    1.32967e-01
    3.50500e+01    1.31551e-01
    3.50750e+01    1.30172e-01
    3.51000e+01    1.28832e-01
    3.51250e+01    1.27528e-01
    3.51500e+01    1.26261e-01
    3.51750e+01    1.25030e-01
    3.52000e+01    1.23835e-01
    3.52250e+01    1.22675e-01
    3.52500e+01    1.21549e-01
    3.52750e+01    1.20459e-01
    3.53000e+01    1.19402e-01
    3.53250e+01    1.18379e-01
    3.53500e+01    1.17390e-01
    3.53750e+01    1.16433e-01
    3.54000e+01    1.15510e-01
    3.54250e+01    1.14619e-01
    3.54500e+01    1.13760e-01
    3.54750e+01    1.12933e-01
    3.55000e+01    1.12138e-01
    3.55250e+01    1.11374e-01
    3.55500e+01    1.10642e-01
    3.55750e+01    1.09941e-01
    3.56000e+01    1.09272e-01
    3.56250e+01    1.08633e-01
    3.56500e+01    1.08025e-01
    3.56750e+01    1.07448e-01
    3.57000e+01    1.06902e-01
    3.57250e+01    1.06386e-01
    3.57500e+01    1.05901e-01
    3.57750e+01    1.05447e-01
    3.58000e+01    1.05023e-01
    3.58250e+01    1.04630e-01
    3.58500e+01    1.04268e-01
    3.58750e+01    1.03938e-01
    3.59000e+01    1.03638e-01
    3.59250e+01    1.03369e-01
    3.59500e+01    1.03132e-01
    3.59750e+01    1.02927e-01
    3.60000e+01    1.02753e-01
    3.60250e+01    1.02612e-01
    3.60500e+01    1.02503e-01
    3.60750e+01    1.02427e-01
    3.61000e+01    1.02384e-01
    3.61250e+01    1.02374e-01
    3.61500e+01    1.02399e-01
    3.61750e+01    1.02458e-01
    3.62000e+01    1.02553e-01
    3.62250e+01    1.02682e-01
    3.62500e+01    1.02848e-01
    3.62750e+01    1.03051e-01
    3.63000e+01    1.03291e-01
    3.63250e+01    1.03570e-01
    3.63500e+01    1.03887e-01
    3.63750e+01    1.04245e-01
    3.64000e+01    1.04643e-01
    3.64250e+01    1.05083e-01
    3.64500e+01    1.05565e-01
    3.64750e+01    1.06091e-01
    3.65000e+01    1.06662e-01
    3.65250e+01    1.07279e-01
    3.65500e+01    1.07944e-01
    3.65750e+01    1.08657e-01
    3.66000e+01    1.09420e-01
    3.66250e+01    1.10235e-01
    3.66500e+01    1.11103e-01
    3.66750e+01    1.12026e-01
    3.67000e+01    1.13005e-01
    3.67250e+01    1.14043e-01
    3.67500e+01    1.15141e-01
    3.67750e+01    1.16302e-01
    3.68000e+01    1.17527e-01
    3.68250e+01    1.18819e-01
    3.68500e+01    1.20181e-01
    3.68750e+01    1.21615e-01
    3.69000e+01    1.23124e-01
    3.69250e+01    1.24710e-01
    3.69500e+01    1.26376e-01
    3.69750e+01    1.28126e-01
    3.70000e+01    1.29964e-01
    3.70250e+01    1.31892e-01
    3.70500e+01    1.33914e-01
    3.70750e+01    1.36034e-01
    3.71000e+01    1.38257e-01
    3.71250e+01    1.40586e-01
    3.71500e+01    1.43026e-01
    3.71750e+01    1.45582e-01
    3.72000e+01    1.48259e-01
    3.72250e+01    1.51062e-01
    3.72500e+01    1.53998e-01
    3.72750e+01    1.57070e-01
    3.73000e+01    1.60287e-01
    3.73250e+01    1.63653e-01
    3.73500e+01    1.67177e-01
    3.73750e+01    1.70864e-01
    3.74000e+01    1.74724e-01
    3.74250e+01    1.78762e-01
    3.74500e+01    1.82989e-01
    3.74750e+01    1.87411e-01
    3.75000e+01    1.92038e-01
    3.75250e+01    1.96881e-01
    3.75500e+01    2.01947e-01
    3.75750e+01    2.07248e-01
    3.76000e+01    2.12795e-01
    3.76250e+01    2.18598e-01
    3.76500e+01    2.24669e-01
    3.76750e+01    2.31020e-01
    3.77000e+01    2.37664e-01
    3.77250e+01    2.44614e-01
    3.77500e+01    2.51883e-01
    3.77750e+01    2.59485e-01
    3.78000e+01    2.67434e-01
    3.78250e+01    2.75744e-01
    3.78500e+01    2.84432e-01
    3.78750e+01    2.93512e-01
    3.79000e+01    3.03000e-01
    3.79250e+01    3.12911e-01
    3.79500e+01    3.23263e-01
    3.79750e+01    3.34070e-01
    3.80000e+01    3.45350e-01
    3.80250e+01    3.57117e-01
    3.80500e+01    3.69389e-01
    3.80750e+01    3.82181e-01
    3.81000e+01    3.95507e-01
    3.81250e+01    4.09383e-01
    3.81500e+01    4.23821e-01
    3.81750e+01    4.38836e-01
    3.82000e+01    4.54437e-01
    3.82250e+01    4.70637e-01
    3.82500e+01    4.87442e-01
    3.82750e+01    5.04860e-01
    3.83000e+01    5.22895e-01
    3.83250e+01    5.41550e-01
    3.83500e+01    5.60823e-01
    3.83750e+01    5.80712e-01
    3.84000e+01    6.01210e-01
    3.84250e+01    6.22306e-01
    3.84500e+01    6.43986e-01
    3.84750e+01    6.66232e-01
    3.85000e+01    6.89022e-01
    3.85250e+01    7.12329e-01
    3.85500e+01    7.36123e-01
    3.85750e+01    7.60366e-01
    3.86000e+01    7.85017e-01
    3.86250e+01    8.10033e-01
    3.86500e+01    8.35360e-01
    3.86750e+01    8.60946e-01
    3.87000e+01    8.86730e-01
    3.87250e+01    9.12649e-01
    3.87500e+01    9.38636e-01
    3.87750e+01    9.64619e-01
    3.88000e+01    9.90525e-01
    3.88250e+01    1.01628e+00
    3.88500e+01    1.04180e+00
    3.88750e+01    1.06701e+00
    3.89000e+01    1.09183e+00
    3.89250e+01    1.11618e+00
    3.89500e+01    1.13998e+00
    3.89750e+01    1.16316e+00
    3.90000e+01    1.18564e+00
    3.90250e+01    1.20735e+00
    3.90500e+01    1.22822e+00
    3.90750e+01    1.24819e+00
    3.91000e+01    1.26720e+00
    3.91250e+01    1.28520e+00
    3.91500e+01    1.30214e+00
    3.91750e+01    1.31798e+00
    3.92000e+01    1.33268e+00
    3.92250e+01    1.34621e+00
    3.92500e+01    1.35855e+00
    3.92750e+01    1.36969e+00
    3.93000e+01    1.37961e+00
    3.93250e+01    1.38831e+00
    3.93500e+01    1.39579e+00
    3.93750e+01    1.40206e+00
    3.94000e+01    1.40712e+00
    3.94250e+01    1.41100e+00
    3.94500e+01    1.41372e+00
    3.94750e+01    1.41530e+00
    3.95000e+01    1.41577e+00
    3.95250e+01    1.41517e+00
    3.95500e+01    1.41352e+00
    3.95750e+01    1.41086e+00
    3.96000e+01    1.40723e+00
    3.96250e+01    1.40268e+00
    3.96500e+01    1.39724e+00
    3.96750e+01    1.39095e+00
    3.97000e+01    1.38387e+00
    3.97250e+01    1.37602e+00
    3.97500e+01    1.36746e+00
    3.97750e+01    1.35823e+00
    3.98000e+01    1.34836e+00
    3.98250e+01    1.33791e+00
    3.98500e+01    1.32690e+00
    3.98750e+01    1.31539e+00
    3.99000e+01    1.30341e+00
    3.99250e+01    1.29100e+00
    3.99500e+01    1.27819e+00
    3.99750e+01    1.26503e+00
    4.00000e+01    1.25153e+00
    4.00250e+01    1.23775e+00
    4.00500e+01    1.22370e+00
    4.00750e+01    1.20942e+00
    4.01000e+01    1.19493e+00
    4.01250e+01    1.18027e+00
    4.01500e+01    1.16546e+00
    4.01750e+01    1.15052e+00
    4.02000e+01    1.13548e+00
    4.02250e+01    1.12036e+00
    4.02500e+01    1.10517e+00
    4.02750e+01    1.08995e+00
    4.03000e+01    1.07470e+00
    4.03250e+01    1.05944e+00
    4.03500e+01    1.04420e+00
    4.03750e+01    1.02898e+00
    4.04000e+01    1.01380e+00
    4.04250e+01    9.98671e-01
    4.04500e+01    9.83607e-01
    4.04750e+01    9.68618e-01
    4.05000e+01    9.53715e-01
    4.05250e+01    9.38908e-01
    4.05500e+01    9.24204e-01
    4.05750e+01    9.09614e-01
    4.06000e+01    8.95143e-01
    4.06250e+01    8.80799e-01
    4.06500e+01    8.66588e-01
    4.06750e+01    8.52517e-01
    4.07000e+01    8.38589e-01
    4.07250e+01    8.24809e-01
    4.07500e+01    8.11183e-01
    4.07750e+01    7.97713e-01
    4.08000e+01    7.84403e-01
    4.08250e+01    7.71255e-01
    4.08500e+01    7.58272e-01
    4.08750e+01    7.45457e-01
    4.09000e+01    7.32811e-01
    4.09250e+01    7.20335e-01
    4.09500e+01    7.08031e-01
    4.09750e+01    6.95900e-01
    4.10000e+01    6.83942e-01
    4.10250e+01    6.72159e-01
    4.10500e+01    6.60549e-01
    4.10750e+01    6.49114e-01
    4.11000e+01    6.37853e-01
    4.11250e+01    6.26766e-01
    4.11500e+01    6.15852e-01
    4.11750e+01    6.05111e-01
    4.12000e+01    5.94541e-01
    4.12250e+01    5.84143e-01
    4.12500e+01    5.73915e-01
    4.12750e+01    5.63856e-01
    4.13000e+01    5.53964e-01
    4.13250e+01    5.44239e-01
    4.13500e+01    5.34679e-01
    4.13750e+01    5.25282e-01
    4.14000e+01    5.16047e-01
    4.14250e+01    5.06973e-01
    4.14500e+01    4.98057e-01
    4.14750e+01    4.89299e-01
    4.15000e+01    4.80695e-01
    4.15250e+01    4.72246e-01
    4.15500e+01    4.63947e-01
    4.15750e+01    4.55799e-01
    4.16000e+01    4.47799e-01
    4.16250e+01    4.39944e-01
    4.16500e+01    4.32234e-01
    4.16750e+01    4.24665e-01
    4.17000e+01    4.17237e-01
    4.17250e+01    4.09948e-01
    4.17500e+01    4.02794e-01
    4.17750e+01    3.95775e-01
    4.18000e+01    3.88888e-01
    4.18250e+01    3.82132e-01
    4.18500e+01    3.75504e-01
    4.18750e+01    3.69003e-01
    4.19000e+01    3.62626e-01
    4.19250e+01    3.56371e-01
    4.19500e+01    3.50237e-01
    4.19750e+01    3.44222e-01
    4.20000e+01    3.38324e-01
    4.20250e+01    3.32541e-01
    4.20500e+01    3.26871e-01
    4.20750e+01    3.21312e-01
    4.21000e+01    3.15862e-01
    4.21250e+01    3.10520e-01
    4.21500e+01    3.05284e-01
    4.21750e+01    3.00151e-01
    4.22000e+01    2.95121e-01
    4.22250e+01    2.90191e-01
    4.22500e+01    2.85360e-01
    4.22750e+01    2.80625e-01
    4.23000e+01    2.75986e-01
    4.23250e+01    2.71441e-01
    4.23500e+01    2.66988e-01
    4.23750e+01    2.62625e-01
    4.24000e+01    2.58351e-01
    4.24250e+01    2.54164e-01
    4.24500e+01    2.50062e-01
    4.24750e+01    2.46045e-01
    4.25000e+01    2.42111e-01
    4.25250e+01    2.38257e-01
    4.25500e+01    2.34484e-01
    4.25750e+01    2.30789e-01
    4.26000e+01    2.27170e-01
    4.26250e+01    2.23627e-01
    4.26500e+01    2.20159e-01
    4.26750e+01    2.16763e-01
    4.27000e+01    2.13439e-01
    4.27250e+01    2.10184e-01
    4.27500e+01    2.06999e-01
    4.27750e+01    2.03882e-01
    4.28000e+01    2.00831e-01
    4.28250e+01    1.97846e-01
    4.28500e+01    1.94924e-01
    4.28750e+01    1.92066e-01
    4.29000e+01    1.89269e-01
    4.29250e+01    1.86534e-01
    4.29500e+01    1.83858e-01
    4.29750e+01    1.81240e-01
    4.30000e+01    1.78681e-01
    4.30250e+01    1.76177e-01
    4.30500e+01    1.73730e-01
    4.30750e+01    1.71337e-01
    4.31000e+01    1.68998e-01
    4.31250e+01    1.66711e-01
    4.31500e+01    1.64477e-01
    4.31750e+01    1.62293e-01
    4.32000e+01    1.60159e-01
    4.32250e+01    1.58075e-01
    4.32500e+01    1.56039e-01
    4.32750e+01    1.54051e-01
    4.33000e+01    1.52109e-01
    4.33250e+01    1.50214e-01
    4.33500e+01    1.48363e-01
    4.33750e+01    1.46558e-01
    4.34000e+01    1.44796e-01
    4.34250e+01    1.43077e-01
    4.34500e+01    1.41401e-01
    4.34750e+01    1.39767e-01
    4.35000e+01    1.38174e-01
    4.35250e+01    1.36622e-01
    4.35500e+01    1.35109e-01
    4.35750e+01    1.33636e-01
    4.36000e+01    1.32202e-01
    4.36250e+01    1.30806e-01
    4.36500e+01    1.29448e-01
    4.36750e+01    1.28127e-01
    4.37000e+01    1.26843e-01
    4.37250e+01    1.25596e-01
    4.37500e+01    1.24384e-01
    4.37750e+01    1.23208e-01
    4.38000e+01    1.22066e-01
    4.38250e+01    1.20960e-01
    4.38500e+01    1.19887e-01
    4.38750e+01    1.18849e-01
    4.39000e+01    1.17844e-01
    4.39250e+01    1.16872e-01
    4.39500e+01    1.15933e-01
    4.39750e+01    1.15027e-01
    4.40000e+01    1.14154e-01
    4.40250e+01    1.13312e-01
    4.40500e+01    1.12502e-01
    4.40750e+01    1.11724e-01
    4.41000e+01    1.10977e-01
    4.41250e+01    1.10262e-01
    4.41500e+01    1.09578e-01
    4.41750e+01    1.08925e-01
    4.42000e+01    1.08303e-01
    4.42250e+01    1.07711e-01
    4.42500e+01    1.07151e-01
    4.42750e+01    1.06621e-01
    4.43000e+01    1.06122e-01
    4.43250e+01    1.05653e-01
    4.43500e+01    1.05216e-01
    4.43750e+01    1.04808e-01
    4.44000e+01    1.04432e-01
    4.44250e+01    1.04087e-01
    4.44500e+01    1.03773e-01
    4.44750e+01    1.03490e-01
    4.45000e+01    1.03238e-01
    4.45250e+01    1.03018e-01
    4.45500e+01    1.02829e-01
    4.45750e+01    1.02673e-01
    4.46000e+01    1.02549e-01
    4.46250e+01    1.02458e-01
    4.46500e+01    1.02399e-01
    4.46750e+01    1.02375e-01
    4.47000e+01    1.02383e-01
    4.47250e+01    1.02427e-01
    4.47500e+01    1.02504e-01
    4.47750e+01    1.02618e-01
    4.48000e+01    1.02767e-01
    4.48250e+01    1.02953e-01
    4.48500e+01    1.03175e-01
    4.48750e+01    1.03436e-01
    4.49000e+01    1.03735e-01
    4.49250e+01    1.04074e-01
    4.49500e+01    1.04453e-01
    4.49750e+01    1.04874e-01
    4.50000e+01    1.05336e-01
    4.50250e+01    1.05842e-01
    4.50500e+01    1.06392e-01
    4.50750e+01    1.06988e-01
    4.51000e+01    1.07630e-01
    4.51250e+01    1.08321e-01
    4.51500e+01    1.09060e-01
    4.51750e+01    1.09851e-01
    4.52000e+01    1.10694e-01
    4.52250e+01    1.11591e-01
    4.52500e+01    1.12544e-01
    4.52750e+01    1.13555e-01
    4.53000e+01    1.14625e-01
    4.53250e+01    1.15756e-01
    4.53500e+01    1.16951e-01
    4.53750e+01    1.18212e-01
    4.54000e+01    1.19542e-01
    4.54250e+01    1.20942e-01
    4.54500e+01    1.22415e-01
    4.54750e+01    1.23965e-01
    4.55000e+01    1.25594e-01
    4.55250e+01    1.27305e-01
    4.55500e+01    1.29102e-01
    4.55750e+01    1.30987e-01
    4.56000e+01    1.32965e-01
    4.56250e+01    1.35039e-01
    4.56500e+01    1.37214e-01
    4.56750e+01    1.39493e-01
    4.57000e+01    1.41882e-01
    4.57250e+01    1.44383e-01
    4.57500e+01    1.47004e-01
    4.57750e+01    1.49748e-01
    4.58000e+01    1.52621e-01
    4.58250e+01    1.55629e-01
    4.58500e+01    1.58778e-01
    4.58750e+01    1.62075e-01
    4.59000e+01    1.65525e-01
    4.59250e+01    1.69135e-01
    4.59500e+01    1.72914e-01
    4.59750e+01    1.76869e-01
    4.60000e+01    1.81007e-01
    4.60250e+01    1.85337e-01
    4.60500e+01    1.89869e-01
    4.60750e+01    1.94610e-01
    4.61000e+01    1.99572e-01
    4.61250e+01    2.04763e-01
    4.61500e+01    2.10194e-01
    4.61750e+01    2.15877e-01
    4.62000e+01    2.21823e-01
    4.62250e+01    2.28043e-01
    4.62500e+01    2.34549e-01
    4.62750e+01    2.41356e-01
    4.63000e+01    2.48475e-01
    4.63250e+01    2.55921e-01
    4.63500e+01    2.63707e-01
    4.63750e+01    2.71849e-01
    4.64000e+01    2.80360e-01
    4.64250e+01    2.89256e-01
    4.64500e+01    2.98553e-01
    4.64750e+01    3.08266e-01
    4.65000e+01    3.18412e-01
    4.65250e+01    3.29006e-01
    4.65500e+01    3.40065e-01
    4.65750e+01    3.51604e-01
    4.66000e+01    3.63641e-01
    4.66250e+01    3.76190e-01
    4.66500e+01    3.89266e-01
    4.66750e+01    4.02886e-01
    4.67000e+01    4.17062e-01
    4.67250e+01    4.31808e-01
    4.67500e+01    4.47136e-01
    4.67750e+01    4.63058e-01
    4.68000e+01    4.79581e-01
    4.68250e+01    4.96715e-01
    4.68500e+01    5.14464e-01
    4.68750e+01    5.32831e-01
    4.69000e+01    5.51818e-01
    4.69250e+01    5.71423e-01
    4.69500e+01    5.91639e-01
    4.69750e+01    6.12460e-01
    4.70000e+01    6.33871e-01
    4.70250e+01    6.55857e-01
    4.70500e+01    6.78399e-01
    4.70750e+01    7.01470e-01
    4.71000e+01    7.25042e-01
    4.71250e+01    7.49082e-01
    4.71500e+01    7.73550e-01
    4.71750e+01    7.98402e-01
    4.72000e+01    8.23592e-01
    4.72250e+01    8.49065e-01
    4.72500e+01    8.74765e-01
    4.72750e+01    9.00630e-01
    4.73000e+01    9.26594e-01
    4.73250e+01    9.52587e-01
    4.73500e+01    9.78538e-01
    4.73750e+01    1.00437e+00
    4.74000e+01    1.03001e+00
    4.74250e+01    1.05537e+00
    4.74500e+01    1.08038e+00
    4.74750e+01    1.10496e+00
    4.75000e+01    1.12903e+00
    4.75250e+01    1.15251e+00
    4.75500e+01    1.17532e+00
    4.75750e+01    1.19739e+00
    4.76000e+01    1.21866e+00
    4.76250e+01    1.23906e+00
    4.76500e+01    1.25852e+00
    4.76750e+01    1.27699e+00
    4.77000e+01    1.29443e+00
    4.77250e+01    1.31078e+00
    4.77500e+01    1.32601e+00
    4.77750e+01    1.34009e+00
    4.78000e+01    1.35298e+00
    4.78250e+01    1.36468e+00
    4.78500e+01    1.37516e+00
    4.78750e+01    1.38443e+00
    4.79000e+01    1.39247e+00
    4.79250e+01    1.39930e+00
    4.79500e+01    1.40492e+00
    4.79750e+01    1.40935e+00
    4.80000e+01    1.41261e+00
    4.80250e+01    1.41471e+00
    4.80500e+01    1.41569e+00
    4.80750e+01    1.41558e+00
    4.81000e+01    1.41441e+00
    4.81250e+01    1.41221e+00
    4.81500e+01    1.40903e+00
    4.81750e+01    1.40490e+00
    4.82000e+01    1.39987e+00
    4.82250e+01    1.39397e+00
    4.82500e+01    1.38725e+00
    4.82750e+01    1.37975e+00
    4.83000e+01    1.37151e+00
    4.83250e+01    1.36258e+00
    4.83500e+01    1.35301e+00
    4.83750e+01    1.34282e+00
    4.84000e+01    1.33207e+00
    4.84250e+01    1.32079e+00
    4.84500e+01    1.30902e+00
    4.84750e+01    1.29680e+00
    4.85000e+01    1.28417e+00
    4.85250e+01    1.27117e+00
    4.85500e+01    1.25782e+00
    4.85750e+01    1.24417e+00
    4.86000e+01    1.23024e+00
    4.86250e+01    1.21606e+00
    4.86500e+01    1.20167e+00
    4.86750e+01    1.18708e+00
    4.87000e+01    1.17234e+00
    4.87250e+01    1.15746e+00
    4.87500e+01    1.14246e+00
    4.87750e+01    1.12737e+00
    4.88000e+01    1.11221e+00
    4.88250e+01    1.09700e+00
    4.88500e+01    1.08176e+00
    4.88750e+01    1.06651e+00
    4.89000e+01    1.05126e+00
    4.89250e+01    1.03603e+00
    4.89500e+01    1.02083e+00
    4.89750e+01    1.00567e+00
    4.90000e+01    9.90577e-01
    4.90250e+01    9.75552e-01
    4.90500e+01    9.60608e-01
    4.90750e+01    9.45755e-01
    4.91000e+01    9.31002e-01
    4.91250e+01    9.16358e-01
    4.91500e+01    9.01831e-01
    4.91750e+01    8.87428e-01
    4.92000e+01    8.73154e-01
    4.92250e+01    8.59018e-01
    4.92500e+01    8.45023e-01
    4.92750e+01    8.31174e-01
    4.93000e+01    8.17476e-01
    4.93250e+01    8.03933e-01
    4.93500e+01    7.90548e-01
    4.93750e+01    7.77325e-01
    4.94000e+01    7.64266e-01
    4.94250e+01    7.51372e-01
    4.94500e+01    7.38648e-01
    4.94750e+01    7.26093e-01
    4.95000e+01    7.13709e-01
    4.95250e+01    7.01498e-01
    4.95500e+01    6.89460e-01
    4.95750e+01    6.77596e-01
    4.96000e+01    6.65905e-01
    4.96250e+01    6.54390e-01
    4.96500e+01    6.43048e-01
    4.96750e+01    6.31880e-01
    4.97000e+01    6.20886e-01
    4.97250e+01    6.10065e-01
    4.97500e+01    5.99416e-01
    4.97750e+01    5.88939e-01
    4.98000e+01    5.78632e-01
    4.98250e+01    5.68495e-01
    4.98500e+01    5.58526e-01
    4.98750e+01    5.48723e-01
    4.99000e+01    5.39087e-01
    4.99250e+01    5.29615e-01
    4.99500e+01    5.20305e-01
    4.99750e+01    5.11157e-01


==> data/pp_ydata_x_0.50_y_0.25.csv <==
    0.00000e+00    2.49875e-01
    2.50000e-02    2.46785e-01
    5.00000e-02    2.43759e-01
    7.50000e-02    2.40797e-01
    1.00000e-01    2.37896e-01
    1.25000e-01    2.35058e-01
    1.50000e-01    2.32280e-01
    1.75000e-01    2.29561e-01
    2.00000e-01    2.26902e-01
    2.25000e-01    2.24301e-01
    2.50000e-01    2.21757e-01
    2.75000e-01    2.19270e-01
    3.00000e-01    2.16839e-01
    3.25000e-01    2.14463e-01
    3.50000e-01    2.12141e-01
    3.75000e-01    2.09873e-01
    4.00000e-01    2.07658e-01
    4.25000e-01    2.05495e-01
    4.50000e-01    2.03384e-01
    4.75000e-01    2.01324e-01
    5.00000e-01    1.99315e-01
    5.25000e-01    1.97355e-01
    5.50000e-01    1.95445e-01
    5.75000e-01    1.93583e-01
    6.00000e-01    1.91769e-01
    6.25000e-01    1.90003e-01
    6.50000e-01    1.88284e-01
    6.75000e-01    1.86611e-01
    7.00000e-01    1.84985e-01
    7.25000e-01    1.83404e-01
    7.50000e-01    1.81868e-01
    7.75000e-01    1.80377e-01
    8.00000e-01    1.78931e-01
    8.25000e-01    1.77528e-01
    8.50000e-01    1.76169e-01
    8.75000e-01    1.74854e-01
    9.00000e-01    1.73581e-01
    9.25000e-01    1.72351e-01
    9.50000e-01    1.71163e-01
    9.75000e-01    1.70017e-01
    1.00000e+00    1.68913e-01
    1.02500e+00    1.67851e-01
    1.05000e+00    1.66830e-01
    1.07500e+00    1.65850e-01
    1.10000e+00    1.64912e-01
    1.12500e+00    1.64014e-01
    1.15000e+00    1.63157e-01
    1.17500e+00    1.62341e-01
    1.20000e+00    1.61565e-01
    1.22500e+00    1.60830e-01
    1.25000e+00    1.60136e-01
    1.27500e+00    1.59482e-01
    1.30000e+00    1.58868e-01
    1.32500e+00    1.58296e-01
    1.35000e+00    1.57764e-01
    1.37500e+00    1.57272e-01
    1.40000e+00    1.56822e-01
    1.42500e+00    1.56413e-01
    1.45000e+00    1.56045e-01
    1.47500e+00    1.55719e-01
    1.50000e+00    1.55434e-01
    1.52500e+00    1.55192e-01
    1.55000e+00    1.54992e-01
    1.57500e+00    1.54834e-01
    1.60000e+00    1.54720e-01
    1.62500e+00    1.54649e-01
    1.65000e+00    1.54622e-01
    1.67500e+00    1.54640e-01
    1.70000e+00    1.54703e-01
    1.72500e+00    1.54811e-01
    1.75000e+00    1.54965e-01
    1.77500e+00    1.55166e-01
    1.80000e+00    1.55415e-01
    1.82500e+00    1.55712e-01
    1.85000e+00    1.56058e-01
    1.87500e+00    1.56453e-01
    1.90000e+00    1.56900e-01
    1.92500e+00    1.57398e-01
    1.95000e+00    1.57949e-01
    1.97500e+00    1.58553e-01
    2.00000e+00    1.59213e-01
    2.02500e+00    1.59928e-01
    2.05000e+00    1.60701e-01
    2.07500e+00    1.61532e-01
    2.10000e+00    1.62423e-01
    2.12500e+00    1.63375e-01
    2.15000e+00    1.64390e-01
    2.17500e+00    1.65470e-01
    2.20000e+00    1.66615e-01
    2.22500e+00    1.67828e-01
    2.25000e+00    1.69111e-01
    2.27500e+00    1.70465e-01
    2.30000e+00    1.71893e-01
    2.32500e+00    1.73396e-01
    2.35000e+00    1.74977e-01
    2.37500e+00    1.76638e-01
    2.40000e+00    1.78381e-01
    2.42500e+00    1.80209e-01
    2.45000e+00    1.82124e-01
    2.47500e+00    1.84130e-01
    2.50000e+00    1.86228e-01
    2.52500e+00    1.88422e-01
    2.55000e+00    1.90716e-01
    2.57500e+00    1.93111e-01
    2.60000e+00    1.95612e-01
    2.62500e+00    1.98222e-01
    2.65000e+00    2.00944e-01
    2.67500e+00    2.03782e-01
    2.70000e+00    2.06741e-01
    2.72500e+00    2.09824e-01
    2.75000e+00    2.13035e-01
    2.77500e+00    2.16379e-01
    2.80000e+00    2.19860e-01
    2.82500e+00    2.23483e-01
    2.85000e+00    2.27253e-01
    2.87500e+00    2.31174e-01
    2.90000e+00    2.35252e-01
    2.92500e+00    2.39492e-01
    2.95000e+00    2.43900e-01
    2.97500e+00    2.48481e-01
    3.00000e+00    2.53241e-01
    3.02500e+00    2.58186e-01
    3.05000e+00    2.63322e-01
    3.07500e+00    2.68655e-01
    3.10000e+00    2.74192e-01
    3.12500e+00    2.79939e-01
    3.15000e+00    2.85902e-01
    3.17500e+00    2.92089e-01
    3.20000e+00    2.98507e-01
    3.22500e+00    3.05161e-01
    3.25000e+00    3.12059e-01
    3.27500e+00    3.19209e-01
    3.30000e+00    3.26616e-01
    3.32500e+00    3.34287e-01
    3.35000e+00    3.42231e-01
    3.37500e+00    3.50452e-01
    3.40000e+00    3.58959e-01
    3.42500e+00    3.67757e-01
    3.45000e+00    3.76852e-01
    3.47500e+00    3.86251e-01
    3.50000e+00    3.95959e-01
    3.52500e+00    4.05982e-01
    3.55000e+00    4.16323e-01
    3.57500e+00    4.26987e-01
    3.60000e+00    4.37979e-01
    3.62500e+00    4.49300e-01
    3.65000e+00    4.60953e-01
    3.67500e+00    4.72939e-01
    3.70000e+00    4.85259e-01
    3.72500e+00    4.97913e-01
    3.75000e+00    5.10898e-01
    3.77500e+00    5.24213e-01
    3.80000e+00    5.37852e-01
    3.82500e+00    5.51811e-01
    3.85000e+00    5.66082e-01
    3.87500e+00    5.80658e-01
    3.90000e+00    5.95529e-01
    3.92500e+00    6.10683e-01
    3.95000e+00    6.26107e-01
    3.97500e+00    6.41786e-01
    4.00000e+00    6.57704e-01
    4.02500e+00    6.73841e-01
    4.05000e+00    6.90178e-01
    4.07500e+00    7.06692e-01
    4.10000e+00    7.23360e-01
    4.12500e+00    7.40156e-01
    4.15000e+00    7.57052e-01
    4.17500e+00    7.74019e-01
    4.20000e+00    7.91028e-01
    4.22500e+00    8.08046e-01
    4.25000e+00    8.25039e-01
    4.27500e+00    8.41975e-01
    4.30000e+00    8.58816e-01
    4.32500e+00    8.75528e-01
    4.35000e+00    8.92074e-01
    4.37500e+00    9.08417e-01
    4.40000e+00    9.24519e-01
    4.42500e+00    9.40345e-01
    4.45000e+00    9.55856e-01
    4.47500e+00    9.71018e-01
    4.50000e+00    9.85795e-01
    4.52500e+00    1.00015e+00
    4.55000e+00    1.01406e+00
    4.57500e+00    1.02748e+00
    4.60000e+00    1.04038e+00
    4.62500e+00    1.05275e+00
    4.65000e+00    1.06454e+00
    4.67500e+00    1.07574e+00
    4.70000e+00    1.08633e+00
    4.72500e+00    1.09628e+00
    4.75000e+00    1.10558e+00
    4.77500e+00    1.11422e+00
    4.80000e+00    1.12218e+00
    4.82500e+00    1.12945e+00
    4.85000e+00    1.13602e+00
    4.87500e+00    1.14190e+00
    4.90000e+00    1.14707e+00
    4.92500e+00    1.15154e+00
    4.95000e+00    1.15531e+00
    4.97500e+00    1.15838e+00
    5.00000e+00    1.16077e+00
    5.02500e+00    1.16248e+00
    5.05000e+00    1.16351e+00
    5.07500e+00    1.16389e+00
    5.10000e+00    1.16362e+00
    5.12500e+00    1.16273e+00
    5.15000e+00    1.16121e+00
    5.17500e+00    1.15910e+00
    5.20000e+00    1.15642e+00
    5.22500e+00    1.15317e+00
    5.25000e+00    1.14938e+00
    5.27500e+00    1.14507e+00
    5.30000e+00    1.14027e+00
    5.32500e+00    1.13498e+00
    5.35000e+00    1.12924e+00
    5.37500e+00    1.12306e+00
    5.40000e+00    1.11647e+00
    5.42500e+00    1.10949e+00
    5.45000e+00    1.10213e+00
    5.47500e+00    1.09442e+00
    5.50000e+00    1.08639e+00
    5.52500e+00    1.07804e+00
    5.55000e+00    1.06941e+00
    5.57500e+00    1.06051e+00
    5.60000e+00    1.05136e+00
    5.62500e+00    1.04197e+00
    5.65000e+00    1.03238e+00
    5.67500e+00    1.02259e+00
    5.70000e+00    1.01262e+00
    5.72500e+00    1.00249e+00
    5.75000e+00    9.92213e-01
    5.77500e+00    9.81808e-01
    5.80000e+00    9.71290e-01
    5.82500e+00    9.60670e-01
    5.85000e+00    9.49964e-01
    5.87500e+00    9.39185e-01
    5.90000e+00    9.28344e-01
    5.92500e+00    9.17455e-01
    5.95000e+00    9.06527e-01
    5.97500e+00    8.95573e-01
    6.00000e+00    8.84603e-01
    6.02500e+00    8.73626e-01
    6.05000e+00    8.62651e-01
    6.07500e+00    8.51688e-01
    6.10000e+00    8.40744e-01
    6.12500e+00    8.29828e-01
    6.15000e+00    8.18947e-01
    6.17500e+00    8.08108e-01
    6.20000e+00    7.97317e-01
    6.22500e+00    7.86580e-01
    6.25000e+00    7.75904e-01
    6.27500e+00    7.65293e-01
    6.30000e+00    7.54753e-01
    6.32500e+00    7.44288e-01
    6.35000e+00    7.33902e-01
    6.37500e+00    7.23599e-01
    6.40000e+00    7.13384e-01
    6.42500e+00    7.03259e-01
    6.45000e+00    6.93227e-01
    6.47500e+00    6.83293e-01
    6.50000e+00    6.73457e-01
    6.52500e+00    6.63722e-01
    6.55000e+00    6.54091e-01
    6.57500e+00    6.44566e-01
    6.60000e+00    6.35147e-01
    6.62500e+00    6.25838e-01
    6.65000e+00    6.16638e-01
    6.67500e+00    6.07550e-01
    6.70000e+00    5.98574e-01
    6.72500e+00    5.89711e-01
    6.75000e+00    5.80961e-01
    6.77500e+00    5.72326e-01
    6.80000e+00    5.63806e-01
    6.82500e+00    5.55401e-01
    6.85000e+00    5.47111e-01
    6.87500e+00    5.38936e-01
    6.90000e+00    5.30876e-01
    6.92500e+00    5.22932e-01
    6.95000e+00    5.15103e-01
    6.97500e+00    5.07388e-01
    7.00000e+00    4.99788e-01
    7.02500e+00    4.92301e-01
    7.05000e+00    4.84928e-01
    7.07500e+00    4.77668e-01
    7.10000e+00    4.70520e-01
    7.12500e+00    4.63483e-01
    7.15000e+00    4.56558e-01
    7.17500e+00    4.49742e-01
    7.20000e+00    4.43035e-01
    7.22500e+00    4.36437e-01
    7.25000e+00    4.29946e-01
    7.27500e+00    4.23561e-01
    7.30000e+00    4.17282e-01
    7.32500e+00    4.11107e-01
    7.35000e+00    4.05036e-01
    7.37500e+00    3.99068e-01
    7.40000e+00    3.93200e-01
    7.42500e+00    3.87434e-01
    7.45000e+00    3.81766e-01
    7.47500e+00    3.76196e-01
    7.50000e+00    3.70724e-01
    7.52500e+00    3.65348e-01
    7.55000e+00    3.60066e-01
    7.57500e+00    3.54878e-01
    7.60000e+00    3.49782e-01
    7.62500e+00    3.44778e-01
    7.65000e+00    3.39864e-01
    7.67500e+00    3.35040e-01
    7.70000e+00    3.30303e-01
    7.72500e+00    3.25653e-01
    7.75000e+00    3.21089e-01
    7.77500e+00    3.16609e-01
    7.80000e+00    3.12213e-01
    7.82500e+00    3.07900e-01
    7.85000e+00    3.03667e-01
    7.87500e+00    2.99515e-01
    7.90000e+00    2.95441e-01
    7.92500e+00    2.91446e-01
    7.95000e+00    2.87527e-01
    7.97500e+00    2.83684e-01
    8.00000e+00    2.79916e-01
    8.02500e+00    2.76222e-01
    8.05000e+00    2.72600e-01
    8.07500e+00    2.69050e-01
    8.10000e+00    2.65571e-01
    8.12500e+00    2.62161e-01
    8.15000e+00    2.58820e-01
    8.17500e+00    2.55547e-01
    8.20000e+00    2.52340e-01
    8.22500e+00    2.49199e-01
    8.25000e+00    2.46123e-01
    8.27500e+00    2.43111e-01
    8.30000e+00    2.40162e-01
    8.32500e+00    2.37275e-01
    8.35000e+00    2.34450e-01
    8.37500e+00    2.31685e-01
    8.40000e+00    2.28979e-01
    8.42500e+00    2.26333e-01
    8.45000e+00    2.23744e-01
    8.47500e+00    2.21213e-01
    8.50000e+00    2.18738e-01
    8.52500e+00    2.16319e-01
    8.55000e+00    2.13954e-01
    8.57500e+00    2.11644e-01
    8.60000e+00    2.09388e-01
    8.62500e+00    2.07184e-01
    8.65000e+00    2.05033e-01
    8.67500e+00    2.02933e-01
    8.70000e+00    2.00884e-01
    8.72500e+00    1.98885e-01
    8.75000e+00    1.96936e-01
    8.77500e+00    1.95036e-01
    8.80000e+00    1.93185e-01
    8.82500e+00    1.91382e-01
    8.85000e+00    1.89626e-01
    8.87500e+00    1.87917e-01
    8.90000e+00    1.86254e-01
    8.92500e+00    1.84638e-01
    8.95000e+00    1.83067e-01
    8.97500e+00    1.81541e-01
    9.00000e+00    1.80060e-01
    9.02500e+00    1.78623e-01
    9.05000e+00    1.77230e-01
    9.07500e+00    1.75880e-01
    9.10000e+00    1.74574e-01
    9.12500e+00    1.73310e-01
    9.15000e+00    1.72089e-01
    9.17500e+00    1.70911e-01
    9.20000e+00    1.69774e-01
    9.22500e+00    1.68679e-01
    9.25000e+00    1.67626e-01
    9.27500e+00    1.66614e-01
    9.30000e+00    1.65643e-01
    9.32500e+00    1.64714e-01
    9.35000e+00    1.63825e-01
    9.37500e+00    1.62977e-01
    9.40000e+00    1.62169e-01
    9.42500e+00    1.61402e-01
    9.45000e+00    1.60676e-01
    9.47500e+00    1.59990e-01
    9.50000e+00    1.59345e-01
    9.52500e+00    1.58741e-01
    9.55000e+00    1.58177e-01
    9.57500e+00    1.57654e-01
    9.60000e+00    1.57171e-01
    9.62500e+00    1.56730e-01
    9.65000e+00    1.56330e-01
    9.67500e+00    1.55971e-01
    9.70000e+00    1.55654e-01
    9.72500e+00    1.55378e-01
    9.75000e+00    1.55145e-01
    9.77500e+00    1.54954e-01
    9.80000e+00    1.54806e-01
    9.82500e+00    1.54701e-01
    9.85000e+00    1.54640e-01
    9.87500e+00    1.54622e-01
    9.90000e+00    1.54650e-01
    9.92500e+00    1.54722e-01
    9.95000e+00    1.54840e-01
    9.97500e+00    1.55005e-01
    1.00000e+01    1.55216e-01
    1.00250e+01    1.55475e-01
    1.00500e+01    1.55783e-01
    1.00750e+01    1.56139e-01
    1.01000e+01    1.56546e-01
    1.01250e+01    1.57003e-01
    1.01500e+01    1.57513e-01
    1.01750e+01    1.58075e-01
    1.02000e+01    1.58692e-01
    1.02250e+01    1.59363e-01
    1.02500e+01    1.60091e-01
    1.02750e+01    1.60876e-01
    1.03000e+01    1.61720e-01
    1.03250e+01    1.62624e-01
    1.03500e+01    1.63590e-01
    1.03750e+01    1.64619e-01
    1.04000e+01    1.65713e-01
    1.04250e+01    1.66873e-01
    1.04500e+01    1.68101e-01
    1.04750e+01    1.69399e-01
    1.05000e+01    1.70769e-01
    1.05250e+01    1.72213e-01
    1.05500e+01    1.73732e-01
    1.05750e+01    1.75330e-01
    1.06000e+01    1.77009e-01
    1.06250e+01    1.78770e-01
    1.06500e+01    1.80617e-01
    1.06750e+01    1.82552e-01
    1.07000e+01    1.84577e-01
    1.07250e+01    1.86696e-01
    1.07500e+01    1.88912e-01
    1.07750e+01    1.91227e-01
    1.08000e+01    1.93645e-01
    1.08250e+01    1.96169e-01
    1.08500e+01    1.98803e-01
    1.08750e+01    2.01550e-01
    1.09000e+01    2.04414e-01
    1.09250e+01    2.07399e-01
    1.09500e+01    2.10510e-01
    1.09750e+01    2.13749e-01
    1.10000e+01    2.17123e-01
    1.10250e+01    2.20634e-01
    1.10500e+01    2.24288e-01
    1.10750e+01    2.28090e-01
    1.11000e+01    2.32045e-01
    1.11250e+01    2.36158e-01
    1.11500e+01    2.40434e-01
    1.11750e+01    2.44879e-01
    1.12000e+01    2.49499e-01
    1.12250e+01    2.54298e-01
    1.12500e+01    2.59284e-01
    1.12750e+01    2.64462e-01
    1.13000e+01    2.69839e-01
    1.13250e+01    2.75421e-01
    1.13500e+01    2.81214e-01
    1.13750e+01    2.87226e-01
    1.14000e+01    2.93462e-01
    1.14250e+01    2.99930e-01
    1.14500e+01    3.06637e-01
    1.14750e+01    3.13589e-01
    1.15000e+01    3.20794e-01
    1.15250e+01    3.28258e-01
    1.15500e+01    3.35988e-01
    1.15750e+01    3.43991e-01
    1.16000e+01    3.52274e-01
    1.16250e+01    3.60843e-01
    1.16500e+01    3.69705e-01
    1.16750e+01    3.78866e-01
    1.17000e+01    3.88332e-01
    1.17250e+01    3.98108e-01
    1.17500e+01    4.08199e-01
    1.17750e+01    4.18610e-01
    1.18000e+01    4.29345e-01
    1.18250e+01    4.40407e-01
    1.18500e+01    4.51800e-01
    1.18750e+01    4.63526e-01
    1.19000e+01    4.75584e-01
    1.19250e+01    4.87977e-01
    1.19500e+01    5.00703e-01
    1.19750e+01    5.13760e-01
    1.20000e+01    5.27145e-01
    1.20250e+01    5.40854e-01
    1.20500e+01    5.54882e-01
    1.20750e+01    5.69220e-01
    1.21000e+01    5.83861e-01
    1.21250e+01    5.98794e-01
    1.21500e+01    6.14008e-01
    1.21750e+01    6.29489e-01
    1.22000e+01    6.45221e-01
    1.22250e+01    6.61188e-01
    1.22500e+01    6.77370e-01
    1.22750e+01    6.93748e-01
    1.23000e+01    7.10297e-01
    1.23250e+01    7.26995e-01
    1.23500e+01    7.43815e-01
    1.23750e+01    7.60729e-01
    1.24000e+01    7.77708e-01
    1.24250e+01    7.94721e-01
    1.24500e+01    8.11737e-01
    1.24750e+01    8.28721e-01
    1.25000e+01    8.45639e-01
    1.25250e+01    8.62455e-01
    1.25500e+01    8.79134e-01
    1.25750e+01    8.95639e-01
    1.26000e+01    9.11933e-01
    1.26250e+01    9.27979e-01
    1.26500e+01    9.43739e-01
    1.26750e+01    9.59178e-01
    1.27000e+01    9.74259e-01
    1.27250e+01    9.88947e-01
    1.27500e+01    1.00321e+00
    1.27750e+01    1.01701e+00
    1.28000e+01    1.03032e+00
    1.28250e+01    1.04311e+00
    1.28500e+01    1.05535e+00
    1.28750e+01    1.06702e+00
    1.29000e+01    1.07809e+00
    1.29250e+01    1.08854e+00
    1.29500e+01    1.09836e+00
    1.29750e+01    1.10751e+00
    1.30000e+01    1.11600e+00
    1.30250e+01    1.12381e+00
    1.30500e+01    1.13093e+00
    1.30750e+01    1.13735e+00
    1.31000e+01    1.14308e+00
    1.31250e+01    1.14810e+00
    1.31500e+01    1.15242e+00
    1.31750e+01    1.15604e+00
    1.32000e+01    1.15896e+00
    1.32250e+01    1.16120e+00
    1.32500e+01    1.16276e+00
    1.32750e+01    1.16365e+00
    1.33000e+01    1.16389e+00
    1.33250e+01    1.16348e+00
    1.33500e+01    1.16245e+00
    1.33750e+01    1.16081e+00
    1.34000e+01    1.15857e+00
    1.34250e+01    1.15576e+00
    1.34500e+01    1.15239e+00
    1.34750e+01    1.14849e+00
    1.35000e+01    1.14407e+00
    1.35250e+01    1.13916e+00
    1.35500e+01    1.13377e+00
    1.35750e+01    1.12794e+00
    1.36000e+01    1.12167e+00
    1.36250e+01    1.11499e+00
    1.36500e+01    1.10792e+00
    1.36750e+01    1.10049e+00
    1.37000e+01    1.09271e+00
    1.37250e+01    1.08460e+00
    1.37500e+01    1.07619e+00
    1.37750e+01    1.06750e+00
    1.38000e+01    1.05854e+00
    1.38250e+01    1.04934e+00
    1.38500e+01    1.03991e+00
    1.38750e+01    1.03027e+00
    1.39000e+01    1.02044e+00
    1.39250e+01    1.01043e+00
    1.39500e+01    1.00027e+00
    1.39750e+01    9.89965e-01
    1.40000e+01    9.79535e-01
    1.40250e+01    9.68993e-01
    1.40500e+01    9.58354e-01
    1.40750e+01    9.47631e-01
    1.41000e+01    9.36837e-01
    1.41250e+01    9.25985e-01
    1.41500e+01    9.15086e-01
    1.41750e+01    9.04152e-01
    1.42000e+01    8.93194e-01
    1.42250e+01    8.82221e-01
    1.42500e+01    8.71243e-01
    1.42750e+01    8.60271e-01
    1.43000e+01    8.49311e-01
    1.43250e+01    8.38373e-01
    1.43500e+01    8.27464e-01
    1.43750e+01    8.16591e-01
    1.44000e+01    8.05762e-01
    1.44250e+01    7.94982e-01
    1.44500e+01    7.84258e-01
    1.44750e+01    7.73596e-01
    1.45000e+01    7.63000e-01
    1.45250e+01    7.52475e-01
    1.45500e+01    7.42027e-01
    1.45750e+01    7.31659e-01
    1.46000e+01    7.21375e-01
    1.46250e+01    7.11179e-01
    1.46500e+01    7.01074e-01
    1.46750e+01    6.91063e-01
    1.47000e+01    6.81149e-01
    1.47250e+01    6.71335e-01
    1.47500e+01    6.61623e-01
    1.47750e+01    6.52015e-01
    1.48000e+01    6.42513e-01
    1.48250e+01    6.33118e-01
    1.48500e+01    6.23832e-01
    1.48750e+01    6.14656e-01
    1.49000e+01    6.05592e-01
    1.49250e+01    5.96641e-01
    1.49500e+01    5.87802e-01
    1.49750e+01    5.79078e-01
    1.50000e+01    5.70467e-01
    1.50250e+01    5.61972e-01
    1.50500e+01    5.53592e-01
    1.50750e+01    5.45327e-01
    1.51000e+01    5.37177e-01
    1.51250e+01    5.29142e-01
    1.51500e+01    5.21223e-01
    1.51750e+01    5.13419e-01
    1.52000e+01    5.05729e-01
    1.52250e+01    4.98153e-01
    1.52500e+01    4.90692e-01
    1.52750e+01    4.83343e-01
    1.53000e+01    4.76107e-01
    1.53250e+01    4.68983e-01
    1.53500e+01    4.61971e-01
    1.53750e+01    4.55069e-01
    1.54000e+01    4.48277e-01
    1.54250e+01    4.41594e-01
    1.54500e+01    4.35019e-01
    1.54750e+01    4.28551e-01
    1.55000e+01    4.22189e-01
    1.55250e+01    4.15933e-01
    1.55500e+01    4.09781e-01
    1.55750e+01    4.03732e-01
    1.56000e+01    3.97786e-01
    1.56250e+01    3.91940e-01
    1.56500e+01    3.86195e-01
    1.56750e+01    3.80549e-01
    1.57000e+01    3.75001e-01
    1.57250e+01    3.69549e-01
    1.57500e+01    3.64193e-01
    1.57750e+01    3.58932e-01
    1.58000e+01    3.53764e-01
    1.58250e+01    3.48689e-01
    1.58500e+01    3.43704e-01
    1.58750e+01    3.38810e-01
    1.59000e+01    3.34004e-01
    1.59250e+01    3.29287e-01
    1.59500e+01    3.24655e-01
    1.59750e+01    3.20110e-01
    1.60000e+01    3.15648e-01
    1.60250e+01    3.11270e-01
    1.60500e+01    3.06974e-01
    1.60750e+01    3.02759e-01
    1.61000e+01    2.98624e-01
    1.61250e+01    2.94567e-01
    1.61500e+01    2.90589e-01
    1.61750e+01    2.86687e-01
    1.62000e+01    2.82860e-01
    1.62250e+01    2.79108e-01
    1.62500e+01    2.75430e-01
    1.62750e+01    2.71824e-01
    1.63000e+01    2.68289e-01
    1.63250e+01    2.64825e-01
    1.63500e+01    2.61430e-01
    1.63750e+01    2.58104e-01
    1.64000e+01    2.54845e-01
    1.64250e+01    2.51653e-01
    1.64500e+01    2.48526e-01
    1.64750e+01    2.45464e-01
    1.65000e+01    2.42466e-01
    1.65250e+01    2.39530e-01
    1.65500e+01    2.36657e-01
    1.65750e+01    2.33844e-01
    1.66000e+01    2.31092e-01
    1.66250e+01    2.28400e-01
    1.66500e+01    2.25766e-01
    1.66750e+01    2.23190e-01
    1.67000e+01    2.20671e-01
    1.67250e+01    2.18208e-01
    1.67500e+01    2.15801e-01
    1.67750e+01    2.13448e-01
    1.68000e+01    2.11150e-01
    1.68250e+01    2.08905e-01
    1.68500e+01    2.06713e-01
    1.68750e+01    2.04573e-01
    1.69000e+01    2.02484e-01
    1.69250e+01    2.00446e-01
    1.69500e+01    1.98458e-01
    1.69750e+01    1.96520e-01
    1.70000e+01    1.94631e-01
    1.70250e+01    1.92790e-01
    1.70500e+01    1.90997e-01
    1.70750e+01    1.89251e-01
    1.71000e+01    1.87552e-01
    1.71250e+01    1.85900e-01
    1.71500e+01    1.84293e-01
    1.71750e+01    1.82732e-01
    1.72000e+01    1.81216e-01
    1.72250e+01    1.79744e-01
    1.72500e+01    1.78317e-01
    1.72750e+01    1.76933e-01
    1.73000e+01    1.75593e-01
    1.73250e+01    1.74296e-01
    1.73500e+01    1.73042e-01
    1.73750e+01    1.71830e-01
    1.74000e+01    1.70661e-01
    1.74250e+01    1.69533e-01
    1.74500e+01    1.68447e-01
    1.74750e+01    1.67403e-01
    1.75000e+01    1.66400e-01
    1.75250e+01    1.65438e-01
    1.75500e+01    1.64517e-01
    1.75750e+01    1.63637e-01
    1.76000e+01    1.62798e-01
    1.76250e+01    1.61999e-01
    1.76500e+01    1.61241e-01
    1.76750e+01    1.60524e-01
    1.77000e+01    1.59847e-01
    1.77250e+01    1.59210e-01
    1.77500e+01    1.58615e-01
    1.77750e+01    1.58060e-01
    1.78000e+01    1.57545e-01
    1.78250e+01    1.57072e-01
    1.78500e+01    1.56640e-01
    1.78750e+01    1.56248e-01
    1.79000e+01    1.55898e-01
    1.79250e+01    1.55590e-01
    1.79500e+01    1.55324e-01
    1.79750e+01    1.55100e-01
    1.80000e+01    1.54918e-01
    1.80250e+01    1.54779e-01
    1.80500e+01    1.54684e-01
    1.80750e+01    1.54632e-01
    1.81000e+01    1.54625e-01
    1.81250e+01    1.54662e-01
    1.81500e+01    1.54744e-01
    1.81750e+01    1.54872e-01
    1.82000e+01    1.55047e-01
    1.82250e+01    1.55268e-01
    1.82500e+01    1.55538e-01
    1.82750e+01    1.55856e-01
    1.83000e+01    1.56223e-01
    1.83250e+01    1.56641e-01
    1.83500e+01    1.57110e-01
    1.83750e+01    1.57630e-01
    1.84000e+01    1.58205e-01
    1.84250e+01    1.58833e-01
    1.84500e+01    1.59516e-01
    1.84750e+01    1.60256e-01
    1.85000e+01    1.61054e-01
    1.85250e+01    1.61911e-01
    1.85500e+01    1.62829e-01
    1.85750e+01    1.63808e-01
    1.86000e+01    1.64851e-01
    1.86250e+01    1.65959e-01
    1.86500e+01    1.67133e-01
    1.86750e+01    1.68376e-01
    1.87000e+01    1.69690e-01
    1.87250e+01    1.71076e-01
    1.87500e+01    1.72536e-01
    1.87750e+01    1.74073e-01
    1.88000e+01    1.75688e-01
    1.88250e+01    1.77384e-01
    1.88500e+01    1.79164e-01
    1.88750e+01    1.81029e-01
    1.89000e+01    1.82983e-01
    1.89250e+01    1.85029e-01
    1.89500e+01    1.87169e-01
    1.89750e+01    1.89405e-01
    1.90000e+01    1.91743e-01
    1.90250e+01    1.94183e-01
    1.90500e+01    1.96731e-01
    1.90750e+01    1.99389e-01
    1.91000e+01    2.02161e-01
    1.91250e+01    2.05051e-01
    1.91500e+01    2.08064e-01
    1.91750e+01    2.11202e-01
    1.92000e+01    2.14470e-01
    1.92250e+01    2.17873e-01
    1.92500e+01    2.21415e-01
    1.92750e+01    2.25101e-01
    1.93000e+01    2.28936e-01
    1.93250e+01    2.32924e-01
    1.93500e+01    2.37072e-01
    1.93750e+01    2.41384e-01
    1.94000e+01    2.45867e-01
    1.94250e+01    2.50525e-01
    1.94500e+01    2.55364e-01
    1.94750e+01    2.60391e-01
    1.95000e+01    2.65612e-01
    1.95250e+01    2.71033e-01
    1.95500e+01    2.76660e-01
    1.95750e+01    2.82500e-01
    1.96000e+01    2.88560e-01
    1.96250e+01    2.94846e-01
    1.96500e+01    3.01365e-01
    1.96750e+01    3.08125e-01
    1.97000e+01    3.15131e-01
    1.97250e+01    3.22391e-01
    1.97500e+01    3.29913e-01
    1.97750e+01    3.37701e-01
    1.98000e+01    3.45765e-01
    1.98250e+01    3.54109e-01
    1.98500e+01    3.62742e-01
    1.98750e+01    3.71668e-01
    1.99000e+01    3.80894e-01
    1.99250e+01    3.90427e-01
    1.99500e+01    4.00271e-01
    1.99750e+01    4.10431e-01
    2.00000e+01    4.20912e-01
    2.00250e+01    4.31718e-01
    2.00500e+01    4.42852e-01
    2.00750e+01    4.54317e-01
    2.01000e+01    4.66114e-01
    2.01250e+01    4.78246e-01
    2.01500e+01    4.90711e-01
    2.01750e+01    5.03508e-01
    2.02000e+01    5.16637e-01
    2.02250e+01    5.30093e-01
    2.02500e+01    5.43872e-01
    2.02750e+01    5.57967e-01
    2.03000e+01    5.72372e-01
    2.03250e+01    5.87077e-01
    2.03500e+01    6.02073e-01
    2.03750e+01    6.17346e-01
    2.04000e+01    6.32882e-01
    2.04250e+01    6.48667e-01
    2.04500e+01    6.64682e-01
    2.04750e+01    6.80909e-01
    2.05000e+01    6.97325e-01
    2.05250e+01    7.13909e-01
    2.05500e+01    7.30636e-01
    2.05750e+01    7.47479e-01
    2.06000e+01    7.64409e-01
    2.06250e+01    7.81399e-01
    2.06500e+01    7.98415e-01
    2.06750e+01    8.15426e-01
    2.07000e+01    8.32399e-01
    2.07250e+01    8.49298e-01
    2.07500e+01    8.66088e-01
    2.07750e+01    8.82732e-01
    2.08000e+01    8.99195e-01
    2.08250e+01    9.15438e-01
    2.08500e+01    9.31424e-01
    2.08750e+01    9.47118e-01
    2.09000e+01    9.62482e-01
    2.09250e+01    9.77481e-01
    2.09500e+01    9.92080e-01
    2.09750e+01    1.00624e+00
    2.10000e+01    1.01994e+00
    2.10250e+01    1.03314e+00
    2.10500e+01    1.04582e+00
    2.10750e+01    1.05794e+00
    2.11000e+01    1.06948e+00
    2.11250e+01    1.08041e+00
    2.11500e+01    1.09073e+00
    2.11750e+01    1.10040e+00
    2.12000e+01    1.10941e+00
    2.12250e+01    1.11776e+00
    2.12500e+01    1.12542e+00
    2.12750e+01    1.13239e+00
    2.13000e+01    1.13866e+00
    2.13250e+01    1.14423e+00
    2.13500e+01    1.14909e+00
    2.13750e+01    1.15326e+00
    2.14000e+01    1.15673e+00
    2.14250e+01    1.15950e+00
    2.14500e+01    1.16159e+00
    2.14750e+01    1.16301e+00
    2.15000e+01    1.16376e+00
    2.15250e+01    1.16385e+00
    2.15500e+01    1.16331e+00
    2.15750e+01    1.16214e+00
    2.16000e+01    1.16037e+00
    2.16250e+01    1.15801e+00
    2.16500e+01    1.15508e+00
    2.16750e+01    1.15159e+00
    2.17000e+01    1.14758e+00
    2.17250e+01    1.14305e+00
    2.17500e+01    1.13803e+00
    2.17750e+01    1.13254e+00
    2.18000e+01    1.12661e+00
    2.18250e+01    1.12025e+00
    2.18500e+01    1.11349e+00
    2.18750e+01    1.10634e+00
    2.19000e+01    1.09883e+00
    2.19250e+01    1.09098e+00
    2.19500e+01    1.08280e+00
    2.19750e+01    1.07433e+00
    2.20000e+01    1.06558e+00
    2.20250e+01    1.05656e+00
    2.20500e+01    1.04731e+00
    2.20750e+01    1.03783e+00
    2.21000e+01    1.02815e+00
    2.21250e+01    1.01828e+00
    2.21500e+01    1.00824e+00
    2.21750e+01    9.98045e-01
    2.22000e+01    9.87712e-01
    2.22250e+01    9.77256e-01
    2.22500e+01    9.66692e-01
    2.22750e+01    9.56033e-01
    2.23000e+01    9.45294e-01
    2.23250e+01    9.34486e-01
    2.23500e+01    9.23623e-01
    2.23750e+01    9.12716e-01
    2.24000e+01    9.01776e-01
    2.24250e+01    8.90813e-01
    2.24500e+01    8.79839e-01
    2.24750e+01    8.68861e-01
    2.25000e+01    8.57891e-01
    2.25250e+01    8.46935e-01
    2.25500e+01    8.36003e-01
    2.25750e+01    8.25101e-01
    2.26000e+01    8.14237e-01
    2.26250e+01    8.03418e-01
    2.26500e+01    7.92650e-01
    2.26750e+01    7.81939e-01
    2.27000e+01    7.71290e-01
    2.27250e+01    7.60709e-01
    2.27500e+01    7.50201e-01
    2.27750e+01    7.39770e-01
    2.28000e+01    7.29419e-01
    2.28250e+01    7.19154e-01
    2.28500e+01    7.08978e-01
    2.28750e+01    6.98893e-01
    2.29000e+01    6.88903e-01
    2.29250e+01    6.79011e-01
    2.29500e+01    6.69219e-01
    2.29750e+01    6.59529e-01
    2.30000e+01    6.49944e-01
    2.30250e+01    6.40465e-01
    2.30500e+01    6.31093e-01
    2.30750e+01    6.21831e-01
    2.31000e+01    6.12680e-01
    2.31250e+01    6.03640e-01
    2.31500e+01    5.94713e-01
    2.31750e+01    5.85899e-01
    2.32000e+01    5.77199e-01
    2.32250e+01    5.68614e-01
    2.32500e+01    5.60143e-01
    2.32750e+01    5.51788e-01
    2.33000e+01    5.43548e-01
    2.33250e+01    5.35423e-01
    2.33500e+01    5.27414e-01
    2.33750e+01    5.19520e-01
    2.34000e+01    5.11740e-01
    2.34250e+01    5.04075e-01
    2.34500e+01    4.96524e-01
    2.34750e+01    4.89087e-01
    2.35000e+01    4.81763e-01
    2.35250e+01    4.74552e-01
    2.35500e+01    4.67452e-01
    2.35750e+01    4.60464e-01
    2.36000e+01    4.53586e-01
    2.36250e+01    4.46817e-01
    2.36500e+01    4.40158e-01
    2.36750e+01    4.33606e-01
    2.37000e+01    4.27161e-01
    2.37250e+01    4.20823e-01
    2.37500e+01    4.14589e-01
    2.37750e+01    4.08460e-01
    2.38000e+01    4.02433e-01
    2.38250e+01    3.96509e-01
    2.38500e+01    3.90685e-01
    2.38750e+01    3.84961e-01
    2.39000e+01    3.79337e-01
    2.39250e+01    3.73809e-01
    2.39500e+01    3.68379e-01
    2.39750e+01    3.63044e-01
    2.40000e+01    3.57803e-01
    2.40250e+01    3.52655e-01
    2.40500e+01    3.47599e-01
    2.40750e+01    3.42634e-01
    2.41000e+01    3.37759e-01
    2.41250e+01    3.32973e-01
    2.41500e+01    3.28274e-01
    2.41750e+01    3.23662e-01
    2.42000e+01    3.19134e-01
    2.42250e+01    3.14691e-01
    2.42500e+01    3.10331e-01
    2.42750e+01    3.06053e-01
    2.43000e+01    3.01855e-01
    2.43250e+01    2.97737e-01
    2.43500e+01    2.93697e-01
    2.43750e+01    2.89736e-01
    2.44000e+01    2.85850e-01
    2.44250e+01    2.82040e-01
    2.44500e+01    2.78304e-01
    2.44750e+01    2.74641e-01
    2.45000e+01    2.71051e-01
    2.45250e+01    2.67531e-01
    2.45500e+01    2.64082e-01
    2.45750e+01    2.60703e-01
    2.46000e+01    2.57391e-01
    2.46250e+01    2.54147e-01
    2.46500e+01    2.50969e-01
    2.46750e+01    2.47856e-01
    2.47000e+01    2.44808e-01
    2.47250e+01    2.41823e-01
    2.47500e+01    2.38901e-01
    2.47750e+01    2.36041e-01
    2.48000e+01    2.33242e-01
    2.48250e+01    2.30503e-01
    2.48500e+01    2.27823e-01
    2.48750e+01    2.25202e-01
    2.49000e+01    2.22638e-01
    2.49250e+01    2.20132e-01
    2.49500e+01    2.17681e-01
    2.49750e+01    2.15286e-01
    2.50000e+01    2.12945e-01
    2.50250e+01    2.10658e-01
    2.50500e+01    2.08425e-01
    2.50750e+01    2.06244e-01
    2.51000e+01    2.04115e-01
    2.51250e+01    2.02037e-01
    2.51500e+01    2.00010e-01
    2.51750e+01    1.98033e-01
    2.52000e+01    1.96106e-01
    2.52250e+01    1.94227e-01
    2.52500e+01    1.92397e-01
    2.52750e+01    1.90614e-01
    2.53000e+01    1.88878e-01
    2.53250e+01    1.87190e-01
    2.53500e+01    1.85547e-01
    2.53750e+01    1.83950e-01
    2.54000e+01    1.82399e-01
    2.54250e+01    1.80893e-01
    2.54500e+01    1.79431e-01
    2.54750e+01    1.78013e-01
    2.55000e+01    1.76639e-01
    2.55250e+01    1.75308e-01
    2.55500e+01    1.74020e-01
    2.55750e+01    1.72775e-01
    2.56000e+01    1.71573e-01
    2.56250e+01    1.70412e-01
    2.56500e+01    1.69294e-01
    2.56750e+01    1.68217e-01
    2.57000e+01    1.67182e-01
    2.57250e+01    1.66188e-01
    2.57500e+01    1.65235e-01
    2.57750e+01    1.64323e-01
    2.58000e+01    1.63452e-01
    2.58250e+01    1.62621e-01
    2.58500e+01    1.61831e-01
    2.58750e+01    1.61082e-01
    2.59000e+01    1.60373e-01
    2.59250e+01    1.59705e-01
    2.59500e+01    1.59078e-01
    2.59750e+01    1.58491e-01
    2.60000e+01    1.57945e-01
    2.60250e+01    1.57439e-01
    2.60500e+01    1.56975e-01
    2.60750e+01    1.56551e-01
    2.61000e+01    1.56169e-01
    2.61250e+01    1.55828e-01
    2.61500e+01    1.55529e-01
    2.61750e+01    1.55272e-01
    2.62000e+01    1.55057e-01
    2.62250e+01    1.54884e-01
    2.62500e+01    1.54755e-01
    2.62750e+01    1.54669e-01
    2.63000e+01    1.54627e-01
    2.63250e+01    1.54629e-01
    2.63500e+01    1.54676e-01
    2.63750e+01    1.54768e-01
    2.64000e+01    1.54906e-01
    2.64250e+01    1.55091e-01
    2.64500e+01    1.55323e-01
    2.64750e+01    1.55603e-01
    2.65000e+01    1.55931e-01
    2.65250e+01    1.56309e-01
    2.65500e+01    1.56738e-01
    2.65750e+01    1.57218e-01
    2.66000e+01    1.57751e-01
    2.66250e+01    1.58336e-01
    2.66500e+01    1.58976e-01
    2.66750e+01    1.59672e-01
    2.67000e+01    1.60425e-01
    2.67250e+01    1.61235e-01
    2.67500e+01    1.62105e-01
    2.67750e+01    1.63036e-01
    2.68000e+01    1.64029e-01
    2.68250e+01    1.65086e-01
    2.68500e+01    1.66208e-01
    2.68750e+01    1.67397e-01
    2.69000e+01    1.68655e-01
    2.69250e+01    1.69984e-01
    2.69500e+01    1.71386e-01
    2.69750e+01    1.72863e-01
    2.70000e+01    1.74416e-01
    2.70250e+01    1.76049e-01
    2.70500e+01    1.77763e-01
    2.70750e+01    1.79561e-01
    2.71000e+01    1.81446e-01
    2.71250e+01    1.83419e-01
    2.71500e+01    1.85485e-01
    2.71750e+01    1.87646e-01
    2.72000e+01    1.89904e-01
    2.72250e+01    1.92263e-01
    2.72500e+01    1.94727e-01
    2.72750e+01    1.97298e-01
    2.73000e+01    1.99981e-01
    2.73250e+01    2.02778e-01
    2.73500e+01    2.05695e-01
    2.73750e+01    2.08734e-01
    2.74000e+01    2.11900e-01
    2.74250e+01    2.15197e-01
    2.74500e+01    2.18629e-01
    2.74750e+01    2.22202e-01
    2.75000e+01    2.25920e-01
    2.75250e+01    2.29788e-01
    2.75500e+01    2.33811e-01
    2.75750e+01    2.37994e-01
    2.76000e+01    2.42342e-01
    2.76250e+01    2.46862e-01
    2.76500e+01    2.51559e-01
    2.76750e+01    2.56439e-01
    2.77000e+01    2.61508e-01
    2.77250e+01    2.66771e-01
    2.77500e+01    2.72236e-01
    2.77750e+01    2.77909e-01
    2.78000e+01    2.83796e-01
    2.78250e+01    2.89905e-01
    2.78500e+01    2.96241e-01
    2.78750e+01    3.02812e-01
    2.79000e+01    3.09624e-01
    2.79250e+01    3.16685e-01
    2.79500e+01    3.24001e-01
    2.79750e+01    3.31580e-01
    2.80000e+01    3.39428e-01
    2.80250e+01    3.47552e-01
    2.80500e+01    3.55958e-01
    2.80750e+01    3.64654e-01
    2.81000e+01    3.73644e-01
    2.81250e+01    3.82937e-01
    2.81500e+01    3.92536e-01
    2.81750e+01    4.02448e-01
    2.82000e+01    4.12678e-01
    2.82250e+01    4.23229e-01
    2.82500e+01    4.34106e-01
    2.82750e+01    4.45312e-01
    2.83000e+01    4.56849e-01
    2.83250e+01    4.68719e-01
    2.83500e+01    4.80922e-01
    2.83750e+01    4.93460e-01
    2.84000e+01    5.06330e-01
    2.84250e+01    5.19529e-01
    2.84500e+01    5.33056e-01
    2.84750e+01    5.46904e-01
    2.85000e+01    5.61067e-01
    2.85250e+01    5.75538e-01
    2.85500e+01    5.90307e-01
    2.85750e+01    6.05364e-01
    2.86000e+01    6.20695e-01
    2.86250e+01    6.36287e-01
    2.86500e+01    6.52124e-01
    2.86750e+01    6.68186e-01
    2.87000e+01    6.84456e-01
    2.87250e+01    7.00911e-01
    2.87500e+01    7.17528e-01
    2.87750e+01    7.34282e-01
    2.88000e+01    7.51146e-01
    2.88250e+01    7.68092e-01
    2.88500e+01    7.85090e-01
    2.88750e+01    8.02108e-01
    2.89000e+01    8.19114e-01
    2.89250e+01    8.36074e-01
    2.89500e+01    8.52952e-01
    2.89750e+01    8.69714e-01
    2.90000e+01    8.86322e-01
    2.90250e+01    9.02740e-01
    2.90500e+01    9.18930e-01
    2.90750e+01    9.34856e-01
    2.91000e+01    9.50482e-01
    2.91250e+01    9.65770e-01
    2.91500e+01    9.80684e-01
    2.91750e+01    9.95192e-01
    2.92000e+01    1.00926e+00
    2.92250e+01    1.02285e+00
    2.92500e+01    1.03594e+00
    2.92750e+01    1.04849e+00
    2.93000e+01    1.06049e+00
    2.93250e+01    1.07190e+00
    2.93500e+01    1.08271e+00
    2.93750e+01    1.09288e+00
    2.94000e+01    1.10241e+00
    2.94250e+01    1.11128e+00
    2.94500e+01    1.11948e+00
    2.94750e+01    1.12699e+00
    2.95000e+01    1.13381e+00
    2.95250e+01    1.13992e+00
    2.95500e+01    1.14534e+00
    2.95750e+01    1.15006e+00
    2.96000e+01    1.15407e+00
    2.96250e+01    1.15739e+00
    2.96500e+01    1.16002e+00
    2.96750e+01    1.16196e+00
    2.97000e+01    1.16323e+00
    2.97250e+01    1.16383e+00
    2.97500e+01    1.16379e+00
    2.97750e+01    1.16311e+00
    2.98000e+01    1.16181e+00
    2.98250e+01    1.15991e+00
    2.98500e+01    1.15742e+00
    2.98750e+01    1.15437e+00
    2.99000e+01    1.15076e+00
    2.99250e+01    1.14664e+00
    2.99500e+01    1.14200e+00
    2.99750e+01    1.13688e+00
    3.00000e+01    1.13129e+00
    3.00250e+01    1.12527e+00
    3.00500e+01    1.11882e+00
    3.00750e+01    1.11197e+00
    3.01000e+01    1.10474e+00
    3.01250e+01    1.09715e+00
    3.01500e+01    1.08923e+00
    3.01750e+01    1.08099e+00
    3.02000e+01    1.07245e+00
    3.02250e+01    1.06364e+00
    3.02500e+01    1.05458e+00
    3.02750e+01    1.04527e+00
    3.03000e+01    1.03575e+00
    3.03250e+01    1.02602e+00
    3.03500e+01    1.01611e+00
    3.03750e+01    1.00604e+00
    3.04000e+01    9.95813e-01
    3.04250e+01    9.85453e-01
    3.04500e+01    9.74972e-01
    3.04750e+01    9.64386e-01
    3.05000e+01    9.53709e-01
    3.05250e+01    9.42954e-01
    3.05500e+01    9.32133e-01
    3.05750e+01    9.21259e-01
    3.06000e+01    9.10344e-01
    3.06250e+01    8.99398e-01
    3.06500e+01    8.88432e-01
    3.06750e+01    8.77456e-01
    3.07000e+01    8.66480e-01
    3.07250e+01    8.55512e-01
    3.07500e+01    8.44560e-01
    3.07750e+01    8.33634e-01
    3.08000e+01    8.22740e-01
    3.08250e+01    8.11885e-01
    3.08500e+01    8.01077e-01
    3.08750e+01    7.90320e-01
    3.09000e+01    7.79622e-01
    3.09250e+01    7.68988e-01
    3.09500e+01    7.58422e-01
    3.09750e+01    7.47930e-01
    3.10000e+01    7.37516e-01
    3.10250e+01    7.27184e-01
    3.10500e+01    7.16938e-01
    3.10750e+01    7.06781e-01
    3.11000e+01    6.96717e-01
    3.11250e+01    6.86748e-01
    3.11500e+01    6.76877e-01
    3.11750e+01    6.67107e-01
    3.12000e+01    6.57440e-01
    3.12250e+01    6.47878e-01
    3.12500e+01    6.38422e-01
    3.12750e+01    6.29074e-01
    3.13000e+01    6.19836e-01
    3.13250e+01    6.10709e-01
    3.13500e+01    6.01693e-01
    3.13750e+01    5.92790e-01
    3.14000e+01    5.84001e-01
    3.14250e+01    5.75326e-01
    3.14500e+01    5.66766e-01
    3.14750e+01    5.58320e-01
    3.15000e+01    5.49990e-01
    3.15250e+01    5.41775e-01
    3.15500e+01    5.33675e-01
    3.15750e+01    5.25691e-01
    3.16000e+01    5.17822e-01
    3.16250e+01    5.10067e-01
    3.16500e+01    5.02427e-01
    3.16750e+01    4.94901e-01
    3.17000e+01    4.87488e-01
    3.17250e+01    4.80189e-01
    3.17500e+01    4.73002e-01
    3.17750e+01    4.65926e-01
    3.18000e+01    4.58962e-01
    3.18250e+01    4.52108e-01
    3.18500e+01    4.45363e-01
    3.18750e+01    4.38727e-01
    3.19000e+01    4.32198e-01
    3.19250e+01    4.25777e-01
    3.19500e+01    4.19461e-01
    3.19750e+01    4.13250e-01
    3.20000e+01    4.07143e-01
    3.20250e+01    4.01139e-01
    3.20500e+01    3.95236e-01
    3.20750e+01    3.89435e-01
    3.21000e+01    3.83732e-01
    3.21250e+01    3.78129e-01
    3.21500e+01    3.72623e-01
    3.21750e+01    3.67213e-01
    3.22000e+01    3.61898e-01
    3.22250e+01    3.56678e-01
    3.22500e+01    3.51550e-01
    3.22750e+01    3.46514e-01
    3.23000e+01    3.41569e-01
    3.23250e+01    3.36713e-01
    3.23500e+01    3.31946e-01
    3.23750e+01    3.27266e-01
    3.24000e+01    3.22672e-01
    3.24250e+01    3.18163e-01
    3.24500e+01    3.13738e-01
    3.24750e+01    3.09396e-01
    3.25000e+01    3.05135e-01
    3.25250e+01    3.00954e-01
    3.25500e+01    2.96854e-01
    3.25750e+01    2.92831e-01
    3.26000e+01    2.88886e-01
    3.26250e+01    2.85017e-01
    3.26500e+01    2.81223e-01
    3.26750e+01    2.77503e-01
    3.27000e+01    2.73856e-01
    3.27250e+01    2.70281e-01
    3.27500e+01    2.66777e-01
    3.27750e+01    2.63343e-01
    3.28000e+01    2.59978e-01
    3.28250e+01    2.56681e-01
    3.28500e+01    2.53451e-01
    3.28750e+01    2.50288e-01
    3.29000e+01    2.47189e-01
    3.29250e+01    2.44155e-01
    3.29500e+01    2.41184e-01
    3.29750e+01    2.38275e-01
    3.30000e+01    2.35429e-01
    3.30250e+01    2.32643e-01
    3.30500e+01    2.29916e-01
    3.30750e+01    2.27249e-01
    3.31000e+01    2.24641e-01
    3.31250e+01    2.22089e-01
    3.31500e+01    2.19595e-01
    3.31750e+01    2.17156e-01
    3.32000e+01    2.14773e-01
    3.32250e+01    2.12444e-01
    3.32500e+01    2.10169e-01
    3.32750e+01    2.07947e-01
    3.33000e+01    2.05778e-01
    3.33250e+01    2.03660e-01
    3.33500e+01    2.01593e-01
    3.33750e+01    1.99577e-01
    3.34000e+01    1.97611e-01
    3.34250e+01    1.95694e-01
    3.34500e+01    1.93826e-01
    3.34750e+01    1.92006e-01
    3.35000e+01    1.90233e-01
    3.35250e+01    1.88508e-01
    3.35500e+01    1.86829e-01
    3.35750e+01    1.85197e-01
    3.36000e+01    1.83610e-01
    3.36250e+01    1.82068e-01
    3.36500e+01    1.80572e-01
    3.36750e+01    1.79119e-01
    3.37000e+01    1.77711e-01
    3.37250e+01    1.76346e-01
    3.37500e+01    1.75025e-01
    3.37750e+01    1.73746e-01
    3.38000e+01    1.72511e-01
    3.38250e+01    1.71317e-01
    3.38500e+01    1.70166e-01
    3.38750e+01    1.69057e-01
    3.39000e+01    1.67989e-01
    3.39250e+01    1.66963e-01
    3.39500e+01    1.65977e-01
    3.39750e+01    1.65033e-01
    3.40000e+01    1.64130e-01
    3.40250e+01    1.63268e-01
    3.40500e+01    1.62446e-01
    3.40750e+01    1.61665e-01
    3.41000e+01    1.60925e-01
    3.41250e+01    1.60225e-01
    3.41500e+01    1.59566e-01
    3.41750e+01    1.58947e-01
    3.42000e+01    1.58369e-01
    3.42250e+01    1.57831e-01
    3.42500e+01    1.57335e-01
    3.42750e+01    1.56879e-01
    3.43000e+01    1.56465e-01
    3.43250e+01    1.56091e-01
    3.43500e+01    1.55760e-01
    3.43750e+01    1.55469e-01
    3.44000e+01    1.55221e-01
    3.44250e+01    1.55016e-01
    3.44500e+01    1.54853e-01
    3.44750e+01    1.54733e-01
    3.45000e+01    1.54656e-01
    3.45250e+01    1.54623e-01
    3.45500e+01    1.54635e-01
    3.45750e+01    1.54692e-01
    3.46000e+01    1.54794e-01
    3.46250e+01    1.54942e-01
    3.46500e+01    1.55137e-01
    3.46750e+01    1.55379e-01
    3.47000e+01    1.55670e-01
    3.47250e+01    1.56009e-01
    3.47500e+01    1.56398e-01
    3.47750e+01    1.56838e-01
    3.48000e+01    1.57329e-01
    3.48250e+01    1.57873e-01
    3.48500e+01    1.58470e-01
    3.48750e+01    1.59123e-01
    3.49000e+01    1.59831e-01
    3.49250e+01    1.60596e-01
    3.49500e+01    1.61419e-01
    3.49750e+01    1.62302e-01
    3.50000e+01    1.63246e-01
    3.50250e+01    1.64253e-01
    3.50500e+01    1.65324e-01
    3.50750e+01    1.66460e-01
    3.51000e+01    1.67664e-01
    3.51250e+01    1.68938e-01
    3.51500e+01    1.70282e-01
    3.51750e+01    1.71700e-01
    3.52000e+01    1.73193e-01
    3.52250e+01    1.74764e-01
    3.52500e+01    1.76414e-01
    3.52750e+01    1.78146e-01
    3.53000e+01    1.79963e-01
    3.53250e+01    1.81866e-01
    3.53500e+01    1.83860e-01
    3.53750e+01    1.85946e-01
    3.54000e+01    1.88127e-01
    3.54250e+01    1.90407e-01
    3.54500e+01    1.92789e-01
    3.54750e+01    1.95276e-01
    3.55000e+01    1.97871e-01
    3.55250e+01    2.00578e-01
    3.55500e+01    2.03401e-01
    3.55750e+01    2.06344e-01
    3.56000e+01    2.09410e-01
    3.56250e+01    2.12604e-01
    3.56500e+01    2.15930e-01
    3.56750e+01    2.19393e-01
    3.57000e+01    2.22997e-01
    3.57250e+01    2.26747e-01
    3.57500e+01    2.30648e-01
    3.57750e+01    2.34705e-01
    3.58000e+01    2.38923e-01
    3.58250e+01    2.43309e-01
    3.58500e+01    2.47866e-01
    3.58750e+01    2.52603e-01
    3.59000e+01    2.57523e-01
    3.59250e+01    2.62633e-01
    3.59500e+01    2.67940e-01
    3.59750e+01    2.73450e-01
    3.60000e+01    2.79168e-01
    3.60250e+01    2.85103e-01
    3.60500e+01    2.91260e-01
    3.60750e+01    2.97647e-01
    3.61000e+01    3.04269e-01
    3.61250e+01    3.11135e-01
    3.61500e+01    3.18251e-01
    3.61750e+01    3.25623e-01
    3.62000e+01    3.33260e-01
    3.62250e+01    3.41167e-01
    3.62500e+01    3.49352e-01
    3.62750e+01    3.57820e-01
    3.63000e+01    3.66579e-01
    3.63250e+01    3.75635e-01
    3.63500e+01    3.84994e-01
    3.63750e+01    3.94661e-01
    3.64000e+01    4.04641e-01
    3.64250e+01    4.14940e-01
    3.64500e+01    4.25562e-01
    3.64750e+01    4.36510e-01
    3.65000e+01    4.47787e-01
    3.65250e+01    4.59396e-01
    3.65500e+01    4.71339e-01
    3.65750e+01    4.83615e-01
    3.66000e+01    4.96225e-01
    3.66250e+01    5.09166e-01
    3.66500e+01    5.22437e-01
    3.66750e+01    5.36034e-01
    3.67000e+01    5.49951e-01
    3.67250e+01    5.64182e-01
    3.67500e+01    5.78718e-01
    3.67750e+01    5.93551e-01
    3.68000e+01    6.08668e-01
    3.68250e+01    6.24058e-01
    3.68500e+01    6.39704e-01
    3.68750e+01    6.55591e-01
    3.69000e+01    6.71700e-01
    3.69250e+01    6.88012e-01
    3.69500e+01    7.04504e-01
    3.69750e+01    7.21153e-01
    3.70000e+01    7.37934e-01
    3.70250e+01    7.54818e-01
    3.70500e+01    7.71778e-01
    3.70750e+01    7.88783e-01
    3.71000e+01    8.05801e-01
    3.71250e+01    8.22800e-01
    3.71500e+01    8.39745e-01
    3.71750e+01    8.56601e-01
    3.72000e+01    8.73332e-01
    3.72250e+01    8.89902e-01
    3.72500e+01    9.06274e-01
    3.72750e+01    9.22410e-01
    3.73000e+01    9.38274e-01
    3.73250e+01    9.53829e-01
    3.73500e+01    9.69039e-01
    3.73750e+01    9.83869e-01
    3.74000e+01    9.98283e-01
    3.74250e+01    1.01225e+00
    3.74500e+01    1.02573e+00
    3.74750e+01    1.03871e+00
    3.75000e+01    1.05115e+00
    3.75250e+01    1.06302e+00
    3.75500e+01    1.07430e+00
    3.75750e+01    1.08497e+00
    3.76000e+01    1.09501e+00
    3.76250e+01    1.10439e+00
    3.76500e+01    1.11312e+00
    3.76750e+01    1.12117e+00
    3.77000e+01    1.12853e+00
    3.77250e+01    1.13519e+00
    3.77500e+01    1.14116e+00
    3.77750e+01    1.14643e+00
    3.78000e+01    1.15099e+00
    3.78250e+01    1.15485e+00
    3.78500e+01    1.15802e+00
    3.78750e+01    1.16050e+00
    3.79000e+01    1.16229e+00
    3.79250e+01    1.16341e+00
    3.79500e+01    1.16388e+00
    3.79750e+01    1.16369e+00
    3.80000e+01    1.16288e+00
    3.80250e+01    1.16145e+00
    3.80500e+01    1.15942e+00
    3.80750e+01    1.15680e+00
    3.81000e+01    1.15363e+00
    3.81250e+01    1.14991e+00
    3.81500e+01    1.14567e+00
    3.81750e+01    1.14093e+00
    3.82000e+01    1.13571e+00
    3.82250e+01    1.13002e+00
    3.82500e+01    1.12390e+00
    3.82750e+01    1.11736e+00
    3.83000e+01    1.11043e+00
    3.83250e+01    1.10312e+00
    3.83500e+01    1.09546e+00
    3.83750e+01    1.08747e+00
    3.84000e+01    1.07916e+00
    3.84250e+01    1.07057e+00
    3.84500e+01    1.06170e+00
    3.84750e+01    1.05258e+00
    3.85000e+01    1.04322e+00
    3.85250e+01    1.03365e+00
    3.85500e+01    1.02389e+00
    3.85750e+01    1.01394e+00
    3.86000e+01    1.00383e+00
    3.86250e+01    9.93576e-01
    3.86500e+01    9.83188e-01
    3.86750e+01    9.72683e-01
    3.87000e+01    9.62076e-01
    3.87250e+01    9.51381e-01
    3.87500e+01    9.40611e-01
    3.87750e+01    9.29777e-01
    3.88000e+01    9.18894e-01
    3.88250e+01    9.07971e-01
    3.88500e+01    8.97020e-01
    3.88750e+01    8.86051e-01
    3.89000e+01    8.75074e-01
    3.89250e+01    8.64098e-01
    3.89500e+01    8.53133e-01
    3.89750e+01    8.42187e-01
    3.90000e+01    8.31267e-01
    3.90250e+01    8.20380e-01
    3.90500e+01    8.09535e-01
    3.90750e+01    7.98738e-01
    3.91000e+01    7.87994e-01
    3.91250e+01    7.77309e-01
    3.91500e+01    7.66689e-01
    3.91750e+01    7.56139e-01
    3.92000e+01    7.45664e-01
    3.92250e+01    7.35267e-01
    3.92500e+01    7.24953e-01
    3.92750e+01    7.14726e-01
    3.93000e+01    7.04589e-01
    3.93250e+01    6.94545e-01
    3.93500e+01    6.84598e-01
    3.93750e+01    6.74748e-01
    3.94000e+01    6.65001e-01
    3.94250e+01    6.55356e-01
    3.94500e+01    6.45816e-01
    3.94750e+01    6.36384e-01
    3.95000e+01    6.27060e-01
    3.95250e+01    6.17846e-01
    3.95500e+01    6.08742e-01
    3.95750e+01    5.99751e-01
    3.96000e+01    5.90873e-01
    3.96250e+01    5.82109e-01
    3.96500e+01    5.73459e-01
    3.96750e+01    5.64923e-01
    3.97000e+01    5.56503e-01
    3.97250e+01    5.48198e-01
    3.97500e+01    5.40008e-01
    3.97750e+01    5.31933e-01
    3.98000e+01    5.23973e-01
    3.98250e+01    5.16129e-01
    3.98500e+01    5.08399e-01
    3.98750e+01    5.00784e-01
    3.99000e+01    4.93283e-01
    3.99250e+01    4.85895e-01
    3.99500e+01    4.78619e-01
    3.99750e+01    4.71457e-01
    4.00000e+01    4.64405e-01
    4.00250e+01    4.57465e-01
    4.00500e+01    4.50635e-01
    4.00750e+01    4.43914e-01
    4.01000e+01    4.37301e-01
    4.01250e+01    4.30796e-01
    4.01500e+01    4.24397e-01
    4.01750e+01    4.18104e-01
    4.02000e+01    4.11916e-01
    4.02250e+01    4.05831e-01
    4.02500e+01    3.99849e-01
    4.02750e+01    3.93969e-01
    4.03000e+01    3.88189e-01
    4.03250e+01    3.82508e-01
    4.03500e+01    3.76926e-01
    4.03750e+01    3.71440e-01
    4.04000e+01    3.66051e-01
    4.04250e+01    3.60757e-01
    4.04500e+01    3.55557e-01
    4.04750e+01    3.50449e-01
    4.05000e+01    3.45433e-01
    4.05250e+01    3.40508e-01
    4.05500e+01    3.35671e-01
    4.05750e+01    3.30923e-01
    4.06000e+01    3.26262e-01
    4.06250e+01    3.21686e-01
    4.06500e+01    3.17196e-01
    4.06750e+01    3.12789e-01
    4.07000e+01    3.08464e-01
    4.07250e+01    3.04221e-01
    4.07500e+01    3.00058e-01
    4.07750e+01    2.95974e-01
    4.08000e+01    2.91968e-01
    4.08250e+01    2.88040e-01
    4.08500e+01    2.84187e-01
    4.08750e+01    2.80409e-01
    4.09000e+01    2.76705e-01
    4.09250e+01    2.73074e-01
    4.09500e+01    2.69514e-01
    4.09750e+01    2.66026e-01
    4.10000e+01    2.62607e-01
    4.10250e+01    2.59257e-01
    4.10500e+01    2.55975e-01
    4.10750e+01    2.52759e-01
    4.11000e+01    2.49610e-01
    4.11250e+01    2.46525e-01
    4.11500e+01    2.43505e-01
    4.11750e+01    2.40547e-01
    4.12000e+01    2.37652e-01
    4.12250e+01    2.34819e-01
    4.12500e+01    2.32046e-01
    4.12750e+01    2.29333e-01
    4.13000e+01    2.26678e-01
    4.13250e+01    2.24082e-01
    4.13500e+01    2.21543e-01
    4.13750e+01    2.19061e-01
    4.14000e+01    2.16634e-01
    4.14250e+01    2.14263e-01
    4.14500e+01    2.11946e-01
    4.14750e+01    2.09682e-01
    4.15000e+01    2.07472e-01
    4.15250e+01    2.05314e-01
    4.15500e+01    2.03207e-01
    4.15750e+01    2.01151e-01
    4.16000e+01    1.99146e-01
    4.16250e+01    1.97191e-01
    4.16500e+01    1.95284e-01
    4.16750e+01    1.93427e-01
    4.17000e+01    1.91617e-01
    4.17250e+01    1.89855e-01
    4.17500e+01    1.88140e-01
    4.17750e+01    1.86471e-01
    4.18000e+01    1.84849e-01
    4.18250e+01    1.83272e-01
    4.18500e+01    1.81740e-01
    4.18750e+01    1.80253e-01
    4.19000e+01    1.78810e-01
    4.19250e+01    1.77411e-01
    4.19500e+01    1.76056e-01
    4.19750e+01    1.74744e-01
    4.20000e+01    1.73475e-01
    4.20250e+01    1.72248e-01
    4.20500e+01    1.71064e-01
    4.20750e+01    1.69922e-01
    4.21000e+01    1.68821e-01
    4.21250e+01    1.67763e-01
    4.21500e+01    1.66745e-01
    4.21750e+01    1.65769e-01
    4.22000e+01    1.64834e-01
    4.22250e+01    1.63940e-01
    4.22500e+01    1.63086e-01
    4.22750e+01    1.62273e-01
    4.23000e+01    1.61501e-01
    4.23250e+01    1.60769e-01
    4.23500e+01    1.60078e-01
    4.23750e+01    1.59428e-01
    4.24000e+01    1.58818e-01
    4.24250e+01    1.58249e-01
    4.24500e+01    1.57720e-01
    4.24750e+01    1.57232e-01
    4.25000e+01    1.56786e-01
    4.25250e+01    1.56380e-01
    4.25500e+01    1.56016e-01
    4.25750e+01    1.55693e-01
    4.26000e+01    1.55412e-01
    4.26250e+01    1.55173e-01
    4.26500e+01    1.54977e-01
    4.26750e+01    1.54823e-01
    4.27000e+01    1.54712e-01
    4.27250e+01    1.54645e-01
    4.27500e+01    1.54622e-01
    4.27750e+01    1.54644e-01
    4.28000e+01    1.54710e-01
    4.28250e+01    1.54822e-01
    4.28500e+01    1.54980e-01
    4.28750e+01    1.55185e-01
    4.29000e+01    1.55438e-01
    4.29250e+01    1.55739e-01
    4.29500e+01    1.56089e-01
    4.29750e+01    1.56489e-01
    4.30000e+01    1.56940e-01
    4.30250e+01    1.57443e-01
    4.30500e+01    1.57998e-01
    4.30750e+01    1.58607e-01
    4.31000e+01    1.59271e-01
    4.31250e+01    1.59992e-01
    4.31500e+01    1.60769e-01
    4.31750e+01    1.61605e-01
    4.32000e+01    1.62502e-01
    4.32250e+01    1.63459e-01
    4.32500e+01    1.64480e-01
    4.32750e+01    1.65565e-01
    4.33000e+01    1.66716e-01
    4.33250e+01    1.67935e-01
    4.33500e+01    1.69223e-01
    4.33750e+01    1.70584e-01
    4.34000e+01    1.72018e-01
    4.34250e+01    1.73528e-01
    4.34500e+01    1.75115e-01
    4.34750e+01    1.76783e-01
    4.35000e+01    1.78533e-01
    4.35250e+01    1.80368e-01
    4.35500e+01    1.82291e-01
    4.35750e+01    1.84305e-01
    4.36000e+01    1.86411e-01
    4.36250e+01    1.88614e-01
    4.36500e+01    1.90915e-01
    4.36750e+01    1.93320e-01
    4.37000e+01    1.95830e-01
    4.37250e+01    1.98449e-01
    4.37500e+01    2.01181e-01
    4.37750e+01    2.04029e-01
    4.38000e+01    2.06998e-01
    4.38250e+01    2.10092e-01
    4.38500e+01    2.13314e-01
    4.38750e+01    2.16670e-01
    4.39000e+01    2.20163e-01
    4.39250e+01    2.23798e-01
    4.39500e+01    2.27580e-01
    4.39750e+01    2.31515e-01
    4.40000e+01    2.35606e-01
    4.40250e+01    2.39861e-01
    4.40500e+01    2.44283e-01
    4.40750e+01    2.48879e-01
    4.41000e+01    2.53654e-01
    4.41250e+01    2.58615e-01
    4.41500e+01    2.63768e-01
    4.41750e+01    2.69118e-01
    4.42000e+01    2.74673e-01
    4.42250e+01    2.80438e-01
    4.42500e+01    2.86420e-01
    4.42750e+01    2.92626e-01
    4.43000e+01    2.99064e-01
    4.43250e+01    3.05738e-01
    4.43500e+01    3.12658e-01
    4.43750e+01    3.19829e-01
    4.44000e+01    3.27258e-01
    4.44250e+01    3.34953e-01
    4.44500e+01    3.42919e-01
    4.44750e+01    3.51165e-01
    4.45000e+01    3.59696e-01
    4.45250e+01    3.68519e-01
    4.45500e+01    3.77640e-01
    4.45750e+01    3.87065e-01
    4.46000e+01    3.96800e-01
    4.46250e+01    4.06849e-01
    4.46500e+01    4.17218e-01
    4.46750e+01    4.27910e-01
    4.47000e+01    4.38929e-01
    4.47250e+01    4.50278e-01
    4.47500e+01    4.61960e-01
    4.47750e+01    4.73974e-01
    4.48000e+01    4.86323e-01
    4.48250e+01    4.99005e-01
    4.48500e+01    5.12019e-01
    4.48750e+01    5.25361e-01
    4.49000e+01    5.39027e-01
    4.49250e+01    5.53013e-01
    4.49500e+01    5.67311e-01
    4.49750e+01    5.81913e-01
    4.50000e+01    5.96808e-01
    4.50250e+01    6.11985e-01
    4.50500e+01    6.27432e-01
    4.50750e+01    6.43132e-01
    4.51000e+01    6.59069e-01
    4.51250e+01    6.75224e-01
    4.51500e+01    6.91577e-01
    4.51750e+01    7.08105e-01
    4.52000e+01    7.24785e-01
    4.52250e+01    7.41590e-01
    4.52500e+01    7.58493e-01
    4.52750e+01    7.75466e-01
    4.53000e+01    7.92476e-01
    4.53250e+01    8.09493e-01
    4.53500e+01    8.26483e-01
    4.53750e+01    8.43412e-01
    4.54000e+01    8.60244e-01
    4.54250e+01    8.76943e-01
    4.54500e+01    8.93473e-01
    4.54750e+01    9.09797e-01
    4.55000e+01    9.25877e-01
    4.55250e+01    9.41678e-01
    4.55500e+01    9.57161e-01
    4.55750e+01    9.72291e-01
    4.56000e+01    9.87033e-01
    4.56250e+01    1.00135e+00
    4.56500e+01    1.01522e+00
    4.56750e+01    1.02859e+00
    4.57000e+01    1.04146e+00
    4.57250e+01    1.05377e+00
    4.57500e+01    1.06552e+00
    4.57750e+01    1.07667e+00
    4.58000e+01    1.08720e+00
    4.58250e+01    1.09710e+00
    4.58500e+01    1.10634e+00
    4.58750e+01    1.11492e+00
    4.59000e+01    1.12282e+00
    4.59250e+01    1.13003e+00
    4.59500e+01    1.13655e+00
    4.59750e+01    1.14236e+00
    4.60000e+01    1.14748e+00
    4.60250e+01    1.15189e+00
    4.60500e+01    1.15560e+00
    4.60750e+01    1.15861e+00
    4.61000e+01    1.16094e+00
    4.61250e+01    1.16259e+00
    4.61500e+01    1.16357e+00
    4.61750e+01    1.16389e+00
    4.62000e+01    1.16357e+00
    4.62250e+01    1.16262e+00
    4.62500e+01    1.16106e+00
    4.62750e+01    1.15890e+00
    4.63000e+01    1.15616e+00
    4.63250e+01    1.15287e+00
    4.63500e+01    1.14904e+00
    4.63750e+01    1.14468e+00
    4.64000e+01    1.13984e+00
    4.64250e+01    1.13451e+00
    4.64500e+01    1.12873e+00
    4.64750e+01    1.12252e+00
    4.65000e+01    1.11589e+00
    4.65250e+01    1.10887e+00
    4.65500e+01    1.10149e+00
    4.65750e+01    1.09375e+00
    4.66000e+01    1.08569e+00
    4.66250e+01    1.07732e+00
    4.66500e+01    1.06866e+00
    4.66750e+01    1.05974e+00
    4.67000e+01    1.05057e+00
    4.67250e+01    1.04116e+00
    4.67500e+01    1.03155e+00
    4.67750e+01    1.02174e+00
    4.68000e+01    1.01176e+00
    4.68250e+01    1.00162e+00
    4.68500e+01    9.91332e-01
    4.68750e+01    9.80918e-01
    4.69000e+01    9.70390e-01
    4.69250e+01    9.59762e-01
    4.69500e+01    9.49050e-01
    4.69750e+01    9.38265e-01
    4.70000e+01    9.27419e-01
    4.70250e+01    9.16526e-01
    4.70500e+01    9.05596e-01
    4.70750e+01    8.94640e-01
    4.71000e+01    8.83669e-01
    4.71250e+01    8.72692e-01
    4.71500e+01    8.61718e-01
    4.71750e+01    8.50756e-01
    4.72000e+01    8.39814e-01
    4.72250e+01    8.28901e-01
    4.72500e+01    8.18023e-01
    4.72750e+01    8.07188e-01
    4.73000e+01    7.96401e-01
    4.73250e+01    7.85669e-01
    4.73500e+01    7.74998e-01
    4.73750e+01    7.64393e-01
    4.74000e+01    7.53859e-01
    4.74250e+01    7.43401e-01
    4.74500e+01    7.33022e-01
    4.74750e+01    7.22726e-01
    4.75000e+01    7.12519e-01
    4.75250e+01    7.02401e-01
    4.75500e+01    6.92378e-01
    4.75750e+01    6.82452e-01
    4.76000e+01    6.72624e-01
    4.76250e+01    6.62899e-01
    4.76500e+01    6.53277e-01
    4.76750e+01    6.43760e-01
    4.77000e+01    6.34351e-01
    4.77250e+01    6.25051e-01
    4.77500e+01    6.15861e-01
    4.77750e+01    6.06782e-01
    4.78000e+01    5.97815e-01
    4.78250e+01    5.88962e-01
    4.78500e+01    5.80222e-01
    4.78750e+01    5.71597e-01
    4.79000e+01    5.63086e-01
    4.79250e+01    5.54691e-01
    4.79500e+01    5.46410e-01
    4.79750e+01    5.38245e-01
    4.80000e+01    5.30196e-01
    4.80250e+01    5.22261e-01
    4.80500e+01    5.14442e-01
    4.80750e+01    5.06737e-01
    4.81000e+01    4.99146e-01
    4.81250e+01    4.91670e-01
    4.81500e+01    4.84306e-01
    4.81750e+01    4.77055e-01
    4.82000e+01    4.69917e-01
    4.82250e+01    4.62890e-01
    4.82500e+01    4.55973e-01
    4.82750e+01    4.49167e-01
    4.83000e+01    4.42469e-01
    4.83250e+01    4.35880e-01
    4.83500e+01    4.29398e-01
    4.83750e+01    4.23023e-01
    4.84000e+01    4.16752e-01
    4.84250e+01    4.10587e-01
    4.84500e+01    4.04524e-01
    4.84750e+01    3.98564e-01
    4.85000e+01    3.92706e-01
    4.85250e+01    3.86947e-01
    4.85500e+01    3.81288e-01
    4.85750e+01    3.75727e-01
    4.86000e+01    3.70263e-01
    4.86250e+01    3.64894e-01
    4.86500e+01    3.59621e-01
    4.86750e+01    3.54441e-01
    4.87000e+01    3.49353e-01
    4.87250e+01    3.44357e-01
    4.87500e+01    3.39450e-01
    4.87750e+01    3.34633e-01
    4.88000e+01    3.29904e-01
    4.88250e+01    3.25261e-01
    4.88500e+01    3.20705e-01
    4.88750e+01    3.16232e-01
    4.89000e+01    3.11843e-01
    4.89250e+01    3.07536e-01
    4.89500e+01    3.03311e-01
    4.89750e+01    2.99165e-01
    4.90000e+01    2.95098e-01
    4.90250e+01    2.91109e-01
    4.90500e+01    2.87197e-01
    4.90750e+01    2.83361e-01
    4.91000e+01    2.79599e-01
    4.91250e+01    2.75911e-01
    4.91500e+01    2.72295e-01
    4.91750e+01    2.68751e-01
    4.92000e+01    2.65278e-01
    4.92250e+01    2.61874e-01
    4.92500e+01    2.58539e-01
    4.92750e+01    2.55271e-01
    4.93000e+01    2.52070e-01
    4.93250e+01    2.48935e-01
    4.93500e+01    2.45864e-01
    4.93750e+01    2.42857e-01
    4.94000e+01    2.39914e-01
    4.94250e+01    2.37032e-01
    4.94500e+01    2.34212e-01
    4.94750e+01    2.31452e-01
    4.95000e+01    2.28752e-01
    4.95250e+01    2.26110e-01
    4.95500e+01    2.23526e-01
    4.95750e+01    2.21000e-01
    4.96000e+01    2.18530e-01
    4.96250e+01    2.16115e-01
    4.96500e+01    2.13756e-01
    4.96750e+01    2.11450e-01
    4.97000e+01    2.09198e-01
    4.97250e+01    2.06999e-01
    4.97500e+01    2.04852e-01
    4.97750e+01    2.02757e-01
    4.98000e+01    2.00712e-01
    4.98250e+01    1.98718e-01
    4.98500e+01    1.96773e-01
    4.98750e+01    1.94877e-01
    4.99000e+01    1.93030e-01
    4.99250e+01    1.91230e-01
    4.99500e+01    1.89479e-01
    4.99750e+01    1.87774e-01


==> data/pp_ydata_x_0.60_y_0.30.csv <==
    0.00000e+00    2.99880e-01
    2.50000e-02    2.96912e-01
    5.00000e-02    2.94004e-01
    7.50000e-02    2.91155e-01
    1.00000e-01    2.88364e-01
    1.25000e-01    2.85630e-01
    1.50000e-01    2.82955e-01
    1.75000e-01    2.80335e-01
    2.00000e-01    2.77773e-01
    2.25000e-01    2.75266e-01
    2.50000e-01    2.72814e-01
    2.75000e-01    2.70417e-01
    3.00000e-01    2.68075e-01
    3.25000e-01    2.65786e-01
    3.50000e-01    2.63551e-01
    3.75000e-01    2.61369e-01
    4.00000e-01    2.59239e-01
    4.25000e-01    2.57162e-01
    4.50000e-01    2.55137e-01
    4.75000e-01    2.53163e-01
    5.00000e-01    2.51240e-01
    5.25000e-01    2.49367e-01
    5.50000e-01    2.47545e-01
    5.75000e-01    2.45773e-01
    6.00000e-01    2.44051e-01
    6.25000e-01    2.42378e-01
    6.50000e-01    2.40754e-01
    6.75000e-01    2.39179e-01
    7.00000e-01    2.37653e-01
    7.25000e-01    2.36174e-01
    7.50000e-01    2.34744e-01
    7.75000e-01    2.33362e-01
    8.00000e-01    2.32028e-01
    8.25000e-01    2.30741e-01
    8.50000e-01    2.29501e-01
    8.75000e-01    2.28309e-01
    9.00000e-01    2.27163e-01
    9.25000e-01    2.26065e-01
    9.50000e-01    2.25013e-01
    9.75000e-01    2.24009e-01
    1.00000e+00    2.23051e-01
    1.02500e+00    2.22140e-01
    1.05000e+00    2.21276e-01
    1.07500e+00    2.20458e-01
    1.10000e+00    2.19688e-01
    1.12500e+00    2.18964e-01
    1.15000e+00    2.18287e-01
    1.17500e+00    2.17657e-01
    1.20000e+00    2.17075e-01
    1.22500e+00    2.16539e-01
    1.25000e+00    2.16052e-01
    1.27500e+00    2.15612e-01
    1.30000e+00    2.15220e-01
    1.32500e+00    2.14876e-01
    1.35000e+00    2.14581e-01
    1.37500e+00    2.14334e-01
    1.40000e+00    2.14137e-01
    1.42500e+00    2.13989e-01
    1.45000e+00    2.13891e-01
    1.47500e+00    2.13843e-01
    1.50000e+00    2.13847e-01
    1.52500e+00    2.13901e-01
    1.55000e+00    2.14007e-01
    1.57500e+00    2.14166e-01
    1.60000e+00    2.14377e-01
    1.62500e+00    2.14642e-01
    1.65000e+00    2.14962e-01
    1.67500e+00    2.15336e-01
    1.70000e+00    2.15766e-01
    1.72500e+00    2.16252e-01
    1.75000e+00    2.16796e-01
    1.77500e+00    2.17397e-01
    1.80000e+00    2.18058e-01
    1.82500e+00    2.18779e-01
    1.85000e+00    2.19560e-01
    1.87500e+00    2.20403e-01
    1.90000e+00    2.21310e-01
    1.92500e+00    2.22280e-01
    1.95000e+00    2.23316e-01
    1.97500e+00    2.24418e-01
    2.00000e+00    2.25587e-01
    2.02500e+00    2.26826e-01
    2.05000e+00    2.28136e-01
    2.07500e+00    2.29517e-01
    2.10000e+00    2.30971e-01
    2.12500e+00    2.32500e-01
    2.15000e+00    2.34106e-01
    2.17500e+00    2.35789e-01
    2.20000e+00    2.37552e-01
    2.22500e+00    2.39397e-01
    2.25000e+00    2.41325e-01
    2.27500e+00    2.43338e-01
    2.30000e+00    2.45438e-01
    2.32500e+00    2.47626e-01
    2.35000e+00    2.49906e-01
    2.37500e+00    2.52280e-01
    2.40000e+00    2.54748e-01
    2.42500e+00    2.57314e-01
    2.45000e+00    2.59980e-01
    2.47500e+00    2.62747e-01
    2.50000e+00    2.65620e-01
    2.52500e+00    2.68599e-01
    2.55000e+00    2.71688e-01
    2.57500e+00    2.74888e-01
    2.60000e+00    2.78204e-01
    2.62500e+00    2.81636e-01
    2.65000e+00    2.85189e-01
    2.67500e+00    2.88864e-01
    2.70000e+00    2.92665e-01
    2.72500e+00    2.96594e-01
    2.75000e+00    3.00655e-01
    2.77500e+00    3.04849e-01
    2.80000e+00    3.09180e-01
    2.82500e+00    3.13651e-01
    2.85000e+00    3.18265e-01
    2.87500e+00    3.23024e-01
    2.90000e+00    3.27932e-01
    2.92500e+00    3.32991e-01
    2.95000e+00    3.38204e-01
    2.97500e+00    3.43574e-01
    3.00000e+00    3.49104e-01
    3.02500e+00    3.54796e-01
    3.05000e+00    3.60653e-01
    3.07500e+00    3.66677e-01
    3.10000e+00    3.72870e-01
    3.12500e+00    3.79236e-01
    3.15000e+00    3.85776e-01
    3.17500e+00    3.92491e-01
    3.20000e+00    3.99384e-01
    3.22500e+00    4.06455e-01
    3.25000e+00    4.13707e-01
    3.27500e+00    4.21140e-01
    3.30000e+00    4.28755e-01
    3.32500e+00    4.36552e-01
    3.35000e+00    4.44532e-01
    3.37500e+00    4.52693e-01
    3.40000e+00    4.61035e-01
    3.42500e+00    4.69558e-01
    3.45000e+00    4.78259e-01
    3.47500e+00    4.87137e-01
    3.50000e+00    4.96189e-01
    3.52500e+00    5.05412e-01
    3.55000e+00    5.14802e-01
    3.57500e+00    5.24355e-01
    3.60000e+00    5.34067e-01
    3.62500e+00    5.43932e-01
    3.65000e+00    5.53945e-01
    3.67500e+00    5.64097e-01
    3.70000e+00    5.74383e-01
    3.72500e+00    5.84794e-01
    3.75000e+00    5.95321e-01
    3.77500e+00    6.05956e-01
    3.80000e+00    6.16687e-01
    3.82500e+00    6.27505e-01
    3.85000e+00    6.38398e-01
    3.87500e+00    6.49354e-01
    3.90000e+00    6.60360e-01
    3.92500e+00    6.71404e-01
    3.95000e+00    6.82470e-01
    3.97500e+00    6.93544e-01
    4.00000e+00    7.04612e-01
    4.02500e+00    7.15658e-01
    4.05000e+00    7.26666e-01
    4.07500e+00    7.37620e-01
    4.10000e+00    7.48503e-01
    4.12500e+00    7.59298e-01
    4.15000e+00    7.69988e-01
    4.17500e+00    7.80556e-01
    4.20000e+00    7.90985e-01
    4.22500e+00    8.01257e-01
    4.25000e+00    8.11355e-01
    4.27500e+00    8.21262e-01
    4.30000e+00    8.30961e-01
    4.32500e+00    8.40436e-01
    4.35000e+00    8.49671e-01
    4.37500e+00    8.58650e-01
    4.40000e+00    8.67357e-01
    4.42500e+00    8.75779e-01
    4.45000e+00    8.83901e-01
    4.47500e+00    8.91710e-01
    4.50000e+00    8.99194e-01
    4.52500e+00    9.06341e-01
    4.55000e+00    9.13140e-01
    4.57500e+00    9.19582e-01
    4.60000e+00    9.25657e-01
    4.62500e+00    9.31358e-01
    4.65000e+00    9.36678e-01
    4.67500e+00    9.41611e-01
    4.70000e+00    9.46151e-01
    4.72500e+00    9.50295e-01
    4.75000e+00    9.54039e-01
    4.77500e+00    9.57382e-01
    4.80000e+00    9.60323e-01
    4.82500e+00    9.62861e-01
    4.85000e+00    9.64997e-01
    4.87500e+00    9.66734e-01
    4.90000e+00    9.68073e-01
    4.92500e+00    9.69018e-01
    4.95000e+00    9.69573e-01
    4.97500e+00    9.69744e-01
    5.00000e+00    9.69535e-01
    5.02500e+00    9.68953e-01
    5.05000e+00    9.68005e-01
    5.07500e+00    9.66699e-01
    5.10000e+00    9.65042e-01
    5.12500e+00    9.63042e-01
    5.15000e+00    9.60710e-01
    5.17500e+00    9.58054e-01
    5.20000e+00    9.55083e-01
    5.22500e+00    9.51807e-01
    5.25000e+00    9.48238e-01
    5.27500e+00    9.44384e-01
    5.30000e+00    9.40256e-01
    5.32500e+00    9.35865e-01
    5.35000e+00    9.31222e-01
    5.37500e+00    9.26337e-01
    5.40000e+00    9.21221e-01
    5.42500e+00    9.15885e-01
    5.45000e+00    9.10339e-01
    5.47500e+00    9.04594e-01
    5.50000e+00    8.98661e-01
    5.52500e+00    8.92549e-01
    5.55000e+00    8.86270e-01
    5.57500e+00    8.79832e-01
    5.60000e+00    8.73247e-01
    5.62500e+00    8.66524e-01
    5.65000e+00    8.59673e-01
    5.67500e+00    8.52702e-01
    5.70000e+00    8.45621e-01
    5.72500e+00    8.38438e-01
    5.75000e+00    8.31164e-01
    5.77500e+00    8.23805e-01
    5.80000e+00    8.16370e-01
    5.82500e+00    8.08867e-01
    5.85000e+00    8.01303e-01
    5.87500e+00    7.93686e-01
    5.90000e+00    7.86024e-01
    5.92500e+00    7.78322e-01
    5.95000e+00    7.70588e-01
    5.97500e+00    7.62828e-01
    6.00000e+00    7.55049e-01
    6.02500e+00    7.47255e-01
    6.05000e+00    7.39453e-01
    6.07500e+00    7.31648e-01
    6.10000e+00    7.23845e-01
    6.12500e+00    7.16049e-01
    6.15000e+00    7.08266e-01
    6.17500e+00    7.00499e-01
    6.20000e+00    6.92752e-01
    6.22500e+00    6.85031e-01
    6.25000e+00    6.77337e-01
    6.27500e+00    6.69677e-01
    6.30000e+00    6.62052e-01
    6.32500e+00    6.54466e-01
    6.35000e+00    6.46922e-01
    6.37500e+00    6.39423e-01
    6.40000e+00    6.31972e-01
    6.42500e+00    6.24572e-01
    6.45000e+00    6.17224e-01
    6.47500e+00    6.09931e-01
    6.50000e+00    6.02696e-01
    6.52500e+00    5.95520e-01
    6.55000e+00    5.88405e-01
    6.57500e+00    5.81353e-01
    6.60000e+00    5.74365e-01
    6.62500e+00    5.67443e-01
    6.65000e+00    5.60588e-01
    6.67500e+00    5.53802e-01
    6.70000e+00    5.47085e-01
    6.72500e+00    5.40439e-01
    6.75000e+00    5.33865e-01
    6.77500e+00    5.27363e-01
    6.80000e+00    5.20934e-01
    6.82500e+00    5.14578e-01
    6.85000e+00    5.08298e-01
    6.87500e+00    5.02092e-01
    6.90000e+00    4.95961e-01
    6.92500e+00    4.89906e-01
    6.95000e+00    4.83927e-01
    6.97500e+00    4.78025e-01
    7.00000e+00    4.72198e-01
    7.02500e+00    4.66449e-01
    7.05000e+00    4.60775e-01
    7.07500e+00    4.55179e-01
    7.10000e+00    4.49659e-01
    7.12500e+00    4.44215e-01
    7.15000e+00    4.38848e-01
    7.17500e+00    4.33557e-01
    7.20000e+00    4.28342e-01
    7.22500e+00    4.23203e-01
    7.25000e+00    4.18139e-01
    7.27500e+00    4.13151e-01
    7.30000e+00    4.08237e-01
    7.32500e+00    4.03398e-01
    7.35000e+00    3.98634e-01
    7.37500e+00    3.93943e-01
    7.40000e+00    3.89325e-01
    7.42500e+00    3.84780e-01
    7.45000e+00    3.80308e-01
    7.47500e+00    3.75907e-01
    7.50000e+00    3.71579e-01
    7.52500e+00    3.67321e-01
    7.55000e+00    3.63133e-01
    7.57500e+00    3.59016e-01
    7.60000e+00    3.54968e-01
    7.62500e+00    3.50989e-01
    7.65000e+00    3.47078e-01
    7.67500e+00    3.43235e-01
    7.70000e+00    3.39459e-01
    7.72500e+00    3.35750e-01
    7.75000e+00    3.32107e-01
    7.77500e+00    3.28529e-01
    7.80000e+00    3.25016e-01
    7.82500e+00    3.21568e-01
    7.85000e+00    3.18184e-01
    7.87500e+00    3.14862e-01
    7.90000e+00    3.11604e-01
    7.92500e+00    3.08407e-01
    7.95000e+00    3.05272e-01
    7.97500e+00    3.02198e-01
    8.00000e+00    2.99184e-01
    8.02500e+00    2.96231e-01
    8.05000e+00    2.93336e-01
    8.07500e+00    2.90500e-01
    8.10000e+00    2.87723e-01
    8.12500e+00    2.85003e-01
    8.15000e+00    2.82340e-01
    8.17500e+00    2.79734e-01
    8.20000e+00    2.77185e-01
    8.22500e+00    2.74690e-01
    8.25000e+00    2.72252e-01
    8.27500e+00    2.69867e-01
    8.30000e+00    2.67537e-01
    8.32500e+00    2.65261e-01
    8.35000e+00    2.63039e-01
    8.37500e+00    2.60869e-01
    8.40000e+00    2.58752e-01
    8.42500e+00    2.56686e-01
    8.45000e+00    2.54673e-01
    8.47500e+00    2.52711e-01
    8.50000e+00    2.50799e-01
    8.52500e+00    2.48939e-01
    8.55000e+00    2.47128e-01
    8.57500e+00    2.45368e-01
    8.60000e+00    2.43657e-01
    8.62500e+00    2.41996e-01
    8.65000e+00    2.40383e-01
    8.67500e+00    2.38820e-01
    8.70000e+00    2.37304e-01
    8.72500e+00    2.35837e-01
    8.75000e+00    2.34418e-01
    8.77500e+00    2.33047e-01
    8.80000e+00    2.31724e-01
    8.82500e+00    2.30448e-01
    8.85000e+00    2.29219e-01
    8.87500e+00    2.28038e-01
    8.90000e+00    2.26904e-01
    8.92500e+00    2.25816e-01
    8.95000e+00    2.24776e-01
    8.97500e+00    2.23782e-01
    9.00000e+00    2.22835e-01
    9.02500e+00    2.21935e-01
    9.05000e+00    2.21081e-01
    9.07500e+00    2.20275e-01
    9.10000e+00    2.19515e-01
    9.12500e+00    2.18802e-01
    9.15000e+00    2.18136e-01
    9.17500e+00    2.17517e-01
    9.20000e+00    2.16946e-01
    9.22500e+00    2.16422e-01
    9.25000e+00    2.15945e-01
    9.27500e+00    2.15516e-01
    9.30000e+00    2.15135e-01
    9.32500e+00    2.14803e-01
    9.35000e+00    2.14519e-01
    9.37500e+00    2.14284e-01
    9.40000e+00    2.14098e-01
    9.42500e+00    2.13962e-01
    9.45000e+00    2.13875e-01
    9.47500e+00    2.13840e-01
    9.50000e+00    2.13855e-01
    9.52500e+00    2.13921e-01
    9.55000e+00    2.14039e-01
    9.57500e+00    2.14210e-01
    9.60000e+00    2.14434e-01
    9.62500e+00    2.14712e-01
    9.65000e+00    2.15044e-01
    9.67500e+00    2.15431e-01
    9.70000e+00    2.15874e-01
    9.72500e+00    2.16374e-01
    9.75000e+00    2.16931e-01
    9.77500e+00    2.17546e-01
    9.80000e+00    2.18220e-01
    9.82500e+00    2.18955e-01
    9.85000e+00    2.19751e-01
    9.87500e+00    2.20608e-01
    9.90000e+00    2.21529e-01
    9.92500e+00    2.22515e-01
    9.95000e+00    2.23566e-01
    9.97500e+00    2.24684e-01
    1.00000e+01    2.25869e-01
    1.00250e+01    2.27125e-01
    1.00500e+01    2.28450e-01
    1.00750e+01    2.29848e-01
    1.01000e+01    2.31320e-01
    1.01250e+01    2.32867e-01
    1.01500e+01    2.34490e-01
    1.01750e+01    2.36192e-01
    1.02000e+01    2.37974e-01
    1.02250e+01    2.39838e-01
    1.02500e+01    2.41785e-01
    1.02750e+01    2.43818e-01
    1.03000e+01    2.45939e-01
    1.03250e+01    2.48149e-01
    1.03500e+01    2.50450e-01
    1.03750e+01    2.52845e-01
    1.04000e+01    2.55336e-01
    1.04250e+01    2.57925e-01
    1.04500e+01    2.60614e-01
    1.04750e+01    2.63406e-01
    1.05000e+01    2.66303e-01
    1.05250e+01    2.69308e-01
    1.05500e+01    2.72422e-01
    1.05750e+01    2.75649e-01
    1.06000e+01    2.78992e-01
    1.06250e+01    2.82452e-01
    1.06500e+01    2.86033e-01
    1.06750e+01    2.89737e-01
    1.07000e+01    2.93568e-01
    1.07250e+01    2.97527e-01
    1.07500e+01    3.01618e-01
    1.07750e+01    3.05844e-01
    1.08000e+01    3.10208e-01
    1.08250e+01    3.14712e-01
    1.08500e+01    3.19359e-01
    1.08750e+01    3.24152e-01
    1.09000e+01    3.29095e-01
    1.09250e+01    3.34190e-01
    1.09500e+01    3.39439e-01
    1.09750e+01    3.44846e-01
    1.10000e+01    3.50413e-01
    1.10250e+01    3.56143e-01
    1.10500e+01    3.62039e-01
    1.10750e+01    3.68102e-01
    1.11000e+01    3.74336e-01
    1.11250e+01    3.80742e-01
    1.11500e+01    3.87322e-01
    1.11750e+01    3.94078e-01
    1.12000e+01    4.01013e-01
    1.12250e+01    4.08126e-01
    1.12500e+01    4.15420e-01
    1.12750e+01    4.22895e-01
    1.13000e+01    4.30552e-01
    1.13250e+01    4.38392e-01
    1.13500e+01    4.46414e-01
    1.13750e+01    4.54617e-01
    1.14000e+01    4.63002e-01
    1.14250e+01    4.71566e-01
    1.14500e+01    4.80309e-01
    1.14750e+01    4.89227e-01
    1.15000e+01    4.98319e-01
    1.15250e+01    5.07581e-01
    1.15500e+01    5.17010e-01
    1.15750e+01    5.26601e-01
    1.16000e+01    5.36349e-01
    1.16250e+01    5.46248e-01
    1.16500e+01    5.56294e-01
    1.16750e+01    5.66478e-01
    1.17000e+01    5.76794e-01
    1.17250e+01    5.87232e-01
    1.17500e+01    5.97786e-01
    1.17750e+01    6.08444e-01
    1.18000e+01    6.19196e-01
    1.18250e+01    6.30033e-01
    1.18500e+01    6.40942e-01
    1.18750e+01    6.51911e-01
    1.19000e+01    6.62926e-01
    1.19250e+01    6.73976e-01
    1.19500e+01    6.85045e-01
    1.19750e+01    6.96120e-01
    1.20000e+01    7.07184e-01
    1.20250e+01    7.18223e-01
    1.20500e+01    7.29220e-01
    1.20750e+01    7.40158e-01
    1.21000e+01    7.51022e-01
    1.21250e+01    7.61795e-01
    1.21500e+01    7.72458e-01
    1.21750e+01    7.82995e-01
    1.22000e+01    7.93389e-01
    1.22250e+01    8.03622e-01
    1.22500e+01    8.13677e-01
    1.22750e+01    8.23537e-01
    1.23000e+01    8.33186e-01
    1.23250e+01    8.42606e-01
    1.23500e+01    8.51783e-01
    1.23750e+01    8.60700e-01
    1.24000e+01    8.69342e-01
    1.24250e+01    8.77695e-01
    1.24500e+01    8.85745e-01
    1.24750e+01    8.93480e-01
    1.25000e+01    9.00887e-01
    1.25250e+01    9.07954e-01
    1.25500e+01    9.14671e-01
    1.25750e+01    9.21028e-01
    1.26000e+01    9.27017e-01
    1.26250e+01    9.32630e-01
    1.26500e+01    9.37860e-01
    1.26750e+01    9.42702e-01
    1.27000e+01    9.47150e-01
    1.27250e+01    9.51201e-01
    1.27500e+01    9.54853e-01
    1.27750e+01    9.58102e-01
    1.28000e+01    9.60949e-01
    1.28250e+01    9.63394e-01
    1.28500e+01    9.65437e-01
    1.28750e+01    9.67081e-01
    1.29000e+01    9.68328e-01
    1.29250e+01    9.69182e-01
    1.29500e+01    9.69647e-01
    1.29750e+01    9.69729e-01
    1.30000e+01    9.69432e-01
    1.30250e+01    9.68765e-01
    1.30500e+01    9.67733e-01
    1.30750e+01    9.66344e-01
    1.31000e+01    9.64607e-01
    1.31250e+01    9.62529e-01
    1.31500e+01    9.60121e-01
    1.31750e+01    9.57390e-01
    1.32000e+01    9.54348e-01
    1.32250e+01    9.51003e-01
    1.32500e+01    9.47366e-01
    1.32750e+01    9.43448e-01
    1.33000e+01    9.39258e-01
    1.33250e+01    9.34807e-01
    1.33500e+01    9.30107e-01
    1.33750e+01    9.25167e-01
    1.34000e+01    9.19999e-01
    1.34250e+01    9.14613e-01
    1.34500e+01    9.09020e-01
    1.34750e+01    9.03230e-01
    1.35000e+01    8.97254e-01
    1.35250e+01    8.91103e-01
    1.35500e+01    8.84786e-01
    1.35750e+01    8.78313e-01
    1.36000e+01    8.71695e-01
    1.36250e+01    8.64942e-01
    1.36500e+01    8.58061e-01
    1.36750e+01    8.51064e-01
    1.37000e+01    8.43959e-01
    1.37250e+01    8.36754e-01
    1.37500e+01    8.29459e-01
    1.37750e+01    8.22082e-01
    1.38000e+01    8.14630e-01
    1.38250e+01    8.07112e-01
    1.38500e+01    7.99536e-01
    1.38750e+01    7.91908e-01
    1.39000e+01    7.84236e-01
    1.39250e+01    7.76526e-01
    1.39500e+01    7.68785e-01
    1.39750e+01    7.61020e-01
    1.40000e+01    7.53237e-01
    1.40250e+01    7.45440e-01
    1.40500e+01    7.37637e-01
    1.40750e+01    7.29832e-01
    1.41000e+01    7.22031e-01
    1.41250e+01    7.14238e-01
    1.41500e+01    7.06458e-01
    1.41750e+01    6.98695e-01
    1.42000e+01    6.90954e-01
    1.42250e+01    6.83238e-01
    1.42500e+01    6.75552e-01
    1.42750e+01    6.67900e-01
    1.43000e+01    6.60283e-01
    1.43250e+01    6.52707e-01
    1.43500e+01    6.45173e-01
    1.43750e+01    6.37685e-01
    1.44000e+01    6.30246e-01
    1.44250e+01    6.22858e-01
    1.44500e+01    6.15523e-01
    1.44750e+01    6.08243e-01
    1.45000e+01    6.01021e-01
    1.45250e+01    5.93859e-01
    1.45500e+01    5.86759e-01
    1.45750e+01    5.79722e-01
    1.46000e+01    5.72749e-01
    1.46250e+01    5.65843e-01
    1.46500e+01    5.59004e-01
    1.46750e+01    5.52233e-01
    1.47000e+01    5.45533e-01
    1.47250e+01    5.38904e-01
    1.47500e+01    5.32346e-01
    1.47750e+01    5.25861e-01
    1.48000e+01    5.19449e-01
    1.48250e+01    5.13111e-01
    1.48500e+01    5.06847e-01
    1.48750e+01    5.00659e-01
    1.49000e+01    4.94546e-01
    1.49250e+01    4.88509e-01
    1.49500e+01    4.82547e-01
    1.49750e+01    4.76662e-01
    1.50000e+01    4.70854e-01
    1.50250e+01    4.65122e-01
    1.50500e+01    4.59467e-01
    1.50750e+01    4.53888e-01
    1.51000e+01    4.48386e-01
    1.51250e+01    4.42960e-01
    1.51500e+01    4.37610e-01
    1.51750e+01    4.32337e-01
    1.52000e+01    4.27140e-01
    1.52250e+01    4.22018e-01
    1.52500e+01    4.16972e-01
    1.52750e+01    4.12001e-01
    1.53000e+01    4.07105e-01
    1.53250e+01    4.02283e-01
    1.53500e+01    3.97536e-01
    1.53750e+01    3.92862e-01
    1.54000e+01    3.88261e-01
    1.54250e+01    3.83733e-01
    1.54500e+01    3.79278e-01
    1.54750e+01    3.74894e-01
    1.55000e+01    3.70582e-01
    1.55250e+01    3.66340e-01
    1.55500e+01    3.62169e-01
    1.55750e+01    3.58068e-01
    1.56000e+01    3.54036e-01
    1.56250e+01    3.50073e-01
    1.56500e+01    3.46178e-01
    1.56750e+01    3.42351e-01
    1.57000e+01    3.38590e-01
    1.57250e+01    3.34897e-01
    1.57500e+01    3.31269e-01
    1.57750e+01    3.27706e-01
    1.58000e+01    3.24209e-01
    1.58250e+01    3.20775e-01
    1.58500e+01    3.17405e-01
    1.58750e+01    3.14099e-01
    1.59000e+01    3.10855e-01
    1.59250e+01    3.07672e-01
    1.59500e+01    3.04552e-01
    1.59750e+01    3.01492e-01
    1.60000e+01    2.98492e-01
    1.60250e+01    2.95552e-01
    1.60500e+01    2.92671e-01
    1.60750e+01    2.89849e-01
    1.61000e+01    2.87085e-01
    1.61250e+01    2.84378e-01
    1.61500e+01    2.81729e-01
    1.61750e+01    2.79136e-01
    1.62000e+01    2.76599e-01
    1.62250e+01    2.74118e-01
    1.62500e+01    2.71692e-01
    1.62750e+01    2.69321e-01
    1.63000e+01    2.67003e-01
    1.63250e+01    2.64740e-01
    1.63500e+01    2.62529e-01
    1.63750e+01    2.60372e-01
    1.64000e+01    2.58266e-01
    1.64250e+01    2.56213e-01
    1.64500e+01    2.54212e-01
    1.64750e+01    2.52262e-01
    1.65000e+01    2.50362e-01
    1.65250e+01    2.48513e-01
    1.65500e+01    2.46715e-01
    1.65750e+01    2.44966e-01
    1.66000e+01    2.43266e-01
    1.66250e+01    2.41616e-01
    1.66500e+01    2.40015e-01
    1.66750e+01    2.38463e-01
    1.67000e+01    2.36959e-01
    1.67250e+01    2.35503e-01
    1.67500e+01    2.34095e-01
    1.67750e+01    2.32735e-01
    1.68000e+01    2.31423e-01
    1.68250e+01    2.30158e-01
    1.68500e+01    2.28940e-01
    1.68750e+01    2.27770e-01
    1.69000e+01    2.26646e-01
    1.69250e+01    2.25570e-01
    1.69500e+01    2.24540e-01
    1.69750e+01    2.23557e-01
    1.70000e+01    2.22621e-01
    1.70250e+01    2.21732e-01
    1.70500e+01    2.20890e-01
    1.70750e+01    2.20094e-01
    1.71000e+01    2.19345e-01
    1.71250e+01    2.18643e-01
    1.71500e+01    2.17988e-01
    1.71750e+01    2.17380e-01
    1.72000e+01    2.16820e-01
    1.72250e+01    2.16307e-01
    1.72500e+01    2.15841e-01
    1.72750e+01    2.15423e-01
    1.73000e+01    2.15054e-01
    1.73250e+01    2.14732e-01
    1.73500e+01    2.14460e-01
    1.73750e+01    2.14236e-01
    1.74000e+01    2.14062e-01
    1.74250e+01    2.13937e-01
    1.74500e+01    2.13863e-01
    1.74750e+01    2.13839e-01
    1.75000e+01    2.13865e-01
    1.75250e+01    2.13944e-01
    1.75500e+01    2.14075e-01
    1.75750e+01    2.14258e-01
    1.76000e+01    2.14494e-01
    1.76250e+01    2.14784e-01
    1.76500e+01    2.15129e-01
    1.76750e+01    2.15529e-01
    1.77000e+01    2.15985e-01
    1.77250e+01    2.16498e-01
    1.77500e+01    2.17068e-01
    1.77750e+01    2.17697e-01
    1.78000e+01    2.18386e-01
    1.78250e+01    2.19134e-01
    1.78500e+01    2.19944e-01
    1.78750e+01    2.20817e-01
    1.79000e+01    2.21753e-01
    1.79250e+01    2.22754e-01
    1.79500e+01    2.23820e-01
    1.79750e+01    2.24953e-01
    1.80000e+01    2.26155e-01
    1.80250e+01    2.27427e-01
    1.80500e+01    2.28769e-01
    1.80750e+01    2.30184e-01
    1.81000e+01    2.31673e-01
    1.81250e+01    2.33237e-01
    1.81500e+01    2.34879e-01
    1.81750e+01    2.36599e-01
    1.82000e+01    2.38400e-01
    1.82250e+01    2.40283e-01
    1.82500e+01    2.42250e-01
    1.82750e+01    2.44304e-01
    1.83000e+01    2.46445e-01
    1.83250e+01    2.48676e-01
    1.83500e+01    2.50999e-01
    1.83750e+01    2.53416e-01
    1.84000e+01    2.55929e-01
    1.84250e+01    2.58541e-01
    1.84500e+01    2.61254e-01
    1.84750e+01    2.64070e-01
    1.85000e+01    2.66992e-01
    1.85250e+01    2.70022e-01
    1.85500e+01    2.73163e-01
    1.85750e+01    2.76416e-01
    1.86000e+01    2.79786e-01
    1.86250e+01    2.83274e-01
    1.86500e+01    2.86884e-01
    1.86750e+01    2.90617e-01
    1.87000e+01    2.94477e-01
    1.87250e+01    2.98467e-01
    1.87500e+01    3.02589e-01
    1.87750e+01    3.06847e-01
    1.88000e+01    3.11243e-01
    1.88250e+01    3.15780e-01
    1.88500e+01    3.20461e-01
    1.88750e+01    3.25289e-01
    1.89000e+01    3.30266e-01
    1.89250e+01    3.35397e-01
    1.89500e+01    3.40683e-01
    1.89750e+01    3.46127e-01
    1.90000e+01    3.51732e-01
    1.90250e+01    3.57500e-01
    1.90500e+01    3.63434e-01
    1.90750e+01    3.69537e-01
    1.91000e+01    3.75810e-01
    1.91250e+01    3.82257e-01
    1.91500e+01    3.88878e-01
    1.91750e+01    3.95675e-01
    1.92000e+01    4.02651e-01
    1.92250e+01    4.09807e-01
    1.92500e+01    4.17143e-01
    1.92750e+01    4.24660e-01
    1.93000e+01    4.32360e-01
    1.93250e+01    4.40242e-01
    1.93500e+01    4.48306e-01
    1.93750e+01    4.56552e-01
    1.94000e+01    4.64978e-01
    1.94250e+01    4.73584e-01
    1.94500e+01    4.82368e-01
    1.94750e+01    4.91327e-01
    1.95000e+01    5.00459e-01
    1.95250e+01    5.09760e-01
    1.95500e+01    5.19227e-01
    1.95750e+01    5.28854e-01
    1.96000e+01    5.38638e-01
    1.96250e+01    5.48572e-01
    1.96500e+01    5.58651e-01
    1.96750e+01    5.68866e-01
    1.97000e+01    5.79211e-01
    1.97250e+01    5.89677e-01
    1.97500e+01    6.00256e-01
    1.97750e+01    6.10937e-01
    1.98000e+01    6.21710e-01
    1.98250e+01    6.32564e-01
    1.98500e+01    6.43488e-01
    1.98750e+01    6.54469e-01
    1.99000e+01    6.65494e-01
    1.99250e+01    6.76550e-01
    1.99500e+01    6.87622e-01
    1.99750e+01    6.98695e-01
    2.00000e+01    7.09755e-01
    2.00250e+01    7.20785e-01
    2.00500e+01    7.31770e-01
    2.00750e+01    7.42693e-01
    2.01000e+01    7.53537e-01
    2.01250e+01    7.64285e-01
    2.01500e+01    7.74921e-01
    2.01750e+01    7.85426e-01
    2.02000e+01    7.95784e-01
    2.02250e+01    8.05977e-01
    2.02500e+01    8.15989e-01
    2.02750e+01    8.25801e-01
    2.03000e+01    8.35398e-01
    2.03250e+01    8.44763e-01
    2.03500e+01    8.53881e-01
    2.03750e+01    8.62735e-01
    2.04000e+01    8.71311e-01
    2.04250e+01    8.79595e-01
    2.04500e+01    8.87573e-01
    2.04750e+01    8.95233e-01
    2.05000e+01    9.02561e-01
    2.05250e+01    9.09548e-01
    2.05500e+01    9.16182e-01
    2.05750e+01    9.22454e-01
    2.06000e+01    9.28357e-01
    2.06250e+01    9.33881e-01
    2.06500e+01    9.39022e-01
    2.06750e+01    9.43772e-01
    2.07000e+01    9.48128e-01
    2.07250e+01    9.52087e-01
    2.07500e+01    9.55644e-01
    2.07750e+01    9.58800e-01
    2.08000e+01    9.61554e-01
    2.08250e+01    9.63905e-01
    2.08500e+01    9.65855e-01
    2.08750e+01    9.67406e-01
    2.09000e+01    9.68561e-01
    2.09250e+01    9.69324e-01
    2.09500e+01    9.69700e-01
    2.09750e+01    9.69693e-01
    2.10000e+01    9.69310e-01
    2.10250e+01    9.68557e-01
    2.10500e+01    9.67441e-01
    2.10750e+01    9.65971e-01
    2.11000e+01    9.64153e-01
    2.11250e+01    9.61998e-01
    2.11500e+01    9.59514e-01
    2.11750e+01    9.56710e-01
    2.12000e+01    9.53596e-01
    2.12250e+01    9.50183e-01
    2.12500e+01    9.46479e-01
    2.12750e+01    9.42497e-01
    2.13000e+01    9.38245e-01
    2.13250e+01    9.33736e-01
    2.13500e+01    9.28979e-01
    2.13750e+01    9.23985e-01
    2.14000e+01    9.18765e-01
    2.14250e+01    9.13330e-01
    2.14500e+01    9.07690e-01
    2.14750e+01    9.01856e-01
    2.15000e+01    8.95839e-01
    2.15250e+01    8.89648e-01
    2.15500e+01    8.83294e-01
    2.15750e+01    8.76787e-01
    2.16000e+01    8.70136e-01
    2.16250e+01    8.63352e-01
    2.16500e+01    8.56444e-01
    2.16750e+01    8.49421e-01
    2.17000e+01    8.42291e-01
    2.17250e+01    8.35065e-01
    2.17500e+01    8.27750e-01
    2.17750e+01    8.20355e-01
    2.18000e+01    8.12887e-01
    2.18250e+01    8.05355e-01
    2.18500e+01    7.97766e-01
    2.18750e+01    7.90127e-01
    2.19000e+01    7.82445e-01
    2.19250e+01    7.74728e-01
    2.19500e+01    7.66981e-01
    2.19750e+01    7.59211e-01
    2.20000e+01    7.51424e-01
    2.20250e+01    7.43626e-01
    2.20500e+01    7.35822e-01
    2.20750e+01    7.28017e-01
    2.21000e+01    7.20217e-01
    2.21250e+01    7.12427e-01
    2.21500e+01    7.04650e-01
    2.21750e+01    6.96892e-01
    2.22000e+01    6.89157e-01
    2.22250e+01    6.81448e-01
    2.22500e+01    6.73769e-01
    2.22750e+01    6.66125e-01
    2.23000e+01    6.58517e-01
    2.23250e+01    6.50951e-01
    2.23500e+01    6.43427e-01
    2.23750e+01    6.35951e-01
    2.24000e+01    6.28523e-01
    2.24250e+01    6.21147e-01
    2.24500e+01    6.13824e-01
    2.24750e+01    6.06558e-01
    2.25000e+01    5.99350e-01
    2.25250e+01    5.92202e-01
    2.25500e+01    5.85116e-01
    2.25750e+01    5.78094e-01
    2.26000e+01    5.71136e-01
    2.26250e+01    5.64246e-01
    2.26500e+01    5.57423e-01
    2.26750e+01    5.50669e-01
    2.27000e+01    5.43985e-01
    2.27250e+01    5.37372e-01
    2.27500e+01    5.30831e-01
    2.27750e+01    5.24363e-01
    2.28000e+01    5.17968e-01
    2.28250e+01    5.11647e-01
    2.28500e+01    5.05401e-01
    2.28750e+01    4.99230e-01
    2.29000e+01    4.93135e-01
    2.29250e+01    4.87115e-01
    2.29500e+01    4.81172e-01
    2.29750e+01    4.75304e-01
    2.30000e+01    4.69514e-01
    2.30250e+01    4.63800e-01
    2.30500e+01    4.58162e-01
    2.30750e+01    4.52601e-01
    2.31000e+01    4.47117e-01
    2.31250e+01    4.41709e-01
    2.31500e+01    4.36377e-01
    2.31750e+01    4.31121e-01
    2.32000e+01    4.25942e-01
    2.32250e+01    4.20838e-01
    2.32500e+01    4.15809e-01
    2.32750e+01    4.10856e-01
    2.33000e+01    4.05977e-01
    2.33250e+01    4.01172e-01
    2.33500e+01    3.96442e-01
    2.33750e+01    3.91785e-01
    2.34000e+01    3.87201e-01
    2.34250e+01    3.82690e-01
    2.34500e+01    3.78252e-01
    2.34750e+01    3.73885e-01
    2.35000e+01    3.69589e-01
    2.35250e+01    3.65364e-01
    2.35500e+01    3.61209e-01
    2.35750e+01    3.57124e-01
    2.36000e+01    3.53108e-01
    2.36250e+01    3.49161e-01
    2.36500e+01    3.45282e-01
    2.36750e+01    3.41470e-01
    2.37000e+01    3.37725e-01
    2.37250e+01    3.34047e-01
    2.37500e+01    3.30434e-01
    2.37750e+01    3.26887e-01
    2.38000e+01    3.23404e-01
    2.38250e+01    3.19986e-01
    2.38500e+01    3.16631e-01
    2.38750e+01    3.13339e-01
    2.39000e+01    3.10109e-01
    2.39250e+01    3.06941e-01
    2.39500e+01    3.03834e-01
    2.39750e+01    3.00789e-01
    2.40000e+01    2.97803e-01
    2.40250e+01    2.94877e-01
    2.40500e+01    2.92009e-01
    2.40750e+01    2.89201e-01
    2.41000e+01    2.86450e-01
    2.41250e+01    2.83757e-01
    2.41500e+01    2.81121e-01
    2.41750e+01    2.78541e-01
    2.42000e+01    2.76017e-01
    2.42250e+01    2.73549e-01
    2.42500e+01    2.71136e-01
    2.42750e+01    2.68777e-01
    2.43000e+01    2.66472e-01
    2.43250e+01    2.64221e-01
    2.43500e+01    2.62023e-01
    2.43750e+01    2.59877e-01
    2.44000e+01    2.57784e-01
    2.44250e+01    2.55743e-01
    2.44500e+01    2.53754e-01
    2.44750e+01    2.51815e-01
    2.45000e+01    2.49928e-01
    2.45250e+01    2.48090e-01
    2.45500e+01    2.46303e-01
    2.45750e+01    2.44566e-01
    2.46000e+01    2.42878e-01
    2.46250e+01    2.41240e-01
    2.46500e+01    2.39650e-01
    2.46750e+01    2.38109e-01
    2.47000e+01    2.36616e-01
    2.47250e+01    2.35171e-01
    2.47500e+01    2.33775e-01
    2.47750e+01    2.32426e-01
    2.48000e+01    2.31124e-01
    2.48250e+01    2.29871e-01
    2.48500e+01    2.28664e-01
    2.48750e+01    2.27504e-01
    2.49000e+01    2.26392e-01
    2.49250e+01    2.25326e-01
    2.49500e+01    2.24307e-01
    2.49750e+01    2.23335e-01
    2.50000e+01    2.22410e-01
    2.50250e+01    2.21532e-01
    2.50500e+01    2.20700e-01
    2.50750e+01    2.19915e-01
    2.51000e+01    2.19177e-01
    2.51250e+01    2.18486e-01
    2.51500e+01    2.17842e-01
    2.51750e+01    2.17246e-01
    2.52000e+01    2.16696e-01
    2.52250e+01    2.16194e-01
    2.52500e+01    2.15740e-01
    2.52750e+01    2.15333e-01
    2.53000e+01    2.14975e-01
    2.53250e+01    2.14665e-01
    2.53500e+01    2.14403e-01
    2.53750e+01    2.14191e-01
    2.54000e+01    2.14028e-01
    2.54250e+01    2.13915e-01
    2.54500e+01    2.13852e-01
    2.54750e+01    2.13840e-01
    2.55000e+01    2.13879e-01
    2.55250e+01    2.13970e-01
    2.55500e+01    2.14112e-01
    2.55750e+01    2.14308e-01
    2.56000e+01    2.14557e-01
    2.56250e+01    2.14860e-01
    2.56500e+01    2.15217e-01
    2.56750e+01    2.15630e-01
    2.57000e+01    2.16099e-01
    2.57250e+01    2.16625e-01
    2.57500e+01    2.17209e-01
    2.57750e+01    2.17852e-01
    2.58000e+01    2.18554e-01
    2.58250e+01    2.19317e-01
    2.58500e+01    2.20142e-01
    2.58750e+01    2.21029e-01
    2.59000e+01    2.21980e-01
    2.59250e+01    2.22996e-01
    2.59500e+01    2.24078e-01
    2.59750e+01    2.25227e-01
    2.60000e+01    2.26445e-01
    2.60250e+01    2.27732e-01
    2.60500e+01    2.29092e-01
    2.60750e+01    2.30524e-01
    2.61000e+01    2.32030e-01
    2.61250e+01    2.33612e-01
    2.61500e+01    2.35272e-01
    2.61750e+01    2.37011e-01
    2.62000e+01    2.38831e-01
    2.62250e+01    2.40733e-01
    2.62500e+01    2.42720e-01
    2.62750e+01    2.44794e-01
    2.63000e+01    2.46956e-01
    2.63250e+01    2.49208e-01
    2.63500e+01    2.51553e-01
    2.63750e+01    2.53992e-01
    2.64000e+01    2.56528e-01
    2.64250e+01    2.59163e-01
    2.64500e+01    2.61900e-01
    2.64750e+01    2.64741e-01
    2.65000e+01    2.67687e-01
    2.65250e+01    2.70743e-01
    2.65500e+01    2.73909e-01
    2.65750e+01    2.77190e-01
    2.66000e+01    2.80587e-01
    2.66250e+01    2.84103e-01
    2.66500e+01    2.87741e-01
    2.66750e+01    2.91503e-01
    2.67000e+01    2.95394e-01
    2.67250e+01    2.99414e-01
    2.67500e+01    3.03567e-01
    2.67750e+01    3.07857e-01
    2.68000e+01    3.12285e-01
    2.68250e+01    3.16856e-01
    2.68500e+01    3.21571e-01
    2.68750e+01    3.26433e-01
    2.69000e+01    3.31446e-01
    2.69250e+01    3.36612e-01
    2.69500e+01    3.41935e-01
    2.69750e+01    3.47416e-01
    2.70000e+01    3.53059e-01
    2.70250e+01    3.58865e-01
    2.70500e+01    3.64839e-01
    2.70750e+01    3.70981e-01
    2.71000e+01    3.77294e-01
    2.71250e+01    3.83781e-01
    2.71500e+01    3.90443e-01
    2.71750e+01    3.97282e-01
    2.72000e+01    4.04300e-01
    2.72250e+01    4.11497e-01
    2.72500e+01    4.18875e-01
    2.72750e+01    4.26435e-01
    2.73000e+01    4.34177e-01
    2.73250e+01    4.42101e-01
    2.73500e+01    4.50208e-01
    2.73750e+01    4.58496e-01
    2.74000e+01    4.66964e-01
    2.74250e+01    4.75612e-01
    2.74500e+01    4.84436e-01
    2.74750e+01    4.93436e-01
    2.75000e+01    5.02607e-01
    2.75250e+01    5.11947e-01
    2.75500e+01    5.21452e-01
    2.75750e+01    5.31116e-01
    2.76000e+01    5.40936e-01
    2.76250e+01    5.50904e-01
    2.76500e+01    5.61015e-01
    2.76750e+01    5.71261e-01
    2.77000e+01    5.81635e-01
    2.77250e+01    5.92128e-01
    2.77500e+01    6.02732e-01
    2.77750e+01    6.13435e-01
    2.78000e+01    6.24228e-01
    2.78250e+01    6.35100e-01
    2.78500e+01    6.46038e-01
    2.78750e+01    6.57030e-01
    2.79000e+01    6.68064e-01
    2.79250e+01    6.79124e-01
    2.79500e+01    6.90198e-01
    2.79750e+01    7.01269e-01
    2.80000e+01    7.12324e-01
    2.80250e+01    7.23345e-01
    2.80500e+01    7.34317e-01
    2.80750e+01    7.45223e-01
    2.81000e+01    7.56046e-01
    2.81250e+01    7.66770e-01
    2.81500e+01    7.77377e-01
    2.81750e+01    7.87849e-01
    2.82000e+01    7.98171e-01
    2.82250e+01    8.08323e-01
    2.82500e+01    8.18290e-01
    2.82750e+01    8.28053e-01
    2.83000e+01    8.37598e-01
    2.83250e+01    8.46907e-01
    2.83500e+01    8.55965e-01
    2.83750e+01    8.64755e-01
    2.84000e+01    8.73265e-01
    2.84250e+01    8.81479e-01
    2.84500e+01    8.89384e-01
    2.84750e+01    8.96967e-01
    2.85000e+01    9.04217e-01
    2.85250e+01    9.11123e-01
    2.85500e+01    9.17674e-01
    2.85750e+01    9.23861e-01
    2.86000e+01    9.29676e-01
    2.86250e+01    9.35111e-01
    2.86500e+01    9.40162e-01
    2.86750e+01    9.44821e-01
    2.87000e+01    9.49085e-01
    2.87250e+01    9.52950e-01
    2.87500e+01    9.56414e-01
    2.87750e+01    9.59477e-01
    2.88000e+01    9.62137e-01
    2.88250e+01    9.64394e-01
    2.88500e+01    9.66251e-01
    2.88750e+01    9.67710e-01
    2.89000e+01    9.68774e-01
    2.89250e+01    9.69446e-01
    2.89500e+01    9.69732e-01
    2.89750e+01    9.69637e-01
    2.90000e+01    9.69168e-01
    2.90250e+01    9.68330e-01
    2.90500e+01    9.67131e-01
    2.90750e+01    9.65579e-01
    2.91000e+01    9.63682e-01
    2.91250e+01    9.61449e-01
    2.91500e+01    9.58890e-01
    2.91750e+01    9.56013e-01
    2.92000e+01    9.52829e-01
    2.92250e+01    9.49347e-01
    2.92500e+01    9.45578e-01
    2.92750e+01    9.41531e-01
    2.93000e+01    9.37219e-01
    2.93250e+01    9.32651e-01
    2.93500e+01    9.27838e-01
    2.93750e+01    9.22791e-01
    2.94000e+01    9.17520e-01
    2.94250e+01    9.12036e-01
    2.94500e+01    9.06350e-01
    2.94750e+01    9.00473e-01
    2.95000e+01    8.94414e-01
    2.95250e+01    8.88184e-01
    2.95500e+01    8.81793e-01
    2.95750e+01    8.75252e-01
    2.96000e+01    8.68570e-01
    2.96250e+01    8.61756e-01
    2.96500e+01    8.54820e-01
    2.96750e+01    8.47771e-01
    2.97000e+01    8.40619e-01
    2.97250e+01    8.33371e-01
    2.97500e+01    8.26037e-01
    2.97750e+01    8.18624e-01
    2.98000e+01    8.11140e-01
    2.98250e+01    8.03594e-01
    2.98500e+01    7.95993e-01
    2.98750e+01    7.88343e-01
    2.99000e+01    7.80653e-01
    2.99250e+01    7.72928e-01
    2.99500e+01    7.65175e-01
    2.99750e+01    7.57401e-01
    3.00000e+01    7.49611e-01
    3.00250e+01    7.41811e-01
    3.00500e+01    7.34006e-01
    3.00750e+01    7.26202e-01
    3.01000e+01    7.18404e-01
    3.01250e+01    7.10616e-01
    3.01500e+01    7.02844e-01
    3.01750e+01    6.95090e-01
    3.02000e+01    6.87361e-01
    3.02250e+01    6.79659e-01
    3.02500e+01    6.71988e-01
    3.02750e+01    6.64352e-01
    3.03000e+01    6.56753e-01
    3.03250e+01    6.49197e-01
    3.03500e+01    6.41684e-01
    3.03750e+01    6.34218e-01
    3.04000e+01    6.26802e-01
    3.04250e+01    6.19438e-01
    3.04500e+01    6.12129e-01
    3.04750e+01    6.04876e-01
    3.05000e+01    5.97682e-01
    3.05250e+01    5.90548e-01
    3.05500e+01    5.83477e-01
    3.05750e+01    5.76470e-01
    3.06000e+01    5.69528e-01
    3.06250e+01    5.62652e-01
    3.06500e+01    5.55845e-01
    3.06750e+01    5.49107e-01
    3.07000e+01    5.42440e-01
    3.07250e+01    5.35844e-01
    3.07500e+01    5.29320e-01
    3.07750e+01    5.22868e-01
    3.08000e+01    5.16491e-01
    3.08250e+01    5.10187e-01
    3.08500e+01    5.03959e-01
    3.08750e+01    4.97805e-01
    3.09000e+01    4.91728e-01
    3.09250e+01    4.85726e-01
    3.09500e+01    4.79800e-01
    3.09750e+01    4.73951e-01
    3.10000e+01    4.68178e-01
    3.10250e+01    4.62481e-01
    3.10500e+01    4.56862e-01
    3.10750e+01    4.51319e-01
    3.11000e+01    4.45852e-01
    3.11250e+01    4.40462e-01
    3.11500e+01    4.35148e-01
    3.11750e+01    4.29910e-01
    3.12000e+01    4.24748e-01
    3.12250e+01    4.19661e-01
    3.12500e+01    4.14650e-01
    3.12750e+01    4.09714e-01
    3.13000e+01    4.04853e-01
    3.13250e+01    4.00066e-01
    3.13500e+01    3.95352e-01
    3.13750e+01    3.90712e-01
    3.14000e+01    3.86146e-01
    3.14250e+01    3.81651e-01
    3.14500e+01    3.77229e-01
    3.14750e+01    3.72879e-01
    3.15000e+01    3.68600e-01
    3.15250e+01    3.64391e-01
    3.15500e+01    3.60253e-01
    3.15750e+01    3.56184e-01
    3.16000e+01    3.52184e-01
    3.16250e+01    3.48252e-01
    3.16500e+01    3.44389e-01
    3.16750e+01    3.40593e-01
    3.17000e+01    3.36864e-01
    3.17250e+01    3.33201e-01
    3.17500e+01    3.29603e-01
    3.17750e+01    3.26071e-01
    3.18000e+01    3.22603e-01
    3.18250e+01    3.19200e-01
    3.18500e+01    3.15859e-01
    3.18750e+01    3.12582e-01
    3.19000e+01    3.09367e-01
    3.19250e+01    3.06213e-01
    3.19500e+01    3.03121e-01
    3.19750e+01    3.00089e-01
    3.20000e+01    2.97117e-01
    3.20250e+01    2.94204e-01
    3.20500e+01    2.91351e-01
    3.20750e+01    2.88556e-01
    3.21000e+01    2.85819e-01
    3.21250e+01    2.83139e-01
    3.21500e+01    2.80516e-01
    3.21750e+01    2.77949e-01
    3.22000e+01    2.75438e-01
    3.22250e+01    2.72983e-01
    3.22500e+01    2.70582e-01
    3.22750e+01    2.68236e-01
    3.23000e+01    2.65943e-01
    3.23250e+01    2.63705e-01
    3.23500e+01    2.61519e-01
    3.23750e+01    2.59386e-01
    3.24000e+01    2.57305e-01
    3.24250e+01    2.55276e-01
    3.24500e+01    2.53298e-01
    3.24750e+01    2.51372e-01
    3.25000e+01    2.49496e-01
    3.25250e+01    2.47670e-01
    3.25500e+01    2.45895e-01
    3.25750e+01    2.44169e-01
    3.26000e+01    2.42493e-01
    3.26250e+01    2.40865e-01
    3.26500e+01    2.39287e-01
    3.26750e+01    2.37757e-01
    3.27000e+01    2.36276e-01
    3.27250e+01    2.34842e-01
    3.27500e+01    2.33457e-01
    3.27750e+01    2.32119e-01
    3.28000e+01    2.30829e-01
    3.28250e+01    2.29586e-01
    3.28500e+01    2.28390e-01
    3.28750e+01    2.27241e-01
    3.29000e+01    2.26140e-01
    3.29250e+01    2.25085e-01
    3.29500e+01    2.24077e-01
    3.29750e+01    2.23116e-01
    3.30000e+01    2.22202e-01
    3.30250e+01    2.21334e-01
    3.30500e+01    2.20514e-01
    3.30750e+01    2.19740e-01
    3.31000e+01    2.19013e-01
    3.31250e+01    2.18332e-01
    3.31500e+01    2.17699e-01
    3.31750e+01    2.17114e-01
    3.32000e+01    2.16575e-01
    3.32250e+01    2.16084e-01
    3.32500e+01    2.15641e-01
    3.32750e+01    2.15245e-01
    3.33000e+01    2.14898e-01
    3.33250e+01    2.14600e-01
    3.33500e+01    2.14350e-01
    3.33750e+01    2.14149e-01
    3.34000e+01    2.13998e-01
    3.34250e+01    2.13896e-01
    3.34500e+01    2.13845e-01
    3.34750e+01    2.13845e-01
    3.35000e+01    2.13896e-01
    3.35250e+01    2.13998e-01
    3.35500e+01    2.14153e-01
    3.35750e+01    2.14361e-01
    3.36000e+01    2.14622e-01
    3.36250e+01    2.14938e-01
    3.36500e+01    2.15308e-01
    3.36750e+01    2.15734e-01
    3.37000e+01    2.16217e-01
    3.37250e+01    2.16756e-01
    3.37500e+01    2.17354e-01
    3.37750e+01    2.18010e-01
    3.38000e+01    2.18726e-01
    3.38250e+01    2.19504e-01
    3.38500e+01    2.20343e-01
    3.38750e+01    2.21244e-01
    3.39000e+01    2.22210e-01
    3.39250e+01    2.23241e-01
    3.39500e+01    2.24339e-01
    3.39750e+01    2.25504e-01
    3.40000e+01    2.26738e-01
    3.40250e+01    2.28042e-01
    3.40500e+01    2.29418e-01
    3.40750e+01    2.30867e-01
    3.41000e+01    2.32391e-01
    3.41250e+01    2.33991e-01
    3.41500e+01    2.35669e-01
    3.41750e+01    2.37427e-01
    3.42000e+01    2.39266e-01
    3.42250e+01    2.41188e-01
    3.42500e+01    2.43195e-01
    3.42750e+01    2.45289e-01
    3.43000e+01    2.47471e-01
    3.43250e+01    2.49745e-01
    3.43500e+01    2.52111e-01
    3.43750e+01    2.54573e-01
    3.44000e+01    2.57132e-01
    3.44250e+01    2.59791e-01
    3.44500e+01    2.62552e-01
    3.44750e+01    2.65416e-01
    3.45000e+01    2.68388e-01
    3.45250e+01    2.71469e-01
    3.45500e+01    2.74662e-01
    3.45750e+01    2.77970e-01
    3.46000e+01    2.81394e-01
    3.46250e+01    2.84938e-01
    3.46500e+01    2.88605e-01
    3.46750e+01    2.92397e-01
    3.47000e+01    2.96317e-01
    3.47250e+01    3.00368e-01
    3.47500e+01    3.04553e-01
    3.47750e+01    3.08875e-01
    3.48000e+01    3.13336e-01
    3.48250e+01    3.17939e-01
    3.48500e+01    3.22688e-01
    3.48750e+01    3.27586e-01
    3.49000e+01    3.32634e-01
    3.49250e+01    3.37836e-01
    3.49500e+01    3.43196e-01
    3.49750e+01    3.48714e-01
    3.50000e+01    3.54395e-01
    3.50250e+01    3.60240e-01
    3.50500e+01    3.66252e-01
    3.50750e+01    3.72434e-01
    3.51000e+01    3.78788e-01
    3.51250e+01    3.85315e-01
    3.51500e+01    3.92018e-01
    3.51750e+01    3.98899e-01
    3.52000e+01    4.05958e-01
    3.52250e+01    4.13197e-01
    3.52500e+01    4.20617e-01
    3.52750e+01    4.28220e-01
    3.53000e+01    4.36004e-01
    3.53250e+01    4.43971e-01
    3.53500e+01    4.52119e-01
    3.53750e+01    4.60449e-01
    3.54000e+01    4.68960e-01
    3.54250e+01    4.77649e-01
    3.54500e+01    4.86514e-01
    3.54750e+01    4.95554e-01
    3.55000e+01    5.04765e-01
    3.55250e+01    5.14144e-01
    3.55500e+01    5.23686e-01
    3.55750e+01    5.33387e-01
    3.56000e+01    5.43242e-01
    3.56250e+01    5.53244e-01
    3.56500e+01    5.63387e-01
    3.56750e+01    5.73663e-01
    3.57000e+01    5.84066e-01
    3.57250e+01    5.94585e-01
    3.57500e+01    6.05213e-01
    3.57750e+01    6.15938e-01
    3.58000e+01    6.26750e-01
    3.58250e+01    6.37639e-01
    3.58500e+01    6.48591e-01
    3.58750e+01    6.59594e-01
    3.59000e+01    6.70635e-01
    3.59250e+01    6.81700e-01
    3.59500e+01    6.92774e-01
    3.59750e+01    7.03843e-01
    3.60000e+01    7.14891e-01
    3.60250e+01    7.25902e-01
    3.60500e+01    7.36860e-01
    3.60750e+01    7.47749e-01
    3.61000e+01    7.58550e-01
    3.61250e+01    7.69248e-01
    3.61500e+01    7.79826e-01
    3.61750e+01    7.90264e-01
    3.62000e+01    8.00548e-01
    3.62250e+01    8.10659e-01
    3.62500e+01    8.20579e-01
    3.62750e+01    8.30294e-01
    3.63000e+01    8.39785e-01
    3.63250e+01    8.49037e-01
    3.63500e+01    8.58034e-01
    3.63750e+01    8.66761e-01
    3.64000e+01    8.75202e-01
    3.64250e+01    8.83346e-01
    3.64500e+01    8.91177e-01
    3.64750e+01    8.98684e-01
    3.65000e+01    9.05855e-01
    3.65250e+01    9.12679e-01
    3.65500e+01    9.19146e-01
    3.65750e+01    9.25247e-01
    3.66000e+01    9.30974e-01
    3.66250e+01    9.36321e-01
    3.66500e+01    9.41280e-01
    3.66750e+01    9.45848e-01
    3.67000e+01    9.50019e-01
    3.67250e+01    9.53792e-01
    3.67500e+01    9.57163e-01
    3.67750e+01    9.60131e-01
    3.68000e+01    9.62698e-01
    3.68250e+01    9.64862e-01
    3.68500e+01    9.66626e-01
    3.68750e+01    9.67993e-01
    3.69000e+01    9.68965e-01
    3.69250e+01    9.69547e-01
    3.69500e+01    9.69744e-01
    3.69750e+01    9.69561e-01
    3.70000e+01    9.69005e-01
    3.70250e+01    9.68083e-01
    3.70500e+01    9.66801e-01
    3.70750e+01    9.65168e-01
    3.71000e+01    9.63192e-01
    3.71250e+01    9.60883e-01
    3.71500e+01    9.58249e-01
    3.71750e+01    9.55299e-01
    3.72000e+01    9.52045e-01
    3.72250e+01    9.48495e-01
    3.72500e+01    9.44661e-01
    3.72750e+01    9.40552e-01
    3.73000e+01    9.36179e-01
    3.73250e+01    9.31553e-01
    3.73500e+01    9.26684e-01
    3.73750e+01    9.21584e-01
    3.74000e+01    9.16263e-01
    3.74250e+01    9.10731e-01
    3.74500e+01    9.05000e-01
    3.74750e+01    8.99079e-01
    3.75000e+01    8.92980e-01
    3.75250e+01    8.86712e-01
    3.75500e+01    8.80285e-01
    3.75750e+01    8.73710e-01
    3.76000e+01    8.66996e-01
    3.76250e+01    8.60153e-01
    3.76500e+01    8.53190e-01
    3.76750e+01    8.46116e-01
    3.77000e+01    8.38941e-01
    3.77250e+01    8.31672e-01
    3.77500e+01    8.24319e-01
    3.77750e+01    8.16889e-01
    3.78000e+01    8.09390e-01
    3.78250e+01    8.01831e-01
    3.78500e+01    7.94218e-01
    3.78750e+01    7.86558e-01
    3.79000e+01    7.78859e-01
    3.79250e+01    7.71127e-01
    3.79500e+01    7.63369e-01
    3.79750e+01    7.55590e-01
    3.80000e+01    7.47797e-01
    3.80250e+01    7.39995e-01
    3.80500e+01    7.32190e-01
    3.80750e+01    7.24387e-01
    3.81000e+01    7.16591e-01
    3.81250e+01    7.08807e-01
    3.81500e+01    7.01038e-01
    3.81750e+01    6.93290e-01
    3.82000e+01    6.85567e-01
    3.82250e+01    6.77871e-01
    3.82500e+01    6.70208e-01
    3.82750e+01    6.62581e-01
    3.83000e+01    6.54992e-01
    3.83250e+01    6.47445e-01
    3.83500e+01    6.39943e-01
    3.83750e+01    6.32489e-01
    3.84000e+01    6.25085e-01
    3.84250e+01    6.17733e-01
    3.84500e+01    6.10437e-01
    3.84750e+01    6.03197e-01
    3.85000e+01    5.96017e-01
    3.85250e+01    5.88898e-01
    3.85500e+01    5.81841e-01
    3.85750e+01    5.74849e-01
    3.86000e+01    5.67922e-01
    3.86250e+01    5.61063e-01
    3.86500e+01    5.54272e-01
    3.86750e+01    5.47550e-01
    3.87000e+01    5.40899e-01
    3.87250e+01    5.34320e-01
    3.87500e+01    5.27812e-01
    3.87750e+01    5.21378e-01
    3.88000e+01    5.15018e-01
    3.88250e+01    5.08732e-01
    3.88500e+01    5.02521e-01
    3.88750e+01    4.96385e-01
    3.89000e+01    4.90325e-01
    3.89250e+01    4.84341e-01
    3.89500e+01    4.78433e-01
    3.89750e+01    4.72601e-01
    3.90000e+01    4.66846e-01
    3.90250e+01    4.61167e-01
    3.90500e+01    4.55565e-01
    3.90750e+01    4.50040e-01
    3.91000e+01    4.44591e-01
    3.91250e+01    4.39219e-01
    3.91500e+01    4.33923e-01
    3.91750e+01    4.28702e-01
    3.92000e+01    4.23558e-01
    3.92250e+01    4.18489e-01
    3.92500e+01    4.13495e-01
    3.92750e+01    4.08577e-01
    3.93000e+01    4.03733e-01
    3.93250e+01    3.98963e-01
    3.93500e+01    3.94266e-01
    3.93750e+01    3.89644e-01
    3.94000e+01    3.85094e-01
    3.94250e+01    3.80616e-01
    3.94500e+01    3.76211e-01
    3.94750e+01    3.71877e-01
    3.95000e+01    3.67614e-01
    3.95250e+01    3.63422e-01
    3.95500e+01    3.59300e-01
    3.95750e+01    3.55247e-01
    3.96000e+01    3.51263e-01
    3.96250e+01    3.47348e-01
    3.96500e+01    3.43500e-01
    3.96750e+01    3.39719e-01
    3.97000e+01    3.36006e-01
    3.97250e+01    3.32358e-01
    3.97500e+01    3.28776e-01
    3.97750e+01    3.25259e-01
    3.98000e+01    3.21806e-01
    3.98250e+01    3.18417e-01
    3.98500e+01    3.15091e-01
    3.98750e+01    3.11828e-01
    3.99000e+01    3.08627e-01
    3.99250e+01    3.05488e-01
    3.99500e+01    3.02410e-01
    3.99750e+01    2.99392e-01
    4.00000e+01    2.96434e-01
    4.00250e+01    2.93535e-01
    4.00500e+01    2.90696e-01
    4.00750e+01    2.87914e-01
    4.01000e+01    2.85190e-01
    4.01250e+01    2.82524e-01
    4.01500e+01    2.79914e-01
    4.01750e+01    2.77360e-01
    4.02000e+01    2.74862e-01
    4.02250e+01    2.72419e-01
    4.02500e+01    2.70031e-01
    4.02750e+01    2.67698e-01
    4.03000e+01    2.65418e-01
    4.03250e+01    2.63191e-01
    4.03500e+01    2.61018e-01
    4.03750e+01    2.58897e-01
    4.04000e+01    2.56828e-01
    4.04250e+01    2.54811e-01
    4.04500e+01    2.52845e-01
    4.04750e+01    2.50931e-01
    4.05000e+01    2.49067e-01
    4.05250e+01    2.47253e-01
    4.05500e+01    2.45489e-01
    4.05750e+01    2.43775e-01
    4.06000e+01    2.42110e-01
    4.06250e+01    2.40494e-01
    4.06500e+01    2.38927e-01
    4.06750e+01    2.37408e-01
    4.07000e+01    2.35938e-01
    4.07250e+01    2.34516e-01
    4.07500e+01    2.33141e-01
    4.07750e+01    2.31814e-01
    4.08000e+01    2.30535e-01
    4.08250e+01    2.29303e-01
    4.08500e+01    2.28119e-01
    4.08750e+01    2.26981e-01
    4.09000e+01    2.25890e-01
    4.09250e+01    2.24846e-01
    4.09500e+01    2.23849e-01
    4.09750e+01    2.22899e-01
    4.10000e+01    2.21996e-01
    4.10250e+01    2.21139e-01
    4.10500e+01    2.20329e-01
    4.10750e+01    2.19566e-01
    4.11000e+01    2.18850e-01
    4.11250e+01    2.18181e-01
    4.11500e+01    2.17559e-01
    4.11750e+01    2.16984e-01
    4.12000e+01    2.16457e-01
    4.12250e+01    2.15977e-01
    4.12500e+01    2.15544e-01
    4.12750e+01    2.15160e-01
    4.13000e+01    2.14824e-01
    4.13250e+01    2.14537e-01
    4.13500e+01    2.14299e-01
    4.13750e+01    2.14109e-01
    4.14000e+01    2.13970e-01
    4.14250e+01    2.13880e-01
    4.14500e+01    2.13840e-01
    4.14750e+01    2.13852e-01
    4.15000e+01    2.13915e-01
    4.15250e+01    2.14030e-01
    4.15500e+01    2.14197e-01
    4.15750e+01    2.14417e-01
    4.16000e+01    2.14691e-01
    4.16250e+01    2.15019e-01
    4.16500e+01    2.15402e-01
    4.16750e+01    2.15841e-01
    4.17000e+01    2.16337e-01
    4.17250e+01    2.16890e-01
    4.17500e+01    2.17501e-01
    4.17750e+01    2.18171e-01
    4.18000e+01    2.18902e-01
    4.18250e+01    2.19693e-01
    4.18500e+01    2.20547e-01
    4.18750e+01    2.21463e-01
    4.19000e+01    2.22444e-01
    4.19250e+01    2.23491e-01
    4.19500e+01    2.24604e-01
    4.19750e+01    2.25785e-01
    4.20000e+01    2.27035e-01
    4.20250e+01    2.28356e-01
    4.20500e+01    2.29749e-01
    4.20750e+01    2.31215e-01
    4.21000e+01    2.32757e-01
    4.21250e+01    2.34375e-01
    4.21500e+01    2.36071e-01
    4.21750e+01    2.37847e-01
    4.22000e+01    2.39705e-01
    4.22250e+01    2.41647e-01
    4.22500e+01    2.43674e-01
    4.22750e+01    2.45788e-01
    4.23000e+01    2.47992e-01
    4.23250e+01    2.50287e-01
    4.23500e+01    2.52676e-01
    4.23750e+01    2.55160e-01
    4.24000e+01    2.57742e-01
    4.24250e+01    2.60424e-01
    4.24500e+01    2.63209e-01
    4.24750e+01    2.66098e-01
    4.25000e+01    2.69095e-01
    4.25250e+01    2.72202e-01
    4.25500e+01    2.75421e-01
    4.25750e+01    2.78756e-01
    4.26000e+01    2.82208e-01
    4.26250e+01    2.85780e-01
    4.26500e+01    2.89476e-01
    4.26750e+01    2.93297e-01
    4.27000e+01    2.97248e-01
    4.27250e+01    3.01329e-01
    4.27500e+01    3.05546e-01
    4.27750e+01    3.09900e-01
    4.28000e+01    3.14394e-01
    4.28250e+01    3.19031e-01
    4.28500e+01    3.23814e-01
    4.28750e+01    3.28746e-01
    4.29000e+01    3.33830e-01
    4.29250e+01    3.39069e-01
    4.29500e+01    3.44465e-01
    4.29750e+01    3.50021e-01
    4.30000e+01    3.55740e-01
    4.30250e+01    3.61624e-01
    4.30500e+01    3.67675e-01
    4.30750e+01    3.73897e-01
    4.31000e+01    3.80291e-01
    4.31250e+01    3.86859e-01
    4.31500e+01    3.93603e-01
    4.31750e+01    4.00525e-01
    4.32000e+01    4.07626e-01
    4.32250e+01    4.14907e-01
    4.32500e+01    4.22370e-01
    4.32750e+01    4.30014e-01
    4.33000e+01    4.37841e-01
    4.33250e+01    4.45850e-01
    4.33500e+01    4.54041e-01
    4.33750e+01    4.62413e-01
    4.34000e+01    4.70965e-01
    4.34250e+01    4.79695e-01
    4.34500e+01    4.88602e-01
    4.34750e+01    4.97681e-01
    4.35000e+01    5.06932e-01
    4.35250e+01    5.16349e-01
    4.35500e+01    5.25929e-01
    4.35750e+01    5.35666e-01
    4.36000e+01    5.45555e-01
    4.36250e+01    5.55591e-01
    4.36500e+01    5.65766e-01
    4.36750e+01    5.76072e-01
    4.37000e+01    5.86503e-01
    4.37250e+01    5.97048e-01
    4.37500e+01    6.07699e-01
    4.37750e+01    6.18446e-01
    4.38000e+01    6.29277e-01
    4.38250e+01    6.40181e-01
    4.38500e+01    6.51146e-01
    4.38750e+01    6.62159e-01
    4.39000e+01    6.73207e-01
    4.39250e+01    6.84275e-01
    4.39500e+01    6.95350e-01
    4.39750e+01    7.06415e-01
    4.40000e+01    7.17456e-01
    4.40250e+01    7.28457e-01
    4.40500e+01    7.39400e-01
    4.40750e+01    7.50270e-01
    4.41000e+01    7.61049e-01
    4.41250e+01    7.71720e-01
    4.41500e+01    7.82267e-01
    4.41750e+01    7.92671e-01
    4.42000e+01    8.02916e-01
    4.42250e+01    8.12984e-01
    4.42500e+01    8.22858e-01
    4.42750e+01    8.32522e-01
    4.43000e+01    8.41959e-01
    4.43250e+01    8.51153e-01
    4.43500e+01    8.60088e-01
    4.43750e+01    8.68750e-01
    4.44000e+01    8.77124e-01
    4.44250e+01    8.85196e-01
    4.44500e+01    8.92953e-01
    4.44750e+01    9.00382e-01
    4.45000e+01    9.07473e-01
    4.45250e+01    9.14215e-01
    4.45500e+01    9.20598e-01
    4.45750e+01    9.26613e-01
    4.46000e+01    9.32252e-01
    4.46250e+01    9.37509e-01
    4.46500e+01    9.42378e-01
    4.46750e+01    9.46854e-01
    4.47000e+01    9.50933e-01
    4.47250e+01    9.54612e-01
    4.47500e+01    9.57889e-01
    4.47750e+01    9.60764e-01
    4.48000e+01    9.63237e-01
    4.48250e+01    9.65308e-01
    4.48500e+01    9.66979e-01
    4.48750e+01    9.68254e-01
    4.49000e+01    9.69135e-01
    4.49250e+01    9.69627e-01
    4.49500e+01    9.69735e-01
    4.49750e+01    9.69465e-01
    4.50000e+01    9.68823e-01
    4.50250e+01    9.67816e-01
    4.50500e+01    9.66452e-01
    4.50750e+01    9.64739e-01
    4.51000e+01    9.62685e-01
    4.51250e+01    9.60299e-01
    4.51500e+01    9.57590e-01
    4.51750e+01    9.54569e-01
    4.52000e+01    9.51245e-01
    4.52250e+01    9.47628e-01
    4.52500e+01    9.43729e-01
    4.52750e+01    9.39558e-01
    4.53000e+01    9.35125e-01
    4.53250e+01    9.30442e-01
    4.53500e+01    9.25518e-01
    4.53750e+01    9.20366e-01
    4.54000e+01    9.14994e-01
    4.54250e+01    9.09415e-01
    4.54500e+01    9.03639e-01
    4.54750e+01    8.97676e-01
    4.55000e+01    8.91536e-01
    4.55250e+01    8.85230e-01
    4.55500e+01    8.78768e-01
    4.55750e+01    8.72160e-01
    4.56000e+01    8.65415e-01
    4.56250e+01    8.58544e-01
    4.56500e+01    8.51554e-01
    4.56750e+01    8.44456e-01
    4.57000e+01    8.37258e-01
    4.57250e+01    8.29969e-01
    4.57500e+01    8.22597e-01
    4.57750e+01    8.15150e-01
    4.58000e+01    8.07637e-01
    4.58250e+01    8.00064e-01
    4.58500e+01    7.92440e-01
    4.58750e+01    7.84770e-01
    4.59000e+01    7.77063e-01
    4.59250e+01    7.69324e-01
    4.59500e+01    7.61561e-01
    4.59750e+01    7.53778e-01
    4.60000e+01    7.45983e-01
    4.60250e+01    7.38180e-01
    4.60500e+01    7.30375e-01
    4.60750e+01    7.22573e-01
    4.61000e+01    7.14779e-01
    4.61250e+01    7.06998e-01
    4.61500e+01    6.99234e-01
    4.61750e+01    6.91491e-01
    4.62000e+01    6.83774e-01
    4.62250e+01    6.76086e-01
    4.62500e+01    6.68431e-01
    4.62750e+01    6.60812e-01
    4.63000e+01    6.53232e-01
    4.63250e+01    6.45696e-01
    4.63500e+01    6.38205e-01
    4.63750e+01    6.30762e-01
    4.64000e+01    6.23370e-01
    4.64250e+01    6.16031e-01
    4.64500e+01    6.08748e-01
    4.64750e+01    6.01522e-01
    4.65000e+01    5.94356e-01
    4.65250e+01    5.87251e-01
    4.65500e+01    5.80209e-01
    4.65750e+01    5.73232e-01
    4.66000e+01    5.66321e-01
    4.66250e+01    5.59477e-01
    4.66500e+01    5.52702e-01
    4.66750e+01    5.45997e-01
    4.67000e+01    5.39362e-01
    4.67250e+01    5.32799e-01
    4.67500e+01    5.26309e-01
    4.67750e+01    5.19892e-01
    4.68000e+01    5.13549e-01
    4.68250e+01    5.07280e-01
    4.68500e+01    5.01087e-01
    4.68750e+01    4.94968e-01
    4.69000e+01    4.88926e-01
    4.69250e+01    4.82959e-01
    4.69500e+01    4.77069e-01
    4.69750e+01    4.71255e-01
    4.70000e+01    4.65518e-01
    4.70250e+01    4.59857e-01
    4.70500e+01    4.54273e-01
    4.70750e+01    4.48766e-01
    4.71000e+01    4.43335e-01
    4.71250e+01    4.37980e-01
    4.71500e+01    4.32701e-01
    4.71750e+01    4.27499e-01
    4.72000e+01    4.22372e-01
    4.72250e+01    4.17321e-01
    4.72500e+01    4.12345e-01
    4.72750e+01    4.07443e-01
    4.73000e+01    4.02616e-01
    4.73250e+01    3.97864e-01
    4.73500e+01    3.93185e-01
    4.73750e+01    3.88579e-01
    4.74000e+01    3.84046e-01
    4.74250e+01    3.79585e-01
    4.74500e+01    3.75197e-01
    4.74750e+01    3.70879e-01
    4.75000e+01    3.66633e-01
    4.75250e+01    3.62457e-01
    4.75500e+01    3.58351e-01
    4.75750e+01    3.54314e-01
    4.76000e+01    3.50346e-01
    4.76250e+01    3.46447e-01
    4.76500e+01    3.42615e-01
    4.76750e+01    3.38850e-01
    4.77000e+01    3.35151e-01
    4.77250e+01    3.31519e-01
    4.77500e+01    3.27952e-01
    4.77750e+01    3.24450e-01
    4.78000e+01    3.21012e-01
    4.78250e+01    3.17638e-01
    4.78500e+01    3.14327e-01
    4.78750e+01    3.11078e-01
    4.79000e+01    3.07892e-01
    4.79250e+01    3.04767e-01
    4.79500e+01    3.01702e-01
    4.79750e+01    2.98699e-01
    4.80000e+01    2.95754e-01
    4.80250e+01    2.92870e-01
    4.80500e+01    2.90043e-01
    4.80750e+01    2.87275e-01
    4.81000e+01    2.84565e-01
    4.81250e+01    2.81911e-01
    4.81500e+01    2.79315e-01
    4.81750e+01    2.76774e-01
    4.82000e+01    2.74289e-01
    4.82250e+01    2.71859e-01
    4.82500e+01    2.69484e-01
    4.82750e+01    2.67163e-01
    4.83000e+01    2.64895e-01
    4.83250e+01    2.62681e-01
    4.83500e+01    2.60520e-01
    4.83750e+01    2.58411e-01
    4.84000e+01    2.56354e-01
    4.84250e+01    2.54349e-01
    4.84500e+01    2.52396e-01
    4.84750e+01    2.50493e-01
    4.85000e+01    2.48640e-01
    4.85250e+01    2.46838e-01
    4.85500e+01    2.45086e-01
    4.85750e+01    2.43383e-01
    4.86000e+01    2.41729e-01
    4.86250e+01    2.40125e-01
    4.86500e+01    2.38569e-01
    4.86750e+01    2.37062e-01
    4.87000e+01    2.35603e-01
    4.87250e+01    2.34192e-01
    4.87500e+01    2.32828e-01
    4.87750e+01    2.31513e-01
    4.88000e+01    2.30244e-01
    4.88250e+01    2.29023e-01
    4.88500e+01    2.27850e-01
    4.88750e+01    2.26723e-01
    4.89000e+01    2.25643e-01
    4.89250e+01    2.24610e-01
    4.89500e+01    2.23624e-01
    4.89750e+01    2.22685e-01
    4.90000e+01    2.21792e-01
    4.90250e+01    2.20947e-01
    4.90500e+01    2.20148e-01
    4.90750e+01    2.19396e-01
    4.91000e+01    2.18690e-01
    4.91250e+01    2.18032e-01
    4.91500e+01    2.17421e-01
    4.91750e+01    2.16857e-01
    4.92000e+01    2.16341e-01
    4.92250e+01    2.15872e-01
    4.92500e+01    2.15451e-01
    4.92750e+01    2.15078e-01
    4.93000e+01    2.14753e-01
    4.93250e+01    2.14477e-01
    4.93500e+01    2.14250e-01
    4.93750e+01    2.14072e-01
    4.94000e+01    2.13944e-01
    4.94250e+01    2.13866e-01
    4.94500e+01    2.13839e-01
    4.94750e+01    2.13862e-01
    4.95000e+01    2.13937e-01
    4.95250e+01    2.14064e-01
    4.95500e+01    2.14243e-01
    4.95750e+01    2.14476e-01
    4.96000e+01    2.14762e-01
    4.96250e+01    2.15103e-01
    4.96500e+01    2.15499e-01
    4.96750e+01    2.15952e-01
    4.97000e+01    2.16460e-01
    4.97250e+01    2.17027e-01
    4.97500e+01    2.17652e-01
    4.97750e+01    2.18336e-01
    4.98000e+01    2.19080e-01
    4.98250e+01    2.19886e-01
    4.98500e+01    2.20754e-01
    4.98750e+01    2.21686e-01
    4.99000e+01    2.22682e-01
    4.99250e+01    2.23744e-01
    4.99500e+01    2.24872e-01
    4.99750e+01    2.26069e-01


==> data/pp_ydata_x_0.75_y_0.38.csv <==
    0.00000e+00    3.74906e-01
    2.50000e-02    3.72586e-01
    5.00000e-02    3.70310e-01
    7.50000e-02    3.68078e-01
    1.00000e-01    3.65890e-01
    1.25000e-01    3.63746e-01
    1.50000e-01    3.61646e-01
    1.75000e-01    3.59590e-01
    2.00000e-01    3.57578e-01
    2.25000e-01    3.55611e-01
    2.50000e-01    3.53687e-01
    2.75000e-01    3.51807e-01
    3.00000e-01    3.49972e-01
    3.25000e-01    3.48180e-01
    3.50000e-01    3.46433e-01
    3.75000e-01    3.44730e-01
    4.00000e-01    3.43070e-01
    4.25000e-01    3.41455e-01
    4.50000e-01    3.39884e-01
    4.75000e-01    3.38358e-01
    5.00000e-01    3.36875e-01
    5.25000e-01    3.35437e-01
    5.50000e-01    3.34042e-01
    5.75000e-01    3.32692e-01
    6.00000e-01    3.31387e-01
    6.25000e-01    3.30125e-01
    6.50000e-01    3.28908e-01
    6.75000e-01    3.27736e-01
    7.00000e-01    3.26607e-01
    7.25000e-01    3.25524e-01
    7.50000e-01    3.24485e-01
    7.75000e-01    3.23491e-01
    8.00000e-01    3.22541e-01
    8.25000e-01    3.21637e-01
    8.50000e-01    3.20777e-01
    8.75000e-01    3.19962e-01
    9.00000e-01    3.19193e-01
    9.25000e-01    3.18469e-01
    9.50000e-01    3.17791e-01
    9.75000e-01    3.17158e-01
    1.00000e+00    3.16571e-01
    1.02500e+00    3.16029e-01
    1.05000e+00    3.15534e-01
    1.07500e+00    3.15086e-01
    1.10000e+00    3.14684e-01
    1.12500e+00    3.14328e-01
    1.15000e+00    3.14020e-01
    1.17500e+00    3.13758e-01
    1.20000e+00    3.13544e-01
    1.22500e+00    3.13378e-01
    1.25000e+00    3.13259e-01
    1.27500e+00    3.13189e-01
    1.30000e+00    3.13167e-01
    1.32500e+00    3.13194e-01
    1.35000e+00    3.13270e-01
    1.37500e+00    3.13396e-01
    1.40000e+00    3.13571e-01
    1.42500e+00    3.13797e-01
    1.45000e+00    3.14072e-01
    1.47500e+00    3.14399e-01
    1.50000e+00    3.14777e-01
    1.52500e+00    3.15206e-01
    1.55000e+00    3.15688e-01
    1.57500e+00    3.16221e-01
    1.60000e+00    3.16808e-01
    1.62500e+00    3.17448e-01
    1.65000e+00    3.18142e-01
    1.67500e+00    3.18890e-01
    1.70000e+00    3.19692e-01
    1.72500e+00    3.20550e-01
    1.75000e+00    3.21464e-01
    1.77500e+00    3.22433e-01
    1.80000e+00    3.23460e-01
    1.82500e+00    3.24543e-01
    1.85000e+00    3.25685e-01
    1.87500e+00    3.26885e-01
    1.90000e+00    3.28143e-01
    1.92500e+00    3.29461e-01
    1.95000e+00    3.30839e-01
    1.97500e+00    3.32278e-01
    2.00000e+00    3.33778e-01
    2.02500e+00    3.35339e-01
    2.05000e+00    3.36963e-01
    2.07500e+00    3.38650e-01
    2.10000e+00    3.40400e-01
    2.12500e+00    3.42214e-01
    2.15000e+00    3.44093e-01
    2.17500e+00    3.46037e-01
    2.20000e+00    3.48047e-01
    2.22500e+00    3.50124e-01
    2.25000e+00    3.52267e-01
    2.27500e+00    3.54478e-01
    2.30000e+00    3.56757e-01
    2.32500e+00    3.59105e-01
    2.35000e+00    3.61522e-01
    2.37500e+00    3.64008e-01
    2.40000e+00    3.66565e-01
    2.42500e+00    3.69192e-01
    2.45000e+00    3.71891e-01
    2.47500e+00    3.74661e-01
    2.50000e+00    3.77502e-01
    2.52500e+00    3.80416e-01
    2.55000e+00    3.83403e-01
    2.57500e+00    3.86462e-01
    2.60000e+00    3.89594e-01
    2.62500e+00    3.92800e-01
    2.65000e+00    3.96079e-01
    2.67500e+00    3.99432e-01
    2.70000e+00    4.02858e-01
    2.72500e+00    4.06358e-01
    2.75000e+00    4.09931e-01
    2.77500e+00    4.13578e-01
    2.80000e+00    4.17298e-01
    2.82500e+00    4.21091e-01
    2.85000e+00    4.24956e-01
    2.87500e+00    4.28894e-01
    2.90000e+00    4.32903e-01
    2.92500e+00    4.36983e-01
    2.95000e+00    4.41134e-01
    2.97500e+00    4.45354e-01
    3.00000e+00    4.49643e-01
    3.02500e+00    4.53999e-01
    3.05000e+00    4.58422e-01
    3.07500e+00    4.62911e-01
    3.10000e+00    4.67463e-01
    3.12500e+00    4.72078e-01
    3.15000e+00    4.76754e-01
    3.17500e+00    4.81490e-01
    3.20000e+00    4.86282e-01
    3.22500e+00    4.91131e-01
    3.25000e+00    4.96033e-01
    3.27500e+00    5.00986e-01
    3.30000e+00    5.05988e-01
    3.32500e+00    5.11036e-01
    3.35000e+00    5.16128e-01
    3.37500e+00    5.21261e-01
    3.40000e+00    5.26433e-01
    3.42500e+00    5.31639e-01
    3.45000e+00    5.36877e-01
    3.47500e+00    5.42143e-01
    3.50000e+00    5.47434e-01
    3.52500e+00    5.52747e-01
    3.55000e+00    5.58077e-01
    3.57500e+00    5.63420e-01
    3.60000e+00    5.68774e-01
    3.62500e+00    5.74133e-01
    3.65000e+00    5.79493e-01
    3.67500e+00    5.84851e-01
    3.70000e+00    5.90201e-01
    3.72500e+00    5.95539e-01
    3.75000e+00    6.00860e-01
    3.77500e+00    6.06159e-01
    3.80000e+00    6.11433e-01
    3.82500e+00    6.16675e-01
    3.85000e+00    6.21882e-01
    3.87500e+00    6.27047e-01
    3.90000e+00    6.32167e-01
    3.92500e+00    6.37235e-01
    3.95000e+00    6.42248e-01
    3.97500e+00    6.47199e-01
    4.00000e+00    6.52084e-01
    4.02500e+00    6.56898e-01
    4.05000e+00    6.61636e-01
    4.07500e+00    6.66293e-01
    4.10000e+00    6.70864e-01
    4.12500e+00    6.75344e-01
    4.15000e+00    6.79728e-01
    4.17500e+00    6.84013e-01
    4.20000e+00    6.88193e-01
    4.22500e+00    6.92264e-01
    4.25000e+00    6.96221e-01
    4.27500e+00    7.00061e-01
    4.30000e+00    7.03779e-01
    4.32500e+00    7.07372e-01
    4.35000e+00    7.10837e-01
    4.37500e+00    7.14168e-01
    4.40000e+00    7.17364e-01
    4.42500e+00    7.20421e-01
    4.45000e+00    7.23336e-01
    4.47500e+00    7.26106e-01
    4.50000e+00    7.28729e-01
    4.52500e+00    7.31203e-01
    4.55000e+00    7.33525e-01
    4.57500e+00    7.35694e-01
    4.60000e+00    7.37708e-01
    4.62500e+00    7.39566e-01
    4.65000e+00    7.41266e-01
    4.67500e+00    7.42808e-01
    4.70000e+00    7.44190e-01
    4.72500e+00    7.45413e-01
    4.75000e+00    7.46476e-01
    4.77500e+00    7.47378e-01
    4.80000e+00    7.48121e-01
    4.82500e+00    7.48704e-01
    4.85000e+00    7.49128e-01
    4.87500e+00    7.49394e-01
    4.90000e+00    7.49502e-01
    4.92500e+00    7.49455e-01
    4.95000e+00    7.49252e-01
    4.97500e+00    7.48897e-01
    5.00000e+00    7.48390e-01
    5.02500e+00    7.47734e-01
    5.05000e+00    7.46930e-01
    5.07500e+00    7.45980e-01
    5.10000e+00    7.44887e-01
    5.12500e+00    7.43654e-01
    5.15000e+00    7.42283e-01
    5.17500e+00    7.40776e-01
    5.20000e+00    7.39136e-01
    5.22500e+00    7.37367e-01
    5.25000e+00    7.35471e-01
    5.27500e+00    7.33451e-01
    5.30000e+00    7.31310e-01
    5.32500e+00    7.29052e-01
    5.35000e+00    7.26681e-01
    5.37500e+00    7.24198e-01
    5.40000e+00    7.21608e-01
    5.42500e+00    7.18913e-01
    5.45000e+00    7.16118e-01
    5.47500e+00    7.13226e-01
    5.50000e+00    7.10241e-01
    5.52500e+00    7.07164e-01
    5.55000e+00    7.04002e-01
    5.57500e+00    7.00756e-01
    5.60000e+00    6.97430e-01
    5.62500e+00    6.94027e-01
    5.65000e+00    6.90552e-01
    5.67500e+00    6.87007e-01
    5.70000e+00    6.83396e-01
    5.72500e+00    6.79723e-01
    5.75000e+00    6.75990e-01
    5.77500e+00    6.72200e-01
    5.80000e+00    6.68358e-01
    5.82500e+00    6.64467e-01
    5.85000e+00    6.60528e-01
    5.87500e+00    6.56546e-01
    5.90000e+00    6.52524e-01
    5.92500e+00    6.48465e-01
    5.95000e+00    6.44371e-01
    5.97500e+00    6.40245e-01
    6.00000e+00    6.36091e-01
    6.02500e+00    6.31911e-01
    6.05000e+00    6.27708e-01
    6.07500e+00    6.23484e-01
    6.10000e+00    6.19242e-01
    6.12500e+00    6.14985e-01
    6.15000e+00    6.10714e-01
    6.17500e+00    6.06433e-01
    6.20000e+00    6.02144e-01
    6.22500e+00    5.97849e-01
    6.25000e+00    5.93549e-01
    6.27500e+00    5.89249e-01
    6.30000e+00    5.84948e-01
    6.32500e+00    5.80650e-01
    6.35000e+00    5.76356e-01
    6.37500e+00    5.72068e-01
    6.40000e+00    5.67789e-01
    6.42500e+00    5.63519e-01
    6.45000e+00    5.59260e-01
    6.47500e+00    5.55015e-01
    6.50000e+00    5.50784e-01
    6.52500e+00    5.46570e-01
    6.55000e+00    5.42373e-01
    6.57500e+00    5.38195e-01
    6.60000e+00    5.34038e-01
    6.62500e+00    5.29903e-01
    6.65000e+00    5.25790e-01
    6.67500e+00    5.21702e-01
    6.70000e+00    5.17639e-01
    6.72500e+00    5.13603e-01
    6.75000e+00    5.09594e-01
    6.77500e+00    5.05613e-01
    6.80000e+00    5.01662e-01
    6.82500e+00    4.97742e-01
    6.85000e+00    4.93852e-01
    6.87500e+00    4.89995e-01
    6.90000e+00    4.86171e-01
    6.92500e+00    4.82380e-01
    6.95000e+00    4.78624e-01
    6.97500e+00    4.74903e-01
    7.00000e+00    4.71218e-01
    7.02500e+00    4.67568e-01
    7.05000e+00    4.63956e-01
    7.07500e+00    4.60381e-01
    7.10000e+00    4.56845e-01
    7.12500e+00    4.53346e-01
    7.15000e+00    4.49887e-01
    7.17500e+00    4.46467e-01
    7.20000e+00    4.43086e-01
    7.22500e+00    4.39746e-01
    7.25000e+00    4.36446e-01
    7.27500e+00    4.33187e-01
    7.30000e+00    4.29970e-01
    7.32500e+00    4.26793e-01
    7.35000e+00    4.23658e-01
    7.37500e+00    4.20566e-01
    7.40000e+00    4.17515e-01
    7.42500e+00    4.14506e-01
    7.45000e+00    4.11541e-01
    7.47500e+00    4.08618e-01
    7.50000e+00    4.05737e-01
    7.52500e+00    4.02900e-01
    7.55000e+00    4.00106e-01
    7.57500e+00    3.97355e-01
    7.60000e+00    3.94648e-01
    7.62500e+00    3.91984e-01
    7.65000e+00    3.89364e-01
    7.67500e+00    3.86787e-01
    7.70000e+00    3.84254e-01
    7.72500e+00    3.81765e-01
    7.75000e+00    3.79320e-01
    7.77500e+00    3.76919e-01
    7.80000e+00    3.74561e-01
    7.82500e+00    3.72248e-01
    7.85000e+00    3.69978e-01
    7.87500e+00    3.67753e-01
    7.90000e+00    3.65571e-01
    7.92500e+00    3.63433e-01
    7.95000e+00    3.61340e-01
    7.97500e+00    3.59291e-01
    8.00000e+00    3.57285e-01
    8.02500e+00    3.55324e-01
    8.05000e+00    3.53407e-01
    8.07500e+00    3.51534e-01
    8.10000e+00    3.49705e-01
    8.12500e+00    3.47920e-01
    8.15000e+00    3.46179e-01
    8.17500e+00    3.44482e-01
    8.20000e+00    3.42829e-01
    8.22500e+00    3.41221e-01
    8.25000e+00    3.39656e-01
    8.27500e+00    3.38136e-01
    8.30000e+00    3.36660e-01
    8.32500e+00    3.35228e-01
    8.35000e+00    3.33840e-01
    8.37500e+00    3.32497e-01
    8.40000e+00    3.31198e-01
    8.42500e+00    3.29943e-01
    8.45000e+00    3.28732e-01
    8.47500e+00    3.27566e-01
    8.50000e+00    3.26445e-01
    8.52500e+00    3.25368e-01
    8.55000e+00    3.24335e-01
    8.57500e+00    3.23348e-01
    8.60000e+00    3.22405e-01
    8.62500e+00    3.21507e-01
    8.65000e+00    3.20654e-01
    8.67500e+00    3.19846e-01
    8.70000e+00    3.19083e-01
    8.72500e+00    3.18366e-01
    8.75000e+00    3.17694e-01
    8.77500e+00    3.17068e-01
    8.80000e+00    3.16488e-01
    8.82500e+00    3.15954e-01
    8.85000e+00    3.15465e-01
    8.87500e+00    3.15023e-01
    8.90000e+00    3.14628e-01
    8.92500e+00    3.14280e-01
    8.95000e+00    3.13978e-01
    8.97500e+00    3.13724e-01
    9.00000e+00    3.13517e-01
    9.02500e+00    3.13357e-01
    9.05000e+00    3.13246e-01
    9.07500e+00    3.13183e-01
    9.10000e+00    3.13168e-01
    9.12500e+00    3.13202e-01
    9.15000e+00    3.13286e-01
    9.17500e+00    3.13419e-01
    9.20000e+00    3.13601e-01
    9.22500e+00    3.13834e-01
    9.25000e+00    3.14117e-01
    9.27500e+00    3.14451e-01
    9.30000e+00    3.14837e-01
    9.32500e+00    3.15274e-01
    9.35000e+00    3.15763e-01
    9.37500e+00    3.16305e-01
    9.40000e+00    3.16899e-01
    9.42500e+00    3.17547e-01
    9.45000e+00    3.18249e-01
    9.47500e+00    3.19005e-01
    9.50000e+00    3.19815e-01
    9.52500e+00    3.20681e-01
    9.55000e+00    3.21603e-01
    9.57500e+00    3.22581e-01
    9.60000e+00    3.23616e-01
    9.62500e+00    3.24708e-01
    9.65000e+00    3.25858e-01
    9.67500e+00    3.27067e-01
    9.70000e+00    3.28334e-01
    9.72500e+00    3.29661e-01
    9.75000e+00    3.31048e-01
    9.77500e+00    3.32495e-01
    9.80000e+00    3.34004e-01
    9.82500e+00    3.35575e-01
    9.85000e+00    3.37208e-01
    9.87500e+00    3.38904e-01
    9.90000e+00    3.40663e-01
    9.92500e+00    3.42487e-01
    9.95000e+00    3.44376e-01
    9.97500e+00    3.46330e-01
    1.00000e+01    3.48350e-01
    1.00250e+01    3.50436e-01
    1.00500e+01    3.52589e-01
    1.00750e+01    3.54810e-01
    1.01000e+01    3.57099e-01
    1.01250e+01    3.59457e-01
    1.01500e+01    3.61885e-01
    1.01750e+01    3.64381e-01
    1.02000e+01    3.66948e-01
    1.02250e+01    3.69586e-01
    1.02500e+01    3.72295e-01
    1.02750e+01    3.75075e-01
    1.03000e+01    3.77928e-01
    1.03250e+01    3.80852e-01
    1.03500e+01    3.83850e-01
    1.03750e+01    3.86920e-01
    1.04000e+01    3.90063e-01
    1.04250e+01    3.93279e-01
    1.04500e+01    3.96569e-01
    1.04750e+01    3.99933e-01
    1.05000e+01    4.03370e-01
    1.05250e+01    4.06880e-01
    1.05500e+01    4.10465e-01
    1.05750e+01    4.14122e-01
    1.06000e+01    4.17853e-01
    1.06250e+01    4.21656e-01
    1.06500e+01    4.25533e-01
    1.06750e+01    4.29481e-01
    1.07000e+01    4.33500e-01
    1.07250e+01    4.37591e-01
    1.07500e+01    4.41752e-01
    1.07750e+01    4.45982e-01
    1.08000e+01    4.50281e-01
    1.08250e+01    4.54648e-01
    1.08500e+01    4.59080e-01
    1.08750e+01    4.63578e-01
    1.09000e+01    4.68140e-01
    1.09250e+01    4.72764e-01
    1.09500e+01    4.77449e-01
    1.09750e+01    4.82193e-01
    1.10000e+01    4.86994e-01
    1.10250e+01    4.91851e-01
    1.10500e+01    4.96761e-01
    1.10750e+01    5.01721e-01
    1.11000e+01    5.06730e-01
    1.11250e+01    5.11785e-01
    1.11500e+01    5.16883e-01
    1.11750e+01    5.22022e-01
    1.12000e+01    5.27199e-01
    1.12250e+01    5.32410e-01
    1.12500e+01    5.37652e-01
    1.12750e+01    5.42922e-01
    1.13000e+01    5.48217e-01
    1.13250e+01    5.53532e-01
    1.13500e+01    5.58865e-01
    1.13750e+01    5.64210e-01
    1.14000e+01    5.69565e-01
    1.14250e+01    5.74924e-01
    1.14500e+01    5.80284e-01
    1.14750e+01    5.85641e-01
    1.15000e+01    5.90989e-01
    1.15250e+01    5.96325e-01
    1.15500e+01    6.01643e-01
    1.15750e+01    6.06939e-01
    1.16000e+01    6.12209e-01
    1.16250e+01    6.17446e-01
    1.16500e+01    6.22647e-01
    1.16750e+01    6.27806e-01
    1.17000e+01    6.32918e-01
    1.17250e+01    6.37979e-01
    1.17500e+01    6.42982e-01
    1.17750e+01    6.47924e-01
    1.18000e+01    6.52799e-01
    1.18250e+01    6.57602e-01
    1.18500e+01    6.62328e-01
    1.18750e+01    6.66973e-01
    1.19000e+01    6.71531e-01
    1.19250e+01    6.75997e-01
    1.19500e+01    6.80367e-01
    1.19750e+01    6.84636e-01
    1.20000e+01    6.88800e-01
    1.20250e+01    6.92855e-01
    1.20500e+01    6.96795e-01
    1.20750e+01    7.00617e-01
    1.21000e+01    7.04318e-01
    1.21250e+01    7.07892e-01
    1.21500e+01    7.11337e-01
    1.21750e+01    7.14648e-01
    1.22000e+01    7.17824e-01
    1.22250e+01    7.20860e-01
    1.22500e+01    7.23754e-01
    1.22750e+01    7.26502e-01
    1.23000e+01    7.29104e-01
    1.23250e+01    7.31555e-01
    1.23500e+01    7.33855e-01
    1.23750e+01    7.36001e-01
    1.24000e+01    7.37992e-01
    1.24250e+01    7.39827e-01
    1.24500e+01    7.41504e-01
    1.24750e+01    7.43022e-01
    1.25000e+01    7.44381e-01
    1.25250e+01    7.45580e-01
    1.25500e+01    7.46619e-01
    1.25750e+01    7.47498e-01
    1.26000e+01    7.48217e-01
    1.26250e+01    7.48776e-01
    1.26500e+01    7.49177e-01
    1.26750e+01    7.49419e-01
    1.27000e+01    7.49505e-01
    1.27250e+01    7.49435e-01
    1.27500e+01    7.49210e-01
    1.27750e+01    7.48832e-01
    1.28000e+01    7.48303e-01
    1.28250e+01    7.47624e-01
    1.28500e+01    7.46799e-01
    1.28750e+01    7.45828e-01
    1.29000e+01    7.44714e-01
    1.29250e+01    7.43460e-01
    1.29500e+01    7.42069e-01
    1.29750e+01    7.40542e-01
    1.30000e+01    7.38883e-01
    1.30250e+01    7.37095e-01
    1.30500e+01    7.35180e-01
    1.30750e+01    7.33142e-01
    1.31000e+01    7.30984e-01
    1.31250e+01    7.28710e-01
    1.31500e+01    7.26321e-01
    1.31750e+01    7.23822e-01
    1.32000e+01    7.21216e-01
    1.32250e+01    7.18507e-01
    1.32500e+01    7.15698e-01
    1.32750e+01    7.12792e-01
    1.33000e+01    7.09792e-01
    1.33250e+01    7.06703e-01
    1.33500e+01    7.03528e-01
    1.33750e+01    7.00270e-01
    1.34000e+01    6.96932e-01
    1.34250e+01    6.93519e-01
    1.34500e+01    6.90033e-01
    1.34750e+01    6.86478e-01
    1.35000e+01    6.82858e-01
    1.35250e+01    6.79175e-01
    1.35500e+01    6.75434e-01
    1.35750e+01    6.71637e-01
    1.36000e+01    6.67787e-01
    1.36250e+01    6.63888e-01
    1.36500e+01    6.59943e-01
    1.36750e+01    6.55955e-01
    1.37000e+01    6.51927e-01
    1.37250e+01    6.47863e-01
    1.37500e+01    6.43764e-01
    1.37750e+01    6.39634e-01
    1.38000e+01    6.35476e-01
    1.38250e+01    6.31292e-01
    1.38500e+01    6.27086e-01
    1.38750e+01    6.22859e-01
    1.39000e+01    6.18615e-01
    1.39250e+01    6.14355e-01
    1.39500e+01    6.10083e-01
    1.39750e+01    6.05801e-01
    1.40000e+01    6.01510e-01
    1.40250e+01    5.97214e-01
    1.40500e+01    5.92915e-01
    1.40750e+01    5.88614e-01
    1.41000e+01    5.84314e-01
    1.41250e+01    5.80016e-01
    1.41500e+01    5.75723e-01
    1.41750e+01    5.71436e-01
    1.42000e+01    5.67158e-01
    1.42250e+01    5.62890e-01
    1.42500e+01    5.58633e-01
    1.42750e+01    5.54390e-01
    1.43000e+01    5.50161e-01
    1.43250e+01    5.45949e-01
    1.43500e+01    5.41755e-01
    1.43750e+01    5.37581e-01
    1.44000e+01    5.33427e-01
    1.44250e+01    5.29294e-01
    1.44500e+01    5.25185e-01
    1.44750e+01    5.21101e-01
    1.45000e+01    5.17042e-01
    1.45250e+01    5.13009e-01
    1.45500e+01    5.09004e-01
    1.45750e+01    5.05028e-01
    1.46000e+01    5.01082e-01
    1.46250e+01    4.97166e-01
    1.46500e+01    4.93281e-01
    1.46750e+01    4.89429e-01
    1.47000e+01    4.85609e-01
    1.47250e+01    4.81824e-01
    1.47500e+01    4.78073e-01
    1.47750e+01    4.74357e-01
    1.48000e+01    4.70677e-01
    1.48250e+01    4.67033e-01
    1.48500e+01    4.63426e-01
    1.48750e+01    4.59857e-01
    1.49000e+01    4.56326e-01
    1.49250e+01    4.52833e-01
    1.49500e+01    4.49380e-01
    1.49750e+01    4.45965e-01
    1.50000e+01    4.42591e-01
    1.50250e+01    4.39257e-01
    1.50500e+01    4.35963e-01
    1.50750e+01    4.32710e-01
    1.51000e+01    4.29498e-01
    1.51250e+01    4.26328e-01
    1.51500e+01    4.23199e-01
    1.51750e+01    4.20113e-01
    1.52000e+01    4.17068e-01
    1.52250e+01    4.14066e-01
    1.52500e+01    4.11107e-01
    1.52750e+01    4.08190e-01
    1.53000e+01    4.05316e-01
    1.53250e+01    4.02485e-01
    1.53500e+01    3.99697e-01
    1.53750e+01    3.96953e-01
    1.54000e+01    3.94252e-01
    1.54250e+01    3.91595e-01
    1.54500e+01    3.88981e-01
    1.54750e+01    3.86411e-01
    1.55000e+01    3.83884e-01
    1.55250e+01    3.81402e-01
    1.55500e+01    3.78963e-01
    1.55750e+01    3.76568e-01
    1.56000e+01    3.74217e-01
    1.56250e+01    3.71910e-01
    1.56500e+01    3.69647e-01
    1.56750e+01    3.67428e-01
    1.57000e+01    3.65253e-01
    1.57250e+01    3.63122e-01
    1.57500e+01    3.61035e-01
    1.57750e+01    3.58992e-01
    1.58000e+01    3.56993e-01
    1.58250e+01    3.55038e-01
    1.58500e+01    3.53128e-01
    1.58750e+01    3.51261e-01
    1.59000e+01    3.49438e-01
    1.59250e+01    3.47660e-01
    1.59500e+01    3.45926e-01
    1.59750e+01    3.44235e-01
    1.60000e+01    3.42589e-01
    1.60250e+01    3.40987e-01
    1.60500e+01    3.39429e-01
    1.60750e+01    3.37915e-01
    1.61000e+01    3.36446e-01
    1.61250e+01    3.35020e-01
    1.61500e+01    3.33639e-01
    1.61750e+01    3.32302e-01
    1.62000e+01    3.31010e-01
    1.62250e+01    3.29761e-01
    1.62500e+01    3.28557e-01
    1.62750e+01    3.27398e-01
    1.63000e+01    3.26283e-01
    1.63250e+01    3.25213e-01
    1.63500e+01    3.24187e-01
    1.63750e+01    3.23206e-01
    1.64000e+01    3.22269e-01
    1.64250e+01    3.21378e-01
    1.64500e+01    3.20532e-01
    1.64750e+01    3.19731e-01
    1.65000e+01    3.18975e-01
    1.65250e+01    3.18264e-01
    1.65500e+01    3.17599e-01
    1.65750e+01    3.16980e-01
    1.66000e+01    3.16406e-01
    1.66250e+01    3.15879e-01
    1.66500e+01    3.15397e-01
    1.66750e+01    3.14962e-01
    1.67000e+01    3.14574e-01
    1.67250e+01    3.14232e-01
    1.67500e+01    3.13937e-01
    1.67750e+01    3.13690e-01
    1.68000e+01    3.13490e-01
    1.68250e+01    3.13338e-01
    1.68500e+01    3.13234e-01
    1.68750e+01    3.13178e-01
    1.69000e+01    3.13170e-01
    1.69250e+01    3.13212e-01
    1.69500e+01    3.13302e-01
    1.69750e+01    3.13442e-01
    1.70000e+01    3.13632e-01
    1.70250e+01    3.13873e-01
    1.70500e+01    3.14163e-01
    1.70750e+01    3.14505e-01
    1.71000e+01    3.14898e-01
    1.71250e+01    3.15343e-01
    1.71500e+01    3.15840e-01
    1.71750e+01    3.16389e-01
    1.72000e+01    3.16991e-01
    1.72250e+01    3.17647e-01
    1.72500e+01    3.18357e-01
    1.72750e+01    3.19121e-01
    1.73000e+01    3.19940e-01
    1.73250e+01    3.20814e-01
    1.73500e+01    3.21744e-01
    1.73750e+01    3.22730e-01
    1.74000e+01    3.23774e-01
    1.74250e+01    3.24874e-01
    1.74500e+01    3.26033e-01
    1.74750e+01    3.27250e-01
    1.75000e+01    3.28526e-01
    1.75250e+01    3.29862e-01
    1.75500e+01    3.31257e-01
    1.75750e+01    3.32714e-01
    1.76000e+01    3.34232e-01
    1.76250e+01    3.35812e-01
    1.76500e+01    3.37454e-01
    1.76750e+01    3.39160e-01
    1.77000e+01    3.40929e-01
    1.77250e+01    3.42762e-01
    1.77500e+01    3.44660e-01
    1.77750e+01    3.46624e-01
    1.78000e+01    3.48653e-01
    1.78250e+01    3.50749e-01
    1.78500e+01    3.52913e-01
    1.78750e+01    3.55144e-01
    1.79000e+01    3.57443e-01
    1.79250e+01    3.59811e-01
    1.79500e+01    3.62249e-01
    1.79750e+01    3.64756e-01
    1.80000e+01    3.67333e-01
    1.80250e+01    3.69981e-01
    1.80500e+01    3.72701e-01
    1.80750e+01    3.75492e-01
    1.81000e+01    3.78355e-01
    1.81250e+01    3.81290e-01
    1.81500e+01    3.84298e-01
    1.81750e+01    3.87379e-01
    1.82000e+01    3.90533e-01
    1.82250e+01    3.93760e-01
    1.82500e+01    3.97061e-01
    1.82750e+01    4.00435e-01
    1.83000e+01    4.03883e-01
    1.83250e+01    4.07405e-01
    1.83500e+01    4.11000e-01
    1.83750e+01    4.14668e-01
    1.84000e+01    4.18410e-01
    1.84250e+01    4.22224e-01
    1.84500e+01    4.26111e-01
    1.84750e+01    4.30069e-01
    1.85000e+01    4.34100e-01
    1.85250e+01    4.38201e-01
    1.85500e+01    4.42372e-01
    1.85750e+01    4.46613e-01
    1.86000e+01    4.50921e-01
    1.86250e+01    4.55298e-01
    1.86500e+01    4.59740e-01
    1.86750e+01    4.64248e-01
    1.87000e+01    4.68819e-01
    1.87250e+01    4.73452e-01
    1.87500e+01    4.78146e-01
    1.87750e+01    4.82898e-01
    1.88000e+01    4.87708e-01
    1.88250e+01    4.92572e-01
    1.88500e+01    4.97489e-01
    1.88750e+01    5.02457e-01
    1.89000e+01    5.07473e-01
    1.89250e+01    5.12535e-01
    1.89500e+01    5.17639e-01
    1.89750e+01    5.22784e-01
    1.90000e+01    5.27966e-01
    1.90250e+01    5.33181e-01
    1.90500e+01    5.38428e-01
    1.90750e+01    5.43702e-01
    1.91000e+01    5.49000e-01
    1.91250e+01    5.54318e-01
    1.91500e+01    5.59653e-01
    1.91750e+01    5.65000e-01
    1.92000e+01    5.70355e-01
    1.92250e+01    5.75715e-01
    1.92500e+01    5.81075e-01
    1.92750e+01    5.86431e-01
    1.93000e+01    5.91778e-01
    1.93250e+01    5.97111e-01
    1.93500e+01    6.02426e-01
    1.93750e+01    6.07719e-01
    1.94000e+01    6.12984e-01
    1.94250e+01    6.18216e-01
    1.94500e+01    6.23411e-01
    1.94750e+01    6.28563e-01
    1.95000e+01    6.33668e-01
    1.95250e+01    6.38721e-01
    1.95500e+01    6.43716e-01
    1.95750e+01    6.48648e-01
    1.96000e+01    6.53513e-01
    1.96250e+01    6.58305e-01
    1.96500e+01    6.63019e-01
    1.96750e+01    6.67651e-01
    1.97000e+01    6.72196e-01
    1.97250e+01    6.76648e-01
    1.97500e+01    6.81004e-01
    1.97750e+01    6.85258e-01
    1.98000e+01    6.89406e-01
    1.98250e+01    6.93444e-01
    1.98500e+01    6.97367e-01
    1.98750e+01    7.01171e-01
    1.99000e+01    7.04853e-01
    1.99250e+01    7.08408e-01
    1.99500e+01    7.11834e-01
    1.99750e+01    7.15126e-01
    2.00000e+01    7.18281e-01
    2.00250e+01    7.21296e-01
    2.00500e+01    7.24168e-01
    2.00750e+01    7.26896e-01
    2.01000e+01    7.29475e-01
    2.01250e+01    7.31904e-01
    2.01500e+01    7.34182e-01
    2.01750e+01    7.36305e-01
    2.02000e+01    7.38273e-01
    2.02250e+01    7.40084e-01
    2.02500e+01    7.41738e-01
    2.02750e+01    7.43232e-01
    2.03000e+01    7.44568e-01
    2.03250e+01    7.45743e-01
    2.03500e+01    7.46759e-01
    2.03750e+01    7.47614e-01
    2.04000e+01    7.48309e-01
    2.04250e+01    7.48845e-01
    2.04500e+01    7.49223e-01
    2.04750e+01    7.49442e-01
    2.05000e+01    7.49504e-01
    2.05250e+01    7.49411e-01
    2.05500e+01    7.49163e-01
    2.05750e+01    7.48763e-01
    2.06000e+01    7.48212e-01
    2.06250e+01    7.47512e-01
    2.06500e+01    7.46664e-01
    2.06750e+01    7.45672e-01
    2.07000e+01    7.44538e-01
    2.07250e+01    7.43263e-01
    2.07500e+01    7.41852e-01
    2.07750e+01    7.40305e-01
    2.08000e+01    7.38627e-01
    2.08250e+01    7.36820e-01
    2.08500e+01    7.34887e-01
    2.08750e+01    7.32831e-01
    2.09000e+01    7.30656e-01
    2.09250e+01    7.28364e-01
    2.09500e+01    7.25959e-01
    2.09750e+01    7.23444e-01
    2.10000e+01    7.20823e-01
    2.10250e+01    7.18099e-01
    2.10500e+01    7.15275e-01
    2.10750e+01    7.12355e-01
    2.11000e+01    7.09342e-01
    2.11250e+01    7.06240e-01
    2.11500e+01    7.03052e-01
    2.11750e+01    6.99782e-01
    2.12000e+01    6.96433e-01
    2.12250e+01    6.93009e-01
    2.12500e+01    6.89513e-01
    2.12750e+01    6.85948e-01
    2.13000e+01    6.82318e-01
    2.13250e+01    6.78627e-01
    2.13500e+01    6.74877e-01
    2.13750e+01    6.71072e-01
    2.14000e+01    6.67215e-01
    2.14250e+01    6.63309e-01
    2.14500e+01    6.59357e-01
    2.14750e+01    6.55363e-01
    2.15000e+01    6.51330e-01
    2.15250e+01    6.47260e-01
    2.15500e+01    6.43156e-01
    2.15750e+01    6.39022e-01
    2.16000e+01    6.34860e-01
    2.16250e+01    6.30673e-01
    2.16500e+01    6.26463e-01
    2.16750e+01    6.22234e-01
    2.17000e+01    6.17987e-01
    2.17250e+01    6.13726e-01
    2.17500e+01    6.09452e-01
    2.17750e+01    6.05168e-01
    2.18000e+01    6.00877e-01
    2.18250e+01    5.96580e-01
    2.18500e+01    5.92280e-01
    2.18750e+01    5.87979e-01
    2.19000e+01    5.83679e-01
    2.19250e+01    5.79382e-01
    2.19500e+01    5.75090e-01
    2.19750e+01    5.70804e-01
    2.20000e+01    5.66527e-01
    2.20250e+01    5.62261e-01
    2.20500e+01    5.58006e-01
    2.20750e+01    5.53765e-01
    2.21000e+01    5.49539e-01
    2.21250e+01    5.45329e-01
    2.21500e+01    5.41138e-01
    2.21750e+01    5.36966e-01
    2.22000e+01    5.32815e-01
    2.22250e+01    5.28686e-01
    2.22500e+01    5.24581e-01
    2.22750e+01    5.20500e-01
    2.23000e+01    5.16445e-01
    2.23250e+01    5.12416e-01
    2.23500e+01    5.08416e-01
    2.23750e+01    5.04444e-01
    2.24000e+01    5.00502e-01
    2.24250e+01    4.96590e-01
    2.24500e+01    4.92711e-01
    2.24750e+01    4.88863e-01
    2.25000e+01    4.85049e-01
    2.25250e+01    4.81268e-01
    2.25500e+01    4.77522e-01
    2.25750e+01    4.73811e-01
    2.26000e+01    4.70137e-01
    2.26250e+01    4.66498e-01
    2.26500e+01    4.62897e-01
    2.26750e+01    4.59334e-01
    2.27000e+01    4.55808e-01
    2.27250e+01    4.52321e-01
    2.27500e+01    4.48873e-01
    2.27750e+01    4.45465e-01
    2.28000e+01    4.42096e-01
    2.28250e+01    4.38768e-01
    2.28500e+01    4.35480e-01
    2.28750e+01    4.32233e-01
    2.29000e+01    4.29028e-01
    2.29250e+01    4.25864e-01
    2.29500e+01    4.22741e-01
    2.29750e+01    4.19661e-01
    2.30000e+01    4.16622e-01
    2.30250e+01    4.13627e-01
    2.30500e+01    4.10673e-01
    2.30750e+01    4.07763e-01
    2.31000e+01    4.04895e-01
    2.31250e+01    4.02071e-01
    2.31500e+01    3.99290e-01
    2.31750e+01    3.96552e-01
    2.32000e+01    3.93857e-01
    2.32250e+01    3.91206e-01
    2.32500e+01    3.88599e-01
    2.32750e+01    3.86035e-01
    2.33000e+01    3.83515e-01
    2.33250e+01    3.81039e-01
    2.33500e+01    3.78607e-01
    2.33750e+01    3.76218e-01
    2.34000e+01    3.73874e-01
    2.34250e+01    3.71573e-01
    2.34500e+01    3.69317e-01
    2.34750e+01    3.67104e-01
    2.35000e+01    3.64936e-01
    2.35250e+01    3.62811e-01
    2.35500e+01    3.60731e-01
    2.35750e+01    3.58694e-01
    2.36000e+01    3.56702e-01
    2.36250e+01    3.54754e-01
    2.36500e+01    3.52849e-01
    2.36750e+01    3.50989e-01
    2.37000e+01    3.49173e-01
    2.37250e+01    3.47401e-01
    2.37500e+01    3.45673e-01
    2.37750e+01    3.43990e-01
    2.38000e+01    3.42350e-01
    2.38250e+01    3.40754e-01
    2.38500e+01    3.39203e-01
    2.38750e+01    3.37696e-01
    2.39000e+01    3.36233e-01
    2.39250e+01    3.34814e-01
    2.39500e+01    3.33439e-01
    2.39750e+01    3.32109e-01
    2.40000e+01    3.30823e-01
    2.40250e+01    3.29581e-01
    2.40500e+01    3.28384e-01
    2.40750e+01    3.27231e-01
    2.41000e+01    3.26122e-01
    2.41250e+01    3.25058e-01
    2.41500e+01    3.24039e-01
    2.41750e+01    3.23065e-01
    2.42000e+01    3.22135e-01
    2.42250e+01    3.21250e-01
    2.42500e+01    3.20411e-01
    2.42750e+01    3.19616e-01
    2.43000e+01    3.18867e-01
    2.43250e+01    3.18163e-01
    2.43500e+01    3.17505e-01
    2.43750e+01    3.16892e-01
    2.44000e+01    3.16325e-01
    2.44250e+01    3.15805e-01
    2.44500e+01    3.15330e-01
    2.44750e+01    3.14902e-01
    2.45000e+01    3.14520e-01
    2.45250e+01    3.14186e-01
    2.45500e+01    3.13898e-01
    2.45750e+01    3.13658e-01
    2.46000e+01    3.13465e-01
    2.46250e+01    3.13319e-01
    2.46500e+01    3.13222e-01
    2.46750e+01    3.13173e-01
    2.47000e+01    3.13173e-01
    2.47250e+01    3.13222e-01
    2.47500e+01    3.13320e-01
    2.47750e+01    3.13467e-01
    2.48000e+01    3.13665e-01
    2.48250e+01    3.13912e-01
    2.48500e+01    3.14211e-01
    2.48750e+01    3.14560e-01
    2.49000e+01    3.14960e-01
    2.49250e+01    3.15413e-01
    2.49500e+01    3.15917e-01
    2.49750e+01    3.16475e-01
    2.50000e+01    3.17085e-01
    2.50250e+01    3.17749e-01
    2.50500e+01    3.18466e-01
    2.50750e+01    3.19238e-01
    2.51000e+01    3.20065e-01
    2.51250e+01    3.20948e-01
    2.51500e+01    3.21886e-01
    2.51750e+01    3.22881e-01
    2.52000e+01    3.23932e-01
    2.52250e+01    3.25042e-01
    2.52500e+01    3.26209e-01
    2.52750e+01    3.27434e-01
    2.53000e+01    3.28719e-01
    2.53250e+01    3.30064e-01
    2.53500e+01    3.31469e-01
    2.53750e+01    3.32934e-01
    2.54000e+01    3.34461e-01
    2.54250e+01    3.36050e-01
    2.54500e+01    3.37702e-01
    2.54750e+01    3.39417e-01
    2.55000e+01    3.41195e-01
    2.55250e+01    3.43038e-01
    2.55500e+01    3.44946e-01
    2.55750e+01    3.46919e-01
    2.56000e+01    3.48958e-01
    2.56250e+01    3.51064e-01
    2.56500e+01    3.53238e-01
    2.56750e+01    3.55479e-01
    2.57000e+01    3.57788e-01
    2.57250e+01    3.60167e-01
    2.57500e+01    3.62614e-01
    2.57750e+01    3.65132e-01
    2.58000e+01    3.67720e-01
    2.58250e+01    3.70378e-01
    2.58500e+01    3.73108e-01
    2.58750e+01    3.75910e-01
    2.59000e+01    3.78783e-01
    2.59250e+01    3.81729e-01
    2.59500e+01    3.84748e-01
    2.59750e+01    3.87840e-01
    2.60000e+01    3.91005e-01
    2.60250e+01    3.94243e-01
    2.60500e+01    3.97554e-01
    2.60750e+01    4.00940e-01
    2.61000e+01    4.04398e-01
    2.61250e+01    4.07931e-01
    2.61500e+01    4.11537e-01
    2.61750e+01    4.15216e-01
    2.62000e+01    4.18968e-01
    2.62250e+01    4.22793e-01
    2.62500e+01    4.26690e-01
    2.62750e+01    4.30660e-01
    2.63000e+01    4.34700e-01
    2.63250e+01    4.38812e-01
    2.63500e+01    4.42993e-01
    2.63750e+01    4.47244e-01
    2.64000e+01    4.51563e-01
    2.64250e+01    4.55949e-01
    2.64500e+01    4.60401e-01
    2.64750e+01    4.64918e-01
    2.65000e+01    4.69499e-01
    2.65250e+01    4.74141e-01
    2.65500e+01    4.78843e-01
    2.65750e+01    4.83604e-01
    2.66000e+01    4.88422e-01
    2.66250e+01    4.93295e-01
    2.66500e+01    4.98219e-01
    2.66750e+01    5.03194e-01
    2.67000e+01    5.08217e-01
    2.67250e+01    5.13285e-01
    2.67500e+01    5.18396e-01
    2.67750e+01    5.23546e-01
    2.68000e+01    5.28733e-01
    2.68250e+01    5.33954e-01
    2.68500e+01    5.39205e-01
    2.68750e+01    5.44482e-01
    2.69000e+01    5.49784e-01
    2.69250e+01    5.55104e-01
    2.69500e+01    5.60441e-01
    2.69750e+01    5.65790e-01
    2.70000e+01    5.71146e-01
    2.70250e+01    5.76506e-01
    2.70500e+01    5.81866e-01
    2.70750e+01    5.87221e-01
    2.71000e+01    5.92566e-01
    2.71250e+01    5.97897e-01
    2.71500e+01    6.03209e-01
    2.71750e+01    6.08498e-01
    2.72000e+01    6.13758e-01
    2.72250e+01    6.18985e-01
    2.72500e+01    6.24174e-01
    2.72750e+01    6.29320e-01
    2.73000e+01    6.34417e-01
    2.73250e+01    6.39462e-01
    2.73500e+01    6.44448e-01
    2.73750e+01    6.49370e-01
    2.74000e+01    6.54224e-01
    2.74250e+01    6.59005e-01
    2.74500e+01    6.63708e-01
    2.74750e+01    6.68327e-01
    2.75000e+01    6.72859e-01
    2.75250e+01    6.77297e-01
    2.75500e+01    6.81638e-01
    2.75750e+01    6.85877e-01
    2.76000e+01    6.90009e-01
    2.76250e+01    6.94030e-01
    2.76500e+01    6.97936e-01
    2.76750e+01    7.01722e-01
    2.77000e+01    7.05386e-01
    2.77250e+01    7.08922e-01
    2.77500e+01    7.12328e-01
    2.77750e+01    7.15600e-01
    2.78000e+01    7.18735e-01
    2.78250e+01    7.21729e-01
    2.78500e+01    7.24580e-01
    2.78750e+01    7.27286e-01
    2.79000e+01    7.29843e-01
    2.79250e+01    7.32250e-01
    2.79500e+01    7.34505e-01
    2.79750e+01    7.36605e-01
    2.80000e+01    7.38550e-01
    2.80250e+01    7.40338e-01
    2.80500e+01    7.41968e-01
    2.80750e+01    7.43440e-01
    2.81000e+01    7.44751e-01
    2.81250e+01    7.45903e-01
    2.81500e+01    7.46895e-01
    2.81750e+01    7.47727e-01
    2.82000e+01    7.48398e-01
    2.82250e+01    7.48911e-01
    2.82500e+01    7.49265e-01
    2.82750e+01    7.49461e-01
    2.83000e+01    7.49500e-01
    2.83250e+01    7.49384e-01
    2.83500e+01    7.49114e-01
    2.83750e+01    7.48691e-01
    2.84000e+01    7.48118e-01
    2.84250e+01    7.47396e-01
    2.84500e+01    7.46527e-01
    2.84750e+01    7.45514e-01
    2.85000e+01    7.44359e-01
    2.85250e+01    7.43064e-01
    2.85500e+01    7.41632e-01
    2.85750e+01    7.40066e-01
    2.86000e+01    7.38369e-01
    2.86250e+01    7.36543e-01
    2.86500e+01    7.34591e-01
    2.86750e+01    7.32518e-01
    2.87000e+01    7.30325e-01
    2.87250e+01    7.28016e-01
    2.87500e+01    7.25595e-01
    2.87750e+01    7.23064e-01
    2.88000e+01    7.20427e-01
    2.88250e+01    7.17688e-01
    2.88500e+01    7.14850e-01
    2.88750e+01    7.11916e-01
    2.89000e+01    7.08890e-01
    2.89250e+01    7.05775e-01
    2.89500e+01    7.02575e-01
    2.89750e+01    6.99293e-01
    2.90000e+01    6.95933e-01
    2.90250e+01    6.92497e-01
    2.90500e+01    6.88991e-01
    2.90750e+01    6.85417e-01
    2.91000e+01    6.81777e-01
    2.91250e+01    6.78077e-01
    2.91500e+01    6.74319e-01
    2.91750e+01    6.70506e-01
    2.92000e+01    6.66641e-01
    2.92250e+01    6.62728e-01
    2.92500e+01    6.58771e-01
    2.92750e+01    6.54771e-01
    2.93000e+01    6.50731e-01
    2.93250e+01    6.46656e-01
    2.93500e+01    6.42548e-01
    2.93750e+01    6.38410e-01
    2.94000e+01    6.34244e-01
    2.94250e+01    6.30053e-01
    2.94500e+01    6.25840e-01
    2.94750e+01    6.21608e-01
    2.95000e+01    6.17359e-01
    2.95250e+01    6.13096e-01
    2.95500e+01    6.08820e-01
    2.95750e+01    6.04535e-01
    2.96000e+01    6.00243e-01
    2.96250e+01    5.95946e-01
    2.96500e+01    5.91645e-01
    2.96750e+01    5.87344e-01
    2.97000e+01    5.83045e-01
    2.97250e+01    5.78748e-01
    2.97500e+01    5.74457e-01
    2.97750e+01    5.70172e-01
    2.98000e+01    5.65897e-01
    2.98250e+01    5.61632e-01
    2.98500e+01    5.57379e-01
    2.98750e+01    5.53140e-01
    2.99000e+01    5.48916e-01
    2.99250e+01    5.44710e-01
    2.99500e+01    5.40521e-01
    2.99750e+01    5.36352e-01
    3.00000e+01    5.32205e-01
    3.00250e+01    5.28079e-01
    3.00500e+01    5.23977e-01
    3.00750e+01    5.19900e-01
    3.01000e+01    5.15849e-01
    3.01250e+01    5.11824e-01
    3.01500e+01    5.07828e-01
    3.01750e+01    5.03860e-01
    3.02000e+01    4.99923e-01
    3.02250e+01    4.96016e-01
    3.02500e+01    4.92141e-01
    3.02750e+01    4.88298e-01
    3.03000e+01    4.84489e-01
    3.03250e+01    4.80713e-01
    3.03500e+01    4.76972e-01
    3.03750e+01    4.73267e-01
    3.04000e+01    4.69597e-01
    3.04250e+01    4.65965e-01
    3.04500e+01    4.62369e-01
    3.04750e+01    4.58811e-01
    3.05000e+01    4.55291e-01
    3.05250e+01    4.51810e-01
    3.05500e+01    4.48368e-01
    3.05750e+01    4.44965e-01
    3.06000e+01    4.41603e-01
    3.06250e+01    4.38280e-01
    3.06500e+01    4.34998e-01
    3.06750e+01    4.31758e-01
    3.07000e+01    4.28558e-01
    3.07250e+01    4.25400e-01
    3.07500e+01    4.22284e-01
    3.07750e+01    4.19210e-01
    3.08000e+01    4.16178e-01
    3.08250e+01    4.13188e-01
    3.08500e+01    4.10241e-01
    3.08750e+01    4.07337e-01
    3.09000e+01    4.04476e-01
    3.09250e+01    4.01658e-01
    3.09500e+01    3.98883e-01
    3.09750e+01    3.96151e-01
    3.10000e+01    3.93463e-01
    3.10250e+01    3.90819e-01
    3.10500e+01    3.88218e-01
    3.10750e+01    3.85661e-01
    3.11000e+01    3.83147e-01
    3.11250e+01    3.80677e-01
    3.11500e+01    3.78251e-01
    3.11750e+01    3.75869e-01
    3.12000e+01    3.73531e-01
    3.12250e+01    3.71237e-01
    3.12500e+01    3.68987e-01
    3.12750e+01    3.66781e-01
    3.13000e+01    3.64619e-01
    3.13250e+01    3.62501e-01
    3.13500e+01    3.60427e-01
    3.13750e+01    3.58397e-01
    3.14000e+01    3.56412e-01
    3.14250e+01    3.54470e-01
    3.14500e+01    3.52572e-01
    3.14750e+01    3.50718e-01
    3.15000e+01    3.48909e-01
    3.15250e+01    3.47144e-01
    3.15500e+01    3.45422e-01
    3.15750e+01    3.43745e-01
    3.16000e+01    3.42112e-01
    3.16250e+01    3.40523e-01
    3.16500e+01    3.38978e-01
    3.16750e+01    3.37477e-01
    3.17000e+01    3.36021e-01
    3.17250e+01    3.34608e-01
    3.17500e+01    3.33240e-01
    3.17750e+01    3.31916e-01
    3.18000e+01    3.30637e-01
    3.18250e+01    3.29401e-01
    3.18500e+01    3.28211e-01
    3.18750e+01    3.27064e-01
    3.19000e+01    3.25962e-01
    3.19250e+01    3.24905e-01
    3.19500e+01    3.23893e-01
    3.19750e+01    3.22925e-01
    3.20000e+01    3.22002e-01
    3.20250e+01    3.21124e-01
    3.20500e+01    3.20291e-01
    3.20750e+01    3.19503e-01
    3.21000e+01    3.18760e-01
    3.21250e+01    3.18063e-01
    3.21500e+01    3.17411e-01
    3.21750e+01    3.16806e-01
    3.22000e+01    3.16246e-01
    3.22250e+01    3.15732e-01
    3.22500e+01    3.15264e-01
    3.22750e+01    3.14843e-01
    3.23000e+01    3.14468e-01
    3.23250e+01    3.14140e-01
    3.23500e+01    3.13859e-01
    3.23750e+01    3.13626e-01
    3.24000e+01    3.13440e-01
    3.24250e+01    3.13302e-01
    3.24500e+01    3.13212e-01
    3.24750e+01    3.13170e-01
    3.25000e+01    3.13177e-01
    3.25250e+01    3.13233e-01
    3.25500e+01    3.13339e-01
    3.25750e+01    3.13493e-01
    3.26000e+01    3.13698e-01
    3.26250e+01    3.13953e-01
    3.26500e+01    3.14259e-01
    3.26750e+01    3.14616e-01
    3.27000e+01    3.15024e-01
    3.27250e+01    3.15484e-01
    3.27500e+01    3.15996e-01
    3.27750e+01    3.16561e-01
    3.28000e+01    3.17179e-01
    3.28250e+01    3.17851e-01
    3.28500e+01    3.18577e-01
    3.28750e+01    3.19357e-01
    3.29000e+01    3.20192e-01
    3.29250e+01    3.21083e-01
    3.29500e+01    3.22029e-01
    3.29750e+01    3.23032e-01
    3.30000e+01    3.24093e-01
    3.30250e+01    3.25210e-01
    3.30500e+01    3.26386e-01
    3.30750e+01    3.27620e-01
    3.31000e+01    3.28914e-01
    3.31250e+01    3.30267e-01
    3.31500e+01    3.31681e-01
    3.31750e+01    3.33156e-01
    3.32000e+01    3.34692e-01
    3.32250e+01    3.36290e-01
    3.32500e+01    3.37951e-01
    3.32750e+01    3.39675e-01
    3.33000e+01    3.41463e-01
    3.33250e+01    3.43315e-01
    3.33500e+01    3.45233e-01
    3.33750e+01    3.47216e-01
    3.34000e+01    3.49265e-01
    3.34250e+01    3.51381e-01
    3.34500e+01    3.53564e-01
    3.34750e+01    3.55815e-01
    3.35000e+01    3.58135e-01
    3.35250e+01    3.60523e-01
    3.35500e+01    3.62981e-01
    3.35750e+01    3.65509e-01
    3.36000e+01    3.68108e-01
    3.36250e+01    3.70777e-01
    3.36500e+01    3.73517e-01
    3.36750e+01    3.76329e-01
    3.37000e+01    3.79214e-01
    3.37250e+01    3.82170e-01
    3.37500e+01    3.85200e-01
    3.37750e+01    3.88302e-01
    3.38000e+01    3.91478e-01
    3.38250e+01    3.94727e-01
    3.38500e+01    3.98049e-01
    3.38750e+01    4.01445e-01
    3.39000e+01    4.04915e-01
    3.39250e+01    4.08458e-01
    3.39500e+01    4.12075e-01
    3.39750e+01    4.15765e-01
    3.40000e+01    4.19528e-01
    3.40250e+01    4.23364e-01
    3.40500e+01    4.27272e-01
    3.40750e+01    4.31252e-01
    3.41000e+01    4.35303e-01
    3.41250e+01    4.39425e-01
    3.41500e+01    4.43616e-01
    3.41750e+01    4.47877e-01
    3.42000e+01    4.52206e-01
    3.42250e+01    4.56602e-01
    3.42500e+01    4.61064e-01
    3.42750e+01    4.65590e-01
    3.43000e+01    4.70180e-01
    3.43250e+01    4.74831e-01
    3.43500e+01    4.79542e-01
    3.43750e+01    4.84312e-01
    3.44000e+01    4.89138e-01
    3.44250e+01    4.94018e-01
    3.44500e+01    4.98951e-01
    3.44750e+01    5.03933e-01
    3.45000e+01    5.08962e-01
    3.45250e+01    5.14037e-01
    3.45500e+01    5.19154e-01
    3.45750e+01    5.24310e-01
    3.46000e+01    5.29502e-01
    3.46250e+01    5.34727e-01
    3.46500e+01    5.39982e-01
    3.46750e+01    5.45263e-01
    3.47000e+01    5.50568e-01
    3.47250e+01    5.55891e-01
    3.47500e+01    5.61230e-01
    3.47750e+01    5.66580e-01
    3.48000e+01    5.71937e-01
    3.48250e+01    5.77297e-01
    3.48500e+01    5.82657e-01
    3.48750e+01    5.88010e-01
    3.49000e+01    5.93353e-01
    3.49250e+01    5.98682e-01
    3.49500e+01    6.03991e-01
    3.49750e+01    6.09276e-01
    3.50000e+01    6.14532e-01
    3.50250e+01    6.19753e-01
    3.50500e+01    6.24936e-01
    3.50750e+01    6.30075e-01
    3.51000e+01    6.35165e-01
    3.51250e+01    6.40201e-01
    3.51500e+01    6.45178e-01
    3.51750e+01    6.50091e-01
    3.52000e+01    6.54935e-01
    3.52250e+01    6.59704e-01
    3.52500e+01    6.64395e-01
    3.52750e+01    6.69002e-01
    3.53000e+01    6.73520e-01
    3.53250e+01    6.77944e-01
    3.53500e+01    6.82270e-01
    3.53750e+01    6.86493e-01
    3.54000e+01    6.90609e-01
    3.54250e+01    6.94614e-01
    3.54500e+01    6.98502e-01
    3.54750e+01    7.02271e-01
    3.55000e+01    7.05916e-01
    3.55250e+01    7.09433e-01
    3.55500e+01    7.12819e-01
    3.55750e+01    7.16071e-01
    3.56000e+01    7.19185e-01
    3.56250e+01    7.22159e-01
    3.56500e+01    7.24989e-01
    3.56750e+01    7.27672e-01
    3.57000e+01    7.30208e-01
    3.57250e+01    7.32592e-01
    3.57500e+01    7.34824e-01
    3.57750e+01    7.36902e-01
    3.58000e+01    7.38824e-01
    3.58250e+01    7.40589e-01
    3.58500e+01    7.42196e-01
    3.58750e+01    7.43643e-01
    3.59000e+01    7.44931e-01
    3.59250e+01    7.46060e-01
    3.59500e+01    7.47028e-01
    3.59750e+01    7.47836e-01
    3.60000e+01    7.48484e-01
    3.60250e+01    7.48973e-01
    3.60500e+01    7.49304e-01
    3.60750e+01    7.49477e-01
    3.61000e+01    7.49493e-01
    3.61250e+01    7.49354e-01
    3.61500e+01    7.49061e-01
    3.61750e+01    7.48616e-01
    3.62000e+01    7.48021e-01
    3.62250e+01    7.47277e-01
    3.62500e+01    7.46387e-01
    3.62750e+01    7.45352e-01
    3.63000e+01    7.44176e-01
    3.63250e+01    7.42861e-01
    3.63500e+01    7.41409e-01
    3.63750e+01    7.39824e-01
    3.64000e+01    7.38107e-01
    3.64250e+01    7.36263e-01
    3.64500e+01    7.34293e-01
    3.64750e+01    7.32202e-01
    3.65000e+01    7.29992e-01
    3.65250e+01    7.27666e-01
    3.65500e+01    7.25228e-01
    3.65750e+01    7.22682e-01
    3.66000e+01    7.20030e-01
    3.66250e+01    7.17275e-01
    3.66500e+01    7.14423e-01
    3.66750e+01    7.11475e-01
    3.67000e+01    7.08435e-01
    3.67250e+01    7.05308e-01
    3.67500e+01    7.02095e-01
    3.67750e+01    6.98802e-01
    3.68000e+01    6.95430e-01
    3.68250e+01    6.91984e-01
    3.68500e+01    6.88468e-01
    3.68750e+01    6.84884e-01
    3.69000e+01    6.81235e-01
    3.69250e+01    6.77526e-01
    3.69500e+01    6.73759e-01
    3.69750e+01    6.69939e-01
    3.70000e+01    6.66067e-01
    3.70250e+01    6.62147e-01
    3.70500e+01    6.58183e-01
    3.70750e+01    6.54177e-01
    3.71000e+01    6.50132e-01
    3.71250e+01    6.46052e-01
    3.71500e+01    6.41939e-01
    3.71750e+01    6.37797e-01
    3.72000e+01    6.33627e-01
    3.72250e+01    6.29433e-01
    3.72500e+01    6.25217e-01
    3.72750e+01    6.20982e-01
    3.73000e+01    6.16731e-01
    3.73250e+01    6.12465e-01
    3.73500e+01    6.08188e-01
    3.73750e+01    6.03902e-01
    3.74000e+01    5.99609e-01
    3.74250e+01    5.95311e-01
    3.74500e+01    5.91011e-01
    3.74750e+01    5.86710e-01
    3.75000e+01    5.82410e-01
    3.75250e+01    5.78115e-01
    3.75500e+01    5.73824e-01
    3.75750e+01    5.69541e-01
    3.76000e+01    5.65267e-01
    3.76250e+01    5.61003e-01
    3.76500e+01    5.56753e-01
    3.76750e+01    5.52516e-01
    3.77000e+01    5.48294e-01
    3.77250e+01    5.44090e-01
    3.77500e+01    5.39905e-01
    3.77750e+01    5.35739e-01
    3.78000e+01    5.31594e-01
    3.78250e+01    5.27472e-01
    3.78500e+01    5.23374e-01
    3.78750e+01    5.19301e-01
    3.79000e+01    5.15253e-01
    3.79250e+01    5.11233e-01
    3.79500e+01    5.07240e-01
    3.79750e+01    5.03277e-01
    3.80000e+01    4.99344e-01
    3.80250e+01    4.95442e-01
    3.80500e+01    4.91572e-01
    3.80750e+01    4.87734e-01
    3.81000e+01    4.83929e-01
    3.81250e+01    4.80159e-01
    3.81500e+01    4.76423e-01
    3.81750e+01    4.72723e-01
    3.82000e+01    4.69059e-01
    3.82250e+01    4.65432e-01
    3.82500e+01    4.61841e-01
    3.82750e+01    4.58289e-01
    3.83000e+01    4.54775e-01
    3.83250e+01    4.51299e-01
    3.83500e+01    4.47863e-01
    3.83750e+01    4.44466e-01
    3.84000e+01    4.41110e-01
    3.84250e+01    4.37793e-01
    3.84500e+01    4.34518e-01
    3.84750e+01    4.31283e-01
    3.85000e+01    4.28090e-01
    3.85250e+01    4.24938e-01
    3.85500e+01    4.21828e-01
    3.85750e+01    4.18760e-01
    3.86000e+01    4.15734e-01
    3.86250e+01    4.12751e-01
    3.86500e+01    4.09810e-01
    3.86750e+01    4.06912e-01
    3.87000e+01    4.04057e-01
    3.87250e+01    4.01246e-01
    3.87500e+01    3.98477e-01
    3.87750e+01    3.95752e-01
    3.88000e+01    3.93070e-01
    3.88250e+01    3.90432e-01
    3.88500e+01    3.87838e-01
    3.88750e+01    3.85287e-01
    3.89000e+01    3.82780e-01
    3.89250e+01    3.80317e-01
    3.89500e+01    3.77897e-01
    3.89750e+01    3.75522e-01
    3.90000e+01    3.73190e-01
    3.90250e+01    3.70903e-01
    3.90500e+01    3.68659e-01
    3.90750e+01    3.66459e-01
    3.91000e+01    3.64304e-01
    3.91250e+01    3.62192e-01
    3.91500e+01    3.60125e-01
    3.91750e+01    3.58102e-01
    3.92000e+01    3.56122e-01
    3.92250e+01    3.54187e-01
    3.92500e+01    3.52296e-01
    3.92750e+01    3.50449e-01
    3.93000e+01    3.48646e-01
    3.93250e+01    3.46887e-01
    3.93500e+01    3.45172e-01
    3.93750e+01    3.43501e-01
    3.94000e+01    3.41874e-01
    3.94250e+01    3.40292e-01
    3.94500e+01    3.38754e-01
    3.94750e+01    3.37259e-01
    3.95000e+01    3.35809e-01
    3.95250e+01    3.34403e-01
    3.95500e+01    3.33042e-01
    3.95750e+01    3.31725e-01
    3.96000e+01    3.30452e-01
    3.96250e+01    3.29223e-01
    3.96500e+01    3.28039e-01
    3.96750e+01    3.26899e-01
    3.97000e+01    3.25804e-01
    3.97250e+01    3.24753e-01
    3.97500e+01    3.23747e-01
    3.97750e+01    3.22786e-01
    3.98000e+01    3.21869e-01
    3.98250e+01    3.20998e-01
    3.98500e+01    3.20172e-01
    3.98750e+01    3.19390e-01
    3.99000e+01    3.18654e-01
    3.99250e+01    3.17964e-01
    3.99500e+01    3.17319e-01
    3.99750e+01    3.16720e-01
    4.00000e+01    3.16167e-01
    4.00250e+01    3.15660e-01
    4.00500e+01    3.15199e-01
    4.00750e+01    3.14784e-01
    4.01000e+01    3.14417e-01
    4.01250e+01    3.14096e-01
    4.01500e+01    3.13822e-01
    4.01750e+01    3.13596e-01
    4.02000e+01    3.13417e-01
    4.02250e+01    3.13286e-01
    4.02500e+01    3.13203e-01
    4.02750e+01    3.13168e-01
    4.03000e+01    3.13183e-01
    4.03250e+01    3.13246e-01
    4.03500e+01    3.13358e-01
    4.03750e+01    3.13520e-01
    4.04000e+01    3.13733e-01
    4.04250e+01    3.13995e-01
    4.04500e+01    3.14308e-01
    4.04750e+01    3.14673e-01
    4.05000e+01    3.15089e-01
    4.05250e+01    3.15556e-01
    4.05500e+01    3.16076e-01
    4.05750e+01    3.16649e-01
    4.06000e+01    3.17275e-01
    4.06250e+01    3.17955e-01
    4.06500e+01    3.18688e-01
    4.06750e+01    3.19477e-01
    4.07000e+01    3.20320e-01
    4.07250e+01    3.21219e-01
    4.07500e+01    3.22174e-01
    4.07750e+01    3.23185e-01
    4.08000e+01    3.24254e-01
    4.08250e+01    3.25380e-01
    4.08500e+01    3.26564e-01
    4.08750e+01    3.27808e-01
    4.09000e+01    3.29110e-01
    4.09250e+01    3.30472e-01
    4.09500e+01    3.31895e-01
    4.09750e+01    3.33379e-01
    4.10000e+01    3.34924e-01
    4.10250e+01    3.36531e-01
    4.10500e+01    3.38201e-01
    4.10750e+01    3.39935e-01
    4.11000e+01    3.41732e-01
    4.11250e+01    3.43594e-01
    4.11500e+01    3.45521e-01
    4.11750e+01    3.47514e-01
    4.12000e+01    3.49573e-01
    4.12250e+01    3.51699e-01
    4.12500e+01    3.53892e-01
    4.12750e+01    3.56153e-01
    4.13000e+01    3.58483e-01
    4.13250e+01    3.60882e-01
    4.13500e+01    3.63350e-01
    4.13750e+01    3.65888e-01
    4.14000e+01    3.68497e-01
    4.14250e+01    3.71177e-01
    4.14500e+01    3.73928e-01
    4.14750e+01    3.76751e-01
    4.15000e+01    3.79645e-01
    4.15250e+01    3.82613e-01
    4.15500e+01    3.85653e-01
    4.15750e+01    3.88766e-01
    4.16000e+01    3.91953e-01
    4.16250e+01    3.95212e-01
    4.16500e+01    3.98546e-01
    4.16750e+01    4.01953e-01
    4.17000e+01    4.05433e-01
    4.17250e+01    4.08987e-01
    4.17500e+01    4.12615e-01
    4.17750e+01    4.16316e-01
    4.18000e+01    4.20089e-01
    4.18250e+01    4.23936e-01
    4.18500e+01    4.27854e-01
    4.18750e+01    4.31845e-01
    4.19000e+01    4.35907e-01
    4.19250e+01    4.40039e-01
    4.19500e+01    4.44241e-01
    4.19750e+01    4.48512e-01
    4.20000e+01    4.52851e-01
    4.20250e+01    4.57256e-01
    4.20500e+01    4.61728e-01
    4.20750e+01    4.66264e-01
    4.21000e+01    4.70862e-01
    4.21250e+01    4.75523e-01
    4.21500e+01    4.80243e-01
    4.21750e+01    4.85021e-01
    4.22000e+01    4.89855e-01
    4.22250e+01    4.94743e-01
    4.22500e+01    4.99683e-01
    4.22750e+01    5.04672e-01
    4.23000e+01    5.09709e-01
    4.23250e+01    5.14790e-01
    4.23500e+01    5.19912e-01
    4.23750e+01    5.25074e-01
    4.24000e+01    5.30271e-01
    4.24250e+01    5.35501e-01
    4.24500e+01    5.40760e-01
    4.24750e+01    5.46045e-01
    4.25000e+01    5.51352e-01
    4.25250e+01    5.56678e-01
    4.25500e+01    5.62019e-01
    4.25750e+01    5.67370e-01
    4.26000e+01    5.72728e-01
    4.26250e+01    5.78088e-01
    4.26500e+01    5.83447e-01
    4.26750e+01    5.88799e-01
    4.27000e+01    5.94141e-01
    4.27250e+01    5.99467e-01
    4.27500e+01    6.04773e-01
    4.27750e+01    6.10053e-01
    4.28000e+01    6.15305e-01
    4.28250e+01    6.20521e-01
    4.28500e+01    6.25698e-01
    4.28750e+01    6.30830e-01
    4.29000e+01    6.35912e-01
    4.29250e+01    6.40939e-01
    4.29500e+01    6.45907e-01
    4.29750e+01    6.50810e-01
    4.30000e+01    6.55643e-01
    4.30250e+01    6.60402e-01
    4.30500e+01    6.65080e-01
    4.30750e+01    6.69674e-01
    4.31000e+01    6.74178e-01
    4.31250e+01    6.78589e-01
    4.31500e+01    6.82900e-01
    4.31750e+01    6.87107e-01
    4.32000e+01    6.91207e-01
    4.32250e+01    6.95195e-01
    4.32500e+01    6.99066e-01
    4.32750e+01    7.02817e-01
    4.33000e+01    7.06443e-01
    4.33250e+01    7.09941e-01
    4.33500e+01    7.13308e-01
    4.33750e+01    7.16540e-01
    4.34000e+01    7.19633e-01
    4.34250e+01    7.22585e-01
    4.34500e+01    7.25394e-01
    4.34750e+01    7.28056e-01
    4.35000e+01    7.30569e-01
    4.35250e+01    7.32931e-01
    4.35500e+01    7.35141e-01
    4.35750e+01    7.37196e-01
    4.36000e+01    7.39094e-01
    4.36250e+01    7.40836e-01
    4.36500e+01    7.42419e-01
    4.36750e+01    7.43843e-01
    4.37000e+01    7.45108e-01
    4.37250e+01    7.46212e-01
    4.37500e+01    7.47157e-01
    4.37750e+01    7.47941e-01
    4.38000e+01    7.48566e-01
    4.38250e+01    7.49032e-01
    4.38500e+01    7.49339e-01
    4.38750e+01    7.49489e-01
    4.39000e+01    7.49482e-01
    4.39250e+01    7.49320e-01
    4.39500e+01    7.49005e-01
    4.39750e+01    7.48538e-01
    4.40000e+01    7.47920e-01
    4.40250e+01    7.47155e-01
    4.40500e+01    7.46243e-01
    4.40750e+01    7.45188e-01
    4.41000e+01    7.43991e-01
    4.41250e+01    7.42655e-01
    4.41500e+01    7.41184e-01
    4.41750e+01    7.39579e-01
    4.42000e+01    7.37843e-01
    4.42250e+01    7.35980e-01
    4.42500e+01    7.33992e-01
    4.42750e+01    7.31883e-01
    4.43000e+01    7.29655e-01
    4.43250e+01    7.27313e-01
    4.43500e+01    7.24859e-01
    4.43750e+01    7.22297e-01
    4.44000e+01    7.19629e-01
    4.44250e+01    7.16861e-01
    4.44500e+01    7.13994e-01
    4.44750e+01    7.11032e-01
    4.45000e+01    7.07979e-01
    4.45250e+01    7.04839e-01
    4.45500e+01    7.01614e-01
    4.45750e+01    6.98309e-01
    4.46000e+01    6.94926e-01
    4.46250e+01    6.91470e-01
    4.46500e+01    6.87943e-01
    4.46750e+01    6.84349e-01
    4.47000e+01    6.80692e-01
    4.47250e+01    6.76974e-01
    4.47500e+01    6.73199e-01
    4.47750e+01    6.69370e-01
    4.48000e+01    6.65491e-01
    4.48250e+01    6.61565e-01
    4.48500e+01    6.57594e-01
    4.48750e+01    6.53582e-01
    4.49000e+01    6.49532e-01
    4.49250e+01    6.45447e-01
    4.49500e+01    6.41330e-01
    4.49750e+01    6.37183e-01
    4.50000e+01    6.33009e-01
    4.50250e+01    6.28812e-01
    4.50500e+01    6.24593e-01
    4.50750e+01    6.20356e-01
    4.51000e+01    6.16102e-01
    4.51250e+01    6.11835e-01
    4.51500e+01    6.07556e-01
    4.51750e+01    6.03269e-01
    4.52000e+01    5.98975e-01
    4.52250e+01    5.94677e-01
    4.52500e+01    5.90376e-01
    4.52750e+01    5.86075e-01
    4.53000e+01    5.81776e-01
    4.53250e+01    5.77481e-01
    4.53500e+01    5.73191e-01
    4.53750e+01    5.68910e-01
    4.54000e+01    5.64637e-01
    4.54250e+01    5.60375e-01
    4.54500e+01    5.56126e-01
    4.54750e+01    5.51892e-01
    4.55000e+01    5.47673e-01
    4.55250e+01    5.43471e-01
    4.55500e+01    5.39289e-01
    4.55750e+01    5.35126e-01
    4.56000e+01    5.30985e-01
    4.56250e+01    5.26866e-01
    4.56500e+01    5.22771e-01
    4.56750e+01    5.18702e-01
    4.57000e+01    5.14658e-01
    4.57250e+01    5.10642e-01
    4.57500e+01    5.06654e-01
    4.57750e+01    5.02695e-01
    4.58000e+01    4.98766e-01
    4.58250e+01    4.94869e-01
    4.58500e+01    4.91003e-01
    4.58750e+01    4.87170e-01
    4.59000e+01    4.83371e-01
    4.59250e+01    4.79605e-01
    4.59500e+01    4.75875e-01
    4.59750e+01    4.72180e-01
    4.60000e+01    4.68521e-01
    4.60250e+01    4.64899e-01
    4.60500e+01    4.61315e-01
    4.60750e+01    4.57768e-01
    4.61000e+01    4.54260e-01
    4.61250e+01    4.50790e-01
    4.61500e+01    4.47359e-01
    4.61750e+01    4.43969e-01
    4.62000e+01    4.40618e-01
    4.62250e+01    4.37307e-01
    4.62500e+01    4.34038e-01
    4.62750e+01    4.30809e-01
    4.63000e+01    4.27622e-01
    4.63250e+01    4.24476e-01
    4.63500e+01    4.21372e-01
    4.63750e+01    4.18310e-01
    4.64000e+01    4.15291e-01
    4.64250e+01    4.12314e-01
    4.64500e+01    4.09380e-01
    4.64750e+01    4.06488e-01
    4.65000e+01    4.03640e-01
    4.65250e+01    4.00834e-01
    4.65500e+01    3.98072e-01
    4.65750e+01    3.95353e-01
    4.66000e+01    3.92678e-01
    4.66250e+01    3.90047e-01
    4.66500e+01    3.87458e-01
    4.66750e+01    3.84914e-01
    4.67000e+01    3.82414e-01
    4.67250e+01    3.79957e-01
    4.67500e+01    3.77544e-01
    4.67750e+01    3.75175e-01
    4.68000e+01    3.72850e-01
    4.68250e+01    3.70569e-01
    4.68500e+01    3.68332e-01
    4.68750e+01    3.66139e-01
    4.69000e+01    3.63990e-01
    4.69250e+01    3.61885e-01
    4.69500e+01    3.59824e-01
    4.69750e+01    3.57807e-01
    4.70000e+01    3.55834e-01
    4.70250e+01    3.53905e-01
    4.70500e+01    3.52020e-01
    4.70750e+01    3.50180e-01
    4.71000e+01    3.48383e-01
    4.71250e+01    3.46631e-01
    4.71500e+01    3.44923e-01
    4.71750e+01    3.43258e-01
    4.72000e+01    3.41638e-01
    4.72250e+01    3.40062e-01
    4.72500e+01    3.38530e-01
    4.72750e+01    3.37043e-01
    4.73000e+01    3.35599e-01
    4.73250e+01    3.34200e-01
    4.73500e+01    3.32845e-01
    4.73750e+01    3.31534e-01
    4.74000e+01    3.30267e-01
    4.74250e+01    3.29045e-01
    4.74500e+01    3.27868e-01
    4.74750e+01    3.26734e-01
    4.75000e+01    3.25646e-01
    4.75250e+01    3.24602e-01
    4.75500e+01    3.23602e-01
    4.75750e+01    3.22648e-01
    4.76000e+01    3.21738e-01
    4.76250e+01    3.20873e-01
    4.76500e+01    3.20053e-01
    4.76750e+01    3.19279e-01
    4.77000e+01    3.18550e-01
    4.77250e+01    3.17866e-01
    4.77500e+01    3.17228e-01
    4.77750e+01    3.16636e-01
    4.78000e+01    3.16089e-01
    4.78250e+01    3.15589e-01
    4.78500e+01    3.15135e-01
    4.78750e+01    3.14727e-01
    4.79000e+01    3.14366e-01
    4.79250e+01    3.14052e-01
    4.79500e+01    3.13786e-01
    4.79750e+01    3.13566e-01
    4.80000e+01    3.13394e-01
    4.80250e+01    3.13270e-01
    4.80500e+01    3.13195e-01
    4.80750e+01    3.13167e-01
    4.81000e+01    3.13189e-01
    4.81250e+01    3.13259e-01
    4.81500e+01    3.13379e-01
    4.81750e+01    3.13549e-01
    4.82000e+01    3.13768e-01
    4.82250e+01    3.14038e-01
    4.82500e+01    3.14359e-01
    4.82750e+01    3.14731e-01
    4.83000e+01    3.15154e-01
    4.83250e+01    3.15630e-01
    4.83500e+01    3.16158e-01
    4.83750e+01    3.16738e-01
    4.84000e+01    3.17372e-01
    4.84250e+01    3.18060e-01
    4.84500e+01    3.18801e-01
    4.84750e+01    3.19598e-01
    4.85000e+01    3.20449e-01
    4.85250e+01    3.21356e-01
    4.85500e+01    3.22319e-01
    4.85750e+01    3.23339e-01
    4.86000e+01    3.24416e-01
    4.86250e+01    3.25551e-01
    4.86500e+01    3.26744e-01
    4.86750e+01    3.27996e-01
    4.87000e+01    3.29307e-01
    4.87250e+01    3.30678e-01
    4.87500e+01    3.32110e-01
    4.87750e+01    3.33603e-01
    4.88000e+01    3.35157e-01
    4.88250e+01    3.36774e-01
    4.88500e+01    3.38453e-01
    4.88750e+01    3.40196e-01
    4.89000e+01    3.42003e-01
    4.89250e+01    3.43874e-01
    4.89500e+01    3.45811e-01
    4.89750e+01    3.47814e-01
    4.90000e+01    3.49883e-01
    4.90250e+01    3.52018e-01
    4.90500e+01    3.54222e-01
    4.90750e+01    3.56493e-01
    4.91000e+01    3.58833e-01
    4.91250e+01    3.61242e-01
    4.91500e+01    3.63720e-01
    4.91750e+01    3.66269e-01
    4.92000e+01    3.68888e-01
    4.92250e+01    3.71578e-01
    4.92500e+01    3.74340e-01
    4.92750e+01    3.77173e-01
    4.93000e+01    3.80079e-01
    4.93250e+01    3.83057e-01
    4.93500e+01    3.86108e-01
    4.93750e+01    3.89232e-01
    4.94000e+01    3.92429e-01
    4.94250e+01    3.95700e-01
    4.94500e+01    3.99044e-01
    4.94750e+01    4.02462e-01
    4.95000e+01    4.05953e-01
    4.95250e+01    4.09518e-01
    4.95500e+01    4.13156e-01
    4.95750e+01    4.16868e-01
    4.96000e+01    4.20652e-01
    4.96250e+01    4.24510e-01
    4.96500e+01    4.28439e-01
    4.96750e+01    4.32440e-01
    4.97000e+01    4.36512e-01
    4.97250e+01    4.40655e-01
    4.97500e+01    4.44867e-01
    4.97750e+01    4.49148e-01
    4.98000e+01    4.53497e-01
    4.98250e+01    4.57912e-01
    4.98500e+01    4.62393e-01
    4.98750e+01    4.66938e-01
    4.99000e+01    4.71546e-01
    4.99250e+01    4.76215e-01
    4.99500e+01    4.80944e-01
    4.99750e+01    4.85731e-01


==> data/pp_ydata_x_0.80_y_0.40.csv <==
    0.00000e+00    3.99920e-01
    2.50000e-02    3.97940e-01
    5.00000e-02    3.95997e-01
    7.50000e-02    3.94090e-01
    1.00000e-01    3.92221e-01
    1.25000e-01    3.90389e-01
    1.50000e-01    3.88595e-01
    1.75000e-01    3.86838e-01
    2.00000e-01    3.85119e-01
    2.25000e-01    3.83438e-01
    2.50000e-01    3.81795e-01
    2.75000e-01    3.80189e-01
    3.00000e-01    3.78623e-01
    3.25000e-01    3.77094e-01
    3.50000e-01    3.75604e-01
    3.75000e-01    3.74153e-01
    4.00000e-01    3.72740e-01
    4.25000e-01    3.71366e-01
    4.50000e-01    3.70031e-01
    4.75000e-01    3.68735e-01
    5.00000e-01    3.67478e-01
    5.25000e-01    3.66261e-01
    5.50000e-01    3.65083e-01
    5.75000e-01    3.63945e-01
    6.00000e-01    3.62846e-01
    6.25000e-01    3.61786e-01
    6.50000e-01    3.60767e-01
    6.75000e-01    3.59788e-01
    7.00000e-01    3.58849e-01
    7.25000e-01    3.57950e-01
    7.50000e-01    3.57091e-01
    7.75000e-01    3.56273e-01
    8.00000e-01    3.55496e-01
    8.25000e-01    3.54759e-01
    8.50000e-01    3.54063e-01
    8.75000e-01    3.53409e-01
    9.00000e-01    3.52795e-01
    9.25000e-01    3.52223e-01
    9.50000e-01    3.51692e-01
    9.75000e-01    3.51204e-01
    1.00000e+00    3.50757e-01
    1.02500e+00    3.50352e-01
    1.05000e+00    3.49989e-01
    1.07500e+00    3.49668e-01
    1.10000e+00    3.49390e-01
    1.12500e+00    3.49155e-01
    1.15000e+00    3.48963e-01
    1.17500e+00    3.48814e-01
    1.20000e+00    3.48708e-01
    1.22500e+00    3.48646e-01
    1.25000e+00    3.48628e-01
    1.27500e+00    3.48654e-01
    1.30000e+00    3.48723e-01
    1.32500e+00    3.48838e-01
    1.35000e+00    3.48997e-01
    1.37500e+00    3.49201e-01
    1.40000e+00    3.49450e-01
    1.42500e+00    3.49744e-01
    1.45000e+00    3.50084e-01
    1.47500e+00    3.50471e-01
    1.50000e+00    3.50903e-01
    1.52500e+00    3.51382e-01
    1.55000e+00    3.51907e-01
    1.57500e+00    3.52480e-01
    1.60000e+00    3.53099e-01
    1.62500e+00    3.53767e-01
    1.65000e+00    3.54482e-01
    1.67500e+00    3.55245e-01
    1.70000e+00    3.56057e-01
    1.72500e+00    3.56917e-01
    1.75000e+00    3.57826e-01
    1.77500e+00    3.58785e-01
    1.80000e+00    3.59793e-01
    1.82500e+00    3.60851e-01
    1.85000e+00    3.61959e-01
    1.87500e+00    3.63117e-01
    1.90000e+00    3.64326e-01
    1.92500e+00    3.65586e-01
    1.95000e+00    3.66898e-01
    1.97500e+00    3.68260e-01
    2.00000e+00    3.69675e-01
    2.02500e+00    3.71142e-01
    2.05000e+00    3.72660e-01
    2.07500e+00    3.74232e-01
    2.10000e+00    3.75856e-01
    2.12500e+00    3.77533e-01
    2.15000e+00    3.79263e-01
    2.17500e+00    3.81047e-01
    2.20000e+00    3.82884e-01
    2.22500e+00    3.84775e-01
    2.25000e+00    3.86720e-01
    2.27500e+00    3.88718e-01
    2.30000e+00    3.90771e-01
    2.32500e+00    3.92878e-01
    2.35000e+00    3.95040e-01
    2.37500e+00    3.97255e-01
    2.40000e+00    3.99525e-01
    2.42500e+00    4.01850e-01
    2.45000e+00    4.04228e-01
    2.47500e+00    4.06661e-01
    2.50000e+00    4.09149e-01
    2.52500e+00    4.11690e-01
    2.55000e+00    4.14285e-01
    2.57500e+00    4.16933e-01
    2.60000e+00    4.19636e-01
    2.62500e+00    4.22391e-01
    2.65000e+00    4.25199e-01
    2.67500e+00    4.28060e-01
    2.70000e+00    4.30972e-01
    2.72500e+00    4.33937e-01
    2.75000e+00    4.36952e-01
    2.77500e+00    4.40018e-01
    2.80000e+00    4.43133e-01
    2.82500e+00    4.46298e-01
    2.85000e+00    4.49512e-01
    2.87500e+00    4.52773e-01
    2.90000e+00    4.56080e-01
    2.92500e+00    4.59434e-01
    2.95000e+00    4.62833e-01
    2.97500e+00    4.66275e-01
    3.00000e+00    4.69760e-01
    3.02500e+00    4.73287e-01
    3.05000e+00    4.76854e-01
    3.07500e+00    4.80460e-01
    3.10000e+00    4.84104e-01
    3.12500e+00    4.87783e-01
    3.15000e+00    4.91497e-01
    3.17500e+00    4.95244e-01
    3.20000e+00    4.99022e-01
    3.22500e+00    5.02829e-01
    3.25000e+00    5.06664e-01
    3.27500e+00    5.10525e-01
    3.30000e+00    5.14409e-01
    3.32500e+00    5.18314e-01
    3.35000e+00    5.22239e-01
    3.37500e+00    5.26180e-01
    3.40000e+00    5.30137e-01
    3.42500e+00    5.34105e-01
    3.45000e+00    5.38084e-01
    3.47500e+00    5.42070e-01
    3.50000e+00    5.46060e-01
    3.52500e+00    5.50053e-01
    3.55000e+00    5.54045e-01
    3.57500e+00    5.58034e-01
    3.60000e+00    5.62016e-01
    3.62500e+00    5.65990e-01
    3.65000e+00    5.69951e-01
    3.67500e+00    5.73898e-01
    3.70000e+00    5.77826e-01
    3.72500e+00    5.81733e-01
    3.75000e+00    5.85616e-01
    3.77500e+00    5.89472e-01
    3.80000e+00    5.93297e-01
    3.82500e+00    5.97089e-01
    3.85000e+00    6.00845e-01
    3.87500e+00    6.04560e-01
    3.90000e+00    6.08232e-01
    3.92500e+00    6.11859e-01
    3.95000e+00    6.15436e-01
    3.97500e+00    6.18961e-01
    4.00000e+00    6.22430e-01
    4.02500e+00    6.25841e-01
    4.05000e+00    6.29190e-01
    4.07500e+00    6.32474e-01
    4.10000e+00    6.35692e-01
    4.12500e+00    6.38838e-01
    4.15000e+00    6.41912e-01
    4.17500e+00    6.44910e-01
    4.20000e+00    6.47829e-01
    4.22500e+00    6.50667e-01
    4.25000e+00    6.53421e-01
    4.27500e+00    6.56090e-01
    4.30000e+00    6.58669e-01
    4.32500e+00    6.61158e-01
    4.35000e+00    6.63554e-01
    4.37500e+00    6.65855e-01
    4.40000e+00    6.68059e-01
    4.42500e+00    6.70165e-01
    4.45000e+00    6.72170e-01
    4.47500e+00    6.74074e-01
    4.50000e+00    6.75873e-01
    4.52500e+00    6.77568e-01
    4.55000e+00    6.79157e-01
    4.57500e+00    6.80639e-01
    4.60000e+00    6.82013e-01
    4.62500e+00    6.83278e-01
    4.65000e+00    6.84434e-01
    4.67500e+00    6.85479e-01
    4.70000e+00    6.86414e-01
    4.72500e+00    6.87237e-01
    4.75000e+00    6.87950e-01
    4.77500e+00    6.88551e-01
    4.80000e+00    6.89041e-01
    4.82500e+00    6.89420e-01
    4.85000e+00    6.89689e-01
    4.87500e+00    6.89847e-01
    4.90000e+00    6.89895e-01
    4.92500e+00    6.89834e-01
    4.95000e+00    6.89665e-01
    4.97500e+00    6.89389e-01
    5.00000e+00    6.89005e-01
    5.02500e+00    6.88517e-01
    5.05000e+00    6.87924e-01
    5.07500e+00    6.87227e-01
    5.10000e+00    6.86430e-01
    5.12500e+00    6.85531e-01
    5.15000e+00    6.84534e-01
    5.17500e+00    6.83440e-01
    5.20000e+00    6.82250e-01
    5.22500e+00    6.80967e-01
    5.25000e+00    6.79591e-01
    5.27500e+00    6.78125e-01
    5.30000e+00    6.76571e-01
    5.32500e+00    6.74930e-01
    5.35000e+00    6.73205e-01
    5.37500e+00    6.71398e-01
    5.40000e+00    6.69510e-01
    5.42500e+00    6.67544e-01
    5.45000e+00    6.65503e-01
    5.47500e+00    6.63387e-01
    5.50000e+00    6.61200e-01
    5.52500e+00    6.58943e-01
    5.55000e+00    6.56620e-01
    5.57500e+00    6.54231e-01
    5.60000e+00    6.51780e-01
    5.62500e+00    6.49268e-01
    5.65000e+00    6.46698e-01
    5.67500e+00    6.44072e-01
    5.70000e+00    6.41392e-01
    5.72500e+00    6.38661e-01
    5.75000e+00    6.35881e-01
    5.77500e+00    6.33054e-01
    5.80000e+00    6.30182e-01
    5.82500e+00    6.27268e-01
    5.85000e+00    6.24313e-01
    5.87500e+00    6.21321e-01
    5.90000e+00    6.18292e-01
    5.92500e+00    6.15229e-01
    5.95000e+00    6.12134e-01
    5.97500e+00    6.09010e-01
    6.00000e+00    6.05858e-01
    6.02500e+00    6.02680e-01
    6.05000e+00    5.99478e-01
    6.07500e+00    5.96254e-01
    6.10000e+00    5.93011e-01
    6.12500e+00    5.89749e-01
    6.15000e+00    5.86472e-01
    6.17500e+00    5.83180e-01
    6.20000e+00    5.79875e-01
    6.22500e+00    5.76559e-01
    6.25000e+00    5.73235e-01
    6.27500e+00    5.69902e-01
    6.30000e+00    5.66564e-01
    6.32500e+00    5.63222e-01
    6.35000e+00    5.59876e-01
    6.37500e+00    5.56530e-01
    6.40000e+00    5.53183e-01
    6.42500e+00    5.49839e-01
    6.45000e+00    5.46497e-01
    6.47500e+00    5.43160e-01
    6.50000e+00    5.39828e-01
    6.52500e+00    5.36504e-01
    6.55000e+00    5.33187e-01
    6.57500e+00    5.29881e-01
    6.60000e+00    5.26585e-01
    6.62500e+00    5.23300e-01
    6.65000e+00    5.20029e-01
    6.67500e+00    5.16772e-01
    6.70000e+00    5.13529e-01
    6.72500e+00    5.10303e-01
    6.75000e+00    5.07094e-01
    6.77500e+00    5.03902e-01
    6.80000e+00    5.00730e-01
    6.82500e+00    4.97577e-01
    6.85000e+00    4.94445e-01
    6.87500e+00    4.91334e-01
    6.90000e+00    4.88246e-01
    6.92500e+00    4.85180e-01
    6.95000e+00    4.82138e-01
    6.97500e+00    4.79121e-01
    7.00000e+00    4.76129e-01
    7.02500e+00    4.73162e-01
    7.05000e+00    4.70222e-01
    7.07500e+00    4.67309e-01
    7.10000e+00    4.64423e-01
    7.12500e+00    4.61565e-01
    7.15000e+00    4.58736e-01
    7.17500e+00    4.55937e-01
    7.20000e+00    4.53167e-01
    7.22500e+00    4.50427e-01
    7.25000e+00    4.47717e-01
    7.27500e+00    4.45039e-01
    7.30000e+00    4.42392e-01
    7.32500e+00    4.39777e-01
    7.35000e+00    4.37194e-01
    7.37500e+00    4.34644e-01
    7.40000e+00    4.32126e-01
    7.42500e+00    4.29642e-01
    7.45000e+00    4.27192e-01
    7.47500e+00    4.24775e-01
    7.50000e+00    4.22393e-01
    7.52500e+00    4.20045e-01
    7.55000e+00    4.17731e-01
    7.57500e+00    4.15453e-01
    7.60000e+00    4.13210e-01
    7.62500e+00    4.11002e-01
    7.65000e+00    4.08830e-01
    7.67500e+00    4.06694e-01
    7.70000e+00    4.04593e-01
    7.72500e+00    4.02530e-01
    7.75000e+00    4.00502e-01
    7.77500e+00    3.98511e-01
    7.80000e+00    3.96557e-01
    7.82500e+00    3.94640e-01
    7.85000e+00    3.92760e-01
    7.87500e+00    3.90917e-01
    7.90000e+00    3.89112e-01
    7.92500e+00    3.87344e-01
    7.95000e+00    3.85614e-01
    7.97500e+00    3.83922e-01
    8.00000e+00    3.82268e-01
    8.02500e+00    3.80652e-01
    8.05000e+00    3.79074e-01
    8.07500e+00    3.77534e-01
    8.10000e+00    3.76033e-01
    8.12500e+00    3.74570e-01
    8.15000e+00    3.73146e-01
    8.17500e+00    3.71761e-01
    8.20000e+00    3.70415e-01
    8.22500e+00    3.69108e-01
    8.25000e+00    3.67839e-01
    8.27500e+00    3.66611e-01
    8.30000e+00    3.65421e-01
    8.32500e+00    3.64271e-01
    8.35000e+00    3.63161e-01
    8.37500e+00    3.62090e-01
    8.40000e+00    3.61059e-01
    8.42500e+00    3.60068e-01
    8.45000e+00    3.59117e-01
    8.47500e+00    3.58207e-01
    8.50000e+00    3.57336e-01
    8.52500e+00    3.56507e-01
    8.55000e+00    3.55717e-01
    8.57500e+00    3.54969e-01
    8.60000e+00    3.54261e-01
    8.62500e+00    3.53595e-01
    8.65000e+00    3.52969e-01
    8.67500e+00    3.52385e-01
    8.70000e+00    3.51842e-01
    8.72500e+00    3.51341e-01
    8.75000e+00    3.50882e-01
    8.77500e+00    3.50465e-01
    8.80000e+00    3.50090e-01
    8.82500e+00    3.49757e-01
    8.85000e+00    3.49467e-01
    8.87500e+00    3.49219e-01
    8.90000e+00    3.49014e-01
    8.92500e+00    3.48853e-01
    8.95000e+00    3.48735e-01
    8.97500e+00    3.48660e-01
    9.00000e+00    3.48629e-01
    9.02500e+00    3.48642e-01
    9.05000e+00    3.48699e-01
    9.07500e+00    3.48800e-01
    9.10000e+00    3.48946e-01
    9.12500e+00    3.49137e-01
    9.15000e+00    3.49373e-01
    9.17500e+00    3.49654e-01
    9.20000e+00    3.49981e-01
    9.22500e+00    3.50354e-01
    9.25000e+00    3.50773e-01
    9.27500e+00    3.51238e-01
    9.30000e+00    3.51750e-01
    9.32500e+00    3.52308e-01
    9.35000e+00    3.52914e-01
    9.37500e+00    3.53568e-01
    9.40000e+00    3.54269e-01
    9.42500e+00    3.55018e-01
    9.45000e+00    3.55816e-01
    9.47500e+00    3.56662e-01
    9.50000e+00    3.57557e-01
    9.52500e+00    3.58501e-01
    9.55000e+00    3.59495e-01
    9.57500e+00    3.60538e-01
    9.60000e+00    3.61632e-01
    9.62500e+00    3.62775e-01
    9.65000e+00    3.63970e-01
    9.67500e+00    3.65215e-01
    9.70000e+00    3.66511e-01
    9.72500e+00    3.67859e-01
    9.75000e+00    3.69259e-01
    9.77500e+00    3.70710e-01
    9.80000e+00    3.72214e-01
    9.82500e+00    3.73770e-01
    9.85000e+00    3.75379e-01
    9.87500e+00    3.77040e-01
    9.90000e+00    3.78755e-01
    9.92500e+00    3.80523e-01
    9.95000e+00    3.82345e-01
    9.97500e+00    3.84220e-01
    1.00000e+01    3.86149e-01
    1.00250e+01    3.88132e-01
    1.00500e+01    3.90169e-01
    1.00750e+01    3.92261e-01
    1.01000e+01    3.94406e-01
    1.01250e+01    3.96606e-01
    1.01500e+01    3.98860e-01
    1.01750e+01    4.01169e-01
    1.02000e+01    4.03532e-01
    1.02250e+01    4.05949e-01
    1.02500e+01    4.08421e-01
    1.02750e+01    4.10946e-01
    1.03000e+01    4.13525e-01
    1.03250e+01    4.16159e-01
    1.03500e+01    4.18845e-01
    1.03750e+01    4.21585e-01
    1.04000e+01    4.24378e-01
    1.04250e+01    4.27223e-01
    1.04500e+01    4.30121e-01
    1.04750e+01    4.33070e-01
    1.05000e+01    4.36071e-01
    1.05250e+01    4.39122e-01
    1.05500e+01    4.42223e-01
    1.05750e+01    4.45374e-01
    1.06000e+01    4.48573e-01
    1.06250e+01    4.51821e-01
    1.06500e+01    4.55115e-01
    1.06750e+01    4.58455e-01
    1.07000e+01    4.61841e-01
    1.07250e+01    4.65271e-01
    1.07500e+01    4.68744e-01
    1.07750e+01    4.72259e-01
    1.08000e+01    4.75814e-01
    1.08250e+01    4.79409e-01
    1.08500e+01    4.83042e-01
    1.08750e+01    4.86711e-01
    1.09000e+01    4.90415e-01
    1.09250e+01    4.94152e-01
    1.09500e+01    4.97922e-01
    1.09750e+01    5.01721e-01
    1.10000e+01    5.05548e-01
    1.10250e+01    5.09401e-01
    1.10500e+01    5.13278e-01
    1.10750e+01    5.17178e-01
    1.11000e+01    5.21097e-01
    1.11250e+01    5.25034e-01
    1.11500e+01    5.28986e-01
    1.11750e+01    5.32951e-01
    1.12000e+01    5.36927e-01
    1.12250e+01    5.40911e-01
    1.12500e+01    5.44901e-01
    1.12750e+01    5.48893e-01
    1.13000e+01    5.52886e-01
    1.13250e+01    5.56876e-01
    1.13500e+01    5.60861e-01
    1.13750e+01    5.64837e-01
    1.14000e+01    5.68802e-01
    1.14250e+01    5.72753e-01
    1.14500e+01    5.76687e-01
    1.14750e+01    5.80601e-01
    1.15000e+01    5.84491e-01
    1.15250e+01    5.88355e-01
    1.15500e+01    5.92190e-01
    1.15750e+01    5.95992e-01
    1.16000e+01    5.99758e-01
    1.16250e+01    6.03485e-01
    1.16500e+01    6.07170e-01
    1.16750e+01    6.10810e-01
    1.17000e+01    6.14402e-01
    1.17250e+01    6.17942e-01
    1.17500e+01    6.21428e-01
    1.17750e+01    6.24856e-01
    1.18000e+01    6.28223e-01
    1.18250e+01    6.31527e-01
    1.18500e+01    6.34764e-01
    1.18750e+01    6.37932e-01
    1.19000e+01    6.41027e-01
    1.19250e+01    6.44047e-01
    1.19500e+01    6.46989e-01
    1.19750e+01    6.49851e-01
    1.20000e+01    6.52630e-01
    1.20250e+01    6.55324e-01
    1.20500e+01    6.57929e-01
    1.20750e+01    6.60445e-01
    1.21000e+01    6.62868e-01
    1.21250e+01    6.65197e-01
    1.21500e+01    6.67429e-01
    1.21750e+01    6.69564e-01
    1.22000e+01    6.71598e-01
    1.22250e+01    6.73531e-01
    1.22500e+01    6.75361e-01
    1.22750e+01    6.77087e-01
    1.23000e+01    6.78707e-01
    1.23250e+01    6.80220e-01
    1.23500e+01    6.81625e-01
    1.23750e+01    6.82922e-01
    1.24000e+01    6.84110e-01
    1.24250e+01    6.85187e-01
    1.24500e+01    6.86154e-01
    1.24750e+01    6.87010e-01
    1.25000e+01    6.87754e-01
    1.25250e+01    6.88388e-01
    1.25500e+01    6.88910e-01
    1.25750e+01    6.89322e-01
    1.26000e+01    6.89622e-01
    1.26250e+01    6.89812e-01
    1.26500e+01    6.89892e-01
    1.26750e+01    6.89863e-01
    1.27000e+01    6.89725e-01
    1.27250e+01    6.89480e-01
    1.27500e+01    6.89128e-01
    1.27750e+01    6.88669e-01
    1.28000e+01    6.88106e-01
    1.28250e+01    6.87440e-01
    1.28500e+01    6.86672e-01
    1.28750e+01    6.85803e-01
    1.29000e+01    6.84834e-01
    1.29250e+01    6.83768e-01
    1.29500e+01    6.82606e-01
    1.29750e+01    6.81349e-01
    1.30000e+01    6.80000e-01
    1.30250e+01    6.78560e-01
    1.30500e+01    6.77031e-01
    1.30750e+01    6.75415e-01
    1.31000e+01    6.73715e-01
    1.31250e+01    6.71931e-01
    1.31500e+01    6.70067e-01
    1.31750e+01    6.68123e-01
    1.32000e+01    6.66103e-01
    1.32250e+01    6.64009e-01
    1.32500e+01    6.61843e-01
    1.32750e+01    6.59606e-01
    1.33000e+01    6.57301e-01
    1.33250e+01    6.54931e-01
    1.33500e+01    6.52498e-01
    1.33750e+01    6.50004e-01
    1.34000e+01    6.47450e-01
    1.34250e+01    6.44840e-01
    1.34500e+01    6.42176e-01
    1.34750e+01    6.39460e-01
    1.35000e+01    6.36694e-01
    1.35250e+01    6.33880e-01
    1.35500e+01    6.31021e-01
    1.35750e+01    6.28119e-01
    1.36000e+01    6.25176e-01
    1.36250e+01    6.22194e-01
    1.36500e+01    6.19175e-01
    1.36750e+01    6.16122e-01
    1.37000e+01    6.13036e-01
    1.37250e+01    6.09920e-01
    1.37500e+01    6.06776e-01
    1.37750e+01    6.03605e-01
    1.38000e+01    6.00410e-01
    1.38250e+01    5.97193e-01
    1.38500e+01    5.93955e-01
    1.38750e+01    5.90699e-01
    1.39000e+01    5.87425e-01
    1.39250e+01    5.84137e-01
    1.39500e+01    5.80836e-01
    1.39750e+01    5.77523e-01
    1.40000e+01    5.74201e-01
    1.40250e+01    5.70871e-01
    1.40500e+01    5.67534e-01
    1.40750e+01    5.64193e-01
    1.41000e+01    5.60848e-01
    1.41250e+01    5.57502e-01
    1.41500e+01    5.54155e-01
    1.41750e+01    5.50810e-01
    1.42000e+01    5.47467e-01
    1.42250e+01    5.44129e-01
    1.42500e+01    5.40795e-01
    1.42750e+01    5.37469e-01
    1.43000e+01    5.34150e-01
    1.43250e+01    5.30840e-01
    1.43500e+01    5.27541e-01
    1.43750e+01    5.24253e-01
    1.44000e+01    5.20978e-01
    1.44250e+01    5.17716e-01
    1.44500e+01    5.14469e-01
    1.44750e+01    5.11238e-01
    1.45000e+01    5.08024e-01
    1.45250e+01    5.04827e-01
    1.45500e+01    5.01649e-01
    1.45750e+01    4.98491e-01
    1.46000e+01    4.95353e-01
    1.46250e+01    4.92236e-01
    1.46500e+01    4.89140e-01
    1.46750e+01    4.86068e-01
    1.47000e+01    4.83019e-01
    1.47250e+01    4.79995e-01
    1.47500e+01    4.76995e-01
    1.47750e+01    4.74021e-01
    1.48000e+01    4.71073e-01
    1.48250e+01    4.68152e-01
    1.48500e+01    4.65258e-01
    1.48750e+01    4.62392e-01
    1.49000e+01    4.59555e-01
    1.49250e+01    4.56747e-01
    1.49500e+01    4.53968e-01
    1.49750e+01    4.51219e-01
    1.50000e+01    4.48501e-01
    1.50250e+01    4.45814e-01
    1.50500e+01    4.43158e-01
    1.50750e+01    4.40533e-01
    1.51000e+01    4.37941e-01
    1.51250e+01    4.35381e-01
    1.51500e+01    4.32854e-01
    1.51750e+01    4.30360e-01
    1.52000e+01    4.27900e-01
    1.52250e+01    4.25474e-01
    1.52500e+01    4.23081e-01
    1.52750e+01    4.20723e-01
    1.53000e+01    4.18400e-01
    1.53250e+01    4.16111e-01
    1.53500e+01    4.13858e-01
    1.53750e+01    4.11640e-01
    1.54000e+01    4.09457e-01
    1.54250e+01    4.07310e-01
    1.54500e+01    4.05200e-01
    1.54750e+01    4.03125e-01
    1.55000e+01    4.01087e-01
    1.55250e+01    3.99086e-01
    1.55500e+01    3.97121e-01
    1.55750e+01    3.95193e-01
    1.56000e+01    3.93302e-01
    1.56250e+01    3.91449e-01
    1.56500e+01    3.89633e-01
    1.56750e+01    3.87854e-01
    1.57000e+01    3.86113e-01
    1.57250e+01    3.84410e-01
    1.57500e+01    3.82744e-01
    1.57750e+01    3.81117e-01
    1.58000e+01    3.79528e-01
    1.58250e+01    3.77977e-01
    1.58500e+01    3.76465e-01
    1.58750e+01    3.74991e-01
    1.59000e+01    3.73556e-01
    1.59250e+01    3.72159e-01
    1.59500e+01    3.70802e-01
    1.59750e+01    3.69483e-01
    1.60000e+01    3.68204e-01
    1.60250e+01    3.66964e-01
    1.60500e+01    3.65763e-01
    1.60750e+01    3.64601e-01
    1.61000e+01    3.63479e-01
    1.61250e+01    3.62397e-01
    1.61500e+01    3.61354e-01
    1.61750e+01    3.60352e-01
    1.62000e+01    3.59389e-01
    1.62250e+01    3.58467e-01
    1.62500e+01    3.57585e-01
    1.62750e+01    3.56743e-01
    1.63000e+01    3.55942e-01
    1.63250e+01    3.55182e-01
    1.63500e+01    3.54462e-01
    1.63750e+01    3.53784e-01
    1.64000e+01    3.53147e-01
    1.64250e+01    3.52550e-01
    1.64500e+01    3.51996e-01
    1.64750e+01    3.51483e-01
    1.65000e+01    3.51011e-01
    1.65250e+01    3.50582e-01
    1.65500e+01    3.50194e-01
    1.65750e+01    3.49849e-01
    1.66000e+01    3.49547e-01
    1.66250e+01    3.49287e-01
    1.66500e+01    3.49069e-01
    1.66750e+01    3.48895e-01
    1.67000e+01    3.48764e-01
    1.67250e+01    3.48677e-01
    1.67500e+01    3.48633e-01
    1.67750e+01    3.48633e-01
    1.68000e+01    3.48677e-01
    1.68250e+01    3.48766e-01
    1.68500e+01    3.48899e-01
    1.68750e+01    3.49077e-01
    1.69000e+01    3.49300e-01
    1.69250e+01    3.49568e-01
    1.69500e+01    3.49881e-01
    1.69750e+01    3.50241e-01
    1.70000e+01    3.50646e-01
    1.70250e+01    3.51098e-01
    1.70500e+01    3.51596e-01
    1.70750e+01    3.52141e-01
    1.71000e+01    3.52733e-01
    1.71250e+01    3.53373e-01
    1.71500e+01    3.54060e-01
    1.71750e+01    3.54796e-01
    1.72000e+01    3.55579e-01
    1.72250e+01    3.56411e-01
    1.72500e+01    3.57292e-01
    1.72750e+01    3.58222e-01
    1.73000e+01    3.59201e-01
    1.73250e+01    3.60230e-01
    1.73500e+01    3.61309e-01
    1.73750e+01    3.62438e-01
    1.74000e+01    3.63618e-01
    1.74250e+01    3.64848e-01
    1.74500e+01    3.66130e-01
    1.74750e+01    3.67463e-01
    1.75000e+01    3.68847e-01
    1.75250e+01    3.70283e-01
    1.75500e+01    3.71772e-01
    1.75750e+01    3.73313e-01
    1.76000e+01    3.74906e-01
    1.76250e+01    3.76552e-01
    1.76500e+01    3.78252e-01
    1.76750e+01    3.80004e-01
    1.77000e+01    3.81810e-01
    1.77250e+01    3.83670e-01
    1.77500e+01    3.85583e-01
    1.77750e+01    3.87551e-01
    1.78000e+01    3.89572e-01
    1.78250e+01    3.91648e-01
    1.78500e+01    3.93777e-01
    1.78750e+01    3.95962e-01
    1.79000e+01    3.98200e-01
    1.79250e+01    4.00493e-01
    1.79500e+01    4.02840e-01
    1.79750e+01    4.05241e-01
    1.80000e+01    4.07697e-01
    1.80250e+01    4.10207e-01
    1.80500e+01    4.12771e-01
    1.80750e+01    4.15388e-01
    1.81000e+01    4.18059e-01
    1.81250e+01    4.20784e-01
    1.81500e+01    4.23561e-01
    1.81750e+01    4.26392e-01
    1.82000e+01    4.29274e-01
    1.82250e+01    4.32208e-01
    1.82500e+01    4.35194e-01
    1.82750e+01    4.38231e-01
    1.83000e+01    4.41317e-01
    1.83250e+01    4.44454e-01
    1.83500e+01    4.47639e-01
    1.83750e+01    4.50872e-01
    1.84000e+01    4.54153e-01
    1.84250e+01    4.57480e-01
    1.84500e+01    4.60853e-01
    1.84750e+01    4.64270e-01
    1.85000e+01    4.67731e-01
    1.85250e+01    4.71233e-01
    1.85500e+01    4.74777e-01
    1.85750e+01    4.78361e-01
    1.86000e+01    4.81983e-01
    1.86250e+01    4.85641e-01
    1.86500e+01    4.89336e-01
    1.86750e+01    4.93064e-01
    1.87000e+01    4.96824e-01
    1.87250e+01    5.00614e-01
    1.87500e+01    5.04433e-01
    1.87750e+01    5.08279e-01
    1.88000e+01    5.12150e-01
    1.88250e+01    5.16043e-01
    1.88500e+01    5.19956e-01
    1.88750e+01    5.23889e-01
    1.89000e+01    5.27837e-01
    1.89250e+01    5.31798e-01
    1.89500e+01    5.35772e-01
    1.89750e+01    5.39754e-01
    1.90000e+01    5.43742e-01
    1.90250e+01    5.47734e-01
    1.90500e+01    5.51726e-01
    1.90750e+01    5.55717e-01
    1.91000e+01    5.59704e-01
    1.91250e+01    5.63683e-01
    1.91500e+01    5.67652e-01
    1.91750e+01    5.71607e-01
    1.92000e+01    5.75546e-01
    1.92250e+01    5.79466e-01
    1.92500e+01    5.83363e-01
    1.92750e+01    5.87236e-01
    1.93000e+01    5.91079e-01
    1.93250e+01    5.94891e-01
    1.93500e+01    5.98668e-01
    1.93750e+01    6.02407e-01
    1.94000e+01    6.06104e-01
    1.94250e+01    6.09758e-01
    1.94500e+01    6.13364e-01
    1.94750e+01    6.16920e-01
    1.95000e+01    6.20421e-01
    1.95250e+01    6.23867e-01
    1.95500e+01    6.27252e-01
    1.95750e+01    6.30574e-01
    1.96000e+01    6.33831e-01
    1.96250e+01    6.37019e-01
    1.96500e+01    6.40136e-01
    1.96750e+01    6.43178e-01
    1.97000e+01    6.46143e-01
    1.97250e+01    6.49028e-01
    1.97500e+01    6.51832e-01
    1.97750e+01    6.54550e-01
    1.98000e+01    6.57181e-01
    1.98250e+01    6.59723e-01
    1.98500e+01    6.62174e-01
    1.98750e+01    6.64530e-01
    1.99000e+01    6.66791e-01
    1.99250e+01    6.68954e-01
    1.99500e+01    6.71018e-01
    1.99750e+01    6.72980e-01
    2.00000e+01    6.74840e-01
    2.00250e+01    6.76597e-01
    2.00500e+01    6.78247e-01
    2.00750e+01    6.79792e-01
    2.01000e+01    6.81228e-01
    2.01250e+01    6.82557e-01
    2.01500e+01    6.83776e-01
    2.01750e+01    6.84885e-01
    2.02000e+01    6.85884e-01
    2.02250e+01    6.86772e-01
    2.02500e+01    6.87549e-01
    2.02750e+01    6.88215e-01
    2.03000e+01    6.88770e-01
    2.03250e+01    6.89214e-01
    2.03500e+01    6.89546e-01
    2.03750e+01    6.89768e-01
    2.04000e+01    6.89880e-01
    2.04250e+01    6.89883e-01
    2.04500e+01    6.89777e-01
    2.04750e+01    6.89562e-01
    2.05000e+01    6.89241e-01
    2.05250e+01    6.88813e-01
    2.05500e+01    6.88281e-01
    2.05750e+01    6.87644e-01
    2.06000e+01    6.86905e-01
    2.06250e+01    6.86065e-01
    2.06500e+01    6.85125e-01
    2.06750e+01    6.84088e-01
    2.07000e+01    6.82953e-01
    2.07250e+01    6.81724e-01
    2.07500e+01    6.80401e-01
    2.07750e+01    6.78988e-01
    2.08000e+01    6.77484e-01
    2.08250e+01    6.75894e-01
    2.08500e+01    6.74217e-01
    2.08750e+01    6.72458e-01
    2.09000e+01    6.70616e-01
    2.09250e+01    6.68696e-01
    2.09500e+01    6.66698e-01
    2.09750e+01    6.64625e-01
    2.10000e+01    6.62479e-01
    2.10250e+01    6.60263e-01
    2.10500e+01    6.57978e-01
    2.10750e+01    6.55626e-01
    2.11000e+01    6.53211e-01
    2.11250e+01    6.50734e-01
    2.11500e+01    6.48198e-01
    2.11750e+01    6.45604e-01
    2.12000e+01    6.42955e-01
    2.12250e+01    6.40254e-01
    2.12500e+01    6.37502e-01
    2.12750e+01    6.34702e-01
    2.13000e+01    6.31856e-01
    2.13250e+01    6.28966e-01
    2.13500e+01    6.26035e-01
    2.13750e+01    6.23064e-01
    2.14000e+01    6.20056e-01
    2.14250e+01    6.17012e-01
    2.14500e+01    6.13936e-01
    2.14750e+01    6.10828e-01
    2.15000e+01    6.07692e-01
    2.15250e+01    6.04529e-01
    2.15500e+01    6.01341e-01
    2.15750e+01    5.98130e-01
    2.16000e+01    5.94897e-01
    2.16250e+01    5.91646e-01
    2.16500e+01    5.88378e-01
    2.16750e+01    5.85094e-01
    2.17000e+01    5.81796e-01
    2.17250e+01    5.78487e-01
    2.17500e+01    5.75167e-01
    2.17750e+01    5.71839e-01
    2.18000e+01    5.68504e-01
    2.18250e+01    5.65164e-01
    2.18500e+01    5.61820e-01
    2.18750e+01    5.58474e-01
    2.19000e+01    5.55127e-01
    2.19250e+01    5.51781e-01
    2.19500e+01    5.48438e-01
    2.19750e+01    5.45098e-01
    2.20000e+01    5.41763e-01
    2.20250e+01    5.38434e-01
    2.20500e+01    5.35113e-01
    2.20750e+01    5.31800e-01
    2.21000e+01    5.28498e-01
    2.21250e+01    5.25207e-01
    2.21500e+01    5.21928e-01
    2.21750e+01    5.18662e-01
    2.22000e+01    5.15411e-01
    2.22250e+01    5.12175e-01
    2.22500e+01    5.08956e-01
    2.22750e+01    5.05754e-01
    2.23000e+01    5.02570e-01
    2.23250e+01    4.99406e-01
    2.23500e+01    4.96262e-01
    2.23750e+01    4.93139e-01
    2.24000e+01    4.90037e-01
    2.24250e+01    4.86958e-01
    2.24500e+01    4.83902e-01
    2.24750e+01    4.80871e-01
    2.25000e+01    4.77864e-01
    2.25250e+01    4.74882e-01
    2.25500e+01    4.71927e-01
    2.25750e+01    4.68998e-01
    2.26000e+01    4.66096e-01
    2.26250e+01    4.63222e-01
    2.26500e+01    4.60376e-01
    2.26750e+01    4.57559e-01
    2.27000e+01    4.54772e-01
    2.27250e+01    4.52015e-01
    2.27500e+01    4.49287e-01
    2.27750e+01    4.46591e-01
    2.28000e+01    4.43926e-01
    2.28250e+01    4.41292e-01
    2.28500e+01    4.38691e-01
    2.28750e+01    4.36121e-01
    2.29000e+01    4.33585e-01
    2.29250e+01    4.31081e-01
    2.29500e+01    4.28611e-01
    2.29750e+01    4.26175e-01
    2.30000e+01    4.23773e-01
    2.30250e+01    4.21404e-01
    2.30500e+01    4.19071e-01
    2.30750e+01    4.16772e-01
    2.31000e+01    4.14508e-01
    2.31250e+01    4.12280e-01
    2.31500e+01    4.10087e-01
    2.31750e+01    4.07930e-01
    2.32000e+01    4.05809e-01
    2.32250e+01    4.03724e-01
    2.32500e+01    4.01675e-01
    2.32750e+01    3.99663e-01
    2.33000e+01    3.97688e-01
    2.33250e+01    3.95749e-01
    2.33500e+01    3.93848e-01
    2.33750e+01    3.91983e-01
    2.34000e+01    3.90156e-01
    2.34250e+01    3.88367e-01
    2.34500e+01    3.86615e-01
    2.34750e+01    3.84901e-01
    2.35000e+01    3.83224e-01
    2.35250e+01    3.81586e-01
    2.35500e+01    3.79986e-01
    2.35750e+01    3.78424e-01
    2.36000e+01    3.76900e-01
    2.36250e+01    3.75415e-01
    2.36500e+01    3.73969e-01
    2.36750e+01    3.72561e-01
    2.37000e+01    3.71192e-01
    2.37250e+01    3.69862e-01
    2.37500e+01    3.68571e-01
    2.37750e+01    3.67320e-01
    2.38000e+01    3.66107e-01
    2.38250e+01    3.64934e-01
    2.38500e+01    3.63801e-01
    2.38750e+01    3.62707e-01
    2.39000e+01    3.61653e-01
    2.39250e+01    3.60639e-01
    2.39500e+01    3.59665e-01
    2.39750e+01    3.58731e-01
    2.40000e+01    3.57837e-01
    2.40250e+01    3.56984e-01
    2.40500e+01    3.56171e-01
    2.40750e+01    3.55399e-01
    2.41000e+01    3.54667e-01
    2.41250e+01    3.53977e-01
    2.41500e+01    3.53327e-01
    2.41750e+01    3.52719e-01
    2.42000e+01    3.52153e-01
    2.42250e+01    3.51627e-01
    2.42500e+01    3.51144e-01
    2.42750e+01    3.50702e-01
    2.43000e+01    3.50303e-01
    2.43250e+01    3.49945e-01
    2.43500e+01    3.49630e-01
    2.43750e+01    3.49358e-01
    2.44000e+01    3.49128e-01
    2.44250e+01    3.48941e-01
    2.44500e+01    3.48798e-01
    2.44750e+01    3.48698e-01
    2.45000e+01    3.48641e-01
    2.45250e+01    3.48629e-01
    2.45500e+01    3.48660e-01
    2.45750e+01    3.48736e-01
    2.46000e+01    3.48856e-01
    2.46250e+01    3.49020e-01
    2.46500e+01    3.49230e-01
    2.46750e+01    3.49485e-01
    2.47000e+01    3.49785e-01
    2.47250e+01    3.50132e-01
    2.47500e+01    3.50524e-01
    2.47750e+01    3.50962e-01
    2.48000e+01    3.51447e-01
    2.48250e+01    3.51978e-01
    2.48500e+01    3.52557e-01
    2.48750e+01    3.53182e-01
    2.49000e+01    3.53856e-01
    2.49250e+01    3.54577e-01
    2.49500e+01    3.55347e-01
    2.49750e+01    3.56164e-01
    2.50000e+01    3.57031e-01
    2.50250e+01    3.57947e-01
    2.50500e+01    3.58912e-01
    2.50750e+01    3.59926e-01
    2.51000e+01    3.60990e-01
    2.51250e+01    3.62105e-01
    2.51500e+01    3.63270e-01
    2.51750e+01    3.64486e-01
    2.52000e+01    3.65752e-01
    2.52250e+01    3.67070e-01
    2.52500e+01    3.68440e-01
    2.52750e+01    3.69861e-01
    2.53000e+01    3.71334e-01
    2.53250e+01    3.72860e-01
    2.53500e+01    3.74438e-01
    2.53750e+01    3.76069e-01
    2.54000e+01    3.77753e-01
    2.54250e+01    3.79490e-01
    2.54500e+01    3.81280e-01
    2.54750e+01    3.83124e-01
    2.55000e+01    3.85022e-01
    2.55250e+01    3.86974e-01
    2.55500e+01    3.88979e-01
    2.55750e+01    3.91039e-01
    2.56000e+01    3.93153e-01
    2.56250e+01    3.95322e-01
    2.56500e+01    3.97544e-01
    2.56750e+01    3.99821e-01
    2.57000e+01    4.02153e-01
    2.57250e+01    4.04538e-01
    2.57500e+01    4.06978e-01
    2.57750e+01    4.09472e-01
    2.58000e+01    4.12020e-01
    2.58250e+01    4.14622e-01
    2.58500e+01    4.17278e-01
    2.58750e+01    4.19987e-01
    2.59000e+01    4.22749e-01
    2.59250e+01    4.25564e-01
    2.59500e+01    4.28431e-01
    2.59750e+01    4.31351e-01
    2.60000e+01    4.34322e-01
    2.60250e+01    4.37343e-01
    2.60500e+01    4.40416e-01
    2.60750e+01    4.43538e-01
    2.61000e+01    4.46709e-01
    2.61250e+01    4.49928e-01
    2.61500e+01    4.53195e-01
    2.61750e+01    4.56509e-01
    2.62000e+01    4.59869e-01
    2.62250e+01    4.63273e-01
    2.62500e+01    4.66721e-01
    2.62750e+01    4.70212e-01
    2.63000e+01    4.73744e-01
    2.63250e+01    4.77316e-01
    2.63500e+01    4.80927e-01
    2.63750e+01    4.84575e-01
    2.64000e+01    4.88259e-01
    2.64250e+01    4.91977e-01
    2.64500e+01    4.95728e-01
    2.64750e+01    4.99510e-01
    2.65000e+01    5.03321e-01
    2.65250e+01    5.07159e-01
    2.65500e+01    5.11023e-01
    2.65750e+01    5.14910e-01
    2.66000e+01    5.18818e-01
    2.66250e+01    5.22745e-01
    2.66500e+01    5.26688e-01
    2.66750e+01    5.30646e-01
    2.67000e+01    5.34617e-01
    2.67250e+01    5.38596e-01
    2.67500e+01    5.42583e-01
    2.67750e+01    5.46574e-01
    2.68000e+01    5.50567e-01
    2.68250e+01    5.54559e-01
    2.68500e+01    5.58547e-01
    2.68750e+01    5.62528e-01
    2.69000e+01    5.66500e-01
    2.69250e+01    5.70460e-01
    2.69500e+01    5.74404e-01
    2.69750e+01    5.78330e-01
    2.70000e+01    5.82234e-01
    2.70250e+01    5.86114e-01
    2.70500e+01    5.89966e-01
    2.70750e+01    5.93787e-01
    2.71000e+01    5.97574e-01
    2.71250e+01    6.01325e-01
    2.71500e+01    6.05035e-01
    2.71750e+01    6.08702e-01
    2.72000e+01    6.12322e-01
    2.72250e+01    6.15892e-01
    2.72500e+01    6.19410e-01
    2.72750e+01    6.22872e-01
    2.73000e+01    6.26275e-01
    2.73250e+01    6.29616e-01
    2.73500e+01    6.32892e-01
    2.73750e+01    6.36100e-01
    2.74000e+01    6.39238e-01
    2.74250e+01    6.42302e-01
    2.74500e+01    6.45290e-01
    2.74750e+01    6.48199e-01
    2.75000e+01    6.51026e-01
    2.75250e+01    6.53769e-01
    2.75500e+01    6.56426e-01
    2.75750e+01    6.58994e-01
    2.76000e+01    6.61472e-01
    2.76250e+01    6.63855e-01
    2.76500e+01    6.66144e-01
    2.76750e+01    6.68336e-01
    2.77000e+01    6.70429e-01
    2.77250e+01    6.72421e-01
    2.77500e+01    6.74311e-01
    2.77750e+01    6.76097e-01
    2.78000e+01    6.77779e-01
    2.78250e+01    6.79354e-01
    2.78500e+01    6.80822e-01
    2.78750e+01    6.82182e-01
    2.79000e+01    6.83433e-01
    2.79250e+01    6.84574e-01
    2.79500e+01    6.85605e-01
    2.79750e+01    6.86526e-01
    2.80000e+01    6.87335e-01
    2.80250e+01    6.88033e-01
    2.80500e+01    6.88620e-01
    2.80750e+01    6.89096e-01
    2.81000e+01    6.89461e-01
    2.81250e+01    6.89715e-01
    2.81500e+01    6.89859e-01
    2.81750e+01    6.89893e-01
    2.82000e+01    6.89819e-01
    2.82250e+01    6.89636e-01
    2.82500e+01    6.89345e-01
    2.82750e+01    6.88948e-01
    2.83000e+01    6.88446e-01
    2.83250e+01    6.87840e-01
    2.83500e+01    6.87130e-01
    2.83750e+01    6.86320e-01
    2.84000e+01    6.85409e-01
    2.84250e+01    6.84399e-01
    2.84500e+01    6.83292e-01
    2.84750e+01    6.82090e-01
    2.85000e+01    6.80795e-01
    2.85250e+01    6.79407e-01
    2.85500e+01    6.77930e-01
    2.85750e+01    6.76365e-01
    2.86000e+01    6.74713e-01
    2.86250e+01    6.72977e-01
    2.86500e+01    6.71159e-01
    2.86750e+01    6.69262e-01
    2.87000e+01    6.67286e-01
    2.87250e+01    6.65235e-01
    2.87500e+01    6.63110e-01
    2.87750e+01    6.60914e-01
    2.88000e+01    6.58648e-01
    2.88250e+01    6.56316e-01
    2.88500e+01    6.53919e-01
    2.88750e+01    6.51460e-01
    2.89000e+01    6.48941e-01
    2.89250e+01    6.46363e-01
    2.89500e+01    6.43730e-01
    2.89750e+01    6.41044e-01
    2.90000e+01    6.38307e-01
    2.90250e+01    6.35520e-01
    2.90500e+01    6.32687e-01
    2.90750e+01    6.29810e-01
    2.91000e+01    6.26890e-01
    2.91250e+01    6.23931e-01
    2.91500e+01    6.20933e-01
    2.91750e+01    6.17900e-01
    2.92000e+01    6.14833e-01
    2.92250e+01    6.11734e-01
    2.92500e+01    6.08606e-01
    2.92750e+01    6.05450e-01
    2.93000e+01    6.02269e-01
    2.93250e+01    5.99064e-01
    2.93500e+01    5.95838e-01
    2.93750e+01    5.92592e-01
    2.94000e+01    5.89329e-01
    2.94250e+01    5.86049e-01
    2.94500e+01    5.82755e-01
    2.94750e+01    5.79449e-01
    2.95000e+01    5.76132e-01
    2.95250e+01    5.72806e-01
    2.95500e+01    5.69473e-01
    2.95750e+01    5.66134e-01
    2.96000e+01    5.62791e-01
    2.96250e+01    5.59446e-01
    2.96500e+01    5.56099e-01
    2.96750e+01    5.52753e-01
    2.97000e+01    5.49409e-01
    2.97250e+01    5.46067e-01
    2.97500e+01    5.42731e-01
    2.97750e+01    5.39400e-01
    2.98000e+01    5.36077e-01
    2.98250e+01    5.32762e-01
    2.98500e+01    5.29456e-01
    2.98750e+01    5.26161e-01
    2.99000e+01    5.22879e-01
    2.99250e+01    5.19609e-01
    2.99500e+01    5.16354e-01
    2.99750e+01    5.13113e-01
    3.00000e+01    5.09889e-01
    3.00250e+01    5.06682e-01
    3.00500e+01    5.03493e-01
    3.00750e+01    5.00323e-01
    3.01000e+01    4.97173e-01
    3.01250e+01    4.94044e-01
    3.01500e+01    4.90936e-01
    3.01750e+01    4.87850e-01
    3.02000e+01    4.84788e-01
    3.02250e+01    4.81749e-01
    3.02500e+01    4.78735e-01
    3.02750e+01    4.75746e-01
    3.03000e+01    4.72782e-01
    3.03250e+01    4.69846e-01
    3.03500e+01    4.66936e-01
    3.03750e+01    4.64054e-01
    3.04000e+01    4.61200e-01
    3.04250e+01    4.58375e-01
    3.04500e+01    4.55579e-01
    3.04750e+01    4.52812e-01
    3.05000e+01    4.50076e-01
    3.05250e+01    4.47371e-01
    3.05500e+01    4.44697e-01
    3.05750e+01    4.42054e-01
    3.06000e+01    4.39443e-01
    3.06250e+01    4.36864e-01
    3.06500e+01    4.34318e-01
    3.06750e+01    4.31805e-01
    3.07000e+01    4.29325e-01
    3.07250e+01    4.26879e-01
    3.07500e+01    4.24467e-01
    3.07750e+01    4.22089e-01
    3.08000e+01    4.19745e-01
    3.08250e+01    4.17436e-01
    3.08500e+01    4.15162e-01
    3.08750e+01    4.12924e-01
    3.09000e+01    4.10721e-01
    3.09250e+01    4.08553e-01
    3.09500e+01    4.06421e-01
    3.09750e+01    4.04326e-01
    3.10000e+01    4.02267e-01
    3.10250e+01    4.00244e-01
    3.10500e+01    3.98258e-01
    3.10750e+01    3.96309e-01
    3.11000e+01    3.94396e-01
    3.11250e+01    3.92521e-01
    3.11500e+01    3.90683e-01
    3.11750e+01    3.88883e-01
    3.12000e+01    3.87120e-01
    3.12250e+01    3.85395e-01
    3.12500e+01    3.83707e-01
    3.12750e+01    3.82058e-01
    3.13000e+01    3.80447e-01
    3.13250e+01    3.78874e-01
    3.13500e+01    3.77339e-01
    3.13750e+01    3.75843e-01
    3.14000e+01    3.74385e-01
    3.14250e+01    3.72966e-01
    3.14500e+01    3.71586e-01
    3.14750e+01    3.70244e-01
    3.15000e+01    3.68942e-01
    3.15250e+01    3.67679e-01
    3.15500e+01    3.66455e-01
    3.15750e+01    3.65271e-01
    3.16000e+01    3.64126e-01
    3.16250e+01    3.63021e-01
    3.16500e+01    3.61955e-01
    3.16750e+01    3.60929e-01
    3.17000e+01    3.59944e-01
    3.17250e+01    3.58998e-01
    3.17500e+01    3.58093e-01
    3.17750e+01    3.57227e-01
    3.18000e+01    3.56403e-01
    3.18250e+01    3.55619e-01
    3.18500e+01    3.54876e-01
    3.18750e+01    3.54173e-01
    3.19000e+01    3.53512e-01
    3.19250e+01    3.52892e-01
    3.19500e+01    3.52313e-01
    3.19750e+01    3.51776e-01
    3.20000e+01    3.51280e-01
    3.20250e+01    3.50826e-01
    3.20500e+01    3.50414e-01
    3.20750e+01    3.50045e-01
    3.21000e+01    3.49717e-01
    3.21250e+01    3.49432e-01
    3.21500e+01    3.49190e-01
    3.21750e+01    3.48991e-01
    3.22000e+01    3.48835e-01
    3.22250e+01    3.48723e-01
    3.22500e+01    3.48653e-01
    3.22750e+01    3.48628e-01
    3.23000e+01    3.48646e-01
    3.23250e+01    3.48709e-01
    3.23500e+01    3.48816e-01
    3.23750e+01    3.48968e-01
    3.24000e+01    3.49165e-01
    3.24250e+01    3.49406e-01
    3.24500e+01    3.49693e-01
    3.24750e+01    3.50026e-01
    3.25000e+01    3.50405e-01
    3.25250e+01    3.50830e-01
    3.25500e+01    3.51301e-01
    3.25750e+01    3.51819e-01
    3.26000e+01    3.52384e-01
    3.26250e+01    3.52996e-01
    3.26500e+01    3.53655e-01
    3.26750e+01    3.54363e-01
    3.27000e+01    3.55118e-01
    3.27250e+01    3.55922e-01
    3.27500e+01    3.56774e-01
    3.27750e+01    3.57676e-01
    3.28000e+01    3.58626e-01
    3.28250e+01    3.59626e-01
    3.28500e+01    3.60676e-01
    3.28750e+01    3.61776e-01
    3.29000e+01    3.62926e-01
    3.29250e+01    3.64127e-01
    3.29500e+01    3.65379e-01
    3.29750e+01    3.66682e-01
    3.30000e+01    3.68036e-01
    3.30250e+01    3.69443e-01
    3.30500e+01    3.70901e-01
    3.30750e+01    3.72411e-01
    3.31000e+01    3.73974e-01
    3.31250e+01    3.75590e-01
    3.31500e+01    3.77258e-01
    3.31750e+01    3.78980e-01
    3.32000e+01    3.80755e-01
    3.32250e+01    3.82583e-01
    3.32500e+01    3.84465e-01
    3.32750e+01    3.86401e-01
    3.33000e+01    3.88391e-01
    3.33250e+01    3.90435e-01
    3.33500e+01    3.92534e-01
    3.33750e+01    3.94686e-01
    3.34000e+01    3.96893e-01
    3.34250e+01    3.99154e-01
    3.34500e+01    4.01470e-01
    3.34750e+01    4.03840e-01
    3.35000e+01    4.06264e-01
    3.35250e+01    4.08742e-01
    3.35500e+01    4.11275e-01
    3.35750e+01    4.13861e-01
    3.36000e+01    4.16501e-01
    3.36250e+01    4.19195e-01
    3.36500e+01    4.21941e-01
    3.36750e+01    4.24741e-01
    3.37000e+01    4.27593e-01
    3.37250e+01    4.30497e-01
    3.37500e+01    4.33453e-01
    3.37750e+01    4.36460e-01
    3.38000e+01    4.39518e-01
    3.38250e+01    4.42626e-01
    3.38500e+01    4.45783e-01
    3.38750e+01    4.48988e-01
    3.39000e+01    4.52242e-01
    3.39250e+01    4.55542e-01
    3.39500e+01    4.58888e-01
    3.39750e+01    4.62280e-01
    3.40000e+01    4.65715e-01
    3.40250e+01    4.69194e-01
    3.40500e+01    4.72714e-01
    3.40750e+01    4.76274e-01
    3.41000e+01    4.79874e-01
    3.41250e+01    4.83512e-01
    3.41500e+01    4.87185e-01
    3.41750e+01    4.90894e-01
    3.42000e+01    4.94636e-01
    3.42250e+01    4.98409e-01
    3.42500e+01    5.02211e-01
    3.42750e+01    5.06042e-01
    3.43000e+01    5.09898e-01
    3.43250e+01    5.13778e-01
    3.43500e+01    5.17681e-01
    3.43750e+01    5.21602e-01
    3.44000e+01    5.25541e-01
    3.44250e+01    5.29495e-01
    3.44500e+01    5.33462e-01
    3.44750e+01    5.37439e-01
    3.45000e+01    5.41424e-01
    3.45250e+01    5.45414e-01
    3.45500e+01    5.49407e-01
    3.45750e+01    5.53399e-01
    3.46000e+01    5.57389e-01
    3.46250e+01    5.61373e-01
    3.46500e+01    5.65348e-01
    3.46750e+01    5.69311e-01
    3.47000e+01    5.73260e-01
    3.47250e+01    5.77191e-01
    3.47500e+01    5.81102e-01
    3.47750e+01    5.84989e-01
    3.48000e+01    5.88850e-01
    3.48250e+01    5.92680e-01
    3.48500e+01    5.96478e-01
    3.48750e+01    6.00239e-01
    3.49000e+01    6.03962e-01
    3.49250e+01    6.07641e-01
    3.49500e+01    6.11275e-01
    3.49750e+01    6.14860e-01
    3.50000e+01    6.18394e-01
    3.50250e+01    6.21872e-01
    3.50500e+01    6.25293e-01
    3.50750e+01    6.28652e-01
    3.51000e+01    6.31947e-01
    3.51250e+01    6.35176e-01
    3.51500e+01    6.38334e-01
    3.51750e+01    6.41420e-01
    3.52000e+01    6.44430e-01
    3.52250e+01    6.47362e-01
    3.52500e+01    6.50213e-01
    3.52750e+01    6.52981e-01
    3.53000e+01    6.55664e-01
    3.53250e+01    6.58258e-01
    3.53500e+01    6.60762e-01
    3.53750e+01    6.63173e-01
    3.54000e+01    6.65489e-01
    3.54250e+01    6.67709e-01
    3.54500e+01    6.69831e-01
    3.54750e+01    6.71853e-01
    3.55000e+01    6.73772e-01
    3.55250e+01    6.75589e-01
    3.55500e+01    6.77301e-01
    3.55750e+01    6.78908e-01
    3.56000e+01    6.80407e-01
    3.56250e+01    6.81798e-01
    3.56500e+01    6.83081e-01
    3.56750e+01    6.84254e-01
    3.57000e+01    6.85317e-01
    3.57250e+01    6.86270e-01
    3.57500e+01    6.87112e-01
    3.57750e+01    6.87842e-01
    3.58000e+01    6.88461e-01
    3.58250e+01    6.88969e-01
    3.58500e+01    6.89366e-01
    3.58750e+01    6.89653e-01
    3.59000e+01    6.89829e-01
    3.59250e+01    6.89895e-01
    3.59500e+01    6.89852e-01
    3.59750e+01    6.89700e-01
    3.60000e+01    6.89441e-01
    3.60250e+01    6.89075e-01
    3.60500e+01    6.88603e-01
    3.60750e+01    6.88027e-01
    3.61000e+01    6.87347e-01
    3.61250e+01    6.86566e-01
    3.61500e+01    6.85683e-01
    3.61750e+01    6.84702e-01
    3.62000e+01    6.83624e-01
    3.62250e+01    6.82449e-01
    3.62500e+01    6.81181e-01
    3.62750e+01    6.79820e-01
    3.63000e+01    6.78368e-01
    3.63250e+01    6.76828e-01
    3.63500e+01    6.75201e-01
    3.63750e+01    6.73490e-01
    3.64000e+01    6.71696e-01
    3.64250e+01    6.69821e-01
    3.64500e+01    6.67868e-01
    3.64750e+01    6.65838e-01
    3.65000e+01    6.63735e-01
    3.65250e+01    6.61559e-01
    3.65500e+01    6.59313e-01
    3.65750e+01    6.57000e-01
    3.66000e+01    6.54622e-01
    3.66250e+01    6.52181e-01
    3.66500e+01    6.49678e-01
    3.66750e+01    6.47118e-01
    3.67000e+01    6.44501e-01
    3.67250e+01    6.41830e-01
    3.67500e+01    6.39107e-01
    3.67750e+01    6.36335e-01
    3.68000e+01    6.33515e-01
    3.68250e+01    6.30650e-01
    3.68500e+01    6.27743e-01
    3.68750e+01    6.24794e-01
    3.69000e+01    6.21807e-01
    3.69250e+01    6.18784e-01
    3.69500e+01    6.15727e-01
    3.69750e+01    6.12637e-01
    3.70000e+01    6.09517e-01
    3.70250e+01    6.06370e-01
    3.70500e+01    6.03196e-01
    3.70750e+01    5.99998e-01
    3.71000e+01    5.96777e-01
    3.71250e+01    5.93537e-01
    3.71500e+01    5.90278e-01
    3.71750e+01    5.87003e-01
    3.72000e+01    5.83713e-01
    3.72250e+01    5.80411e-01
    3.72500e+01    5.77097e-01
    3.72750e+01    5.73773e-01
    3.73000e+01    5.70442e-01
    3.73250e+01    5.67105e-01
    3.73500e+01    5.63763e-01
    3.73750e+01    5.60418e-01
    3.74000e+01    5.57071e-01
    3.74250e+01    5.53725e-01
    3.74500e+01    5.50380e-01
    3.74750e+01    5.47038e-01
    3.75000e+01    5.43699e-01
    3.75250e+01    5.40367e-01
    3.75500e+01    5.37041e-01
    3.75750e+01    5.33724e-01
    3.76000e+01    5.30415e-01
    3.76250e+01    5.27117e-01
    3.76500e+01    5.23831e-01
    3.76750e+01    5.20557e-01
    3.77000e+01    5.17298e-01
    3.77250e+01    5.14053e-01
    3.77500e+01    5.10824e-01
    3.77750e+01    5.07612e-01
    3.78000e+01    5.04418e-01
    3.78250e+01    5.01242e-01
    3.78500e+01    4.98086e-01
    3.78750e+01    4.94950e-01
    3.79000e+01    4.91836e-01
    3.79250e+01    4.88744e-01
    3.79500e+01    4.85675e-01
    3.79750e+01    4.82629e-01
    3.80000e+01    4.79608e-01
    3.80250e+01    4.76611e-01
    3.80500e+01    4.73640e-01
    3.80750e+01    4.70696e-01
    3.81000e+01    4.67778e-01
    3.81250e+01    4.64888e-01
    3.81500e+01    4.62026e-01
    3.81750e+01    4.59192e-01
    3.82000e+01    4.56388e-01
    3.82250e+01    4.53613e-01
    3.82500e+01    4.50868e-01
    3.82750e+01    4.48154e-01
    3.83000e+01    4.45470e-01
    3.83250e+01    4.42818e-01
    3.83500e+01    4.40198e-01
    3.83750e+01    4.37610e-01
    3.84000e+01    4.35054e-01
    3.84250e+01    4.32532e-01
    3.84500e+01    4.30042e-01
    3.84750e+01    4.27586e-01
    3.85000e+01    4.25164e-01
    3.85250e+01    4.22776e-01
    3.85500e+01    4.20422e-01
    3.85750e+01    4.18103e-01
    3.86000e+01    4.15819e-01
    3.86250e+01    4.13570e-01
    3.86500e+01    4.11357e-01
    3.86750e+01    4.09179e-01
    3.87000e+01    4.07037e-01
    3.87250e+01    4.04931e-01
    3.87500e+01    4.02861e-01
    3.87750e+01    4.00828e-01
    3.88000e+01    3.98831e-01
    3.88250e+01    3.96871e-01
    3.88500e+01    3.94948e-01
    3.88750e+01    3.93062e-01
    3.89000e+01    3.91213e-01
    3.89250e+01    3.89402e-01
    3.89500e+01    3.87628e-01
    3.89750e+01    3.85892e-01
    3.90000e+01    3.84193e-01
    3.90250e+01    3.82533e-01
    3.90500e+01    3.80911e-01
    3.90750e+01    3.79326e-01
    3.91000e+01    3.77781e-01
    3.91250e+01    3.76273e-01
    3.91500e+01    3.74804e-01
    3.91750e+01    3.73374e-01
    3.92000e+01    3.71983e-01
    3.92250e+01    3.70630e-01
    3.92500e+01    3.69316e-01
    3.92750e+01    3.68042e-01
    3.93000e+01    3.66807e-01
    3.93250e+01    3.65611e-01
    3.93500e+01    3.64455e-01
    3.93750e+01    3.63338e-01
    3.94000e+01    3.62261e-01
    3.94250e+01    3.61223e-01
    3.94500e+01    3.60226e-01
    3.94750e+01    3.59269e-01
    3.95000e+01    3.58351e-01
    3.95250e+01    3.57475e-01
    3.95500e+01    3.56638e-01
    3.95750e+01    3.55842e-01
    3.96000e+01    3.55087e-01
    3.96250e+01    3.54373e-01
    3.96500e+01    3.53700e-01
    3.96750e+01    3.53068e-01
    3.97000e+01    3.52477e-01
    3.97250e+01    3.51927e-01
    3.97500e+01    3.51420e-01
    3.97750e+01    3.50954e-01
    3.98000e+01    3.50530e-01
    3.98250e+01    3.50148e-01
    3.98500e+01    3.49808e-01
    3.98750e+01    3.49511e-01
    3.99000e+01    3.49256e-01
    3.99250e+01    3.49045e-01
    3.99500e+01    3.48876e-01
    3.99750e+01    3.48751e-01
    4.00000e+01    3.48669e-01
    4.00250e+01    3.48631e-01
    4.00500e+01    3.48636e-01
    4.00750e+01    3.48686e-01
    4.01000e+01    3.48780e-01
    4.01250e+01    3.48919e-01
    4.01500e+01    3.49103e-01
    4.01750e+01    3.49331e-01
    4.02000e+01    3.49605e-01
    4.02250e+01    3.49925e-01
    4.02500e+01    3.50290e-01
    4.02750e+01    3.50702e-01
    4.03000e+01    3.51159e-01
    4.03250e+01    3.51664e-01
    4.03500e+01    3.52215e-01
    4.03750e+01    3.52813e-01
    4.04000e+01    3.53459e-01
    4.04250e+01    3.54152e-01
    4.04500e+01    3.54894e-01
    4.04750e+01    3.55683e-01
    4.05000e+01    3.56522e-01
    4.05250e+01    3.57409e-01
    4.05500e+01    3.58345e-01
    4.05750e+01    3.59331e-01
    4.06000e+01    3.60366e-01
    4.06250e+01    3.61451e-01
    4.06500e+01    3.62587e-01
    4.06750e+01    3.63773e-01
    4.07000e+01    3.65010e-01
    4.07250e+01    3.66298e-01
    4.07500e+01    3.67638e-01
    4.07750e+01    3.69029e-01
    4.08000e+01    3.70472e-01
    4.08250e+01    3.71967e-01
    4.08500e+01    3.73515e-01
    4.08750e+01    3.75115e-01
    4.09000e+01    3.76768e-01
    4.09250e+01    3.78474e-01
    4.09500e+01    3.80233e-01
    4.09750e+01    3.82046e-01
    4.10000e+01    3.83913e-01
    4.10250e+01    3.85833e-01
    4.10500e+01    3.87808e-01
    4.10750e+01    3.89836e-01
    4.11000e+01    3.91918e-01
    4.11250e+01    3.94055e-01
    4.11500e+01    3.96246e-01
    4.11750e+01    3.98492e-01
    4.12000e+01    4.00792e-01
    4.12250e+01    4.03146e-01
    4.12500e+01    4.05554e-01
    4.12750e+01    4.08017e-01
    4.13000e+01    4.10534e-01
    4.13250e+01    4.13104e-01
    4.13500e+01    4.15729e-01
    4.13750e+01    4.18407e-01
    4.14000e+01    4.21138e-01
    4.14250e+01    4.23922e-01
    4.14500e+01    4.26759e-01
    4.14750e+01    4.29648e-01
    4.15000e+01    4.32589e-01
    4.15250e+01    4.35582e-01
    4.15500e+01    4.38625e-01
    4.15750e+01    4.41718e-01
    4.16000e+01    4.44861e-01
    4.16250e+01    4.48052e-01
    4.16500e+01    4.51292e-01
    4.16750e+01    4.54579e-01
    4.17000e+01    4.57912e-01
    4.17250e+01    4.61290e-01
    4.17500e+01    4.64713e-01
    4.17750e+01    4.68179e-01
    4.18000e+01    4.71687e-01
    4.18250e+01    4.75236e-01
    4.18500e+01    4.78824e-01
    4.18750e+01    4.82451e-01
    4.19000e+01    4.86115e-01
    4.19250e+01    4.89813e-01
    4.19500e+01    4.93545e-01
    4.19750e+01    4.97310e-01
    4.20000e+01    5.01104e-01
    4.20250e+01    5.04926e-01
    4.20500e+01    5.08776e-01
    4.20750e+01    5.12649e-01
    4.21000e+01    5.16545e-01
    4.21250e+01    5.20461e-01
    4.21500e+01    5.24395e-01
    4.21750e+01    5.28345e-01
    4.22000e+01    5.32309e-01
    4.22250e+01    5.36283e-01
    4.22500e+01    5.40266e-01
    4.22750e+01    5.44255e-01
    4.23000e+01    5.48247e-01
    4.23250e+01    5.52240e-01
    4.23500e+01    5.56231e-01
    4.23750e+01    5.60216e-01
    4.24000e+01    5.64194e-01
    4.24250e+01    5.68161e-01
    4.24500e+01    5.72115e-01
    4.24750e+01    5.76051e-01
    4.25000e+01    5.79969e-01
    4.25250e+01    5.83863e-01
    4.25500e+01    5.87732e-01
    4.25750e+01    5.91571e-01
    4.26000e+01    5.95379e-01
    4.26250e+01    5.99151e-01
    4.26500e+01    6.02885e-01
    4.26750e+01    6.06577e-01
    4.27000e+01    6.10225e-01
    4.27250e+01    6.13824e-01
    4.27500e+01    6.17373e-01
    4.27750e+01    6.20868e-01
    4.28000e+01    6.24305e-01
    4.28250e+01    6.27683e-01
    4.28500e+01    6.30997e-01
    4.28750e+01    6.34245e-01
    4.29000e+01    6.37424e-01
    4.29250e+01    6.40531e-01
    4.29500e+01    6.43564e-01
    4.29750e+01    6.46519e-01
    4.30000e+01    6.49394e-01
    4.30250e+01    6.52186e-01
    4.30500e+01    6.54894e-01
    4.30750e+01    6.57513e-01
    4.31000e+01    6.60044e-01
    4.31250e+01    6.62482e-01
    4.31500e+01    6.64826e-01
    4.31750e+01    6.67075e-01
    4.32000e+01    6.69225e-01
    4.32250e+01    6.71276e-01
    4.32500e+01    6.73225e-01
    4.32750e+01    6.75072e-01
    4.33000e+01    6.76815e-01
    4.33250e+01    6.78452e-01
    4.33500e+01    6.79982e-01
    4.33750e+01    6.81405e-01
    4.34000e+01    6.82720e-01
    4.34250e+01    6.83925e-01
    4.34500e+01    6.85020e-01
    4.34750e+01    6.86005e-01
    4.35000e+01    6.86879e-01
    4.35250e+01    6.87641e-01
    4.35500e+01    6.88293e-01
    4.35750e+01    6.88833e-01
    4.36000e+01    6.89263e-01
    4.36250e+01    6.89581e-01
    4.36500e+01    6.89789e-01
    4.36750e+01    6.89887e-01
    4.37000e+01    6.89875e-01
    4.37250e+01    6.89755e-01
    4.37500e+01    6.89527e-01
    4.37750e+01    6.89192e-01
    4.38000e+01    6.88751e-01
    4.38250e+01    6.88205e-01
    4.38500e+01    6.87555e-01
    4.38750e+01    6.86803e-01
    4.39000e+01    6.85950e-01
    4.39250e+01    6.84997e-01
    4.39500e+01    6.83947e-01
    4.39750e+01    6.82800e-01
    4.40000e+01    6.81559e-01
    4.40250e+01    6.80225e-01
    4.40500e+01    6.78799e-01
    4.40750e+01    6.77285e-01
    4.41000e+01    6.75683e-01
    4.41250e+01    6.73996e-01
    4.41500e+01    6.72225e-01
    4.41750e+01    6.70374e-01
    4.42000e+01    6.68443e-01
    4.42250e+01    6.66436e-01
    4.42500e+01    6.64353e-01
    4.42750e+01    6.62198e-01
    4.43000e+01    6.59973e-01
    4.43250e+01    6.57679e-01
    4.43500e+01    6.55319e-01
    4.43750e+01    6.52896e-01
    4.44000e+01    6.50411e-01
    4.44250e+01    6.47867e-01
    4.44500e+01    6.45266e-01
    4.44750e+01    6.42611e-01
    4.45000e+01    6.39903e-01
    4.45250e+01    6.37145e-01
    4.45500e+01    6.34339e-01
    4.45750e+01    6.31487e-01
    4.46000e+01    6.28591e-01
    4.46250e+01    6.25655e-01
    4.46500e+01    6.22679e-01
    4.46750e+01    6.19666e-01
    4.47000e+01    6.16618e-01
    4.47250e+01    6.13538e-01
    4.47500e+01    6.10427e-01
    4.47750e+01    6.07287e-01
    4.48000e+01    6.04120e-01
    4.48250e+01    6.00929e-01
    4.48500e+01    5.97715e-01
    4.48750e+01    5.94480e-01
    4.49000e+01    5.91227e-01
    4.49250e+01    5.87956e-01
    4.49500e+01    5.84670e-01
    4.49750e+01    5.81371e-01
    4.50000e+01    5.78060e-01
    4.50250e+01    5.74739e-01
    4.50500e+01    5.71410e-01
    4.50750e+01    5.68075e-01
    4.51000e+01    5.64734e-01
    4.51250e+01    5.61390e-01
    4.51500e+01    5.58043e-01
    4.51750e+01    5.54697e-01
    4.52000e+01    5.51351e-01
    4.52250e+01    5.48008e-01
    4.52500e+01    5.44669e-01
    4.52750e+01    5.41334e-01
    4.53000e+01    5.38006e-01
    4.53250e+01    5.34686e-01
    4.53500e+01    5.31375e-01
    4.53750e+01    5.28074e-01
    4.54000e+01    5.24784e-01
    4.54250e+01    5.21507e-01
    4.54500e+01    5.18243e-01
    4.54750e+01    5.14994e-01
    4.55000e+01    5.11760e-01
    4.55250e+01    5.08543e-01
    4.55500e+01    5.05343e-01
    4.55750e+01    5.02162e-01
    4.56000e+01    4.99001e-01
    4.56250e+01    4.95859e-01
    4.56500e+01    4.92739e-01
    4.56750e+01    4.89640e-01
    4.57000e+01    4.86564e-01
    4.57250e+01    4.83511e-01
    4.57500e+01    4.80483e-01
    4.57750e+01    4.77479e-01
    4.58000e+01    4.74501e-01
    4.58250e+01    4.71548e-01
    4.58500e+01    4.68623e-01
    4.58750e+01    4.65725e-01
    4.59000e+01    4.62854e-01
    4.59250e+01    4.60012e-01
    4.59500e+01    4.57199e-01
    4.59750e+01    4.54416e-01
    4.60000e+01    4.51662e-01
    4.60250e+01    4.48939e-01
    4.60500e+01    4.46246e-01
    4.60750e+01    4.43585e-01
    4.61000e+01    4.40956e-01
    4.61250e+01    4.38358e-01
    4.61500e+01    4.35793e-01
    4.61750e+01    4.33261e-01
    4.62000e+01    4.30762e-01
    4.62250e+01    4.28296e-01
    4.62500e+01    4.25864e-01
    4.62750e+01    4.23466e-01
    4.63000e+01    4.21102e-01
    4.63250e+01    4.18773e-01
    4.63500e+01    4.16479e-01
    4.63750e+01    4.14220e-01
    4.64000e+01    4.11996e-01
    4.64250e+01    4.09808e-01
    4.64500e+01    4.07655e-01
    4.64750e+01    4.05539e-01
    4.65000e+01    4.03459e-01
    4.65250e+01    4.01415e-01
    4.65500e+01    3.99407e-01
    4.65750e+01    3.97436e-01
    4.66000e+01    3.95503e-01
    4.66250e+01    3.93606e-01
    4.66500e+01    3.91746e-01
    4.66750e+01    3.89924e-01
    4.67000e+01    3.88139e-01
    4.67250e+01    3.86392e-01
    4.67500e+01    3.84683e-01
    4.67750e+01    3.83011e-01
    4.68000e+01    3.81378e-01
    4.68250e+01    3.79783e-01
    4.68500e+01    3.78226e-01
    4.68750e+01    3.76707e-01
    4.69000e+01    3.75227e-01
    4.69250e+01    3.73786e-01
    4.69500e+01    3.72383e-01
    4.69750e+01    3.71019e-01
    4.70000e+01    3.69694e-01
    4.70250e+01    3.68408e-01
    4.70500e+01    3.67162e-01
    4.70750e+01    3.65954e-01
    4.71000e+01    3.64786e-01
    4.71250e+01    3.63658e-01
    4.71500e+01    3.62569e-01
    4.71750e+01    3.61520e-01
    4.72000e+01    3.60511e-01
    4.72250e+01    3.59542e-01
    4.72500e+01    3.58614e-01
    4.72750e+01    3.57725e-01
    4.73000e+01    3.56877e-01
    4.73250e+01    3.56069e-01
    4.73500e+01    3.55302e-01
    4.73750e+01    3.54576e-01
    4.74000e+01    3.53891e-01
    4.74250e+01    3.53247e-01
    4.74500e+01    3.52644e-01
    4.74750e+01    3.52083e-01
    4.75000e+01    3.51563e-01
    4.75250e+01    3.51085e-01
    4.75500e+01    3.50648e-01
    4.75750e+01    3.50254e-01
    4.76000e+01    3.49902e-01
    4.76250e+01    3.49593e-01
    4.76500e+01    3.49326e-01
    4.76750e+01    3.49102e-01
    4.77000e+01    3.48921e-01
    4.77250e+01    3.48783e-01
    4.77500e+01    3.48688e-01
    4.77750e+01    3.48637e-01
    4.78000e+01    3.48630e-01
    4.78250e+01    3.48667e-01
    4.78500e+01    3.48749e-01
    4.78750e+01    3.48874e-01
    4.79000e+01    3.49045e-01
    4.79250e+01    3.49260e-01
    4.79500e+01    3.49521e-01
    4.79750e+01    3.49827e-01
    4.80000e+01    3.50179e-01
    4.80250e+01    3.50577e-01
    4.80500e+01    3.51022e-01
    4.80750e+01    3.51512e-01
    4.81000e+01    3.52050e-01
    4.81250e+01    3.52634e-01
    4.81500e+01    3.53266e-01
    4.81750e+01    3.53946e-01
    4.82000e+01    3.54673e-01
    4.82250e+01    3.55449e-01
    4.82500e+01    3.56273e-01
    4.82750e+01    3.57146e-01
    4.83000e+01    3.58068e-01
    4.83250e+01    3.59039e-01
    4.83500e+01    3.60060e-01
    4.83750e+01    3.61131e-01
    4.84000e+01    3.62252e-01
    4.84250e+01    3.63423e-01
    4.84500e+01    3.64646e-01
    4.84750e+01    3.65919e-01
    4.85000e+01    3.67243e-01
    4.85250e+01    3.68619e-01
    4.85500e+01    3.70047e-01
    4.85750e+01    3.71527e-01
    4.86000e+01    3.73060e-01
    4.86250e+01    3.74645e-01
    4.86500e+01    3.76282e-01
    4.86750e+01    3.77973e-01
    4.87000e+01    3.79717e-01
    4.87250e+01    3.81514e-01
    4.87500e+01    3.83365e-01
    4.87750e+01    3.85270e-01
    4.88000e+01    3.87229e-01
    4.88250e+01    3.89241e-01
    4.88500e+01    3.91308e-01
    4.88750e+01    3.93429e-01
    4.89000e+01    3.95604e-01
    4.89250e+01    3.97834e-01
    4.89500e+01    4.00118e-01
    4.89750e+01    4.02456e-01
    4.90000e+01    4.04849e-01
    4.90250e+01    4.07296e-01
    4.90500e+01    4.09797e-01
    4.90750e+01    4.12352e-01
    4.91000e+01    4.14961e-01
    4.91250e+01    4.17623e-01
    4.91500e+01    4.20339e-01
    4.91750e+01    4.23108e-01
    4.92000e+01    4.25930e-01
    4.92250e+01    4.28804e-01
    4.92500e+01    4.31730e-01
    4.92750e+01    4.34707e-01
    4.93000e+01    4.37736e-01
    4.93250e+01    4.40814e-01
    4.93500e+01    4.43943e-01
    4.93750e+01    4.47120e-01
    4.94000e+01    4.50346e-01
    4.94250e+01    4.53619e-01
    4.94500e+01    4.56939e-01
    4.94750e+01    4.60304e-01
    4.95000e+01    4.63714e-01
    4.95250e+01    4.67168e-01
    4.95500e+01    4.70664e-01
    4.95750e+01    4.74201e-01
    4.96000e+01    4.77778e-01
    4.96250e+01    4.81394e-01
    4.96500e+01    4.85047e-01
    4.96750e+01    4.88735e-01
    4.97000e+01    4.92458e-01
    4.97250e+01    4.96213e-01
    4.97500e+01    4.99999e-01
    4.97750e+01    5.03813e-01
    4.98000e+01    5.07655e-01
    4.98250e+01    5.11522e-01
    4.98500e+01    5.15411e-01
    4.98750e+01    5.19322e-01
    4.99000e+01    5.23251e-01
    4.99250e+01    5.27197e-01
    4.99500e+01    5.31156e-01
    4.99750e+01    5.35128e-01


==> data/pp_ydata_x_1.00_y_0.50.csv <==
    0.00000e+00    5.00000e-01
    2.50000e-02    5.00000e-01
    5.00000e-02    5.00000e-01
    7.50000e-02    5.00000e-01
    1.00000e-01    5.00000e-01
    1.25000e-01    5.00000e-01
    1.50000e-01    5.00000e-01
    1.75000e-01    5.00000e-01
    2.00000e-01    5.00000e-01
    2.25000e-01    5.00000e-01
    2.50000e-01    5.00000e-01
    2.75000e-01    5.00000e-01
    3.00000e-01    5.00000e-01
    3.25000e-01    5.00000e-01
    3.50000e-01    5.00000e-01
    3.75000e-01    5.00000e-01
    4.00000e-01    5.00000e-01
    4.25000e-01    5.00000e-01
    4.50000e-01    5.00000e-01
    4.75000e-01    5.00000e-01
    5.00000e-01    5.00000e-01
    5.25000e-01    5.00000e-01
    5.50000e-01    5.00000e-01
    5.75000e-01    5.00000e-01
    6.00000e-01    5.00000e-01
    6.25000e-01    5.00000e-01
    6.50000e-01    5.00000e-01
    6.75000e-01    5.00000e-01
    7.00000e-01    5.00000e-01
    7.25000e-01    5.00000e-01
    7.50000e-01    5.00000e-01
    7.75000e-01    5.00000e-01
    8.00000e-01    5.00000e-01
    8.25000e-01    5.00000e-01
    8.50000e-01    5.00000e-01
    8.75000e-01    5.00000e-01
    9.00000e-01    5.00000e-01
    9.25000e-01    5.00000e-01
    9.50000e-01    5.00000e-01
    9.75000e-01    5.00000e-01
    1.00000e+00    5.00000e-01
    1.02500e+00    5.00000e-01
    1.05000e+00    5.00000e-01
    1.07500e+00    5.00000e-01
    1.10000e+00    5.00000e-01
    1.12500e+00    5.00000e-01
    1.15000e+00    5.00000e-01
    1.17500e+00    5.00000e-01
    1.20000e+00    5.00000e-01
    1.22500e+00    5.00000e-01
    1.25000e+00    5.00000e-01
    1.27500e+00    5.00000e-01
    1.30000e+00    5.00000e-01
    1.32500e+00    5.00000e-01
    1.35000e+00    5.00000e-01
    1.37500e+00    5.00000e-01
    1.40000e+00    5.00000e-01
    1.42500e+00    5.00000e-01
    1.45000e+00    5.00000e-01
    1.47500e+00    5.00000e-01
    1.50000e+00    5.00000e-01
    1.52500e+00    5.00000e-01
    1.55000e+00    5.00000e-01
    1.57500e+00    5.00000e-01
    1.60000e+00    5.00000e-01
    1.62500e+00    5.00000e-01
    1.65000e+00    5.00000e-01
    1.67500e+00    5.00000e-01
    1.70000e+00    5.00000e-01
    1.72500e+00    5.00000e-01
    1.75000e+00    5.00000e-01
    1.77500e+00    5.00000e-01
    1.80000e+00    5.00000e-01
    1.82500e+00    5.00000e-01
    1.85000e+00    5.00000e-01
    1.87500e+00    5.00000e-01
    1.90000e+00    5.00000e-01
    1.92500e+00    5.00000e-01
    1.95000e+00    5.00000e-01
    1.97500e+00    5.00000e-01
    2.00000e+00    5.00000e-01
    2.02500e+00    5.00000e-01
    2.05000e+00    5.00000e-01
    2.07500e+00    5.00000e-01
    2.10000e+00    5.00000e-01
    2.12500e+00    5.00000e-01
    2.15000e+00    5.00000e-01
    2.17500e+00    5.00000e-01
    2.20000e+00    5.00000e-01
    2.22500e+00    5.00000e-01
    2.25000e+00    5.00000e-01
    2.27500e+00    5.00000e-01
    2.30000e+00    5.00000e-01
    2.32500e+00    5.00000e-01
    2.35000e+00    5.00000e-01
    2.37500e+00    5.00000e-01
    2.40000e+00    5.00000e-01
    2.42500e+00    5.00000e-01
    2.45000e+00    5.00000e-01
    2.47500e+00    5.00000e-01
    2.50000e+00    5.00000e-01
    2.52500e+00    5.00000e-01
    2.55000e+00    5.00000e-01
    2.57500e+00    5.00000e-01
    2.60000e+00    5.00000e-01
    2.62500e+00    5.00000e-01
    2.65000e+00    5.00000e-01
    2.67500e+00    5.00000e-01
    2.70000e+00    5.00000e-01
    2.72500e+00    5.00000e-01
    2.75000e+00    5.00000e-01
    2.77500e+00    5.00000e-01
    2.80000e+00    5.00000e-01
    2.82500e+00    5.00000e-01
    2.85000e+00    5.00000e-01
    2.87500e+00    5.00000e-01
    2.90000e+00    5.00000e-01
    2.92500e+00    5.00000e-01
    2.95000e+00    5.00000e-01
    2.97500e+00    5.00000e-01
    3.00000e+00    5.00000e-01
    3.02500e+00    5.00000e-01
    3.05000e+00    5.00000e-01
    3.07500e+00    5.00000e-01
    3.10000e+00    5.00000e-01
    3.12500e+00    5.00000e-01
    3.15000e+00    5.00000e-01
    3.17500e+00    5.00000e-01
    3.20000e+00    5.00000e-01
    3.22500e+00    5.00000e-01
    3.25000e+00    5.00000e-01
    3.27500e+00    5.00000e-01
    3.30000e+00    5.00000e-01
    3.32500e+00    5.00000e-01
    3.35000e+00    5.00000e-01
    3.37500e+00    5.00000e-01
    3.40000e+00    5.00000e-01
    3.42500e+00    5.00000e-01
    3.45000e+00    5.00000e-01
    3.47500e+00    5.00000e-01
    3.50000e+00    5.00000e-01
    3.52500e+00    5.00000e-01
    3.55000e+00    5.00000e-01
    3.57500e+00    5.00000e-01
    3.60000e+00    5.00000e-01
    3.62500e+00    5.00000e-01
    3.65000e+00    5.00000e-01
    3.67500e+00    5.00000e-01
    3.70000e+00    5.00000e-01
    3.72500e+00    5.00000e-01
    3.75000e+00    5.00000e-01
    3.77500e+00    5.00000e-01
    3.80000e+00    5.00000e-01
    3.82500e+00    5.00000e-01
    3.85000e+00    5.00000e-01
    3.87500e+00    5.00000e-01
    3.90000e+00    5.00000e-01
    3.92500e+00    5.00000e-01
    3.95000e+00    5.00000e-01
    3.97500e+00    5.00000e-01
    4.00000e+00    5.00000e-01
    4.02500e+00    5.00000e-01
    4.05000e+00    5.00000e-01
    4.07500e+00    5.00000e-01
    4.10000e+00    5.00000e-01
    4.12500e+00    5.00000e-01
    4.15000e+00    5.00000e-01
    4.17500e+00    5.00000e-01
    4.20000e+00    5.00000e-01
    4.22500e+00    5.00000e-01
    4.25000e+00    5.00000e-01
    4.27500e+00    5.00000e-01
    4.30000e+00    5.00000e-01
    4.32500e+00    5.00000e-01
    4.35000e+00    5.00000e-01
    4.37500e+00    5.00000e-01
    4.40000e+00    5.00000e-01
    4.42500e+00    5.00000e-01
    4.45000e+00    5.00000e-01
    4.47500e+00    5.00000e-01
    4.50000e+00    5.00000e-01
    4.52500e+00    5.00000e-01
    4.55000e+00    5.00000e-01
    4.57500e+00    5.00000e-01
    4.60000e+00    5.00000e-01
    4.62500e+00    5.00000e-01
    4.65000e+00    5.00000e-01
    4.67500e+00    5.00000e-01
    4.70000e+00    5.00000e-01
    4.72500e+00    5.00000e-01
    4.75000e+00    5.00000e-01
    4.77500e+00    5.00000e-01
    4.80000e+00    5.00000e-01
    4.82500e+00    5.00000e-01
    4.85000e+00    5.00000e-01
    4.87500e+00    5.00000e-01
    4.90000e+00    5.00000e-01
    4.92500e+00    5.00000e-01
    4.95000e+00    5.00000e-01
    4.97500e+00    5.00000e-01
    5.00000e+00    5.00000e-01
    5.02500e+00    5.00000e-01
    5.05000e+00    5.00000e-01
    5.07500e+00    5.00000e-01
    5.10000e+00    5.00000e-01
    5.12500e+00    5.00000e-01
    5.15000e+00    5.00000e-01
    5.17500e+00    5.00000e-01
    5.20000e+00    5.00000e-01
    5.22500e+00    5.00000e-01
    5.25000e+00    5.00000e-01
    5.27500e+00    5.00000e-01
    5.30000e+00    5.00000e-01
    5.32500e+00    5.00000e-01
    5.35000e+00    5.00000e-01
    5.37500e+00    5.00000e-01
    5.40000e+00    5.00000e-01
    5.42500e+00    5.00000e-01
    5.45000e+00    5.00000e-01
    5.47500e+00    5.00000e-01
    5.50000e+00    5.00000e-01
    5.52500e+00    5.00000e-01
    5.55000e+00    5.00000e-01
    5.57500e+00    5.00000e-01
    5.60000e+00    5.00000e-01
    5.62500e+00    5.00000e-01
    5.65000e+00    5.00000e-01
    5.67500e+00    5.00000e-01
    5.70000e+00    5.00000e-01
    5.72500e+00    5.00000e-01
    5.75000e+00    5.00000e-01
    5.77500e+00    5.00000e-01
    5.80000e+00    5.00000e-01
    5.82500e+00    5.00000e-01
    5.85000e+00    5.00000e-01
    5.87500e+00    5.00000e-01
    5.90000e+00    5.00000e-01
    5.92500e+00    5.00000e-01
    5.95000e+00    5.00000e-01
    5.97500e+00    5.00000e-01
    6.00000e+00    5.00000e-01
    6.02500e+00    5.00000e-01
    6.05000e+00    5.00000e-01
    6.07500e+00    5.00000e-01
    6.10000e+00    5.00000e-01
    6.12500e+00    5.00000e-01
    6.15000e+00    5.00000e-01
    6.17500e+00    5.00000e-01
    6.20000e+00    5.00000e-01
    6.22500e+00    5.00000e-01
    6.25000e+00    5.00000e-01
    6.27500e+00    5.00000e-01
    6.30000e+00    5.00000e-01
    6.32500e+00    5.00000e-01
    6.35000e+00    5.00000e-01
    6.37500e+00    5.00000e-01
    6.40000e+00    5.00000e-01
    6.42500e+00    5.00000e-01
    6.45000e+00    5.00000e-01
    6.47500e+00    5.00000e-01
    6.50000e+00    5.00000e-01
    6.52500e+00    5.00000e-01
    6.55000e+00    5.00000e-01
    6.57500e+00    5.00000e-01
    6.60000e+00    5.00000e-01
    6.62500e+00    5.00000e-01
    6.65000e+00    5.00000e-01
    6.67500e+00    5.00000e-01
    6.70000e+00    5.00000e-01
    6.72500e+00    5.00000e-01
    6.75000e+00    5.00000e-01
    6.77500e+00    5.00000e-01
    6.80000e+00    5.00000e-01
    6.82500e+00    5.00000e-01
    6.85000e+00    5.00000e-01
    6.87500e+00    5.00000e-01
    6.90000e+00    5.00000e-01
    6.92500e+00    5.00000e-01
    6.95000e+00    5.00000e-01
    6.97500e+00    5.00000e-01
    7.00000e+00    5.00000e-01
    7.02500e+00    5.00000e-01
    7.05000e+00    5.00000e-01
    7.07500e+00    5.00000e-01
    7.10000e+00    5.00000e-01
    7.12500e+00    5.00000e-01
    7.15000e+00    5.00000e-01
    7.17500e+00    5.00000e-01
    7.20000e+00    5.00000e-01
    7.22500e+00    5.00000e-01
    7.25000e+00    5.00000e-01
    7.27500e+00    5.00000e-01
    7.30000e+00    5.00000e-01
    7.32500e+00    5.00000e-01
    7.35000e+00    5.00000e-01
    7.37500e+00    5.00000e-01
    7.40000e+00    5.00000e-01
    7.42500e+00    5.00000e-01
    7.45000e+00    5.00000e-01
    7.47500e+00    5.00000e-01
    7.50000e+00    5.00000e-01
    7.52500e+00    5.00000e-01
    7.55000e+00    5.00000e-01
    7.57500e+00    5.00000e-01
    7.60000e+00    5.00000e-01
    7.62500e+00    5.00000e-01
    7.65000e+00    5.00000e-01
    7.67500e+00    5.00000e-01
    7.70000e+00    5.00000e-01
    7.72500e+00    5.00000e-01
    7.75000e+00    5.00000e-01
    7.77500e+00    5.00000e-01
    7.80000e+00    5.00000e-01
    7.82500e+00    5.00000e-01
    7.85000e+00    5.00000e-01
    7.87500e+00    5.00000e-01
    7.90000e+00    5.00000e-01
    7.92500e+00    5.00000e-01
    7.95000e+00    5.00000e-01
    7.97500e+00    5.00000e-01
    8.00000e+00    5.00000e-01
    8.02500e+00    5.00000e-01
    8.05000e+00    5.00000e-01
    8.07500e+00    5.00000e-01
    8.10000e+00    5.00000e-01
    8.12500e+00    5.00000e-01
    8.15000e+00    5.00000e-01
    8.17500e+00    5.00000e-01
    8.20000e+00    5.00000e-01
    8.22500e+00    5.00000e-01
    8.25000e+00    5.00000e-01
    8.27500e+00    5.00000e-01
    8.30000e+00    5.00000e-01
    8.32500e+00    5.00000e-01
    8.35000e+00    5.00000e-01
    8.37500e+00    5.00000e-01
    8.40000e+00    5.00000e-01
    8.42500e+00    5.00000e-01
    8.45000e+00    5.00000e-01
    8.47500e+00    5.00000e-01
    8.50000e+00    5.00000e-01
    8.52500e+00    5.00000e-01
    8.55000e+00    5.00000e-01
    8.57500e+00    5.00000e-01
    8.60000e+00    5.00000e-01
    8.62500e+00    5.00000e-01
    8.65000e+00    5.00000e-01
    8.67500e+00    5.00000e-01
    8.70000e+00    5.00000e-01
    8.72500e+00    5.00000e-01
    8.75000e+00    5.00000e-01
    8.77500e+00    5.00000e-01
    8.80000e+00    5.00000e-01
    8.82500e+00    5.00000e-01
    8.85000e+00    5.00000e-01
    8.87500e+00    5.00000e-01
    8.90000e+00    5.00000e-01
    8.92500e+00    5.00000e-01
    8.95000e+00    5.00000e-01
    8.97500e+00    5.00000e-01
    9.00000e+00    5.00000e-01
    9.02500e+00    5.00000e-01
    9.05000e+00    5.00000e-01
    9.07500e+00    5.00000e-01
    9.10000e+00    5.00000e-01
    9.12500e+00    5.00000e-01
    9.15000e+00    5.00000e-01
    9.17500e+00    5.00000e-01
    9.20000e+00    5.00000e-01
    9.22500e+00    5.00000e-01
    9.25000e+00    5.00000e-01
    9.27500e+00    5.00000e-01
    9.30000e+00    5.00000e-01
    9.32500e+00    5.00000e-01
    9.35000e+00    5.00000e-01
    9.37500e+00    5.00000e-01
    9.40000e+00    5.00000e-01
    9.42500e+00    5.00000e-01
    9.45000e+00    5.00000e-01
    9.47500e+00    5.00000e-01
    9.50000e+00    5.00000e-01
    9.52500e+00    5.00000e-01
    9.55000e+00    5.00000e-01
    9.57500e+00    5.00000e-01
    9.60000e+00    5.00000e-01
    9.62500e+00    5.00000e-01
    9.65000e+00    5.00000e-01
    9.67500e+00    5.00000e-01
    9.70000e+00    5.00000e-01
    9.72500e+00    5.00000e-01
    9.75000e+00    5.00000e-01
    9.77500e+00    5.00000e-01
    9.80000e+00    5.00000e-01
    9.82500e+00    5.00000e-01
    9.85000e+00    5.00000e-01
    9.87500e+00    5.00000e-01
    9.90000e+00    5.00000e-01
    9.92500e+00    5.00000e-01
    9.95000e+00    5.00000e-01
    9.97500e+00    5.00000e-01
    1.00000e+01    5.00000e-01
    1.00250e+01    5.00000e-01
    1.00500e+01    5.00000e-01
    1.00750e+01    5.00000e-01
    1.01000e+01    5.00000e-01
    1.01250e+01    5.00000e-01
    1.01500e+01    5.00000e-01
    1.01750e+01    5.00000e-01
    1.02000e+01    5.00000e-01
    1.02250e+01    5.00000e-01
    1.02500e+01    5.00000e-01
    1.02750e+01    5.00000e-01
    1.03000e+01    5.00000e-01
    1.03250e+01    5.00000e-01
    1.03500e+01    5.00000e-01
    1.03750e+01    5.00000e-01
    1.04000e+01    5.00000e-01
    1.04250e+01    5.00000e-01
    1.04500e+01    5.00000e-01
    1.04750e+01    5.00000e-01
    1.05000e+01    5.00000e-01
    1.05250e+01    5.00000e-01
    1.05500e+01    5.00000e-01
    1.05750e+01    5.00000e-01
    1.06000e+01    5.00000e-01
    1.06250e+01    5.00000e-01
    1.06500e+01    5.00000e-01
    1.06750e+01    5.00000e-01
    1.07000e+01    5.00000e-01
    1.07250e+01    5.00000e-01
    1.07500e+01    5.00000e-01
    1.07750e+01    5.00000e-01
    1.08000e+01    5.00000e-01
    1.08250e+01    5.00000e-01
    1.08500e+01    5.00000e-01
    1.08750e+01    5.00000e-01
    1.09000e+01    5.00000e-01
    1.09250e+01    5.00000e-01
    1.09500e+01    5.00000e-01
    1.09750e+01    5.00000e-01
    1.10000e+01    5.00000e-01
    1.10250e+01    5.00000e-01
    1.10500e+01    5.00000e-01
    1.10750e+01    5.00000e-01
    1.11000e+01    5.00000e-01
    1.11250e+01    5.00000e-01
    1.11500e+01    5.00000e-01
    1.11750e+01    5.00000e-01
    1.12000e+01    5.00000e-01
    1.12250e+01    5.00000e-01
    1.12500e+01    5.00000e-01
    1.12750e+01    5.00000e-01
    1.13000e+01    5.00000e-01
    1.13250e+01    5.00000e-01
    1.13500e+01    5.00000e-01
    1.13750e+01    5.00000e-01
    1.14000e+01    5.00000e-01
    1.14250e+01    5.00000e-01
    1.14500e+01    5.00000e-01
    1.14750e+01    5.00000e-01
    1.15000e+01    5.00000e-01
    1.15250e+01    5.00000e-01
    1.15500e+01    5.00000e-01
    1.15750e+01    5.00000e-01
    1.16000e+01    5.00000e-01
    1.16250e+01    5.00000e-01
    1.16500e+01    5.00000e-01
    1.16750e+01    5.00000e-01
    1.17000e+01    5.00000e-01
    1.17250e+01    5.00000e-01
    1.17500e+01    5.00000e-01
    1.17750e+01    5.00000e-01
    1.18000e+01    5.00000e-01
    1.18250e+01    5.00000e-01
    1.18500e+01    5.00000e-01
    1.18750e+01    5.00000e-01
    1.19000e+01    5.00000e-01
    1.19250e+01    5.00000e-01
    1.19500e+01    5.00000e-01
    1.19750e+01    5.00000e-01
    1.20000e+01    5.00000e-01
    1.20250e+01    5.00000e-01
    1.20500e+01    5.00000e-01
    1.20750e+01    5.00000e-01
    1.21000e+01    5.00000e-01
    1.21250e+01    5.00000e-01
    1.21500e+01    5.00000e-01
    1.21750e+01    5.00000e-01
    1.22000e+01    5.00000e-01
    1.22250e+01    5.00000e-01
    1.22500e+01    5.00000e-01
    1.22750e+01    5.00000e-01
    1.23000e+01    5.00000e-01
    1.23250e+01    5.00000e-01
    1.23500e+01    5.00000e-01
    1.23750e+01    5.00000e-01
    1.24000e+01    5.00000e-01
    1.24250e+01    5.00000e-01
    1.24500e+01    5.00000e-01
    1.24750e+01    5.00000e-01
    1.25000e+01    5.00000e-01
    1.25250e+01    5.00000e-01
    1.25500e+01    5.00000e-01
    1.25750e+01    5.00000e-01
    1.26000e+01    5.00000e-01
    1.26250e+01    5.00000e-01
    1.26500e+01    5.00000e-01
    1.26750e+01    5.00000e-01
    1.27000e+01    5.00000e-01
    1.27250e+01    5.00000e-01
    1.27500e+01    5.00000e-01
    1.27750e+01    5.00000e-01
    1.28000e+01    5.00000e-01
    1.28250e+01    5.00000e-01
    1.28500e+01    5.00000e-01
    1.28750e+01    5.00000e-01
    1.29000e+01    5.00000e-01
    1.29250e+01    5.00000e-01
    1.29500e+01    5.00000e-01
    1.29750e+01    5.00000e-01
    1.30000e+01    5.00000e-01
    1.30250e+01    5.00000e-01
    1.30500e+01    5.00000e-01
    1.30750e+01    5.00000e-01
    1.31000e+01    5.00000e-01
    1.31250e+01    5.00000e-01
    1.31500e+01    5.00000e-01
    1.31750e+01    5.00000e-01
    1.32000e+01    5.00000e-01
    1.32250e+01    5.00000e-01
    1.32500e+01    5.00000e-01
    1.32750e+01    5.00000e-01
    1.33000e+01    5.00000e-01
    1.33250e+01    5.00000e-01
    1.33500e+01    5.00000e-01
    1.33750e+01    5.00000e-01
    1.34000e+01    5.00000e-01
    1.34250e+01    5.00000e-01
    1.34500e+01    5.00000e-01
    1.34750e+01    5.00000e-01
    1.35000e+01    5.00000e-01
    1.35250e+01    5.00000e-01
    1.35500e+01    5.00000e-01
    1.35750e+01    5.00000e-01
    1.36000e+01    5.00000e-01
    1.36250e+01    5.00000e-01
    1.36500e+01    5.00000e-01
    1.36750e+01    5.00000e-01
    1.37000e+01    5.00000e-01
    1.37250e+01    5.00000e-01
    1.37500e+01    5.00000e-01
    1.37750e+01    5.00000e-01
    1.38000e+01    5.00000e-01
    1.38250e+01    5.00000e-01
    1.38500e+01    5.00000e-01
    1.38750e+01    5.00000e-01
    1.39000e+01    5.00000e-01
    1.39250e+01    5.00000e-01
    1.39500e+01    5.00000e-01
    1.39750e+01    5.00000e-01
    1.40000e+01    5.00000e-01
    1.40250e+01    5.00000e-01
    1.40500e+01    5.00000e-01
    1.40750e+01    5.00000e-01
    1.41000e+01    5.00000e-01
    1.41250e+01    5.00000e-01
    1.41500e+01    5.00000e-01
    1.41750e+01    5.00000e-01
    1.42000e+01    5.00000e-01
    1.42250e+01    5.00000e-01
    1.42500e+01    5.00000e-01
    1.42750e+01    5.00000e-01
    1.43000e+01    5.00000e-01
    1.43250e+01    5.00000e-01
    1.43500e+01    5.00000e-01
    1.43750e+01    5.00000e-01
    1.44000e+01    5.00000e-01
    1.44250e+01    5.00000e-01
    1.44500e+01    5.00000e-01
    1.44750e+01    5.00000e-01
    1.45000e+01    5.00000e-01
    1.45250e+01    5.00000e-01
    1.45500e+01    5.00000e-01
    1.45750e+01    5.00000e-01
    1.46000e+01    5.00000e-01
    1.46250e+01    5.00000e-01
    1.46500e+01    5.00000e-01
    1.46750e+01    5.00000e-01
    1.47000e+01    5.00000e-01
    1.47250e+01    5.00000e-01
    1.47500e+01    5.00000e-01
    1.47750e+01    5.00000e-01
    1.48000e+01    5.00000e-01
    1.48250e+01    5.00000e-01
    1.48500e+01    5.00000e-01
    1.48750e+01    5.00000e-01
    1.49000e+01    5.00000e-01
    1.49250e+01    5.00000e-01
    1.49500e+01    5.00000e-01
    1.49750e+01    5.00000e-01
    1.50000e+01    5.00000e-01
    1.50250e+01    5.00000e-01
    1.50500e+01    5.00000e-01
    1.50750e+01    5.00000e-01
    1.51000e+01    5.00000e-01
    1.51250e+01    5.00000e-01
    1.51500e+01    5.00000e-01
    1.51750e+01    5.00000e-01
    1.52000e+01    5.00000e-01
    1.52250e+01    5.00000e-01
    1.52500e+01    5.00000e-01
    1.52750e+01    5.00000e-01
    1.53000e+01    5.00000e-01
    1.53250e+01    5.00000e-01
    1.53500e+01    5.00000e-01
    1.53750e+01    5.00000e-01
    1.54000e+01    5.00000e-01
    1.54250e+01    5.00000e-01
    1.54500e+01    5.00000e-01
    1.54750e+01    5.00000e-01
    1.55000e+01    5.00000e-01
    1.55250e+01    5.00000e-01
    1.55500e+01    5.00000e-01
    1.55750e+01    5.00000e-01
    1.56000e+01    5.00000e-01
    1.56250e+01    5.00000e-01
    1.56500e+01    5.00000e-01
    1.56750e+01    5.00000e-01
    1.57000e+01    5.00000e-01
    1.57250e+01    5.00000e-01
    1.57500e+01    5.00000e-01
    1.57750e+01    5.00000e-01
    1.58000e+01    5.00000e-01
    1.58250e+01    5.00000e-01
    1.58500e+01    5.00000e-01
    1.58750e+01    5.00000e-01
    1.59000e+01    5.00000e-01
    1.59250e+01    5.00000e-01
    1.59500e+01    5.00000e-01
    1.59750e+01    5.00000e-01
    1.60000e+01    5.00000e-01
    1.60250e+01    5.00000e-01
    1.60500e+01    5.00000e-01
    1.60750e+01    5.00000e-01
    1.61000e+01    5.00000e-01
    1.61250e+01    5.00000e-01
    1.61500e+01    5.00000e-01
    1.61750e+01    5.00000e-01
    1.62000e+01    5.00000e-01
    1.62250e+01    5.00000e-01
    1.62500e+01    5.00000e-01
    1.62750e+01    5.00000e-01
    1.63000e+01    5.00000e-01
    1.63250e+01    5.00000e-01
    1.63500e+01    5.00000e-01
    1.63750e+01    5.00000e-01
    1.64000e+01    5.00000e-01
    1.64250e+01    5.00000e-01
    1.64500e+01    5.00000e-01
    1.64750e+01    5.00000e-01
    1.65000e+01    5.00000e-01
    1.65250e+01    5.00000e-01
    1.65500e+01    5.00000e-01
    1.65750e+01    5.00000e-01
    1.66000e+01    5.00000e-01
    1.66250e+01    5.00000e-01
    1.66500e+01    5.00000e-01
    1.66750e+01    5.00000e-01
    1.67000e+01    5.00000e-01
    1.67250e+01    5.00000e-01
    1.67500e+01    5.00000e-01
    1.67750e+01    5.00000e-01
    1.68000e+01    5.00000e-01
    1.68250e+01    5.00000e-01
    1.68500e+01    5.00000e-01
    1.68750e+01    5.00000e-01
    1.69000e+01    5.00000e-01
    1.69250e+01    5.00000e-01
    1.69500e+01    5.00000e-01
    1.69750e+01    5.00000e-01
    1.70000e+01    5.00000e-01
    1.70250e+01    5.00000e-01
    1.70500e+01    5.00000e-01
    1.70750e+01    5.00000e-01
    1.71000e+01    5.00000e-01
    1.71250e+01    5.00000e-01
    1.71500e+01    5.00000e-01
    1.71750e+01    5.00000e-01
    1.72000e+01    5.00000e-01
    1.72250e+01    5.00000e-01
    1.72500e+01    5.00000e-01
    1.72750e+01    5.00000e-01
    1.73000e+01    5.00000e-01
    1.73250e+01    5.00000e-01
    1.73500e+01    5.00000e-01
    1.73750e+01    5.00000e-01
    1.74000e+01    5.00000e-01
    1.74250e+01    5.00000e-01
    1.74500e+01    5.00000e-01
    1.74750e+01    5.00000e-01
    1.75000e+01    5.00000e-01
    1.75250e+01    5.00000e-01
    1.75500e+01    5.00000e-01
    1.75750e+01    5.00000e-01
    1.76000e+01    5.00000e-01
    1.76250e+01    5.00000e-01
    1.76500e+01    5.00000e-01
    1.76750e+01    5.00000e-01
    1.77000e+01    5.00000e-01
    1.77250e+01    5.00000e-01
    1.77500e+01    5.00000e-01
    1.77750e+01    5.00000e-01
    1.78000e+01    5.00000e-01
    1.78250e+01    5.00000e-01
    1.78500e+01    5.00000e-01
    1.78750e+01    5.00000e-01
    1.79000e+01    5.00000e-01
    1.79250e+01    5.00000e-01
    1.79500e+01    5.00000e-01
    1.79750e+01    5.00000e-01
    1.80000e+01    5.00000e-01
    1.80250e+01    5.00000e-01
    1.80500e+01    5.00000e-01
    1.80750e+01    5.00000e-01
    1.81000e+01    5.00000e-01
    1.81250e+01    5.00000e-01
    1.81500e+01    5.00000e-01
    1.81750e+01    5.00000e-01
    1.82000e+01    5.00000e-01
    1.82250e+01    5.00000e-01
    1.82500e+01    5.00000e-01
    1.82750e+01    5.00000e-01
    1.83000e+01    5.00000e-01
    1.83250e+01    5.00000e-01
    1.83500e+01    5.00000e-01
    1.83750e+01    5.00000e-01
    1.84000e+01    5.00000e-01
    1.84250e+01    5.00000e-01
    1.84500e+01    5.00000e-01
    1.84750e+01    5.00000e-01
    1.85000e+01    5.00000e-01
    1.85250e+01    5.00000e-01
    1.85500e+01    5.00000e-01
    1.85750e+01    5.00000e-01
    1.86000e+01    5.00000e-01
    1.86250e+01    5.00000e-01
    1.86500e+01    5.00000e-01
    1.86750e+01    5.00000e-01
    1.87000e+01    5.00000e-01
    1.87250e+01    5.00000e-01
    1.87500e+01    5.00000e-01
    1.87750e+01    5.00000e-01
    1.88000e+01    5.00000e-01
    1.88250e+01    5.00000e-01
    1.88500e+01    5.00000e-01
    1.88750e+01    5.00000e-01
    1.89000e+01    5.00000e-01
    1.89250e+01    5.00000e-01
    1.89500e+01    5.00000e-01
    1.89750e+01    5.00000e-01
    1.90000e+01    5.00000e-01
    1.90250e+01    5.00000e-01
    1.90500e+01    5.00000e-01
    1.90750e+01    5.00000e-01
    1.91000e+01    5.00000e-01
    1.91250e+01    5.00000e-01
    1.91500e+01    5.00000e-01
    1.91750e+01    5.00000e-01
    1.92000e+01    5.00000e-01
    1.92250e+01    5.00000e-01
    1.92500e+01    5.00000e-01
    1.92750e+01    5.00000e-01
    1.93000e+01    5.00000e-01
    1.93250e+01    5.00000e-01
    1.93500e+01    5.00000e-01
    1.93750e+01    5.00000e-01
    1.94000e+01    5.00000e-01
    1.94250e+01    5.00000e-01
    1.94500e+01    5.00000e-01
    1.94750e+01    5.00000e-01
    1.95000e+01    5.00000e-01
    1.95250e+01    5.00000e-01
    1.95500e+01    5.00000e-01
    1.95750e+01    5.00000e-01
    1.96000e+01    5.00000e-01
    1.96250e+01    5.00000e-01
    1.96500e+01    5.00000e-01
    1.96750e+01    5.00000e-01
    1.97000e+01    5.00000e-01
    1.97250e+01    5.00000e-01
    1.97500e+01    5.00000e-01
    1.97750e+01    5.00000e-01
    1.98000e+01    5.00000e-01
    1.98250e+01    5.00000e-01
    1.98500e+01    5.00000e-01
    1.98750e+01    5.00000e-01
    1.99000e+01    5.00000e-01
    1.99250e+01    5.00000e-01
    1.99500e+01    5.00000e-01
    1.99750e+01    5.00000e-01
    2.00000e+01    5.00000e-01
    2.00250e+01    5.00000e-01
    2.00500e+01    5.00000e-01
    2.00750e+01    5.00000e-01
    2.01000e+01    5.00000e-01
    2.01250e+01    5.00000e-01
    2.01500e+01    5.00000e-01
    2.01750e+01    5.00000e-01
    2.02000e+01    5.00000e-01
    2.02250e+01    5.00000e-01
    2.02500e+01    5.00000e-01
    2.02750e+01    5.00000e-01
    2.03000e+01    5.00000e-01
    2.03250e+01    5.00000e-01
    2.03500e+01    5.00000e-01
    2.03750e+01    5.00000e-01
    2.04000e+01    5.00000e-01
    2.04250e+01    5.00000e-01
    2.04500e+01    5.00000e-01
    2.04750e+01    5.00000e-01
    2.05000e+01    5.00000e-01
    2.05250e+01    5.00000e-01
    2.05500e+01    5.00000e-01
    2.05750e+01    5.00000e-01
    2.06000e+01    5.00000e-01
    2.06250e+01    5.00000e-01
    2.06500e+01    5.00000e-01
    2.06750e+01    5.00000e-01
    2.07000e+01    5.00000e-01
    2.07250e+01    5.00000e-01
    2.07500e+01    5.00000e-01
    2.07750e+01    5.00000e-01
    2.08000e+01    5.00000e-01
    2.08250e+01    5.00000e-01
    2.08500e+01    5.00000e-01
    2.08750e+01    5.00000e-01
    2.09000e+01    5.00000e-01
    2.09250e+01    5.00000e-01
    2.09500e+01    5.00000e-01
    2.09750e+01    5.00000e-01
    2.10000e+01    5.00000e-01
    2.10250e+01    5.00000e-01
    2.10500e+01    5.00000e-01
    2.10750e+01    5.00000e-01
    2.11000e+01    5.00000e-01
    2.11250e+01    5.00000e-01
    2.11500e+01    5.00000e-01
    2.11750e+01    5.00000e-01
    2.12000e+01    5.00000e-01
    2.12250e+01    5.00000e-01
    2.12500e+01    5.00000e-01
    2.12750e+01    5.00000e-01
    2.13000e+01    5.00000e-01
    2.13250e+01    5.00000e-01
    2.13500e+01    5.00000e-01
    2.13750e+01    5.00000e-01
    2.14000e+01    5.00000e-01
    2.14250e+01    5.00000e-01
    2.14500e+01    5.00000e-01
    2.14750e+01    5.00000e-01
    2.15000e+01    5.00000e-01
    2.15250e+01    5.00000e-01
    2.15500e+01    5.00000e-01
    2.15750e+01    5.00000e-01
    2.16000e+01    5.00000e-01
    2.16250e+01    5.00000e-01
    2.16500e+01    5.00000e-01
    2.16750e+01    5.00000e-01
    2.17000e+01    5.00000e-01
    2.17250e+01    5.00000e-01
    2.17500e+01    5.00000e-01
    2.17750e+01    5.00000e-01
    2.18000e+01    5.00000e-01
    2.18250e+01    5.00000e-01
    2.18500e+01    5.00000e-01
    2.18750e+01    5.00000e-01
    2.19000e+01    5.00000e-01
    2.19250e+01    5.00000e-01
    2.19500e+01    5.00000e-01
    2.19750e+01    5.00000e-01
    2.20000e+01    5.00000e-01
    2.20250e+01    5.00000e-01
    2.20500e+01    5.00000e-01
    2.20750e+01    5.00000e-01
    2.21000e+01    5.00000e-01
    2.21250e+01    5.00000e-01
    2.21500e+01    5.00000e-01
    2.21750e+01    5.00000e-01
    2.22000e+01    5.00000e-01
    2.22250e+01    5.00000e-01
    2.22500e+01    5.00000e-01
    2.22750e+01    5.00000e-01
    2.23000e+01    5.00000e-01
    2.23250e+01    5.00000e-01
    2.23500e+01    5.00000e-01
    2.23750e+01    5.00000e-01
    2.24000e+01    5.00000e-01
    2.24250e+01    5.00000e-01
    2.24500e+01    5.00000e-01
    2.24750e+01    5.00000e-01
    2.25000e+01    5.00000e-01
    2.25250e+01    5.00000e-01
    2.25500e+01    5.00000e-01
    2.25750e+01    5.00000e-01
    2.26000e+01    5.00000e-01
    2.26250e+01    5.00000e-01
    2.26500e+01    5.00000e-01
    2.26750e+01    5.00000e-01
    2.27000e+01    5.00000e-01
    2.27250e+01    5.00000e-01
    2.27500e+01    5.00000e-01
    2.27750e+01    5.00000e-01
    2.28000e+01    5.00000e-01
    2.28250e+01    5.00000e-01
    2.28500e+01    5.00000e-01
    2.28750e+01    5.00000e-01
    2.29000e+01    5.00000e-01
    2.29250e+01    5.00000e-01
    2.29500e+01    5.00000e-01
    2.29750e+01    5.00000e-01
    2.30000e+01    5.00000e-01
    2.30250e+01    5.00000e-01
    2.30500e+01    5.00000e-01
    2.30750e+01    5.00000e-01
    2.31000e+01    5.00000e-01
    2.31250e+01    5.00000e-01
    2.31500e+01    5.00000e-01
    2.31750e+01    5.00000e-01
    2.32000e+01    5.00000e-01
    2.32250e+01    5.00000e-01
    2.32500e+01    5.00000e-01
    2.32750e+01    5.00000e-01
    2.33000e+01    5.00000e-01
    2.33250e+01    5.00000e-01
    2.33500e+01    5.00000e-01
    2.33750e+01    5.00000e-01
    2.34000e+01    5.00000e-01
    2.34250e+01    5.00000e-01
    2.34500e+01    5.00000e-01
    2.34750e+01    5.00000e-01
    2.35000e+01    5.00000e-01
    2.35250e+01    5.00000e-01
    2.35500e+01    5.00000e-01
    2.35750e+01    5.00000e-01
    2.36000e+01    5.00000e-01
    2.36250e+01    5.00000e-01
    2.36500e+01    5.00000e-01
    2.36750e+01    5.00000e-01
    2.37000e+01    5.00000e-01
    2.37250e+01    5.00000e-01
    2.37500e+01    5.00000e-01
    2.37750e+01    5.00000e-01
    2.38000e+01    5.00000e-01
    2.38250e+01    5.00000e-01
    2.38500e+01    5.00000e-01
    2.38750e+01    5.00000e-01
    2.39000e+01    5.00000e-01
    2.39250e+01    5.00000e-01
    2.39500e+01    5.00000e-01
    2.39750e+01    5.00000e-01
    2.40000e+01    5.00000e-01
    2.40250e+01    5.00000e-01
    2.40500e+01    5.00000e-01
    2.40750e+01    5.00000e-01
    2.41000e+01    5.00000e-01
    2.41250e+01    5.00000e-01
    2.41500e+01    5.00000e-01
    2.41750e+01    5.00000e-01
    2.42000e+01    5.00000e-01
    2.42250e+01    5.00000e-01
    2.42500e+01    5.00000e-01
    2.42750e+01    5.00000e-01
    2.43000e+01    5.00000e-01
    2.43250e+01    5.00000e-01
    2.43500e+01    5.00000e-01
    2.43750e+01    5.00000e-01
    2.44000e+01    5.00000e-01
    2.44250e+01    5.00000e-01
    2.44500e+01    5.00000e-01
    2.44750e+01    5.00000e-01
    2.45000e+01    5.00000e-01
    2.45250e+01    5.00000e-01
    2.45500e+01    5.00000e-01
    2.45750e+01    5.00000e-01
    2.46000e+01    5.00000e-01
    2.46250e+01    5.00000e-01
    2.46500e+01    5.00000e-01
    2.46750e+01    5.00000e-01
    2.47000e+01    5.00000e-01
    2.47250e+01    5.00000e-01
    2.47500e+01    5.00000e-01
    2.47750e+01    5.00000e-01
    2.48000e+01    5.00000e-01
    2.48250e+01    5.00000e-01
    2.48500e+01    5.00000e-01
    2.48750e+01    5.00000e-01
    2.49000e+01    5.00000e-01
    2.49250e+01    5.00000e-01
    2.49500e+01    5.00000e-01
    2.49750e+01    5.00000e-01
    2.50000e+01    5.00000e-01
    2.50250e+01    5.00000e-01
    2.50500e+01    5.00000e-01
    2.50750e+01    5.00000e-01
    2.51000e+01    5.00000e-01
    2.51250e+01    5.00000e-01
    2.51500e+01    5.00000e-01
    2.51750e+01    5.00000e-01
    2.52000e+01    5.00000e-01
    2.52250e+01    5.00000e-01
    2.52500e+01    5.00000e-01
    2.52750e+01    5.00000e-01
    2.53000e+01    5.00000e-01
    2.53250e+01    5.00000e-01
    2.53500e+01    5.00000e-01
    2.53750e+01    5.00000e-01
    2.54000e+01    5.00000e-01
    2.54250e+01    5.00000e-01
    2.54500e+01    5.00000e-01
    2.54750e+01    5.00000e-01
    2.55000e+01    5.00000e-01
    2.55250e+01    5.00000e-01
    2.55500e+01    5.00000e-01
    2.55750e+01    5.00000e-01
    2.56000e+01    5.00000e-01
    2.56250e+01    5.00000e-01
    2.56500e+01    5.00000e-01
    2.56750e+01    5.00000e-01
    2.57000e+01    5.00000e-01
    2.57250e+01    5.00000e-01
    2.57500e+01    5.00000e-01
    2.57750e+01    5.00000e-01
    2.58000e+01    5.00000e-01
    2.58250e+01    5.00000e-01
    2.58500e+01    5.00000e-01
    2.58750e+01    5.00000e-01
    2.59000e+01    5.00000e-01
    2.59250e+01    5.00000e-01
    2.59500e+01    5.00000e-01
    2.59750e+01    5.00000e-01
    2.60000e+01    5.00000e-01
    2.60250e+01    5.00000e-01
    2.60500e+01    5.00000e-01
    2.60750e+01    5.00000e-01
    2.61000e+01    5.00000e-01
    2.61250e+01    5.00000e-01
    2.61500e+01    5.00000e-01
    2.61750e+01    5.00000e-01
    2.62000e+01    5.00000e-01
    2.62250e+01    5.00000e-01
    2.62500e+01    5.00000e-01
    2.62750e+01    5.00000e-01
    2.63000e+01    5.00000e-01
    2.63250e+01    5.00000e-01
    2.63500e+01    5.00000e-01
    2.63750e+01    5.00000e-01
    2.64000e+01    5.00000e-01
    2.64250e+01    5.00000e-01
    2.64500e+01    5.00000e-01
    2.64750e+01    5.00000e-01
    2.65000e+01    5.00000e-01
    2.65250e+01    5.00000e-01
    2.65500e+01    5.00000e-01
    2.65750e+01    5.00000e-01
    2.66000e+01    5.00000e-01
    2.66250e+01    5.00000e-01
    2.66500e+01    5.00000e-01
    2.66750e+01    5.00000e-01
    2.67000e+01    5.00000e-01
    2.67250e+01    5.00000e-01
    2.67500e+01    5.00000e-01
    2.67750e+01    5.00000e-01
    2.68000e+01    5.00000e-01
    2.68250e+01    5.00000e-01
    2.68500e+01    5.00000e-01
    2.68750e+01    5.00000e-01
    2.69000e+01    5.00000e-01
    2.69250e+01    5.00000e-01
    2.69500e+01    5.00000e-01
    2.69750e+01    5.00000e-01
    2.70000e+01    5.00000e-01
    2.70250e+01    5.00000e-01
    2.70500e+01    5.00000e-01
    2.70750e+01    5.00000e-01
    2.71000e+01    5.00000e-01
    2.71250e+01    5.00000e-01
    2.71500e+01    5.00000e-01
    2.71750e+01    5.00000e-01
    2.72000e+01    5.00000e-01
    2.72250e+01    5.00000e-01
    2.72500e+01    5.00000e-01
    2.72750e+01    5.00000e-01
    2.73000e+01    5.00000e-01
    2.73250e+01    5.00000e-01
    2.73500e+01    5.00000e-01
    2.73750e+01    5.00000e-01
    2.74000e+01    5.00000e-01
    2.74250e+01    5.00000e-01
    2.74500e+01    5.00000e-01
    2.74750e+01    5.00000e-01
    2.75000e+01    5.00000e-01
    2.75250e+01    5.00000e-01
    2.75500e+01    5.00000e-01
    2.75750e+01    5.00000e-01
    2.76000e+01    5.00000e-01
    2.76250e+01    5.00000e-01
    2.76500e+01    5.00000e-01
    2.76750e+01    5.00000e-01
    2.77000e+01    5.00000e-01
    2.77250e+01    5.00000e-01
    2.77500e+01    5.00000e-01
    2.77750e+01    5.00000e-01
    2.78000e+01    5.00000e-01
    2.78250e+01    5.00000e-01
    2.78500e+01    5.00000e-01
    2.78750e+01    5.00000e-01
    2.79000e+01    5.00000e-01
    2.79250e+01    5.00000e-01
    2.79500e+01    5.00000e-01
    2.79750e+01    5.00000e-01
    2.80000e+01    5.00000e-01
    2.80250e+01    5.00000e-01
    2.80500e+01    5.00000e-01
    2.80750e+01    5.00000e-01
    2.81000e+01    5.00000e-01
    2.81250e+01    5.00000e-01
    2.81500e+01    5.00000e-01
    2.81750e+01    5.00000e-01
    2.82000e+01    5.00000e-01
    2.82250e+01    5.00000e-01
    2.82500e+01    5.00000e-01
    2.82750e+01    5.00000e-01
    2.83000e+01    5.00000e-01
    2.83250e+01    5.00000e-01
    2.83500e+01    5.00000e-01
    2.83750e+01    5.00000e-01
    2.84000e+01    5.00000e-01
    2.84250e+01    5.00000e-01
    2.84500e+01    5.00000e-01
    2.84750e+01    5.00000e-01
    2.85000e+01    5.00000e-01
    2.85250e+01    5.00000e-01
    2.85500e+01    5.00000e-01
    2.85750e+01    5.00000e-01
    2.86000e+01    5.00000e-01
    2.86250e+01    5.00000e-01
    2.86500e+01    5.00000e-01
    2.86750e+01    5.00000e-01
    2.87000e+01    5.00000e-01
    2.87250e+01    5.00000e-01
    2.87500e+01    5.00000e-01
    2.87750e+01    5.00000e-01
    2.88000e+01    5.00000e-01
    2.88250e+01    5.00000e-01
    2.88500e+01    5.00000e-01
    2.88750e+01    5.00000e-01
    2.89000e+01    5.00000e-01
    2.89250e+01    5.00000e-01
    2.89500e+01    5.00000e-01
    2.89750e+01    5.00000e-01
    2.90000e+01    5.00000e-01
    2.90250e+01    5.00000e-01
    2.90500e+01    5.00000e-01
    2.90750e+01    5.00000e-01
    2.91000e+01    5.00000e-01
    2.91250e+01    5.00000e-01
    2.91500e+01    5.00000e-01
    2.91750e+01    5.00000e-01
    2.92000e+01    5.00000e-01
    2.92250e+01    5.00000e-01
    2.92500e+01    5.00000e-01
    2.92750e+01    5.00000e-01
    2.93000e+01    5.00000e-01
    2.93250e+01    5.00000e-01
    2.93500e+01    5.00000e-01
    2.93750e+01    5.00000e-01
    2.94000e+01    5.00000e-01
    2.94250e+01    5.00000e-01
    2.94500e+01    5.00000e-01
    2.94750e+01    5.00000e-01
    2.95000e+01    5.00000e-01
    2.95250e+01    5.00000e-01
    2.95500e+01    5.00000e-01
    2.95750e+01    5.00000e-01
    2.96000e+01    5.00000e-01
    2.96250e+01    5.00000e-01
    2.96500e+01    5.00000e-01
    2.96750e+01    5.00000e-01
    2.97000e+01    5.00000e-01
    2.97250e+01    5.00000e-01
    2.97500e+01    5.00000e-01
    2.97750e+01    5.00000e-01
    2.98000e+01    5.00000e-01
    2.98250e+01    5.00000e-01
    2.98500e+01    5.00000e-01
    2.98750e+01    5.00000e-01
    2.99000e+01    5.00000e-01
    2.99250e+01    5.00000e-01
    2.99500e+01    5.00000e-01
    2.99750e+01    5.00000e-01
    3.00000e+01    5.00000e-01
    3.00250e+01    5.00000e-01
    3.00500e+01    5.00000e-01
    3.00750e+01    5.00000e-01
    3.01000e+01    5.00000e-01
    3.01250e+01    5.00000e-01
    3.01500e+01    5.00000e-01
    3.01750e+01    5.00000e-01
    3.02000e+01    5.00000e-01
    3.02250e+01    5.00000e-01
    3.02500e+01    5.00000e-01
    3.02750e+01    5.00000e-01
    3.03000e+01    5.00000e-01
    3.03250e+01    5.00000e-01
    3.03500e+01    5.00000e-01
    3.03750e+01    5.00000e-01
    3.04000e+01    5.00000e-01
    3.04250e+01    5.00000e-01
    3.04500e+01    5.00000e-01
    3.04750e+01    5.00000e-01
    3.05000e+01    5.00000e-01
    3.05250e+01    5.00000e-01
    3.05500e+01    5.00000e-01
    3.05750e+01    5.00000e-01
    3.06000e+01    5.00000e-01
    3.06250e+01    5.00000e-01
    3.06500e+01    5.00000e-01
    3.06750e+01    5.00000e-01
    3.07000e+01    5.00000e-01
    3.07250e+01    5.00000e-01
    3.07500e+01    5.00000e-01
    3.07750e+01    5.00000e-01
    3.08000e+01    5.00000e-01
    3.08250e+01    5.00000e-01
    3.08500e+01    5.00000e-01
    3.08750e+01    5.00000e-01
    3.09000e+01    5.00000e-01
    3.09250e+01    5.00000e-01
    3.09500e+01    5.00000e-01
    3.09750e+01    5.00000e-01
    3.10000e+01    5.00000e-01
    3.10250e+01    5.00000e-01
    3.10500e+01    5.00000e-01
    3.10750e+01    5.00000e-01
    3.11000e+01    5.00000e-01
    3.11250e+01    5.00000e-01
    3.11500e+01    5.00000e-01
    3.11750e+01    5.00000e-01
    3.12000e+01    5.00000e-01
    3.12250e+01    5.00000e-01
    3.12500e+01    5.00000e-01
    3.12750e+01    5.00000e-01
    3.13000e+01    5.00000e-01
    3.13250e+01    5.00000e-01
    3.13500e+01    5.00000e-01
    3.13750e+01    5.00000e-01
    3.14000e+01    5.00000e-01
    3.14250e+01    5.00000e-01
    3.14500e+01    5.00000e-01
    3.14750e+01    5.00000e-01
    3.15000e+01    5.00000e-01
    3.15250e+01    5.00000e-01
    3.15500e+01    5.00000e-01
    3.15750e+01    5.00000e-01
    3.16000e+01    5.00000e-01
    3.16250e+01    5.00000e-01
    3.16500e+01    5.00000e-01
    3.16750e+01    5.00000e-01
    3.17000e+01    5.00000e-01
    3.17250e+01    5.00000e-01
    3.17500e+01    5.00000e-01
    3.17750e+01    5.00000e-01
    3.18000e+01    5.00000e-01
    3.18250e+01    5.00000e-01
    3.18500e+01    5.00000e-01
    3.18750e+01    5.00000e-01
    3.19000e+01    5.00000e-01
    3.19250e+01    5.00000e-01
    3.19500e+01    5.00000e-01
    3.19750e+01    5.00000e-01
    3.20000e+01    5.00000e-01
    3.20250e+01    5.00000e-01
    3.20500e+01    5.00000e-01
    3.20750e+01    5.00000e-01
    3.21000e+01    5.00000e-01
    3.21250e+01    5.00000e-01
    3.21500e+01    5.00000e-01
    3.21750e+01    5.00000e-01
    3.22000e+01    5.00000e-01
    3.22250e+01    5.00000e-01
    3.22500e+01    5.00000e-01
    3.22750e+01    5.00000e-01
    3.23000e+01    5.00000e-01
    3.23250e+01    5.00000e-01
    3.23500e+01    5.00000e-01
    3.23750e+01    5.00000e-01
    3.24000e+01    5.00000e-01
    3.24250e+01    5.00000e-01
    3.24500e+01    5.00000e-01
    3.24750e+01    5.00000e-01
    3.25000e+01    5.00000e-01
    3.25250e+01    5.00000e-01
    3.25500e+01    5.00000e-01
    3.25750e+01    5.00000e-01
    3.26000e+01    5.00000e-01
    3.26250e+01    5.00000e-01
    3.26500e+01    5.00000e-01
    3.26750e+01    5.00000e-01
    3.27000e+01    5.00000e-01
    3.27250e+01    5.00000e-01
    3.27500e+01    5.00000e-01
    3.27750e+01    5.00000e-01
    3.28000e+01    5.00000e-01
    3.28250e+01    5.00000e-01
    3.28500e+01    5.00000e-01
    3.28750e+01    5.00000e-01
    3.29000e+01    5.00000e-01
    3.29250e+01    5.00000e-01
    3.29500e+01    5.00000e-01
    3.29750e+01    5.00000e-01
    3.30000e+01    5.00000e-01
    3.30250e+01    5.00000e-01
    3.30500e+01    5.00000e-01
    3.30750e+01    5.00000e-01
    3.31000e+01    5.00000e-01
    3.31250e+01    5.00000e-01
    3.31500e+01    5.00000e-01
    3.31750e+01    5.00000e-01
    3.32000e+01    5.00000e-01
    3.32250e+01    5.00000e-01
    3.32500e+01    5.00000e-01
    3.32750e+01    5.00000e-01
    3.33000e+01    5.00000e-01
    3.33250e+01    5.00000e-01
    3.33500e+01    5.00000e-01
    3.33750e+01    5.00000e-01
    3.34000e+01    5.00000e-01
    3.34250e+01    5.00000e-01
    3.34500e+01    5.00000e-01
    3.34750e+01    5.00000e-01
    3.35000e+01    5.00000e-01
    3.35250e+01    5.00000e-01
    3.35500e+01    5.00000e-01
    3.35750e+01    5.00000e-01
    3.36000e+01    5.00000e-01
    3.36250e+01    5.00000e-01
    3.36500e+01    5.00000e-01
    3.36750e+01    5.00000e-01
    3.37000e+01    5.00000e-01
    3.37250e+01    5.00000e-01
    3.37500e+01    5.00000e-01
    3.37750e+01    5.00000e-01
    3.38000e+01    5.00000e-01
    3.38250e+01    5.00000e-01
    3.38500e+01    5.00000e-01
    3.38750e+01    5.00000e-01
    3.39000e+01    5.00000e-01
    3.39250e+01    5.00000e-01
    3.39500e+01    5.00000e-01
    3.39750e+01    5.00000e-01
    3.40000e+01    5.00000e-01
    3.40250e+01    5.00000e-01
    3.40500e+01    5.00000e-01
    3.40750e+01    5.00000e-01
    3.41000e+01    5.00000e-01
    3.41250e+01    5.00000e-01
    3.41500e+01    5.00000e-01
    3.41750e+01    5.00000e-01
    3.42000e+01    5.00000e-01
    3.42250e+01    5.00000e-01
    3.42500e+01    5.00000e-01
    3.42750e+01    5.00000e-01
    3.43000e+01    5.00000e-01
    3.43250e+01    5.00000e-01
    3.43500e+01    5.00000e-01
    3.43750e+01    5.00000e-01
    3.44000e+01    5.00000e-01
    3.44250e+01    5.00000e-01
    3.44500e+01    5.00000e-01
    3.44750e+01    5.00000e-01
    3.45000e+01    5.00000e-01
    3.45250e+01    5.00000e-01
    3.45500e+01    5.00000e-01
    3.45750e+01    5.00000e-01
    3.46000e+01    5.00000e-01
    3.46250e+01    5.00000e-01
    3.46500e+01    5.00000e-01
    3.46750e+01    5.00000e-01
    3.47000e+01    5.00000e-01
    3.47250e+01    5.00000e-01
    3.47500e+01    5.00000e-01
    3.47750e+01    5.00000e-01
    3.48000e+01    5.00000e-01
    3.48250e+01    5.00000e-01
    3.48500e+01    5.00000e-01
    3.48750e+01    5.00000e-01
    3.49000e+01    5.00000e-01
    3.49250e+01    5.00000e-01
    3.49500e+01    5.00000e-01
    3.49750e+01    5.00000e-01
    3.50000e+01    5.00000e-01
    3.50250e+01    5.00000e-01
    3.50500e+01    5.00000e-01
    3.50750e+01    5.00000e-01
    3.51000e+01    5.00000e-01
    3.51250e+01    5.00000e-01
    3.51500e+01    5.00000e-01
    3.51750e+01    5.00000e-01
    3.52000e+01    5.00000e-01
    3.52250e+01    5.00000e-01
    3.52500e+01    5.00000e-01
    3.52750e+01    5.00000e-01
    3.53000e+01    5.00000e-01
    3.53250e+01    5.00000e-01
    3.53500e+01    5.00000e-01
    3.53750e+01    5.00000e-01
    3.54000e+01    5.00000e-01
    3.54250e+01    5.00000e-01
    3.54500e+01    5.00000e-01
    3.54750e+01    5.00000e-01
    3.55000e+01    5.00000e-01
    3.55250e+01    5.00000e-01
    3.55500e+01    5.00000e-01
    3.55750e+01    5.00000e-01
    3.56000e+01    5.00000e-01
    3.56250e+01    5.00000e-01
    3.56500e+01    5.00000e-01
    3.56750e+01    5.00000e-01
    3.57000e+01    5.00000e-01
    3.57250e+01    5.00000e-01
    3.57500e+01    5.00000e-01
    3.57750e+01    5.00000e-01
    3.58000e+01    5.00000e-01
    3.58250e+01    5.00000e-01
    3.58500e+01    5.00000e-01
    3.58750e+01    5.00000e-01
    3.59000e+01    5.00000e-01
    3.59250e+01    5.00000e-01
    3.59500e+01    5.00000e-01
    3.59750e+01    5.00000e-01
    3.60000e+01    5.00000e-01
    3.60250e+01    5.00000e-01
    3.60500e+01    5.00000e-01
    3.60750e+01    5.00000e-01
    3.61000e+01    5.00000e-01
    3.61250e+01    5.00000e-01
    3.61500e+01    5.00000e-01
    3.61750e+01    5.00000e-01
    3.62000e+01    5.00000e-01
    3.62250e+01    5.00000e-01
    3.62500e+01    5.00000e-01
    3.62750e+01    5.00000e-01
    3.63000e+01    5.00000e-01
    3.63250e+01    5.00000e-01
    3.63500e+01    5.00000e-01
    3.63750e+01    5.00000e-01
    3.64000e+01    5.00000e-01
    3.64250e+01    5.00000e-01
    3.64500e+01    5.00000e-01
    3.64750e+01    5.00000e-01
    3.65000e+01    5.00000e-01
    3.65250e+01    5.00000e-01
    3.65500e+01    5.00000e-01
    3.65750e+01    5.00000e-01
    3.66000e+01    5.00000e-01
    3.66250e+01    5.00000e-01
    3.66500e+01    5.00000e-01
    3.66750e+01    5.00000e-01
    3.67000e+01    5.00000e-01
    3.67250e+01    5.00000e-01
    3.67500e+01    5.00000e-01
    3.67750e+01    5.00000e-01
    3.68000e+01    5.00000e-01
    3.68250e+01    5.00000e-01
    3.68500e+01    5.00000e-01
    3.68750e+01    5.00000e-01
    3.69000e+01    5.00000e-01
    3.69250e+01    5.00000e-01
    3.69500e+01    5.00000e-01
    3.69750e+01    5.00000e-01
    3.70000e+01    5.00000e-01
    3.70250e+01    5.00000e-01
    3.70500e+01    5.00000e-01
    3.70750e+01    5.00000e-01
    3.71000e+01    5.00000e-01
    3.71250e+01    5.00000e-01
    3.71500e+01    5.00000e-01
    3.71750e+01    5.00000e-01
    3.72000e+01    5.00000e-01
    3.72250e+01    5.00000e-01
    3.72500e+01    5.00000e-01
    3.72750e+01    5.00000e-01
    3.73000e+01    5.00000e-01
    3.73250e+01    5.00000e-01
    3.73500e+01    5.00000e-01
    3.73750e+01    5.00000e-01
    3.74000e+01    5.00000e-01
    3.74250e+01    5.00000e-01
    3.74500e+01    5.00000e-01
    3.74750e+01    5.00000e-01
    3.75000e+01    5.00000e-01
    3.75250e+01    5.00000e-01
    3.75500e+01    5.00000e-01
    3.75750e+01    5.00000e-01
    3.76000e+01    5.00000e-01
    3.76250e+01    5.00000e-01
    3.76500e+01    5.00000e-01
    3.76750e+01    5.00000e-01
    3.77000e+01    5.00000e-01
    3.77250e+01    5.00000e-01
    3.77500e+01    5.00000e-01
    3.77750e+01    5.00000e-01
    3.78000e+01    5.00000e-01
    3.78250e+01    5.00000e-01
    3.78500e+01    5.00000e-01
    3.78750e+01    5.00000e-01
    3.79000e+01    5.00000e-01
    3.79250e+01    5.00000e-01
    3.79500e+01    5.00000e-01
    3.79750e+01    5.00000e-01
    3.80000e+01    5.00000e-01
    3.80250e+01    5.00000e-01
    3.80500e+01    5.00000e-01
    3.80750e+01    5.00000e-01
    3.81000e+01    5.00000e-01
    3.81250e+01    5.00000e-01
    3.81500e+01    5.00000e-01
    3.81750e+01    5.00000e-01
    3.82000e+01    5.00000e-01
    3.82250e+01    5.00000e-01
    3.82500e+01    5.00000e-01
    3.82750e+01    5.00000e-01
    3.83000e+01    5.00000e-01
    3.83250e+01    5.00000e-01
    3.83500e+01    5.00000e-01
    3.83750e+01    5.00000e-01
    3.84000e+01    5.00000e-01
    3.84250e+01    5.00000e-01
    3.84500e+01    5.00000e-01
    3.84750e+01    5.00000e-01
    3.85000e+01    5.00000e-01
    3.85250e+01    5.00000e-01
    3.85500e+01    5.00000e-01
    3.85750e+01    5.00000e-01
    3.86000e+01    5.00000e-01
    3.86250e+01    5.00000e-01
    3.86500e+01    5.00000e-01
    3.86750e+01    5.00000e-01
    3.87000e+01    5.00000e-01
    3.87250e+01    5.00000e-01
    3.87500e+01    5.00000e-01
    3.87750e+01    5.00000e-01
    3.88000e+01    5.00000e-01
    3.88250e+01    5.00000e-01
    3.88500e+01    5.00000e-01
    3.88750e+01    5.00000e-01
    3.89000e+01    5.00000e-01
    3.89250e+01    5.00000e-01
    3.89500e+01    5.00000e-01
    3.89750e+01    5.00000e-01
    3.90000e+01    5.00000e-01
    3.90250e+01    5.00000e-01
    3.90500e+01    5.00000e-01
    3.90750e+01    5.00000e-01
    3.91000e+01    5.00000e-01
    3.91250e+01    5.00000e-01
    3.91500e+01    5.00000e-01
    3.91750e+01    5.00000e-01
    3.92000e+01    5.00000e-01
    3.92250e+01    5.00000e-01
    3.92500e+01    5.00000e-01
    3.92750e+01    5.00000e-01
    3.93000e+01    5.00000e-01
    3.93250e+01    5.00000e-01
    3.93500e+01    5.00000e-01
    3.93750e+01    5.00000e-01
    3.94000e+01    5.00000e-01
    3.94250e+01    5.00000e-01
    3.94500e+01    5.00000e-01
    3.94750e+01    5.00000e-01
    3.95000e+01    5.00000e-01
    3.95250e+01    5.00000e-01
    3.95500e+01    5.00000e-01
    3.95750e+01    5.00000e-01
    3.96000e+01    5.00000e-01
    3.96250e+01    5.00000e-01
    3.96500e+01    5.00000e-01
    3.96750e+01    5.00000e-01
    3.97000e+01    5.00000e-01
    3.97250e+01    5.00000e-01
    3.97500e+01    5.00000e-01
    3.97750e+01    5.00000e-01
    3.98000e+01    5.00000e-01
    3.98250e+01    5.00000e-01
    3.98500e+01    5.00000e-01
    3.98750e+01    5.00000e-01
    3.99000e+01    5.00000e-01
    3.99250e+01    5.00000e-01
    3.99500e+01    5.00000e-01
    3.99750e+01    5.00000e-01
    4.00000e+01    5.00000e-01
    4.00250e+01    5.00000e-01
    4.00500e+01    5.00000e-01
    4.00750e+01    5.00000e-01
    4.01000e+01    5.00000e-01
    4.01250e+01    5.00000e-01
    4.01500e+01    5.00000e-01
    4.01750e+01    5.00000e-01
    4.02000e+01    5.00000e-01
    4.02250e+01    5.00000e-01
    4.02500e+01    5.00000e-01
    4.02750e+01    5.00000e-01
    4.03000e+01    5.00000e-01
    4.03250e+01    5.00000e-01
    4.03500e+01    5.00000e-01
    4.03750e+01    5.00000e-01
    4.04000e+01    5.00000e-01
    4.04250e+01    5.00000e-01
    4.04500e+01    5.00000e-01
    4.04750e+01    5.00000e-01
    4.05000e+01    5.00000e-01
    4.05250e+01    5.00000e-01
    4.05500e+01    5.00000e-01
    4.05750e+01    5.00000e-01
    4.06000e+01    5.00000e-01
    4.06250e+01    5.00000e-01
    4.06500e+01    5.00000e-01
    4.06750e+01    5.00000e-01
    4.07000e+01    5.00000e-01
    4.07250e+01    5.00000e-01
    4.07500e+01    5.00000e-01
    4.07750e+01    5.00000e-01
    4.08000e+01    5.00000e-01
    4.08250e+01    5.00000e-01
    4.08500e+01    5.00000e-01
    4.08750e+01    5.00000e-01
    4.09000e+01    5.00000e-01
    4.09250e+01    5.00000e-01
    4.09500e+01    5.00000e-01
    4.09750e+01    5.00000e-01
    4.10000e+01    5.00000e-01
    4.10250e+01    5.00000e-01
    4.10500e+01    5.00000e-01
    4.10750e+01    5.00000e-01
    4.11000e+01    5.00000e-01
    4.11250e+01    5.00000e-01
    4.11500e+01    5.00000e-01
    4.11750e+01    5.00000e-01
    4.12000e+01    5.00000e-01
    4.12250e+01    5.00000e-01
    4.12500e+01    5.00000e-01
    4.12750e+01    5.00000e-01
    4.13000e+01    5.00000e-01
    4.13250e+01    5.00000e-01
    4.13500e+01    5.00000e-01
    4.13750e+01    5.00000e-01
    4.14000e+01    5.00000e-01
    4.14250e+01    5.00000e-01
    4.14500e+01    5.00000e-01
    4.14750e+01    5.00000e-01
    4.15000e+01    5.00000e-01
    4.15250e+01    5.00000e-01
    4.15500e+01    5.00000e-01
    4.15750e+01    5.00000e-01
    4.16000e+01    5.00000e-01
    4.16250e+01    5.00000e-01
    4.16500e+01    5.00000e-01
    4.16750e+01    5.00000e-01
    4.17000e+01    5.00000e-01
    4.17250e+01    5.00000e-01
    4.17500e+01    5.00000e-01
    4.17750e+01    5.00000e-01
    4.18000e+01    5.00000e-01
    4.18250e+01    5.00000e-01
    4.18500e+01    5.00000e-01
    4.18750e+01    5.00000e-01
    4.19000e+01    5.00000e-01
    4.19250e+01    5.00000e-01
    4.19500e+01    5.00000e-01
    4.19750e+01    5.00000e-01
    4.20000e+01    5.00000e-01
    4.20250e+01    5.00000e-01
    4.20500e+01    5.00000e-01
    4.20750e+01    5.00000e-01
    4.21000e+01    5.00000e-01
    4.21250e+01    5.00000e-01
    4.21500e+01    5.00000e-01
    4.21750e+01    5.00000e-01
    4.22000e+01    5.00000e-01
    4.22250e+01    5.00000e-01
    4.22500e+01    5.00000e-01
    4.22750e+01    5.00000e-01
    4.23000e+01    5.00000e-01
    4.23250e+01    5.00000e-01
    4.23500e+01    5.00000e-01
    4.23750e+01    5.00000e-01
    4.24000e+01    5.00000e-01
    4.24250e+01    5.00000e-01
    4.24500e+01    5.00000e-01
    4.24750e+01    5.00000e-01
    4.25000e+01    5.00000e-01
    4.25250e+01    5.00000e-01
    4.25500e+01    5.00000e-01
    4.25750e+01    5.00000e-01
    4.26000e+01    5.00000e-01
    4.26250e+01    5.00000e-01
    4.26500e+01    5.00000e-01
    4.26750e+01    5.00000e-01
    4.27000e+01    5.00000e-01
    4.27250e+01    5.00000e-01
    4.27500e+01    5.00000e-01
    4.27750e+01    5.00000e-01
    4.28000e+01    5.00000e-01
    4.28250e+01    5.00000e-01
    4.28500e+01    5.00000e-01
    4.28750e+01    5.00000e-01
    4.29000e+01    5.00000e-01
    4.29250e+01    5.00000e-01
    4.29500e+01    5.00000e-01
    4.29750e+01    5.00000e-01
    4.30000e+01    5.00000e-01
    4.30250e+01    5.00000e-01
    4.30500e+01    5.00000e-01
    4.30750e+01    5.00000e-01
    4.31000e+01    5.00000e-01
    4.31250e+01    5.00000e-01
    4.31500e+01    5.00000e-01
    4.31750e+01    5.00000e-01
    4.32000e+01    5.00000e-01
    4.32250e+01    5.00000e-01
    4.32500e+01    5.00000e-01
    4.32750e+01    5.00000e-01
    4.33000e+01    5.00000e-01
    4.33250e+01    5.00000e-01
    4.33500e+01    5.00000e-01
    4.33750e+01    5.00000e-01
    4.34000e+01    5.00000e-01
    4.34250e+01    5.00000e-01
    4.34500e+01    5.00000e-01
    4.34750e+01    5.00000e-01
    4.35000e+01    5.00000e-01
    4.35250e+01    5.00000e-01
    4.35500e+01    5.00000e-01
    4.35750e+01    5.00000e-01
    4.36000e+01    5.00000e-01
    4.36250e+01    5.00000e-01
    4.36500e+01    5.00000e-01
    4.36750e+01    5.00000e-01
    4.37000e+01    5.00000e-01
    4.37250e+01    5.00000e-01
    4.37500e+01    5.00000e-01
    4.37750e+01    5.00000e-01
    4.38000e+01    5.00000e-01
    4.38250e+01    5.00000e-01
    4.38500e+01    5.00000e-01
    4.38750e+01    5.00000e-01
    4.39000e+01    5.00000e-01
    4.39250e+01    5.00000e-01
    4.39500e+01    5.00000e-01
    4.39750e+01    5.00000e-01
    4.40000e+01    5.00000e-01
    4.40250e+01    5.00000e-01
    4.40500e+01    5.00000e-01
    4.40750e+01    5.00000e-01
    4.41000e+01    5.00000e-01
    4.41250e+01    5.00000e-01
    4.41500e+01    5.00000e-01
    4.41750e+01    5.00000e-01
    4.42000e+01    5.00000e-01
    4.42250e+01    5.00000e-01
    4.42500e+01    5.00000e-01
    4.42750e+01    5.00000e-01
    4.43000e+01    5.00000e-01
    4.43250e+01    5.00000e-01
    4.43500e+01    5.00000e-01
    4.43750e+01    5.00000e-01
    4.44000e+01    5.00000e-01
    4.44250e+01    5.00000e-01
    4.44500e+01    5.00000e-01
    4.44750e+01    5.00000e-01
    4.45000e+01    5.00000e-01
    4.45250e+01    5.00000e-01
    4.45500e+01    5.00000e-01
    4.45750e+01    5.00000e-01
    4.46000e+01    5.00000e-01
    4.46250e+01    5.00000e-01
    4.46500e+01    5.00000e-01
    4.46750e+01    5.00000e-01
    4.47000e+01    5.00000e-01
    4.47250e+01    5.00000e-01
    4.47500e+01    5.00000e-01
    4.47750e+01    5.00000e-01
    4.48000e+01    5.00000e-01
    4.48250e+01    5.00000e-01
    4.48500e+01    5.00000e-01
    4.48750e+01    5.00000e-01
    4.49000e+01    5.00000e-01
    4.49250e+01    5.00000e-01
    4.49500e+01    5.00000e-01
    4.49750e+01    5.00000e-01
    4.50000e+01    5.00000e-01
    4.50250e+01    5.00000e-01
    4.50500e+01    5.00000e-01
    4.50750e+01    5.00000e-01
    4.51000e+01    5.00000e-01
    4.51250e+01    5.00000e-01
    4.51500e+01    5.00000e-01
    4.51750e+01    5.00000e-01
    4.52000e+01    5.00000e-01
    4.52250e+01    5.00000e-01
    4.52500e+01    5.00000e-01
    4.52750e+01    5.00000e-01
    4.53000e+01    5.00000e-01
    4.53250e+01    5.00000e-01
    4.53500e+01    5.00000e-01
    4.53750e+01    5.00000e-01
    4.54000e+01    5.00000e-01
    4.54250e+01    5.00000e-01
    4.54500e+01    5.00000e-01
    4.54750e+01    5.00000e-01
    4.55000e+01    5.00000e-01
    4.55250e+01    5.00000e-01
    4.55500e+01    5.00000e-01
    4.55750e+01    5.00000e-01
    4.56000e+01    5.00000e-01
    4.56250e+01    5.00000e-01
    4.56500e+01    5.00000e-01
    4.56750e+01    5.00000e-01
    4.57000e+01    5.00000e-01
    4.57250e+01    5.00000e-01
    4.57500e+01    5.00000e-01
    4.57750e+01    5.00000e-01
    4.58000e+01    5.00000e-01
    4.58250e+01    5.00000e-01
    4.58500e+01    5.00000e-01
    4.58750e+01    5.00000e-01
    4.59000e+01    5.00000e-01
    4.59250e+01    5.00000e-01
    4.59500e+01    5.00000e-01
    4.59750e+01    5.00000e-01
    4.60000e+01    5.00000e-01
    4.60250e+01    5.00000e-01
    4.60500e+01    5.00000e-01
    4.60750e+01    5.00000e-01
    4.61000e+01    5.00000e-01
    4.61250e+01    5.00000e-01
    4.61500e+01    5.00000e-01
    4.61750e+01    5.00000e-01
    4.62000e+01    5.00000e-01
    4.62250e+01    5.00000e-01
    4.62500e+01    5.00000e-01
    4.62750e+01    5.00000e-01
    4.63000e+01    5.00000e-01
    4.63250e+01    5.00000e-01
    4.63500e+01    5.00000e-01
    4.63750e+01    5.00000e-01
    4.64000e+01    5.00000e-01
    4.64250e+01    5.00000e-01
    4.64500e+01    5.00000e-01
    4.64750e+01    5.00000e-01
    4.65000e+01    5.00000e-01
    4.65250e+01    5.00000e-01
    4.65500e+01    5.00000e-01
    4.65750e+01    5.00000e-01
    4.66000e+01    5.00000e-01
    4.66250e+01    5.00000e-01
    4.66500e+01    5.00000e-01
    4.66750e+01    5.00000e-01
    4.67000e+01    5.00000e-01
    4.67250e+01    5.00000e-01
    4.67500e+01    5.00000e-01
    4.67750e+01    5.00000e-01
    4.68000e+01    5.00000e-01
    4.68250e+01    5.00000e-01
    4.68500e+01    5.00000e-01
    4.68750e+01    5.00000e-01
    4.69000e+01    5.00000e-01
    4.69250e+01    5.00000e-01
    4.69500e+01    5.00000e-01
    4.69750e+01    5.00000e-01
    4.70000e+01    5.00000e-01
    4.70250e+01    5.00000e-01
    4.70500e+01    5.00000e-01
    4.70750e+01    5.00000e-01
    4.71000e+01    5.00000e-01
    4.71250e+01    5.00000e-01
    4.71500e+01    5.00000e-01
    4.71750e+01    5.00000e-01
    4.72000e+01    5.00000e-01
    4.72250e+01    5.00000e-01
    4.72500e+01    5.00000e-01
    4.72750e+01    5.00000e-01
    4.73000e+01    5.00000e-01
    4.73250e+01    5.00000e-01
    4.73500e+01    5.00000e-01
    4.73750e+01    5.00000e-01
    4.74000e+01    5.00000e-01
    4.74250e+01    5.00000e-01
    4.74500e+01    5.00000e-01
    4.74750e+01    5.00000e-01
    4.75000e+01    5.00000e-01
    4.75250e+01    5.00000e-01
    4.75500e+01    5.00000e-01
    4.75750e+01    5.00000e-01
    4.76000e+01    5.00000e-01
    4.76250e+01    5.00000e-01
    4.76500e+01    5.00000e-01
    4.76750e+01    5.00000e-01
    4.77000e+01    5.00000e-01
    4.77250e+01    5.00000e-01
    4.77500e+01    5.00000e-01
    4.77750e+01    5.00000e-01
    4.78000e+01    5.00000e-01
    4.78250e+01    5.00000e-01
    4.78500e+01    5.00000e-01
    4.78750e+01    5.00000e-01
    4.79000e+01    5.00000e-01
    4.79250e+01    5.00000e-01
    4.79500e+01    5.00000e-01
    4.79750e+01    5.00000e-01
    4.80000e+01    5.00000e-01
    4.80250e+01    5.00000e-01
    4.80500e+01    5.00000e-01
    4.80750e+01    5.00000e-01
    4.81000e+01    5.00000e-01
    4.81250e+01    5.00000e-01
    4.81500e+01    5.00000e-01
    4.81750e+01    5.00000e-01
    4.82000e+01    5.00000e-01
    4.82250e+01    5.00000e-01
    4.82500e+01    5.00000e-01
    4.82750e+01    5.00000e-01
    4.83000e+01    5.00000e-01
    4.83250e+01    5.00000e-01
    4.83500e+01    5.00000e-01
    4.83750e+01    5.00000e-01
    4.84000e+01    5.00000e-01
    4.84250e+01    5.00000e-01
    4.84500e+01    5.00000e-01
    4.84750e+01    5.00000e-01
    4.85000e+01    5.00000e-01
    4.85250e+01    5.00000e-01
    4.85500e+01    5.00000e-01
    4.85750e+01    5.00000e-01
    4.86000e+01    5.00000e-01
    4.86250e+01    5.00000e-01
    4.86500e+01    5.00000e-01
    4.86750e+01    5.00000e-01
    4.87000e+01    5.00000e-01
    4.87250e+01    5.00000e-01
    4.87500e+01    5.00000e-01
    4.87750e+01    5.00000e-01
    4.88000e+01    5.00000e-01
    4.88250e+01    5.00000e-01
    4.88500e+01    5.00000e-01
    4.88750e+01    5.00000e-01
    4.89000e+01    5.00000e-01
    4.89250e+01    5.00000e-01
    4.89500e+01    5.00000e-01
    4.89750e+01    5.00000e-01
    4.90000e+01    5.00000e-01
    4.90250e+01    5.00000e-01
    4.90500e+01    5.00000e-01
    4.90750e+01    5.00000e-01
    4.91000e+01    5.00000e-01
    4.91250e+01    5.00000e-01
    4.91500e+01    5.00000e-01
    4.91750e+01    5.00000e-01
    4.92000e+01    5.00000e-01
    4.92250e+01    5.00000e-01
    4.92500e+01    5.00000e-01
    4.92750e+01    5.00000e-01
    4.93000e+01    5.00000e-01
    4.93250e+01    5.00000e-01
    4.93500e+01    5.00000e-01
    4.93750e+01    5.00000e-01
    4.94000e+01    5.00000e-01
    4.94250e+01    5.00000e-01
    4.94500e+01    5.00000e-01
    4.94750e+01    5.00000e-01
    4.95000e+01    5.00000e-01
    4.95250e+01    5.00000e-01
    4.95500e+01    5.00000e-01
    4.95750e+01    5.00000e-01
    4.96000e+01    5.00000e-01
    4.96250e+01    5.00000e-01
    4.96500e+01    5.00000e-01
    4.96750e+01    5.00000e-01
    4.97000e+01    5.00000e-01
    4.97250e+01    5.00000e-01
    4.97500e+01    5.00000e-01
    4.97750e+01    5.00000e-01
    4.98000e+01    5.00000e-01
    4.98250e+01    5.00000e-01
    4.98500e+01    5.00000e-01
    4.98750e+01    5.00000e-01
    4.99000e+01    5.00000e-01
    4.99250e+01    5.00000e-01
    4.99500e+01    5.00000e-01
    4.99750e+01    5.00000e-01


==> data/pp_ydata_x_1.20_y_0.60.csv <==
    0.00000e+00    6.00120e-01
    2.50000e-02    6.03095e-01
    5.00000e-02    6.06023e-01
    7.50000e-02    6.08901e-01
    1.00000e-01    6.11726e-01
    1.25000e-01    6.14497e-01
    1.50000e-01    6.17212e-01
    1.75000e-01    6.19867e-01
    2.00000e-01    6.22460e-01
    2.25000e-01    6.24991e-01
    2.50000e-01    6.27456e-01
    2.75000e-01    6.29853e-01
    3.00000e-01    6.32181e-01
    3.25000e-01    6.34437e-01
    3.50000e-01    6.36620e-01
    3.75000e-01    6.38728e-01
    4.00000e-01    6.40760e-01
    4.25000e-01    6.42713e-01
    4.50000e-01    6.44586e-01
    4.75000e-01    6.46378e-01
    5.00000e-01    6.48087e-01
    5.25000e-01    6.49713e-01
    5.50000e-01    6.51253e-01
    5.75000e-01    6.52707e-01
    6.00000e-01    6.54074e-01
    6.25000e-01    6.55353e-01
    6.50000e-01    6.56543e-01
    6.75000e-01    6.57644e-01
    7.00000e-01    6.58654e-01
    7.25000e-01    6.59573e-01
    7.50000e-01    6.60401e-01
    7.75000e-01    6.61138e-01
    8.00000e-01    6.61783e-01
    8.25000e-01    6.62336e-01
    8.50000e-01    6.62797e-01
    8.75000e-01    6.63166e-01
    9.00000e-01    6.63443e-01
    9.25000e-01    6.63629e-01
    9.50000e-01    6.63724e-01
    9.75000e-01    6.63727e-01
    1.00000e+00    6.63641e-01
    1.02500e+00    6.63465e-01
    1.05000e+00    6.63199e-01
    1.07500e+00    6.62846e-01
    1.10000e+00    6.62404e-01
    1.12500e+00    6.61876e-01
    1.15000e+00    6.61263e-01
    1.17500e+00    6.60564e-01
    1.20000e+00    6.59783e-01
    1.22500e+00    6.58918e-01
    1.25000e+00    6.57973e-01
    1.27500e+00    6.56947e-01
    1.30000e+00    6.55843e-01
    1.32500e+00    6.54662e-01
    1.35000e+00    6.53404e-01
    1.37500e+00    6.52073e-01
    1.40000e+00    6.50669e-01
    1.42500e+00    6.49193e-01
    1.45000e+00    6.47648e-01
    1.47500e+00    6.46034e-01
    1.50000e+00    6.44355e-01
    1.52500e+00    6.42610e-01
    1.55000e+00    6.40803e-01
    1.57500e+00    6.38934e-01
    1.60000e+00    6.37005e-01
    1.62500e+00    6.35019e-01
    1.65000e+00    6.32977e-01
    1.67500e+00    6.30881e-01
    1.70000e+00    6.28732e-01
    1.72500e+00    6.26533e-01
    1.75000e+00    6.24285e-01
    1.77500e+00    6.21990e-01
    1.80000e+00    6.19650e-01
    1.82500e+00    6.17266e-01
    1.85000e+00    6.14841e-01
    1.87500e+00    6.12376e-01
    1.90000e+00    6.09873e-01
    1.92500e+00    6.07334e-01
    1.95000e+00    6.04761e-01
    1.97500e+00    6.02155e-01
    2.00000e+00    5.99518e-01
    2.02500e+00    5.96851e-01
    2.05000e+00    5.94158e-01
    2.07500e+00    5.91438e-01
    2.10000e+00    5.88695e-01
    2.12500e+00    5.85928e-01
    2.15000e+00    5.83141e-01
    2.17500e+00    5.80335e-01
    2.20000e+00    5.77511e-01
    2.22500e+00    5.74672e-01
    2.25000e+00    5.71817e-01
    2.27500e+00    5.68949e-01
    2.30000e+00    5.66070e-01
    2.32500e+00    5.63181e-01
    2.35000e+00    5.60283e-01
    2.37500e+00    5.57378e-01
    2.40000e+00    5.54467e-01
    2.42500e+00    5.51551e-01
    2.45000e+00    5.48632e-01
    2.47500e+00    5.45711e-01
    2.50000e+00    5.42789e-01
    2.52500e+00    5.39868e-01
    2.55000e+00    5.36949e-01
    2.57500e+00    5.34033e-01
    2.60000e+00    5.31120e-01
    2.62500e+00    5.28213e-01
    2.65000e+00    5.25312e-01
    2.67500e+00    5.22419e-01
    2.70000e+00    5.19533e-01
    2.72500e+00    5.16658e-01
    2.75000e+00    5.13792e-01
    2.77500e+00    5.10938e-01
    2.80000e+00    5.08096e-01
    2.82500e+00    5.05268e-01
    2.85000e+00    5.02453e-01
    2.87500e+00    4.99653e-01
    2.90000e+00    4.96869e-01
    2.92500e+00    4.94102e-01
    2.95000e+00    4.91351e-01
    2.97500e+00    4.88619e-01
    3.00000e+00    4.85906e-01
    3.02500e+00    4.83212e-01
    3.05000e+00    4.80538e-01
    3.07500e+00    4.77885e-01
    3.10000e+00    4.75254e-01
    3.12500e+00    4.72644e-01
    3.15000e+00    4.70057e-01
    3.17500e+00    4.67494e-01
    3.20000e+00    4.64954e-01
    3.22500e+00    4.62439e-01
    3.25000e+00    4.59949e-01
    3.27500e+00    4.57484e-01
    3.30000e+00    4.55045e-01
    3.32500e+00    4.52632e-01
    3.35000e+00    4.50246e-01
    3.37500e+00    4.47887e-01
    3.40000e+00    4.45556e-01
    3.42500e+00    4.43253e-01
    3.45000e+00    4.40978e-01
    3.47500e+00    4.38733e-01
    3.50000e+00    4.36516e-01
    3.52500e+00    4.34329e-01
    3.55000e+00    4.32172e-01
    3.57500e+00    4.30045e-01
    3.60000e+00    4.27949e-01
    3.62500e+00    4.25883e-01
    3.65000e+00    4.23848e-01
    3.67500e+00    4.21845e-01
    3.70000e+00    4.19874e-01
    3.72500e+00    4.17934e-01
    3.75000e+00    4.16027e-01
    3.77500e+00    4.14152e-01
    3.80000e+00    4.12310e-01
    3.82500e+00    4.10500e-01
    3.85000e+00    4.08724e-01
    3.87500e+00    4.06981e-01
    3.90000e+00    4.05271e-01
    3.92500e+00    4.03596e-01
    3.95000e+00    4.01954e-01
    3.97500e+00    4.00346e-01
    4.00000e+00    3.98773e-01
    4.02500e+00    3.97234e-01
    4.05000e+00    3.95729e-01
    4.07500e+00    3.94260e-01
    4.10000e+00    3.92825e-01
    4.12500e+00    3.91425e-01
    4.15000e+00    3.90061e-01
    4.17500e+00    3.88732e-01
    4.20000e+00    3.87439e-01
    4.22500e+00    3.86182e-01
    4.25000e+00    3.84960e-01
    4.27500e+00    3.83775e-01
    4.30000e+00    3.82626e-01
    4.32500e+00    3.81513e-01
    4.35000e+00    3.80437e-01
    4.37500e+00    3.79397e-01
    4.40000e+00    3.78394e-01
    4.42500e+00    3.77428e-01
    4.45000e+00    3.76499e-01
    4.47500e+00    3.75607e-01
    4.50000e+00    3.74752e-01
    4.52500e+00    3.73935e-01
    4.55000e+00    3.73156e-01
    4.57500e+00    3.72414e-01
    4.60000e+00    3.71711e-01
    4.62500e+00    3.71045e-01
    4.65000e+00    3.70418e-01
    4.67500e+00    3.69829e-01
    4.70000e+00    3.69278e-01
    4.72500e+00    3.68767e-01
    4.75000e+00    3.68294e-01
    4.77500e+00    3.67860e-01
    4.80000e+00    3.67465e-01
    4.82500e+00    3.67109e-01
    4.85000e+00    3.66793e-01
    4.87500e+00    3.66517e-01
    4.90000e+00    3.66280e-01
    4.92500e+00    3.66084e-01
    4.95000e+00    3.65927e-01
    4.97500e+00    3.65811e-01
    5.00000e+00    3.65736e-01
    5.02500e+00    3.65701e-01
    5.05000e+00    3.65707e-01
    5.07500e+00    3.65754e-01
    5.10000e+00    3.65842e-01
    5.12500e+00    3.65971e-01
    5.15000e+00    3.66143e-01
    5.17500e+00    3.66356e-01
    5.20000e+00    3.66611e-01
    5.22500e+00    3.66908e-01
    5.25000e+00    3.67248e-01
    5.27500e+00    3.67630e-01
    5.30000e+00    3.68055e-01
    5.32500e+00    3.68523e-01
    5.35000e+00    3.69034e-01
    5.37500e+00    3.69588e-01
    5.40000e+00    3.70186e-01
    5.42500e+00    3.70828e-01
    5.45000e+00    3.71514e-01
    5.47500e+00    3.72244e-01
    5.50000e+00    3.73018e-01
    5.52500e+00    3.73837e-01
    5.55000e+00    3.74700e-01
    5.57500e+00    3.75609e-01
    5.60000e+00    3.76563e-01
    5.62500e+00    3.77561e-01
    5.65000e+00    3.78606e-01
    5.67500e+00    3.79696e-01
    5.70000e+00    3.80831e-01
    5.72500e+00    3.82013e-01
    5.75000e+00    3.83241e-01
    5.77500e+00    3.84515e-01
    5.80000e+00    3.85835e-01
    5.82500e+00    3.87202e-01
    5.85000e+00    3.88616e-01
    5.87500e+00    3.90076e-01
    5.90000e+00    3.91583e-01
    5.92500e+00    3.93137e-01
    5.95000e+00    3.94738e-01
    5.97500e+00    3.96386e-01
    6.00000e+00    3.98081e-01
    6.02500e+00    3.99822e-01
    6.05000e+00    4.01612e-01
    6.07500e+00    4.03448e-01
    6.10000e+00    4.05331e-01
    6.12500e+00    4.07261e-01
    6.15000e+00    4.09238e-01
    6.17500e+00    4.11262e-01
    6.20000e+00    4.13332e-01
    6.22500e+00    4.15449e-01
    6.25000e+00    4.17612e-01
    6.27500e+00    4.19822e-01
    6.30000e+00    4.22077e-01
    6.32500e+00    4.24378e-01
    6.35000e+00    4.26724e-01
    6.37500e+00    4.29115e-01
    6.40000e+00    4.31551e-01
    6.42500e+00    4.34031e-01
    6.45000e+00    4.36555e-01
    6.47500e+00    4.39122e-01
    6.50000e+00    4.41732e-01
    6.52500e+00    4.44384e-01
    6.55000e+00    4.47077e-01
    6.57500e+00    4.49812e-01
    6.60000e+00    4.52587e-01
    6.62500e+00    4.55402e-01
    6.65000e+00    4.58255e-01
    6.67500e+00    4.61146e-01
    6.70000e+00    4.64075e-01
    6.72500e+00    4.67039e-01
    6.75000e+00    4.70039e-01
    6.77500e+00    4.73073e-01
    6.80000e+00    4.76139e-01
    6.82500e+00    4.79238e-01
    6.85000e+00    4.82367e-01
    6.87500e+00    4.85526e-01
    6.90000e+00    4.88713e-01
    6.92500e+00    4.91926e-01
    6.95000e+00    4.95165e-01
    6.97500e+00    4.98428e-01
    7.00000e+00    5.01713e-01
    7.02500e+00    5.05019e-01
    7.05000e+00    5.08344e-01
    7.07500e+00    5.11686e-01
    7.10000e+00    5.15044e-01
    7.12500e+00    5.18416e-01
    7.15000e+00    5.21800e-01
    7.17500e+00    5.25194e-01
    7.20000e+00    5.28596e-01
    7.22500e+00    5.32004e-01
    7.25000e+00    5.35416e-01
    7.27500e+00    5.38830e-01
    7.30000e+00    5.42244e-01
    7.32500e+00    5.45655e-01
    7.35000e+00    5.49062e-01
    7.37500e+00    5.52462e-01
    7.40000e+00    5.55852e-01
    7.42500e+00    5.59231e-01
    7.45000e+00    5.62597e-01
    7.47500e+00    5.65945e-01
    7.50000e+00    5.69275e-01
    7.52500e+00    5.72584e-01
    7.55000e+00    5.75870e-01
    7.57500e+00    5.79129e-01
    7.60000e+00    5.82359e-01
    7.62500e+00    5.85559e-01
    7.65000e+00    5.88725e-01
    7.67500e+00    5.91855e-01
    7.70000e+00    5.94947e-01
    7.72500e+00    5.97997e-01
    7.75000e+00    6.01005e-01
    7.77500e+00    6.03966e-01
    7.80000e+00    6.06879e-01
    7.82500e+00    6.09742e-01
    7.85000e+00    6.12552e-01
    7.87500e+00    6.15306e-01
    7.90000e+00    6.18003e-01
    7.92500e+00    6.20640e-01
    7.95000e+00    6.23215e-01
    7.97500e+00    6.25727e-01
    8.00000e+00    6.28172e-01
    8.02500e+00    6.30549e-01
    8.05000e+00    6.32855e-01
    8.07500e+00    6.35090e-01
    8.10000e+00    6.37251e-01
    8.12500e+00    6.39337e-01
    8.15000e+00    6.41346e-01
    8.17500e+00    6.43275e-01
    8.20000e+00    6.45125e-01
    8.22500e+00    6.46892e-01
    8.25000e+00    6.48577e-01
    8.27500e+00    6.50177e-01
    8.30000e+00    6.51692e-01
    8.32500e+00    6.53121e-01
    8.35000e+00    6.54462e-01
    8.37500e+00    6.55714e-01
    8.40000e+00    6.56878e-01
    8.42500e+00    6.57952e-01
    8.45000e+00    6.58935e-01
    8.47500e+00    6.59827e-01
    8.50000e+00    6.60629e-01
    8.52500e+00    6.61338e-01
    8.55000e+00    6.61956e-01
    8.57500e+00    6.62482e-01
    8.60000e+00    6.62915e-01
    8.62500e+00    6.63257e-01
    8.65000e+00    6.63508e-01
    8.67500e+00    6.63667e-01
    8.70000e+00    6.63734e-01
    8.72500e+00    6.63711e-01
    8.75000e+00    6.63598e-01
    8.77500e+00    6.63395e-01
    8.80000e+00    6.63104e-01
    8.82500e+00    6.62724e-01
    8.85000e+00    6.62257e-01
    8.87500e+00    6.61704e-01
    8.90000e+00    6.61065e-01
    8.92500e+00    6.60342e-01
    8.95000e+00    6.59535e-01
    8.97500e+00    6.58647e-01
    9.00000e+00    6.57678e-01
    9.02500e+00    6.56629e-01
    9.05000e+00    6.55502e-01
    9.07500e+00    6.54298e-01
    9.10000e+00    6.53018e-01
    9.12500e+00    6.51665e-01
    9.15000e+00    6.50240e-01
    9.17500e+00    6.48743e-01
    9.20000e+00    6.47178e-01
    9.22500e+00    6.45544e-01
    9.25000e+00    6.43845e-01
    9.27500e+00    6.42082e-01
    9.30000e+00    6.40256e-01
    9.32500e+00    6.38370e-01
    9.35000e+00    6.36424e-01
    9.37500e+00    6.34421e-01
    9.40000e+00    6.32363e-01
    9.42500e+00    6.30251e-01
    9.45000e+00    6.28087e-01
    9.47500e+00    6.25873e-01
    9.50000e+00    6.23611e-01
    9.52500e+00    6.21303e-01
    9.55000e+00    6.18949e-01
    9.57500e+00    6.16553e-01
    9.60000e+00    6.14116e-01
    9.62500e+00    6.11640e-01
    9.65000e+00    6.09126e-01
    9.67500e+00    6.06577e-01
    9.70000e+00    6.03993e-01
    9.72500e+00    6.01378e-01
    9.75000e+00    5.98732e-01
    9.77500e+00    5.96058e-01
    9.80000e+00    5.93356e-01
    9.82500e+00    5.90629e-01
    9.85000e+00    5.87879e-01
    9.87500e+00    5.85106e-01
    9.90000e+00    5.82314e-01
    9.92500e+00    5.79502e-01
    9.95000e+00    5.76673e-01
    9.97500e+00    5.73829e-01
    1.00000e+01    5.70970e-01
    1.00250e+01    5.68099e-01
    1.00500e+01    5.65217e-01
    1.00750e+01    5.62325e-01
    1.01000e+01    5.59425e-01
    1.01250e+01    5.56518e-01
    1.01500e+01    5.53605e-01
    1.01750e+01    5.50688e-01
    1.02000e+01    5.47768e-01
    1.02250e+01    5.44847e-01
    1.02500e+01    5.41926e-01
    1.02750e+01    5.39005e-01
    1.03000e+01    5.36086e-01
    1.03250e+01    5.33171e-01
    1.03500e+01    5.30260e-01
    1.03750e+01    5.27355e-01
    1.04000e+01    5.24456e-01
    1.04250e+01    5.21565e-01
    1.04500e+01    5.18682e-01
    1.04750e+01    5.15809e-01
    1.05000e+01    5.12947e-01
    1.05250e+01    5.10096e-01
    1.05500e+01    5.07258e-01
    1.05750e+01    5.04434e-01
    1.06000e+01    5.01623e-01
    1.06250e+01    4.98828e-01
    1.06500e+01    4.96049e-01
    1.06750e+01    4.93287e-01
    1.07000e+01    4.90542e-01
    1.07250e+01    4.87815e-01
    1.07500e+01    4.85107e-01
    1.07750e+01    4.82419e-01
    1.08000e+01    4.79751e-01
    1.08250e+01    4.77105e-01
    1.08500e+01    4.74480e-01
    1.08750e+01    4.71877e-01
    1.09000e+01    4.69297e-01
    1.09250e+01    4.66740e-01
    1.09500e+01    4.64208e-01
    1.09750e+01    4.61700e-01
    1.10000e+01    4.59217e-01
    1.10250e+01    4.56760e-01
    1.10500e+01    4.54328e-01
    1.10750e+01    4.51923e-01
    1.11000e+01    4.49546e-01
    1.11250e+01    4.47195e-01
    1.11500e+01    4.44872e-01
    1.11750e+01    4.42577e-01
    1.12000e+01    4.40311e-01
    1.12250e+01    4.38074e-01
    1.12500e+01    4.35866e-01
    1.12750e+01    4.33688e-01
    1.13000e+01    4.31540e-01
    1.13250e+01    4.29422e-01
    1.13500e+01    4.27335e-01
    1.13750e+01    4.25278e-01
    1.14000e+01    4.23253e-01
    1.14250e+01    4.21259e-01
    1.14500e+01    4.19297e-01
    1.14750e+01    4.17367e-01
    1.15000e+01    4.15469e-01
    1.15250e+01    4.13604e-01
    1.15500e+01    4.11771e-01
    1.15750e+01    4.09972e-01
    1.16000e+01    4.08205e-01
    1.16250e+01    4.06472e-01
    1.16500e+01    4.04772e-01
    1.16750e+01    4.03107e-01
    1.17000e+01    4.01475e-01
    1.17250e+01    3.99877e-01
    1.17500e+01    3.98314e-01
    1.17750e+01    3.96785e-01
    1.18000e+01    3.95291e-01
    1.18250e+01    3.93832e-01
    1.18500e+01    3.92407e-01
    1.18750e+01    3.91018e-01
    1.19000e+01    3.89665e-01
    1.19250e+01    3.88346e-01
    1.19500e+01    3.87064e-01
    1.19750e+01    3.85817e-01
    1.20000e+01    3.84606e-01
    1.20250e+01    3.83431e-01
    1.20500e+01    3.82293e-01
    1.20750e+01    3.81191e-01
    1.21000e+01    3.80125e-01
    1.21250e+01    3.79096e-01
    1.21500e+01    3.78104e-01
    1.21750e+01    3.77149e-01
    1.22000e+01    3.76231e-01
    1.22250e+01    3.75350e-01
    1.22500e+01    3.74507e-01
    1.22750e+01    3.73701e-01
    1.23000e+01    3.72933e-01
    1.23250e+01    3.72202e-01
    1.23500e+01    3.71510e-01
    1.23750e+01    3.70856e-01
    1.24000e+01    3.70240e-01
    1.24250e+01    3.69662e-01
    1.24500e+01    3.69123e-01
    1.24750e+01    3.68623e-01
    1.25000e+01    3.68161e-01
    1.25250e+01    3.67739e-01
    1.25500e+01    3.67356e-01
    1.25750e+01    3.67012e-01
    1.26000e+01    3.66708e-01
    1.26250e+01    3.66443e-01
    1.26500e+01    3.66218e-01
    1.26750e+01    3.66033e-01
    1.27000e+01    3.65889e-01
    1.27250e+01    3.65785e-01
    1.27500e+01    3.65721e-01
    1.27750e+01    3.65698e-01
    1.28000e+01    3.65716e-01
    1.28250e+01    3.65775e-01
    1.28500e+01    3.65876e-01
    1.28750e+01    3.66018e-01
    1.29000e+01    3.66201e-01
    1.29250e+01    3.66427e-01
    1.29500e+01    3.66694e-01
    1.29750e+01    3.67004e-01
    1.30000e+01    3.67356e-01
    1.30250e+01    3.67751e-01
    1.30500e+01    3.68189e-01
    1.30750e+01    3.68669e-01
    1.31000e+01    3.69193e-01
    1.31250e+01    3.69761e-01
    1.31500e+01    3.70372e-01
    1.31750e+01    3.71026e-01
    1.32000e+01    3.71725e-01
    1.32250e+01    3.72468e-01
    1.32500e+01    3.73256e-01
    1.32750e+01    3.74088e-01
    1.33000e+01    3.74964e-01
    1.33250e+01    3.75886e-01
    1.33500e+01    3.76853e-01
    1.33750e+01    3.77865e-01
    1.34000e+01    3.78923e-01
    1.34250e+01    3.80027e-01
    1.34500e+01    3.81176e-01
    1.34750e+01    3.82371e-01
    1.35000e+01    3.83613e-01
    1.35250e+01    3.84900e-01
    1.35500e+01    3.86235e-01
    1.35750e+01    3.87615e-01
    1.36000e+01    3.89043e-01
    1.36250e+01    3.90517e-01
    1.36500e+01    3.92037e-01
    1.36750e+01    3.93605e-01
    1.37000e+01    3.95220e-01
    1.37250e+01    3.96882e-01
    1.37500e+01    3.98591e-01
    1.37750e+01    4.00347e-01
    1.38000e+01    4.02150e-01
    1.38250e+01    4.04000e-01
    1.38500e+01    4.05897e-01
    1.38750e+01    4.07841e-01
    1.39000e+01    4.09831e-01
    1.39250e+01    4.11869e-01
    1.39500e+01    4.13953e-01
    1.39750e+01    4.16084e-01
    1.40000e+01    4.18261e-01
    1.40250e+01    4.20484e-01
    1.40500e+01    4.22752e-01
    1.40750e+01    4.25067e-01
    1.41000e+01    4.27426e-01
    1.41250e+01    4.29831e-01
    1.41500e+01    4.32280e-01
    1.41750e+01    4.34773e-01
    1.42000e+01    4.37309e-01
    1.42250e+01    4.39889e-01
    1.42500e+01    4.42511e-01
    1.42750e+01    4.45176e-01
    1.43000e+01    4.47882e-01
    1.43250e+01    4.50629e-01
    1.43500e+01    4.53415e-01
    1.43750e+01    4.56242e-01
    1.44000e+01    4.59106e-01
    1.44250e+01    4.62008e-01
    1.44500e+01    4.64948e-01
    1.44750e+01    4.67923e-01
    1.45000e+01    4.70932e-01
    1.45250e+01    4.73976e-01
    1.45500e+01    4.77052e-01
    1.45750e+01    4.80160e-01
    1.46000e+01    4.83298e-01
    1.46250e+01    4.86465e-01
    1.46500e+01    4.89660e-01
    1.46750e+01    4.92881e-01
    1.47000e+01    4.96128e-01
    1.47250e+01    4.99397e-01
    1.47500e+01    5.02689e-01
    1.47750e+01    5.06000e-01
    1.48000e+01    5.09331e-01
    1.48250e+01    5.12678e-01
    1.48500e+01    5.16040e-01
    1.48750e+01    5.19416e-01
    1.49000e+01    5.22803e-01
    1.49250e+01    5.26199e-01
    1.49500e+01    5.29603e-01
    1.49750e+01    5.33012e-01
    1.50000e+01    5.36425e-01
    1.50250e+01    5.39840e-01
    1.50500e+01    5.43253e-01
    1.50750e+01    5.46663e-01
    1.51000e+01    5.50068e-01
    1.51250e+01    5.53465e-01
    1.51500e+01    5.56853e-01
    1.51750e+01    5.60228e-01
    1.52000e+01    5.63589e-01
    1.52250e+01    5.66932e-01
    1.52500e+01    5.70256e-01
    1.52750e+01    5.73558e-01
    1.53000e+01    5.76836e-01
    1.53250e+01    5.80087e-01
    1.53500e+01    5.83309e-01
    1.53750e+01    5.86499e-01
    1.54000e+01    5.89654e-01
    1.54250e+01    5.92773e-01
    1.54500e+01    5.95853e-01
    1.54750e+01    5.98891e-01
    1.55000e+01    6.01885e-01
    1.55250e+01    6.04833e-01
    1.55500e+01    6.07731e-01
    1.55750e+01    6.10578e-01
    1.56000e+01    6.13372e-01
    1.56250e+01    6.16110e-01
    1.56500e+01    6.18789e-01
    1.56750e+01    6.21408e-01
    1.57000e+01    6.23965e-01
    1.57250e+01    6.26457e-01
    1.57500e+01    6.28882e-01
    1.57750e+01    6.31238e-01
    1.58000e+01    6.33524e-01
    1.58250e+01    6.35737e-01
    1.58500e+01    6.37876e-01
    1.58750e+01    6.39939e-01
    1.59000e+01    6.41924e-01
    1.59250e+01    6.43830e-01
    1.59500e+01    6.45656e-01
    1.59750e+01    6.47399e-01
    1.60000e+01    6.49059e-01
    1.60250e+01    6.50634e-01
    1.60500e+01    6.52124e-01
    1.60750e+01    6.53526e-01
    1.61000e+01    6.54841e-01
    1.61250e+01    6.56068e-01
    1.61500e+01    6.57205e-01
    1.61750e+01    6.58252e-01
    1.62000e+01    6.59208e-01
    1.62250e+01    6.60074e-01
    1.62500e+01    6.60848e-01
    1.62750e+01    6.61530e-01
    1.63000e+01    6.62121e-01
    1.63250e+01    6.62619e-01
    1.63500e+01    6.63026e-01
    1.63750e+01    6.63341e-01
    1.64000e+01    6.63564e-01
    1.64250e+01    6.63696e-01
    1.64500e+01    6.63737e-01
    1.64750e+01    6.63687e-01
    1.65000e+01    6.63548e-01
    1.65250e+01    6.63318e-01
    1.65500e+01    6.63001e-01
    1.65750e+01    6.62595e-01
    1.66000e+01    6.62103e-01
    1.66250e+01    6.61524e-01
    1.66500e+01    6.60860e-01
    1.66750e+01    6.60112e-01
    1.67000e+01    6.59281e-01
    1.67250e+01    6.58369e-01
    1.67500e+01    6.57376e-01
    1.67750e+01    6.56304e-01
    1.68000e+01    6.55154e-01
    1.68250e+01    6.53927e-01
    1.68500e+01    6.52626e-01
    1.68750e+01    6.51251e-01
    1.69000e+01    6.49804e-01
    1.69250e+01    6.48287e-01
    1.69500e+01    6.46702e-01
    1.69750e+01    6.45049e-01
    1.70000e+01    6.43331e-01
    1.70250e+01    6.41549e-01
    1.70500e+01    6.39705e-01
    1.70750e+01    6.37800e-01
    1.71000e+01    6.35838e-01
    1.71250e+01    6.33818e-01
    1.71500e+01    6.31744e-01
    1.71750e+01    6.29616e-01
    1.72000e+01    6.27438e-01
    1.72250e+01    6.25209e-01
    1.72500e+01    6.22933e-01
    1.72750e+01    6.20611e-01
    1.73000e+01    6.18245e-01
    1.73250e+01    6.15837e-01
    1.73500e+01    6.13388e-01
    1.73750e+01    6.10900e-01
    1.74000e+01    6.08376e-01
    1.74250e+01    6.05816e-01
    1.74500e+01    6.03223e-01
    1.74750e+01    6.00599e-01
    1.75000e+01    5.97944e-01
    1.75250e+01    5.95262e-01
    1.75500e+01    5.92552e-01
    1.75750e+01    5.89818e-01
    1.76000e+01    5.87061e-01
    1.76250e+01    5.84283e-01
    1.76500e+01    5.81484e-01
    1.76750e+01    5.78667e-01
    1.77000e+01    5.75834e-01
    1.77250e+01    5.72985e-01
    1.77500e+01    5.70123e-01
    1.77750e+01    5.67248e-01
    1.78000e+01    5.64363e-01
    1.78250e+01    5.61468e-01
    1.78500e+01    5.58566e-01
    1.78750e+01    5.55657e-01
    1.79000e+01    5.52743e-01
    1.79250e+01    5.49825e-01
    1.79500e+01    5.46905e-01
    1.79750e+01    5.43983e-01
    1.80000e+01    5.41062e-01
    1.80250e+01    5.38142e-01
    1.80500e+01    5.35224e-01
    1.80750e+01    5.32310e-01
    1.81000e+01    5.29400e-01
    1.81250e+01    5.26497e-01
    1.81500e+01    5.23600e-01
    1.81750e+01    5.20711e-01
    1.82000e+01    5.17831e-01
    1.82250e+01    5.14962e-01
    1.82500e+01    5.12103e-01
    1.82750e+01    5.09256e-01
    1.83000e+01    5.06422e-01
    1.83250e+01    5.03601e-01
    1.83500e+01    5.00795e-01
    1.83750e+01    4.98005e-01
    1.84000e+01    4.95230e-01
    1.84250e+01    4.92473e-01
    1.84500e+01    4.89733e-01
    1.84750e+01    4.87012e-01
    1.85000e+01    4.84310e-01
    1.85250e+01    4.81628e-01
    1.85500e+01    4.78966e-01
    1.85750e+01    4.76326e-01
    1.86000e+01    4.73708e-01
    1.86250e+01    4.71112e-01
    1.86500e+01    4.68539e-01
    1.86750e+01    4.65989e-01
    1.87000e+01    4.63464e-01
    1.87250e+01    4.60963e-01
    1.87500e+01    4.58488e-01
    1.87750e+01    4.56038e-01
    1.88000e+01    4.53614e-01
    1.88250e+01    4.51218e-01
    1.88500e+01    4.48848e-01
    1.88750e+01    4.46505e-01
    1.89000e+01    4.44191e-01
    1.89250e+01    4.41904e-01
    1.89500e+01    4.39647e-01
    1.89750e+01    4.37418e-01
    1.90000e+01    4.35219e-01
    1.90250e+01    4.33050e-01
    1.90500e+01    4.30910e-01
    1.90750e+01    4.28801e-01
    1.91000e+01    4.26723e-01
    1.91250e+01    4.24676e-01
    1.91500e+01    4.22660e-01
    1.91750e+01    4.20676e-01
    1.92000e+01    4.18723e-01
    1.92250e+01    4.16802e-01
    1.92500e+01    4.14914e-01
    1.92750e+01    4.13059e-01
    1.93000e+01    4.11236e-01
    1.93250e+01    4.09446e-01
    1.93500e+01    4.07689e-01
    1.93750e+01    4.05966e-01
    1.94000e+01    4.04276e-01
    1.94250e+01    4.02621e-01
    1.94500e+01    4.00999e-01
    1.94750e+01    3.99411e-01
    1.95000e+01    3.97858e-01
    1.95250e+01    3.96340e-01
    1.95500e+01    3.94856e-01
    1.95750e+01    3.93407e-01
    1.96000e+01    3.91993e-01
    1.96250e+01    3.90614e-01
    1.96500e+01    3.89271e-01
    1.96750e+01    3.87963e-01
    1.97000e+01    3.86691e-01
    1.97250e+01    3.85455e-01
    1.97500e+01    3.84255e-01
    1.97750e+01    3.83091e-01
    1.98000e+01    3.81963e-01
    1.98250e+01    3.80872e-01
    1.98500e+01    3.79817e-01
    1.98750e+01    3.78799e-01
    1.99000e+01    3.77818e-01
    1.99250e+01    3.76874e-01
    1.99500e+01    3.75967e-01
    1.99750e+01    3.75097e-01
    2.00000e+01    3.74265e-01
    2.00250e+01    3.73470e-01
    2.00500e+01    3.72713e-01
    2.00750e+01    3.71994e-01
    2.01000e+01    3.71313e-01
    2.01250e+01    3.70670e-01
    2.01500e+01    3.70065e-01
    2.01750e+01    3.69499e-01
    2.02000e+01    3.68971e-01
    2.02250e+01    3.68482e-01
    2.02500e+01    3.68032e-01
    2.02750e+01    3.67622e-01
    2.03000e+01    3.67250e-01
    2.03250e+01    3.66918e-01
    2.03500e+01    3.66625e-01
    2.03750e+01    3.66372e-01
    2.04000e+01    3.66159e-01
    2.04250e+01    3.65987e-01
    2.04500e+01    3.65854e-01
    2.04750e+01    3.65762e-01
    2.05000e+01    3.65710e-01
    2.05250e+01    3.65699e-01
    2.05500e+01    3.65730e-01
    2.05750e+01    3.65801e-01
    2.06000e+01    3.65914e-01
    2.06250e+01    3.66068e-01
    2.06500e+01    3.66264e-01
    2.06750e+01    3.66502e-01
    2.07000e+01    3.66781e-01
    2.07250e+01    3.67104e-01
    2.07500e+01    3.67468e-01
    2.07750e+01    3.67876e-01
    2.08000e+01    3.68326e-01
    2.08250e+01    3.68820e-01
    2.08500e+01    3.69356e-01
    2.08750e+01    3.69937e-01
    2.09000e+01    3.70561e-01
    2.09250e+01    3.71228e-01
    2.09500e+01    3.71940e-01
    2.09750e+01    3.72696e-01
    2.10000e+01    3.73497e-01
    2.10250e+01    3.74342e-01
    2.10500e+01    3.75232e-01
    2.10750e+01    3.76167e-01
    2.11000e+01    3.77148e-01
    2.11250e+01    3.78173e-01
    2.11500e+01    3.79245e-01
    2.11750e+01    3.80362e-01
    2.12000e+01    3.81525e-01
    2.12250e+01    3.82734e-01
    2.12500e+01    3.83989e-01
    2.12750e+01    3.85290e-01
    2.13000e+01    3.86638e-01
    2.13250e+01    3.88032e-01
    2.13500e+01    3.89474e-01
    2.13750e+01    3.90961e-01
    2.14000e+01    3.92496e-01
    2.14250e+01    3.94078e-01
    2.14500e+01    3.95707e-01
    2.14750e+01    3.97382e-01
    2.15000e+01    3.99105e-01
    2.15250e+01    4.00875e-01
    2.15500e+01    4.02692e-01
    2.15750e+01    4.04556e-01
    2.16000e+01    4.06467e-01
    2.16250e+01    4.08424e-01
    2.16500e+01    4.10429e-01
    2.16750e+01    4.12480e-01
    2.17000e+01    4.14578e-01
    2.17250e+01    4.16723e-01
    2.17500e+01    4.18913e-01
    2.17750e+01    4.21150e-01
    2.18000e+01    4.23432e-01
    2.18250e+01    4.25760e-01
    2.18500e+01    4.28133e-01
    2.18750e+01    4.30550e-01
    2.19000e+01    4.33012e-01
    2.19250e+01    4.35518e-01
    2.19500e+01    4.38068e-01
    2.19750e+01    4.40660e-01
    2.20000e+01    4.43295e-01
    2.20250e+01    4.45972e-01
    2.20500e+01    4.48690e-01
    2.20750e+01    4.51449e-01
    2.21000e+01    4.54247e-01
    2.21250e+01    4.57085e-01
    2.21500e+01    4.59960e-01
    2.21750e+01    4.62874e-01
    2.22000e+01    4.65824e-01
    2.22250e+01    4.68809e-01
    2.22500e+01    4.71829e-01
    2.22750e+01    4.74882e-01
    2.23000e+01    4.77968e-01
    2.23250e+01    4.81085e-01
    2.23500e+01    4.84232e-01
    2.23750e+01    4.87407e-01
    2.24000e+01    4.90610e-01
    2.24250e+01    4.93839e-01
    2.24500e+01    4.97092e-01
    2.24750e+01    5.00368e-01
    2.25000e+01    5.03666e-01
    2.25250e+01    5.06983e-01
    2.25500e+01    5.10319e-01
    2.25750e+01    5.13670e-01
    2.26000e+01    5.17037e-01
    2.26250e+01    5.20416e-01
    2.26500e+01    5.23806e-01
    2.26750e+01    5.27205e-01
    2.27000e+01    5.30611e-01
    2.27250e+01    5.34021e-01
    2.27500e+01    5.37435e-01
    2.27750e+01    5.40849e-01
    2.28000e+01    5.44262e-01
    2.28250e+01    5.47671e-01
    2.28500e+01    5.51074e-01
    2.28750e+01    5.54468e-01
    2.29000e+01    5.57852e-01
    2.29250e+01    5.61223e-01
    2.29500e+01    5.64579e-01
    2.29750e+01    5.67917e-01
    2.30000e+01    5.71235e-01
    2.30250e+01    5.74530e-01
    2.30500e+01    5.77800e-01
    2.30750e+01    5.81043e-01
    2.31000e+01    5.84256e-01
    2.31250e+01    5.87436e-01
    2.31500e+01    5.90581e-01
    2.31750e+01    5.93688e-01
    2.32000e+01    5.96756e-01
    2.32250e+01    5.99781e-01
    2.32500e+01    6.02762e-01
    2.32750e+01    6.05695e-01
    2.33000e+01    6.08578e-01
    2.33250e+01    6.11410e-01
    2.33500e+01    6.14187e-01
    2.33750e+01    6.16908e-01
    2.34000e+01    6.19570e-01
    2.34250e+01    6.22171e-01
    2.34500e+01    6.24708e-01
    2.34750e+01    6.27181e-01
    2.35000e+01    6.29586e-01
    2.35250e+01    6.31921e-01
    2.35500e+01    6.34186e-01
    2.35750e+01    6.36377e-01
    2.36000e+01    6.38494e-01
    2.36250e+01    6.40534e-01
    2.36500e+01    6.42496e-01
    2.36750e+01    6.44379e-01
    2.37000e+01    6.46180e-01
    2.37250e+01    6.47899e-01
    2.37500e+01    6.49534e-01
    2.37750e+01    6.51084e-01
    2.38000e+01    6.52548e-01
    2.38250e+01    6.53924e-01
    2.38500e+01    6.55213e-01
    2.38750e+01    6.56413e-01
    2.39000e+01    6.57524e-01
    2.39250e+01    6.58544e-01
    2.39500e+01    6.59474e-01
    2.39750e+01    6.60312e-01
    2.40000e+01    6.61059e-01
    2.40250e+01    6.61715e-01
    2.40500e+01    6.62278e-01
    2.40750e+01    6.62749e-01
    2.41000e+01    6.63129e-01
    2.41250e+01    6.63417e-01
    2.41500e+01    6.63613e-01
    2.41750e+01    6.63718e-01
    2.42000e+01    6.63732e-01
    2.42250e+01    6.63655e-01
    2.42500e+01    6.63489e-01
    2.42750e+01    6.63234e-01
    2.43000e+01    6.62890e-01
    2.43250e+01    6.62459e-01
    2.43500e+01    6.61940e-01
    2.43750e+01    6.61336e-01
    2.44000e+01    6.60647e-01
    2.44250e+01    6.59875e-01
    2.44500e+01    6.59020e-01
    2.44750e+01    6.58083e-01
    2.45000e+01    6.57067e-01
    2.45250e+01    6.55972e-01
    2.45500e+01    6.54799e-01
    2.45750e+01    6.53550e-01
    2.46000e+01    6.52227e-01
    2.46250e+01    6.50831e-01
    2.46500e+01    6.49363e-01
    2.46750e+01    6.47826e-01
    2.47000e+01    6.46220e-01
    2.47250e+01    6.44547e-01
    2.47500e+01    6.42810e-01
    2.47750e+01    6.41010e-01
    2.48000e+01    6.39148e-01
    2.48250e+01    6.37226e-01
    2.48500e+01    6.35246e-01
    2.48750e+01    6.33211e-01
    2.49000e+01    6.31120e-01
    2.49250e+01    6.28977e-01
    2.49500e+01    6.26784e-01
    2.49750e+01    6.24541e-01
    2.50000e+01    6.22251e-01
    2.50250e+01    6.19916e-01
    2.50500e+01    6.17537e-01
    2.50750e+01    6.15117e-01
    2.51000e+01    6.12656e-01
    2.51250e+01    6.10158e-01
    2.51500e+01    6.07623e-01
    2.51750e+01    6.05053e-01
    2.52000e+01    6.02450e-01
    2.52250e+01    5.99817e-01
    2.52500e+01    5.97154e-01
    2.52750e+01    5.94463e-01
    2.53000e+01    5.91746e-01
    2.53250e+01    5.89005e-01
    2.53500e+01    5.86242e-01
    2.53750e+01    5.83457e-01
    2.54000e+01    5.80653e-01
    2.54250e+01    5.77831e-01
    2.54500e+01    5.74993e-01
    2.54750e+01    5.72140e-01
    2.55000e+01    5.69274e-01
    2.55250e+01    5.66396e-01
    2.55500e+01    5.63508e-01
    2.55750e+01    5.60611e-01
    2.56000e+01    5.57706e-01
    2.56250e+01    5.54796e-01
    2.56500e+01    5.51880e-01
    2.56750e+01    5.48962e-01
    2.57000e+01    5.46041e-01
    2.57250e+01    5.43119e-01
    2.57500e+01    5.40198e-01
    2.57750e+01    5.37279e-01
    2.58000e+01    5.34362e-01
    2.58250e+01    5.31449e-01
    2.58500e+01    5.28541e-01
    2.58750e+01    5.25639e-01
    2.59000e+01    5.22745e-01
    2.59250e+01    5.19859e-01
    2.59500e+01    5.16982e-01
    2.59750e+01    5.14115e-01
    2.60000e+01    5.11260e-01
    2.60250e+01    5.08416e-01
    2.60500e+01    5.05586e-01
    2.60750e+01    5.02770e-01
    2.61000e+01    4.99969e-01
    2.61250e+01    4.97183e-01
    2.61500e+01    4.94413e-01
    2.61750e+01    4.91661e-01
    2.62000e+01    4.88927e-01
    2.62250e+01    4.86211e-01
    2.62500e+01    4.83515e-01
    2.62750e+01    4.80839e-01
    2.63000e+01    4.78183e-01
    2.63250e+01    4.75550e-01
    2.63500e+01    4.72938e-01
    2.63750e+01    4.70348e-01
    2.64000e+01    4.67782e-01
    2.64250e+01    4.65240e-01
    2.64500e+01    4.62722e-01
    2.64750e+01    4.60229e-01
    2.65000e+01    4.57761e-01
    2.65250e+01    4.55319e-01
    2.65500e+01    4.52903e-01
    2.65750e+01    4.50514e-01
    2.66000e+01    4.48152e-01
    2.66250e+01    4.45818e-01
    2.66500e+01    4.43512e-01
    2.66750e+01    4.41234e-01
    2.67000e+01    4.38985e-01
    2.67250e+01    4.36765e-01
    2.67500e+01    4.34575e-01
    2.67750e+01    4.32414e-01
    2.68000e+01    4.30284e-01
    2.68250e+01    4.28184e-01
    2.68500e+01    4.26115e-01
    2.68750e+01    4.24077e-01
    2.69000e+01    4.22070e-01
    2.69250e+01    4.20095e-01
    2.69500e+01    4.18152e-01
    2.69750e+01    4.16241e-01
    2.70000e+01    4.14362e-01
    2.70250e+01    4.12516e-01
    2.70500e+01    4.10703e-01
    2.70750e+01    4.08923e-01
    2.71000e+01    4.07176e-01
    2.71250e+01    4.05463e-01
    2.71500e+01    4.03783e-01
    2.71750e+01    4.02137e-01
    2.72000e+01    4.00526e-01
    2.72250e+01    3.98948e-01
    2.72500e+01    3.97406e-01
    2.72750e+01    3.95897e-01
    2.73000e+01    3.94424e-01
    2.73250e+01    3.92985e-01
    2.73500e+01    3.91582e-01
    2.73750e+01    3.90213e-01
    2.74000e+01    3.88881e-01
    2.74250e+01    3.87584e-01
    2.74500e+01    3.86322e-01
    2.74750e+01    3.85097e-01
    2.75000e+01    3.83907e-01
    2.75250e+01    3.82754e-01
    2.75500e+01    3.81637e-01
    2.75750e+01    3.80556e-01
    2.76000e+01    3.79512e-01
    2.76250e+01    3.78505e-01
    2.76500e+01    3.77535e-01
    2.76750e+01    3.76602e-01
    2.77000e+01    3.75706e-01
    2.77250e+01    3.74847e-01
    2.77500e+01    3.74026e-01
    2.77750e+01    3.73242e-01
    2.78000e+01    3.72496e-01
    2.78250e+01    3.71788e-01
    2.78500e+01    3.71119e-01
    2.78750e+01    3.70487e-01
    2.79000e+01    3.69894e-01
    2.79250e+01    3.69339e-01
    2.79500e+01    3.68823e-01
    2.79750e+01    3.68345e-01
    2.80000e+01    3.67907e-01
    2.80250e+01    3.67508e-01
    2.80500e+01    3.67148e-01
    2.80750e+01    3.66827e-01
    2.81000e+01    3.66546e-01
    2.81250e+01    3.66305e-01
    2.81500e+01    3.66104e-01
    2.81750e+01    3.65943e-01
    2.82000e+01    3.65822e-01
    2.82250e+01    3.65742e-01
    2.82500e+01    3.65703e-01
    2.82750e+01    3.65704e-01
    2.83000e+01    3.65746e-01
    2.83250e+01    3.65830e-01
    2.83500e+01    3.65955e-01
    2.83750e+01    3.66121e-01
    2.84000e+01    3.66330e-01
    2.84250e+01    3.66580e-01
    2.84500e+01    3.66872e-01
    2.84750e+01    3.67207e-01
    2.85000e+01    3.67585e-01
    2.85250e+01    3.68005e-01
    2.85500e+01    3.68468e-01
    2.85750e+01    3.68974e-01
    2.86000e+01    3.69523e-01
    2.86250e+01    3.70117e-01
    2.86500e+01    3.70753e-01
    2.86750e+01    3.71434e-01
    2.87000e+01    3.72159e-01
    2.87250e+01    3.72928e-01
    2.87500e+01    3.73742e-01
    2.87750e+01    3.74601e-01
    2.88000e+01    3.75504e-01
    2.88250e+01    3.76453e-01
    2.88500e+01    3.77446e-01
    2.88750e+01    3.78486e-01
    2.89000e+01    3.79570e-01
    2.89250e+01    3.80701e-01
    2.89500e+01    3.81877e-01
    2.89750e+01    3.83100e-01
    2.90000e+01    3.84369e-01
    2.90250e+01    3.85684e-01
    2.90500e+01    3.87045e-01
    2.90750e+01    3.88454e-01
    2.91000e+01    3.89909e-01
    2.91250e+01    3.91410e-01
    2.91500e+01    3.92959e-01
    2.91750e+01    3.94555e-01
    2.92000e+01    3.96197e-01
    2.92250e+01    3.97887e-01
    2.92500e+01    3.99623e-01
    2.92750e+01    4.01407e-01
    2.93000e+01    4.03238e-01
    2.93250e+01    4.05116e-01
    2.93500e+01    4.07041e-01
    2.93750e+01    4.09012e-01
    2.94000e+01    4.11031e-01
    2.94250e+01    4.13096e-01
    2.94500e+01    4.15208e-01
    2.94750e+01    4.17366e-01
    2.95000e+01    4.19570e-01
    2.95250e+01    4.21820e-01
    2.95500e+01    4.24116e-01
    2.95750e+01    4.26457e-01
    2.96000e+01    4.28843e-01
    2.96250e+01    4.31274e-01
    2.96500e+01    4.33749e-01
    2.96750e+01    4.36268e-01
    2.97000e+01    4.38830e-01
    2.97250e+01    4.41435e-01
    2.97500e+01    4.44082e-01
    2.97750e+01    4.46771e-01
    2.98000e+01    4.49501e-01
    2.98250e+01    4.52272e-01
    2.98500e+01    4.55082e-01
    2.98750e+01    4.57931e-01
    2.99000e+01    4.60818e-01
    2.99250e+01    4.63742e-01
    2.99500e+01    4.66703e-01
    2.99750e+01    4.69698e-01
    3.00000e+01    4.72728e-01
    3.00250e+01    4.75791e-01
    3.00500e+01    4.78886e-01
    3.00750e+01    4.82012e-01
    3.01000e+01    4.85168e-01
    3.01250e+01    4.88352e-01
    3.01500e+01    4.91562e-01
    3.01750e+01    4.94798e-01
    3.02000e+01    4.98058e-01
    3.02250e+01    5.01341e-01
    3.02500e+01    5.04645e-01
    3.02750e+01    5.07968e-01
    3.03000e+01    5.11308e-01
    3.03250e+01    5.14664e-01
    3.03500e+01    5.18035e-01
    3.03750e+01    5.21417e-01
    3.04000e+01    5.24810e-01
    3.04250e+01    5.28211e-01
    3.04500e+01    5.31619e-01
    3.04750e+01    5.35031e-01
    3.05000e+01    5.38445e-01
    3.05250e+01    5.41858e-01
    3.05500e+01    5.45270e-01
    3.05750e+01    5.48678e-01
    3.06000e+01    5.52078e-01
    3.06250e+01    5.55470e-01
    3.06500e+01    5.58851e-01
    3.06750e+01    5.62217e-01
    3.07000e+01    5.65568e-01
    3.07250e+01    5.68900e-01
    3.07500e+01    5.72212e-01
    3.07750e+01    5.75500e-01
    3.08000e+01    5.78762e-01
    3.08250e+01    5.81996e-01
    3.08500e+01    5.85199e-01
    3.08750e+01    5.88369e-01
    3.09000e+01    5.91504e-01
    3.09250e+01    5.94600e-01
    3.09500e+01    5.97655e-01
    3.09750e+01    6.00667e-01
    3.10000e+01    6.03634e-01
    3.10250e+01    6.06553e-01
    3.10500e+01    6.09421e-01
    3.10750e+01    6.12237e-01
    3.11000e+01    6.14998e-01
    3.11250e+01    6.17701e-01
    3.11500e+01    6.20345e-01
    3.11750e+01    6.22928e-01
    3.12000e+01    6.25446e-01
    3.12250e+01    6.27899e-01
    3.12500e+01    6.30284e-01
    3.12750e+01    6.32599e-01
    3.13000e+01    6.34842e-01
    3.13250e+01    6.37011e-01
    3.13500e+01    6.39105e-01
    3.13750e+01    6.41123e-01
    3.14000e+01    6.43061e-01
    3.14250e+01    6.44920e-01
    3.14500e+01    6.46697e-01
    3.14750e+01    6.48391e-01
    3.15000e+01    6.50001e-01
    3.15250e+01    6.51526e-01
    3.15500e+01    6.52964e-01
    3.15750e+01    6.54315e-01
    3.16000e+01    6.55577e-01
    3.16250e+01    6.56751e-01
    3.16500e+01    6.57835e-01
    3.16750e+01    6.58829e-01
    3.17000e+01    6.59731e-01
    3.17250e+01    6.60543e-01
    3.17500e+01    6.61263e-01
    3.17750e+01    6.61891e-01
    3.18000e+01    6.62427e-01
    3.18250e+01    6.62871e-01
    3.18500e+01    6.63223e-01
    3.18750e+01    6.63484e-01
    3.19000e+01    6.63653e-01
    3.19250e+01    6.63731e-01
    3.19500e+01    6.63718e-01
    3.19750e+01    6.63615e-01
    3.20000e+01    6.63423e-01
    3.20250e+01    6.63141e-01
    3.20500e+01    6.62771e-01
    3.20750e+01    6.62314e-01
    3.21000e+01    6.61771e-01
    3.21250e+01    6.61141e-01
    3.21500e+01    6.60428e-01
    3.21750e+01    6.59631e-01
    3.22000e+01    6.58751e-01
    3.22250e+01    6.57791e-01
    3.22500e+01    6.56751e-01
    3.22750e+01    6.55633e-01
    3.23000e+01    6.54437e-01
    3.23250e+01    6.53167e-01
    3.23500e+01    6.51822e-01
    3.23750e+01    6.50404e-01
    3.24000e+01    6.48916e-01
    3.24250e+01    6.47358e-01
    3.24500e+01    6.45732e-01
    3.24750e+01    6.44040e-01
    3.25000e+01    6.42284e-01
    3.25250e+01    6.40465e-01
    3.25500e+01    6.38586e-01
    3.25750e+01    6.36647e-01
    3.26000e+01    6.34650e-01
    3.26250e+01    6.32598e-01
    3.26500e+01    6.30492e-01
    3.26750e+01    6.28334e-01
    3.27000e+01    6.26126e-01
    3.27250e+01    6.23869e-01
    3.27500e+01    6.21565e-01
    3.27750e+01    6.19217e-01
    3.28000e+01    6.16826e-01
    3.28250e+01    6.14393e-01
    3.28500e+01    6.11921e-01
    3.28750e+01    6.09412e-01
    3.29000e+01    6.06866e-01
    3.29250e+01    6.04287e-01
    3.29500e+01    6.01675e-01
    3.29750e+01    5.99032e-01
    3.30000e+01    5.96361e-01
    3.30250e+01    5.93662e-01
    3.30500e+01    5.90938e-01
    3.30750e+01    5.88191e-01
    3.31000e+01    5.85420e-01
    3.31250e+01    5.82630e-01
    3.31500e+01    5.79820e-01
    3.31750e+01    5.76993e-01
    3.32000e+01    5.74151e-01
    3.32250e+01    5.71294e-01
    3.32500e+01    5.68424e-01
    3.32750e+01    5.65543e-01
    3.33000e+01    5.62652e-01
    3.33250e+01    5.59753e-01
    3.33500e+01    5.56846e-01
    3.33750e+01    5.53934e-01
    3.34000e+01    5.51018e-01
    3.34250e+01    5.48098e-01
    3.34500e+01    5.45177e-01
    3.34750e+01    5.42255e-01
    3.35000e+01    5.39335e-01
    3.35250e+01    5.36416e-01
    3.35500e+01    5.33500e-01
    3.35750e+01    5.30588e-01
    3.36000e+01    5.27682e-01
    3.36250e+01    5.24783e-01
    3.36500e+01    5.21891e-01
    3.36750e+01    5.19007e-01
    3.37000e+01    5.16133e-01
    3.37250e+01    5.13270e-01
    3.37500e+01    5.10418e-01
    3.37750e+01    5.07578e-01
    3.38000e+01    5.04752e-01
    3.38250e+01    5.01940e-01
    3.38500e+01    4.99143e-01
    3.38750e+01    4.96362e-01
    3.39000e+01    4.93598e-01
    3.39250e+01    4.90851e-01
    3.39500e+01    4.88122e-01
    3.39750e+01    4.85412e-01
    3.40000e+01    4.82721e-01
    3.40250e+01    4.80051e-01
    3.40500e+01    4.77402e-01
    3.40750e+01    4.74775e-01
    3.41000e+01    4.72170e-01
    3.41250e+01    4.69587e-01
    3.41500e+01    4.67028e-01
    3.41750e+01    4.64493e-01
    3.42000e+01    4.61982e-01
    3.42250e+01    4.59496e-01
    3.42500e+01    4.57036e-01
    3.42750e+01    4.54602e-01
    3.43000e+01    4.52194e-01
    3.43250e+01    4.49813e-01
    3.43500e+01    4.47459e-01
    3.43750e+01    4.45133e-01
    3.44000e+01    4.42835e-01
    3.44250e+01    4.40566e-01
    3.44500e+01    4.38325e-01
    3.44750e+01    4.36114e-01
    3.45000e+01    4.33933e-01
    3.45250e+01    4.31781e-01
    3.45500e+01    4.29660e-01
    3.45750e+01    4.27569e-01
    3.46000e+01    4.25509e-01
    3.46250e+01    4.23480e-01
    3.46500e+01    4.21483e-01
    3.46750e+01    4.19517e-01
    3.47000e+01    4.17583e-01
    3.47250e+01    4.15682e-01
    3.47500e+01    4.13813e-01
    3.47750e+01    4.11977e-01
    3.48000e+01    4.10173e-01
    3.48250e+01    4.08403e-01
    3.48500e+01    4.06666e-01
    3.48750e+01    4.04963e-01
    3.49000e+01    4.03293e-01
    3.49250e+01    4.01657e-01
    3.49500e+01    4.00056e-01
    3.49750e+01    3.98489e-01
    3.50000e+01    3.96956e-01
    3.50250e+01    3.95458e-01
    3.50500e+01    3.93995e-01
    3.50750e+01    3.92566e-01
    3.51000e+01    3.91173e-01
    3.51250e+01    3.89816e-01
    3.51500e+01    3.88493e-01
    3.51750e+01    3.87207e-01
    3.52000e+01    3.85956e-01
    3.52250e+01    3.84741e-01
    3.52500e+01    3.83562e-01
    3.52750e+01    3.82420e-01
    3.53000e+01    3.81313e-01
    3.53250e+01    3.80244e-01
    3.53500e+01    3.79211e-01
    3.53750e+01    3.78214e-01
    3.54000e+01    3.77255e-01
    3.54250e+01    3.76333e-01
    3.54500e+01    3.75448e-01
    3.54750e+01    3.74600e-01
    3.55000e+01    3.73790e-01
    3.55250e+01    3.73018e-01
    3.55500e+01    3.72283e-01
    3.55750e+01    3.71586e-01
    3.56000e+01    3.70928e-01
    3.56250e+01    3.70307e-01
    3.56500e+01    3.69725e-01
    3.56750e+01    3.69182e-01
    3.57000e+01    3.68677e-01
    3.57250e+01    3.68212e-01
    3.57500e+01    3.67785e-01
    3.57750e+01    3.67397e-01
    3.58000e+01    3.67049e-01
    3.58250e+01    3.66740e-01
    3.58500e+01    3.66471e-01
    3.58750e+01    3.66242e-01
    3.59000e+01    3.66052e-01
    3.59250e+01    3.65903e-01
    3.59500e+01    3.65794e-01
    3.59750e+01    3.65726e-01
    3.60000e+01    3.65699e-01
    3.60250e+01    3.65712e-01
    3.60500e+01    3.65767e-01
    3.60750e+01    3.65862e-01
    3.61000e+01    3.66000e-01
    3.61250e+01    3.66179e-01
    3.61500e+01    3.66399e-01
    3.61750e+01    3.66662e-01
    3.62000e+01    3.66967e-01
    3.62250e+01    3.67314e-01
    3.62500e+01    3.67704e-01
    3.62750e+01    3.68137e-01
    3.63000e+01    3.68613e-01
    3.63250e+01    3.69132e-01
    3.63500e+01    3.69694e-01
    3.63750e+01    3.70300e-01
    3.64000e+01    3.70950e-01
    3.64250e+01    3.71644e-01
    3.64500e+01    3.72382e-01
    3.64750e+01    3.73164e-01
    3.65000e+01    3.73991e-01
    3.65250e+01    3.74863e-01
    3.65500e+01    3.75780e-01
    3.65750e+01    3.76742e-01
    3.66000e+01    3.77749e-01
    3.66250e+01    3.78802e-01
    3.66500e+01    3.79900e-01
    3.66750e+01    3.81044e-01
    3.67000e+01    3.82234e-01
    3.67250e+01    3.83470e-01
    3.67500e+01    3.84753e-01
    3.67750e+01    3.86082e-01
    3.68000e+01    3.87457e-01
    3.68250e+01    3.88879e-01
    3.68500e+01    3.90348e-01
    3.68750e+01    3.91863e-01
    3.69000e+01    3.93426e-01
    3.69250e+01    3.95035e-01
    3.69500e+01    3.96692e-01
    3.69750e+01    3.98395e-01
    3.70000e+01    4.00146e-01
    3.70250e+01    4.01944e-01
    3.70500e+01    4.03788e-01
    3.70750e+01    4.05680e-01
    3.71000e+01    4.07619e-01
    3.71250e+01    4.09604e-01
    3.71500e+01    4.11637e-01
    3.71750e+01    4.13716e-01
    3.72000e+01    4.15841e-01
    3.72250e+01    4.18013e-01
    3.72500e+01    4.20230e-01
    3.72750e+01    4.22494e-01
    3.73000e+01    4.24803e-01
    3.73250e+01    4.27158e-01
    3.73500e+01    4.29557e-01
    3.73750e+01    4.32001e-01
    3.74000e+01    4.34489e-01
    3.74250e+01    4.37021e-01
    3.74500e+01    4.39596e-01
    3.74750e+01    4.42213e-01
    3.75000e+01    4.44873e-01
    3.75250e+01    4.47574e-01
    3.75500e+01    4.50316e-01
    3.75750e+01    4.53099e-01
    3.76000e+01    4.55920e-01
    3.76250e+01    4.58781e-01
    3.76500e+01    4.61679e-01
    3.76750e+01    4.64614e-01
    3.77000e+01    4.67585e-01
    3.77250e+01    4.70591e-01
    3.77500e+01    4.73631e-01
    3.77750e+01    4.76703e-01
    3.78000e+01    4.79808e-01
    3.78250e+01    4.82942e-01
    3.78500e+01    4.86106e-01
    3.78750e+01    4.89298e-01
    3.79000e+01    4.92517e-01
    3.79250e+01    4.95760e-01
    3.79500e+01    4.99027e-01
    3.79750e+01    5.02316e-01
    3.80000e+01    5.05625e-01
    3.80250e+01    5.08954e-01
    3.80500e+01    5.12299e-01
    3.80750e+01    5.15660e-01
    3.81000e+01    5.19034e-01
    3.81250e+01    5.22420e-01
    3.81500e+01    5.25815e-01
    3.81750e+01    5.29218e-01
    3.82000e+01    5.32627e-01
    3.82250e+01    5.36040e-01
    3.82500e+01    5.39454e-01
    3.82750e+01    5.42868e-01
    3.83000e+01    5.46278e-01
    3.83250e+01    5.49684e-01
    3.83500e+01    5.53082e-01
    3.83750e+01    5.56471e-01
    3.84000e+01    5.59848e-01
    3.84250e+01    5.63210e-01
    3.84500e+01    5.66556e-01
    3.84750e+01    5.69882e-01
    3.85000e+01    5.73187e-01
    3.85250e+01    5.76467e-01
    3.85500e+01    5.79721e-01
    3.85750e+01    5.82947e-01
    3.86000e+01    5.86140e-01
    3.86250e+01    5.89300e-01
    3.86500e+01    5.92423e-01
    3.86750e+01    5.95507e-01
    3.87000e+01    5.98550e-01
    3.87250e+01    6.01549e-01
    3.87500e+01    6.04502e-01
    3.87750e+01    6.07406e-01
    3.88000e+01    6.10259e-01
    3.88250e+01    6.13059e-01
    3.88500e+01    6.15803e-01
    3.88750e+01    6.18490e-01
    3.89000e+01    6.21116e-01
    3.89250e+01    6.23679e-01
    3.89500e+01    6.26179e-01
    3.89750e+01    6.28611e-01
    3.90000e+01    6.30976e-01
    3.90250e+01    6.33269e-01
    3.90500e+01    6.35491e-01
    3.90750e+01    6.37638e-01
    3.91000e+01    6.39710e-01
    3.91250e+01    6.41704e-01
    3.91500e+01    6.43619e-01
    3.91750e+01    6.45454e-01
    3.92000e+01    6.47206e-01
    3.92250e+01    6.48876e-01
    3.92500e+01    6.50461e-01
    3.92750e+01    6.51960e-01
    3.93000e+01    6.53372e-01
    3.93250e+01    6.54697e-01
    3.93500e+01    6.55934e-01
    3.93750e+01    6.57081e-01
    3.94000e+01    6.58138e-01
    3.94250e+01    6.59105e-01
    3.94500e+01    6.59981e-01
    3.94750e+01    6.60765e-01
    3.95000e+01    6.61458e-01
    3.95250e+01    6.62059e-01
    3.95500e+01    6.62568e-01
    3.95750e+01    6.62985e-01
    3.96000e+01    6.63310e-01
    3.96250e+01    6.63544e-01
    3.96500e+01    6.63686e-01
    3.96750e+01    6.63737e-01
    3.97000e+01    6.63697e-01
    3.97250e+01    6.63568e-01
    3.97500e+01    6.63349e-01
    3.97750e+01    6.63041e-01
    3.98000e+01    6.62645e-01
    3.98250e+01    6.62162e-01
    3.98500e+01    6.61593e-01
    3.98750e+01    6.60939e-01
    3.99000e+01    6.60201e-01
    3.99250e+01    6.59379e-01
    3.99500e+01    6.58476e-01
    3.99750e+01    6.57492e-01
    4.00000e+01    6.56429e-01
    4.00250e+01    6.55287e-01
    4.00500e+01    6.54069e-01
    4.00750e+01    6.52776e-01
    4.01000e+01    6.51410e-01
    4.01250e+01    6.49971e-01
    4.01500e+01    6.48462e-01
    4.01750e+01    6.46884e-01
    4.02000e+01    6.45239e-01
    4.02250e+01    6.43528e-01
    4.02500e+01    6.41753e-01
    4.02750e+01    6.39916e-01
    4.03000e+01    6.38018e-01
    4.03250e+01    6.36062e-01
    4.03500e+01    6.34049e-01
    4.03750e+01    6.31981e-01
    4.04000e+01    6.29859e-01
    4.04250e+01    6.27686e-01
    4.04500e+01    6.25463e-01
    4.04750e+01    6.23193e-01
    4.05000e+01    6.20876e-01
    4.05250e+01    6.18514e-01
    4.05500e+01    6.16111e-01
    4.05750e+01    6.13666e-01
    4.06000e+01    6.11183e-01
    4.06250e+01    6.08663e-01
    4.06500e+01    6.06107e-01
    4.06750e+01    6.03518e-01
    4.07000e+01    6.00897e-01
    4.07250e+01    5.98245e-01
    4.07500e+01    5.95566e-01
    4.07750e+01    5.92860e-01
    4.08000e+01    5.90128e-01
    4.08250e+01    5.87374e-01
    4.08500e+01    5.84597e-01
    4.08750e+01    5.81801e-01
    4.09000e+01    5.78986e-01
    4.09250e+01    5.76154e-01
    4.09500e+01    5.73307e-01
    4.09750e+01    5.70446e-01
    4.10000e+01    5.67573e-01
    4.10250e+01    5.64689e-01
    4.10500e+01    5.61795e-01
    4.10750e+01    5.58894e-01
    4.11000e+01    5.55986e-01
    4.11250e+01    5.53072e-01
    4.11500e+01    5.50155e-01
    4.11750e+01    5.47235e-01
    4.12000e+01    5.44313e-01
    4.12250e+01    5.41392e-01
    4.12500e+01    5.38471e-01
    4.12750e+01    5.35553e-01
    4.13000e+01    5.32638e-01
    4.13250e+01    5.29728e-01
    4.13500e+01    5.26824e-01
    4.13750e+01    5.23927e-01
    4.14000e+01    5.21037e-01
    4.14250e+01    5.18156e-01
    4.14500e+01    5.15285e-01
    4.14750e+01    5.12425e-01
    4.15000e+01    5.09577e-01
    4.15250e+01    5.06741e-01
    4.15500e+01    5.03919e-01
    4.15750e+01    5.01111e-01
    4.16000e+01    4.98319e-01
    4.16250e+01    4.95543e-01
    4.16500e+01    4.92783e-01
    4.16750e+01    4.90042e-01
    4.17000e+01    4.87318e-01
    4.17250e+01    4.84614e-01
    4.17500e+01    4.81930e-01
    4.17750e+01    4.79266e-01
    4.18000e+01    4.76623e-01
    4.18250e+01    4.74002e-01
    4.18500e+01    4.71404e-01
    4.18750e+01    4.68828e-01
    4.19000e+01    4.66276e-01
    4.19250e+01    4.63748e-01
    4.19500e+01    4.61244e-01
    4.19750e+01    4.58766e-01
    4.20000e+01    4.56313e-01
    4.20250e+01    4.53887e-01
    4.20500e+01    4.51487e-01
    4.20750e+01    4.49114e-01
    4.21000e+01    4.46768e-01
    4.21250e+01    4.44451e-01
    4.21500e+01    4.42161e-01
    4.21750e+01    4.39900e-01
    4.22000e+01    4.37668e-01
    4.22250e+01    4.35466e-01
    4.22500e+01    4.33293e-01
    4.22750e+01    4.31150e-01
    4.23000e+01    4.29038e-01
    4.23250e+01    4.26956e-01
    4.23500e+01    4.24906e-01
    4.23750e+01    4.22886e-01
    4.24000e+01    4.20898e-01
    4.24250e+01    4.18942e-01
    4.24500e+01    4.17018e-01
    4.24750e+01    4.15126e-01
    4.25000e+01    4.13266e-01
    4.25250e+01    4.11440e-01
    4.25500e+01    4.09646e-01
    4.25750e+01    4.07886e-01
    4.26000e+01    4.06159e-01
    4.26250e+01    4.04465e-01
    4.26500e+01    4.02806e-01
    4.26750e+01    4.01180e-01
    4.27000e+01    3.99589e-01
    4.27250e+01    3.98032e-01
    4.27500e+01    3.96509e-01
    4.27750e+01    3.95022e-01
    4.28000e+01    3.93569e-01
    4.28250e+01    3.92151e-01
    4.28500e+01    3.90768e-01
    4.28750e+01    3.89421e-01
    4.29000e+01    3.88109e-01
    4.29250e+01    3.86833e-01
    4.29500e+01    3.85593e-01
    4.29750e+01    3.84389e-01
    4.30000e+01    3.83221e-01
    4.30250e+01    3.82089e-01
    4.30500e+01    3.80993e-01
    4.30750e+01    3.79934e-01
    4.31000e+01    3.78912e-01
    4.31250e+01    3.77927e-01
    4.31500e+01    3.76979e-01
    4.31750e+01    3.76067e-01
    4.32000e+01    3.75193e-01
    4.32250e+01    3.74357e-01
    4.32500e+01    3.73558e-01
    4.32750e+01    3.72797e-01
    4.33000e+01    3.72073e-01
    4.33250e+01    3.71388e-01
    4.33500e+01    3.70740e-01
    4.33750e+01    3.70131e-01
    4.34000e+01    3.69561e-01
    4.34250e+01    3.69029e-01
    4.34500e+01    3.68536e-01
    4.34750e+01    3.68081e-01
    4.35000e+01    3.67666e-01
    4.35250e+01    3.67290e-01
    4.35500e+01    3.66953e-01
    4.35750e+01    3.66656e-01
    4.36000e+01    3.66399e-01
    4.36250e+01    3.66181e-01
    4.36500e+01    3.66004e-01
    4.36750e+01    3.65867e-01
    4.37000e+01    3.65770e-01
    4.37250e+01    3.65714e-01
    4.37500e+01    3.65698e-01
    4.37750e+01    3.65724e-01
    4.38000e+01    3.65791e-01
    4.38250e+01    3.65899e-01
    4.38500e+01    3.66048e-01
    4.38750e+01    3.66239e-01
    4.39000e+01    3.66473e-01
    4.39250e+01    3.66748e-01
    4.39500e+01    3.67065e-01
    4.39750e+01    3.67425e-01
    4.40000e+01    3.67828e-01
    4.40250e+01    3.68273e-01
    4.40500e+01    3.68762e-01
    4.40750e+01    3.69294e-01
    4.41000e+01    3.69869e-01
    4.41250e+01    3.70488e-01
    4.41500e+01    3.71151e-01
    4.41750e+01    3.71858e-01
    4.42000e+01    3.72609e-01
    4.42250e+01    3.73404e-01
    4.42500e+01    3.74245e-01
    4.42750e+01    3.75130e-01
    4.43000e+01    3.76060e-01
    4.43250e+01    3.77035e-01
    4.43500e+01    3.78055e-01
    4.43750e+01    3.79122e-01
    4.44000e+01    3.80233e-01
    4.44250e+01    3.81391e-01
    4.44500e+01    3.82595e-01
    4.44750e+01    3.83845e-01
    4.45000e+01    3.85141e-01
    4.45250e+01    3.86483e-01
    4.45500e+01    3.87873e-01
    4.45750e+01    3.89309e-01
    4.46000e+01    3.90791e-01
    4.46250e+01    3.92321e-01
    4.46500e+01    3.93897e-01
    4.46750e+01    3.95520e-01
    4.47000e+01    3.97191e-01
    4.47250e+01    3.98908e-01
    4.47500e+01    4.00673e-01
    4.47750e+01    4.02484e-01
    4.48000e+01    4.04343e-01
    4.48250e+01    4.06248e-01
    4.48500e+01    4.08201e-01
    4.48750e+01    4.10200e-01
    4.49000e+01    4.12246e-01
    4.49250e+01    4.14339e-01
    4.49500e+01    4.16478e-01
    4.49750e+01    4.18664e-01
    4.50000e+01    4.20895e-01
    4.50250e+01    4.23172e-01
    4.50500e+01    4.25495e-01
    4.50750e+01    4.27862e-01
    4.51000e+01    4.30275e-01
    4.51250e+01    4.32732e-01
    4.51500e+01    4.35233e-01
    4.51750e+01    4.37778e-01
    4.52000e+01    4.40365e-01
    4.52250e+01    4.42995e-01
    4.52500e+01    4.45668e-01
    4.52750e+01    4.48381e-01
    4.53000e+01    4.51135e-01
    4.53250e+01    4.53929e-01
    4.53500e+01    4.56762e-01
    4.53750e+01    4.59634e-01
    4.54000e+01    4.62543e-01
    4.54250e+01    4.65489e-01
    4.54500e+01    4.68470e-01
    4.54750e+01    4.71486e-01
    4.55000e+01    4.74536e-01
    4.55250e+01    4.77618e-01
    4.55500e+01    4.80731e-01
    4.55750e+01    4.83875e-01
    4.56000e+01    4.87047e-01
    4.56250e+01    4.90247e-01
    4.56500e+01    4.93473e-01
    4.56750e+01    4.96724e-01
    4.57000e+01    4.99997e-01
    4.57250e+01    5.03292e-01
    4.57500e+01    5.06608e-01
    4.57750e+01    5.09941e-01
    4.58000e+01    5.13291e-01
    4.58250e+01    5.16656e-01
    4.58500e+01    5.20034e-01
    4.58750e+01    5.23423e-01
    4.59000e+01    5.26821e-01
    4.59250e+01    5.30226e-01
    4.59500e+01    5.33636e-01
    4.59750e+01    5.37049e-01
    4.60000e+01    5.40464e-01
    4.60250e+01    5.43877e-01
    4.60500e+01    5.47286e-01
    4.60750e+01    5.50690e-01
    4.61000e+01    5.54085e-01
    4.61250e+01    5.57471e-01
    4.61500e+01    5.60843e-01
    4.61750e+01    5.64201e-01
    4.62000e+01    5.67541e-01
    4.62250e+01    5.70861e-01
    4.62500e+01    5.74159e-01
    4.62750e+01    5.77432e-01
    4.63000e+01    5.80678e-01
    4.63250e+01    5.83894e-01
    4.63500e+01    5.87078e-01
    4.63750e+01    5.90227e-01
    4.64000e+01    5.93339e-01
    4.64250e+01    5.96412e-01
    4.64500e+01    5.99442e-01
    4.64750e+01    6.02427e-01
    4.65000e+01    6.05366e-01
    4.65250e+01    6.08255e-01
    4.65500e+01    6.11093e-01
    4.65750e+01    6.13877e-01
    4.66000e+01    6.16604e-01
    4.66250e+01    6.19272e-01
    4.66500e+01    6.21880e-01
    4.66750e+01    6.24425e-01
    4.67000e+01    6.26905e-01
    4.67250e+01    6.29318e-01
    4.67500e+01    6.31661e-01
    4.67750e+01    6.33934e-01
    4.68000e+01    6.36134e-01
    4.68250e+01    6.38259e-01
    4.68500e+01    6.40308e-01
    4.68750e+01    6.42279e-01
    4.69000e+01    6.44170e-01
    4.69250e+01    6.45981e-01
    4.69500e+01    6.47709e-01
    4.69750e+01    6.49353e-01
    4.70000e+01    6.50913e-01
    4.70250e+01    6.52387e-01
    4.70500e+01    6.53773e-01
    4.70750e+01    6.55072e-01
    4.71000e+01    6.56282e-01
    4.71250e+01    6.57403e-01
    4.71500e+01    6.58433e-01
    4.71750e+01    6.59373e-01
    4.72000e+01    6.60222e-01
    4.72250e+01    6.60980e-01
    4.72500e+01    6.61645e-01
    4.72750e+01    6.62219e-01
    4.73000e+01    6.62701e-01
    4.73250e+01    6.63091e-01
    4.73500e+01    6.63389e-01
    4.73750e+01    6.63595e-01
    4.74000e+01    6.63710e-01
    4.74250e+01    6.63735e-01
    4.74500e+01    6.63668e-01
    4.74750e+01    6.63512e-01
    4.75000e+01    6.63267e-01
    4.75250e+01    6.62933e-01
    4.75500e+01    6.62512e-01
    4.75750e+01    6.62003e-01
    4.76000e+01    6.61409e-01
    4.76250e+01    6.60729e-01
    4.76500e+01    6.59966e-01
    4.76750e+01    6.59120e-01
    4.77000e+01    6.58193e-01
    4.77250e+01    6.57186e-01
    4.77500e+01    6.56099e-01
    4.77750e+01    6.54935e-01
    4.78000e+01    6.53695e-01
    4.78250e+01    6.52380e-01
    4.78500e+01    6.50992e-01
    4.78750e+01    6.49532e-01
    4.79000e+01    6.48003e-01
    4.79250e+01    6.46404e-01
    4.79500e+01    6.44740e-01
    4.79750e+01    6.43010e-01
    4.80000e+01    6.41216e-01
    4.80250e+01    6.39361e-01
    4.80500e+01    6.37446e-01
    4.80750e+01    6.35473e-01
    4.81000e+01    6.33443e-01
    4.81250e+01    6.31359e-01
    4.81500e+01    6.29222e-01
    4.81750e+01    6.27034e-01
    4.82000e+01    6.24797e-01
    4.82250e+01    6.22512e-01
    4.82500e+01    6.20182e-01
    4.82750e+01    6.17808e-01
    4.83000e+01    6.15392e-01
    4.83250e+01    6.12936e-01
    4.83500e+01    6.10442e-01
    4.83750e+01    6.07911e-01
    4.84000e+01    6.05345e-01
    4.84250e+01    6.02746e-01
    4.84500e+01    6.00116e-01
    4.84750e+01    5.97456e-01
    4.85000e+01    5.94768e-01
    4.85250e+01    5.92054e-01
    4.85500e+01    5.89316e-01
    4.85750e+01    5.86555e-01
    4.86000e+01    5.83773e-01
    4.86250e+01    5.80971e-01
    4.86500e+01    5.78151e-01
    4.86750e+01    5.75314e-01
    4.87000e+01    5.72463e-01
    4.87250e+01    5.69598e-01
    4.87500e+01    5.66721e-01
    4.87750e+01    5.63834e-01
    4.88000e+01    5.60938e-01
    4.88250e+01    5.58034e-01
    4.88500e+01    5.55125e-01
    4.88750e+01    5.52210e-01
    4.89000e+01    5.49291e-01
    4.89250e+01    5.46371e-01
    4.89500e+01    5.43449e-01
    4.89750e+01    5.40528e-01
    4.90000e+01    5.37608e-01
    4.90250e+01    5.34691e-01
    4.90500e+01    5.31777e-01
    4.90750e+01    5.28869e-01
    4.91000e+01    5.25967e-01
    4.91250e+01    5.23071e-01
    4.91500e+01    5.20184e-01
    4.91750e+01    5.17306e-01
    4.92000e+01    5.14438e-01
    4.92250e+01    5.11582e-01
    4.92500e+01    5.08737e-01
    4.92750e+01    5.05905e-01
    4.93000e+01    5.03087e-01
    4.93250e+01    5.00284e-01
    4.93500e+01    4.97496e-01
    4.93750e+01    4.94725e-01
    4.94000e+01    4.91971e-01
    4.94250e+01    4.89234e-01
    4.94500e+01    4.86517e-01
    4.94750e+01    4.83818e-01
    4.95000e+01    4.81140e-01
    4.95250e+01    4.78482e-01
    4.95500e+01    4.75846e-01
    4.95750e+01    4.73231e-01
    4.96000e+01    4.70640e-01
    4.96250e+01    4.68071e-01
    4.96500e+01    4.65526e-01
    4.96750e+01    4.63005e-01
    4.97000e+01    4.60509e-01
    4.97250e+01    4.58038e-01
    4.97500e+01    4.55593e-01
    4.97750e+01    4.53174e-01
    4.98000e+01    4.50782e-01
    4.98250e+01    4.48417e-01
    4.98500e+01    4.46080e-01
    4.98750e+01    4.43771e-01
    4.99000e+01    4.41490e-01
    4.99250e+01    4.39237e-01
    4.99500e+01    4.37014e-01
    4.99750e+01    4.34820e-01


==> data/pp_ydata_x_1.25_y_0.62.csv <==
    0.00000e+00    6.25156e-01
    2.50000e-02    6.29031e-01
    5.00000e-02    6.32845e-01
    7.50000e-02    6.36595e-01
    1.00000e-01    6.40277e-01
    1.25000e-01    6.43889e-01
    1.50000e-01    6.47425e-01
    1.75000e-01    6.50884e-01
    2.00000e-01    6.54262e-01
    2.25000e-01    6.57555e-01
    2.50000e-01    6.60761e-01
    2.75000e-01    6.63877e-01
    3.00000e-01    6.66900e-01
    3.25000e-01    6.69827e-01
    3.50000e-01    6.72654e-01
    3.75000e-01    6.75381e-01
    4.00000e-01    6.78004e-01
    4.25000e-01    6.80521e-01
    4.50000e-01    6.82929e-01
    4.75000e-01    6.85227e-01
    5.00000e-01    6.87413e-01
    5.25000e-01    6.89485e-01
    5.50000e-01    6.91441e-01
    5.75000e-01    6.93280e-01
    6.00000e-01    6.95001e-01
    6.25000e-01    6.96602e-01
    6.50000e-01    6.98081e-01
    6.75000e-01    6.99440e-01
    7.00000e-01    7.00675e-01
    7.25000e-01    7.01788e-01
    7.50000e-01    7.02777e-01
    7.75000e-01    7.03642e-01
    8.00000e-01    7.04384e-01
    8.25000e-01    7.05001e-01
    8.50000e-01    7.05495e-01
    8.75000e-01    7.05865e-01
    9.00000e-01    7.06113e-01
    9.25000e-01    7.06237e-01
    9.50000e-01    7.06240e-01
    9.75000e-01    7.06122e-01
    1.00000e+00    7.05884e-01
    1.02500e+00    7.05527e-01
    1.05000e+00    7.05052e-01
    1.07500e+00    7.04461e-01
    1.10000e+00    7.03755e-01
    1.12500e+00    7.02935e-01
    1.15000e+00    7.02004e-01
    1.17500e+00    7.00962e-01
    1.20000e+00    6.99812e-01
    1.22500e+00    6.98556e-01
    1.25000e+00    6.97195e-01
    1.27500e+00    6.95732e-01
    1.30000e+00    6.94168e-01
    1.32500e+00    6.92506e-01
    1.35000e+00    6.90749e-01
    1.37500e+00    6.88897e-01
    1.40000e+00    6.86955e-01
    1.42500e+00    6.84924e-01
    1.45000e+00    6.82806e-01
    1.47500e+00    6.80604e-01
    1.50000e+00    6.78321e-01
    1.52500e+00    6.75958e-01
    1.55000e+00    6.73519e-01
    1.57500e+00    6.71006e-01
    1.60000e+00    6.68422e-01
    1.62500e+00    6.65769e-01
    1.65000e+00    6.63049e-01
    1.67500e+00    6.60266e-01
    1.70000e+00    6.57422e-01
    1.72500e+00    6.54519e-01
    1.75000e+00    6.51560e-01
    1.77500e+00    6.48548e-01
    1.80000e+00    6.45484e-01
    1.82500e+00    6.42372e-01
    1.85000e+00    6.39214e-01
    1.87500e+00    6.36013e-01
    1.90000e+00    6.32770e-01
    1.92500e+00    6.29488e-01
    1.95000e+00    6.26171e-01
    1.97500e+00    6.22819e-01
    2.00000e+00    6.19435e-01
    2.02500e+00    6.16022e-01
    2.05000e+00    6.12581e-01
    2.07500e+00    6.09116e-01
    2.10000e+00    6.05628e-01
    2.12500e+00    6.02119e-01
    2.15000e+00    5.98591e-01
    2.17500e+00    5.95046e-01
    2.20000e+00    5.91487e-01
    2.22500e+00    5.87915e-01
    2.25000e+00    5.84333e-01
    2.27500e+00    5.80741e-01
    2.30000e+00    5.77142e-01
    2.32500e+00    5.73538e-01
    2.35000e+00    5.69930e-01
    2.37500e+00    5.66320e-01
    2.40000e+00    5.62710e-01
    2.42500e+00    5.59102e-01
    2.45000e+00    5.55496e-01
    2.47500e+00    5.51894e-01
    2.50000e+00    5.48298e-01
    2.52500e+00    5.44710e-01
    2.55000e+00    5.41130e-01
    2.57500e+00    5.37560e-01
    2.60000e+00    5.34001e-01
    2.62500e+00    5.30455e-01
    2.65000e+00    5.26923e-01
    2.67500e+00    5.23406e-01
    2.70000e+00    5.19904e-01
    2.72500e+00    5.16420e-01
    2.75000e+00    5.12954e-01
    2.77500e+00    5.09507e-01
    2.80000e+00    5.06081e-01
    2.82500e+00    5.02675e-01
    2.85000e+00    4.99292e-01
    2.87500e+00    4.95932e-01
    2.90000e+00    4.92596e-01
    2.92500e+00    4.89284e-01
    2.95000e+00    4.85997e-01
    2.97500e+00    4.82737e-01
    3.00000e+00    4.79504e-01
    3.02500e+00    4.76298e-01
    3.05000e+00    4.73121e-01
    3.07500e+00    4.69973e-01
    3.10000e+00    4.66854e-01
    3.12500e+00    4.63765e-01
    3.15000e+00    4.60707e-01
    3.17500e+00    4.57680e-01
    3.20000e+00    4.54684e-01
    3.22500e+00    4.51721e-01
    3.25000e+00    4.48791e-01
    3.27500e+00    4.45894e-01
    3.30000e+00    4.43030e-01
    3.32500e+00    4.40200e-01
    3.35000e+00    4.37404e-01
    3.37500e+00    4.34643e-01
    3.40000e+00    4.31917e-01
    3.42500e+00    4.29227e-01
    3.45000e+00    4.26572e-01
    3.47500e+00    4.23953e-01
    3.50000e+00    4.21370e-01
    3.52500e+00    4.18824e-01
    3.55000e+00    4.16314e-01
    3.57500e+00    4.13842e-01
    3.60000e+00    4.11407e-01
    3.62500e+00    4.09009e-01
    3.65000e+00    4.06648e-01
    3.67500e+00    4.04326e-01
    3.70000e+00    4.02042e-01
    3.72500e+00    3.99795e-01
    3.75000e+00    3.97588e-01
    3.77500e+00    3.95418e-01
    3.80000e+00    3.93287e-01
    3.82500e+00    3.91196e-01
    3.85000e+00    3.89143e-01
    3.87500e+00    3.87129e-01
    3.90000e+00    3.85154e-01
    3.92500e+00    3.83219e-01
    3.95000e+00    3.81323e-01
    3.97500e+00    3.79466e-01
    4.00000e+00    3.77649e-01
    4.02500e+00    3.75872e-01
    4.05000e+00    3.74135e-01
    4.07500e+00    3.72437e-01
    4.10000e+00    3.70780e-01
    4.12500e+00    3.69163e-01
    4.15000e+00    3.67586e-01
    4.17500e+00    3.66049e-01
    4.20000e+00    3.64552e-01
    4.22500e+00    3.63096e-01
    4.25000e+00    3.61681e-01
    4.27500e+00    3.60306e-01
    4.30000e+00    3.58972e-01
    4.32500e+00    3.57679e-01
    4.35000e+00    3.56427e-01
    4.37500e+00    3.55215e-01
    4.40000e+00    3.54045e-01
    4.42500e+00    3.52916e-01
    4.45000e+00    3.51828e-01
    4.47500e+00    3.50782e-01
    4.50000e+00    3.49777e-01
    4.52500e+00    3.48814e-01
    4.55000e+00    3.47893e-01
    4.57500e+00    3.47013e-01
    4.60000e+00    3.46176e-01
    4.62500e+00    3.45380e-01
    4.65000e+00    3.44627e-01
    4.67500e+00    3.43916e-01
    4.70000e+00    3.43248e-01
    4.72500e+00    3.42622e-01
    4.75000e+00    3.42040e-01
    4.77500e+00    3.41500e-01
    4.80000e+00    3.41003e-01
    4.82500e+00    3.40550e-01
    4.85000e+00    3.40140e-01
    4.87500e+00    3.39774e-01
    4.90000e+00    3.39452e-01
    4.92500e+00    3.39174e-01
    4.95000e+00    3.38940e-01
    4.97500e+00    3.38750e-01
    5.00000e+00    3.38606e-01
    5.02500e+00    3.38506e-01
    5.05000e+00    3.38451e-01
    5.07500e+00    3.38442e-01
    5.10000e+00    3.38479e-01
    5.12500e+00    3.38561e-01
    5.15000e+00    3.38689e-01
    5.17500e+00    3.38864e-01
    5.20000e+00    3.39086e-01
    5.22500e+00    3.39354e-01
    5.25000e+00    3.39670e-01
    5.27500e+00    3.40034e-01
    5.30000e+00    3.40445e-01
    5.32500e+00    3.40904e-01
    5.35000e+00    3.41412e-01
    5.37500e+00    3.41968e-01
    5.40000e+00    3.42574e-01
    5.42500e+00    3.43229e-01
    5.45000e+00    3.43934e-01
    5.47500e+00    3.44688e-01
    5.50000e+00    3.45494e-01
    5.52500e+00    3.46350e-01
    5.55000e+00    3.47257e-01
    5.57500e+00    3.48215e-01
    5.60000e+00    3.49225e-01
    5.62500e+00    3.50288e-01
    5.65000e+00    3.51403e-01
    5.67500e+00    3.52571e-01
    5.70000e+00    3.53792e-01
    5.72500e+00    3.55067e-01
    5.75000e+00    3.56395e-01
    5.77500e+00    3.57778e-01
    5.80000e+00    3.59216e-01
    5.82500e+00    3.60709e-01
    5.85000e+00    3.62257e-01
    5.87500e+00    3.63860e-01
    5.90000e+00    3.65520e-01
    5.92500e+00    3.67236e-01
    5.95000e+00    3.69008e-01
    5.97500e+00    3.70838e-01
    6.00000e+00    3.72725e-01
    6.02500e+00    3.74669e-01
    6.05000e+00    3.76671e-01
    6.07500e+00    3.78731e-01
    6.10000e+00    3.80849e-01
    6.12500e+00    3.83026e-01
    6.15000e+00    3.85261e-01
    6.17500e+00    3.87555e-01
    6.20000e+00    3.89908e-01
    6.22500e+00    3.92320e-01
    6.25000e+00    3.94792e-01
    6.27500e+00    3.97322e-01
    6.30000e+00    3.99912e-01
    6.32500e+00    4.02561e-01
    6.35000e+00    4.05269e-01
    6.37500e+00    4.08037e-01
    6.40000e+00    4.10863e-01
    6.42500e+00    4.13748e-01
    6.45000e+00    4.16692e-01
    6.47500e+00    4.19695e-01
    6.50000e+00    4.22755e-01
    6.52500e+00    4.25873e-01
    6.55000e+00    4.29049e-01
    6.57500e+00    4.32281e-01
    6.60000e+00    4.35570e-01
    6.62500e+00    4.38914e-01
    6.65000e+00    4.42314e-01
    6.67500e+00    4.45768e-01
    6.70000e+00    4.49275e-01
    6.72500e+00    4.52835e-01
    6.75000e+00    4.56448e-01
    6.77500e+00    4.60110e-01
    6.80000e+00    4.63823e-01
    6.82500e+00    4.67585e-01
    6.85000e+00    4.71393e-01
    6.87500e+00    4.75248e-01
    6.90000e+00    4.79147e-01
    6.92500e+00    4.83090e-01
    6.95000e+00    4.87074e-01
    6.97500e+00    4.91098e-01
    7.00000e+00    4.95160e-01
    7.02500e+00    4.99258e-01
    7.05000e+00    5.03391e-01
    7.07500e+00    5.07556e-01
    7.10000e+00    5.11751e-01
    7.12500e+00    5.15974e-01
    7.15000e+00    5.20223e-01
    7.17500e+00    5.24495e-01
    7.20000e+00    5.28787e-01
    7.22500e+00    5.33098e-01
    7.25000e+00    5.37425e-01
    7.27500e+00    5.41764e-01
    7.30000e+00    5.46113e-01
    7.32500e+00    5.50469e-01
    7.35000e+00    5.54829e-01
    7.37500e+00    5.59190e-01
    7.40000e+00    5.63549e-01
    7.42500e+00    5.67903e-01
    7.45000e+00    5.72248e-01
    7.47500e+00    5.76581e-01
    7.50000e+00    5.80898e-01
    7.52500e+00    5.85197e-01
    7.55000e+00    5.89473e-01
    7.57500e+00    5.93724e-01
    7.60000e+00    5.97945e-01
    7.62500e+00    6.02133e-01
    7.65000e+00    6.06285e-01
    7.67500e+00    6.10396e-01
    7.70000e+00    6.14464e-01
    7.72500e+00    6.18484e-01
    7.75000e+00    6.22453e-01
    7.77500e+00    6.26368e-01
    7.80000e+00    6.30224e-01
    7.82500e+00    6.34018e-01
    7.85000e+00    6.37748e-01
    7.87500e+00    6.41408e-01
    7.90000e+00    6.44997e-01
    7.92500e+00    6.48509e-01
    7.95000e+00    6.51943e-01
    7.97500e+00    6.55295e-01
    8.00000e+00    6.58562e-01
    8.02500e+00    6.61740e-01
    8.05000e+00    6.64828e-01
    8.07500e+00    6.67821e-01
    8.10000e+00    6.70717e-01
    8.12500e+00    6.73513e-01
    8.15000e+00    6.76208e-01
    8.17500e+00    6.78798e-01
    8.20000e+00    6.81281e-01
    8.22500e+00    6.83656e-01
    8.25000e+00    6.85919e-01
    8.27500e+00    6.88070e-01
    8.30000e+00    6.90106e-01
    8.32500e+00    6.92026e-01
    8.35000e+00    6.93828e-01
    8.37500e+00    6.95512e-01
    8.40000e+00    6.97075e-01
    8.42500e+00    6.98517e-01
    8.45000e+00    6.99837e-01
    8.47500e+00    7.01035e-01
    8.50000e+00    7.02109e-01
    8.52500e+00    7.03060e-01
    8.55000e+00    7.03886e-01
    8.57500e+00    7.04589e-01
    8.60000e+00    7.05168e-01
    8.62500e+00    7.05624e-01
    8.65000e+00    7.05955e-01
    8.67500e+00    7.06164e-01
    8.70000e+00    7.06251e-01
    8.72500e+00    7.06216e-01
    8.75000e+00    7.06061e-01
    8.77500e+00    7.05786e-01
    8.80000e+00    7.05392e-01
    8.82500e+00    7.04881e-01
    8.85000e+00    7.04254e-01
    8.87500e+00    7.03512e-01
    8.90000e+00    7.02657e-01
    8.92500e+00    7.01691e-01
    8.95000e+00    7.00616e-01
    8.97500e+00    6.99433e-01
    9.00000e+00    6.98144e-01
    9.02500e+00    6.96751e-01
    9.05000e+00    6.95256e-01
    9.07500e+00    6.93662e-01
    9.10000e+00    6.91970e-01
    9.12500e+00    6.90183e-01
    9.15000e+00    6.88303e-01
    9.17500e+00    6.86333e-01
    9.20000e+00    6.84274e-01
    9.22500e+00    6.82130e-01
    9.25000e+00    6.79902e-01
    9.27500e+00    6.77594e-01
    9.30000e+00    6.75208e-01
    9.32500e+00    6.72745e-01
    9.35000e+00    6.70210e-01
    9.37500e+00    6.67604e-01
    9.40000e+00    6.64930e-01
    9.42500e+00    6.62191e-01
    9.45000e+00    6.59388e-01
    9.47500e+00    6.56525e-01
    9.50000e+00    6.53605e-01
    9.52500e+00    6.50629e-01
    9.55000e+00    6.47600e-01
    9.57500e+00    6.44522e-01
    9.60000e+00    6.41395e-01
    9.62500e+00    6.38223e-01
    9.65000e+00    6.35008e-01
    9.67500e+00    6.31753e-01
    9.70000e+00    6.28460e-01
    9.72500e+00    6.25132e-01
    9.75000e+00    6.21770e-01
    9.77500e+00    6.18377e-01
    9.80000e+00    6.14955e-01
    9.82500e+00    6.11506e-01
    9.85000e+00    6.08033e-01
    9.87500e+00    6.04538e-01
    9.90000e+00    6.01023e-01
    9.92500e+00    5.97490e-01
    9.95000e+00    5.93941e-01
    9.97500e+00    5.90378e-01
    1.00000e+01    5.86802e-01
    1.00250e+01    5.83216e-01
    1.00500e+01    5.79622e-01
    1.00750e+01    5.76022e-01
    1.01000e+01    5.72416e-01
    1.01250e+01    5.68808e-01
    1.01500e+01    5.65198e-01
    1.01750e+01    5.61588e-01
    1.02000e+01    5.57980e-01
    1.02250e+01    5.54375e-01
    1.02500e+01    5.50775e-01
    1.02750e+01    5.47181e-01
    1.03000e+01    5.43596e-01
    1.03250e+01    5.40019e-01
    1.03500e+01    5.36452e-01
    1.03750e+01    5.32897e-01
    1.04000e+01    5.29355e-01
    1.04250e+01    5.25827e-01
    1.04500e+01    5.22315e-01
    1.04750e+01    5.18819e-01
    1.05000e+01    5.15340e-01
    1.05250e+01    5.11880e-01
    1.05500e+01    5.08439e-01
    1.05750e+01    5.05019e-01
    1.06000e+01    5.01621e-01
    1.06250e+01    4.98245e-01
    1.06500e+01    4.94892e-01
    1.06750e+01    4.91563e-01
    1.07000e+01    4.88259e-01
    1.07250e+01    4.84981e-01
    1.07500e+01    4.81729e-01
    1.07750e+01    4.78504e-01
    1.08000e+01    4.75307e-01
    1.08250e+01    4.72139e-01
    1.08500e+01    4.68999e-01
    1.08750e+01    4.65890e-01
    1.09000e+01    4.62810e-01
    1.09250e+01    4.59762e-01
    1.09500e+01    4.56745e-01
    1.09750e+01    4.53759e-01
    1.10000e+01    4.50806e-01
    1.10250e+01    4.47886e-01
    1.10500e+01    4.44999e-01
    1.10750e+01    4.42146e-01
    1.11000e+01    4.39327e-01
    1.11250e+01    4.36542e-01
    1.11500e+01    4.33792e-01
    1.11750e+01    4.31077e-01
    1.12000e+01    4.28397e-01
    1.12250e+01    4.25753e-01
    1.12500e+01    4.23146e-01
    1.12750e+01    4.20574e-01
    1.13000e+01    4.18039e-01
    1.13250e+01    4.15541e-01
    1.13500e+01    4.13080e-01
    1.13750e+01    4.10657e-01
    1.14000e+01    4.08271e-01
    1.14250e+01    4.05922e-01
    1.14500e+01    4.03611e-01
    1.14750e+01    4.01339e-01
    1.15000e+01    3.99105e-01
    1.15250e+01    3.96909e-01
    1.15500e+01    3.94751e-01
    1.15750e+01    3.92633e-01
    1.16000e+01    3.90553e-01
    1.16250e+01    3.88512e-01
    1.16500e+01    3.86510e-01
    1.16750e+01    3.84548e-01
    1.17000e+01    3.82625e-01
    1.17250e+01    3.80741e-01
    1.17500e+01    3.78897e-01
    1.17750e+01    3.77092e-01
    1.18000e+01    3.75327e-01
    1.18250e+01    3.73603e-01
    1.18500e+01    3.71918e-01
    1.18750e+01    3.70273e-01
    1.19000e+01    3.68668e-01
    1.19250e+01    3.67103e-01
    1.19500e+01    3.65579e-01
    1.19750e+01    3.64095e-01
    1.20000e+01    3.62652e-01
    1.20250e+01    3.61249e-01
    1.20500e+01    3.59887e-01
    1.20750e+01    3.58566e-01
    1.21000e+01    3.57285e-01
    1.21250e+01    3.56045e-01
    1.21500e+01    3.54847e-01
    1.21750e+01    3.53690e-01
    1.22000e+01    3.52573e-01
    1.22250e+01    3.51499e-01
    1.22500e+01    3.50465e-01
    1.22750e+01    3.49473e-01
    1.23000e+01    3.48523e-01
    1.23250e+01    3.47615e-01
    1.23500e+01    3.46748e-01
    1.23750e+01    3.45924e-01
    1.24000e+01    3.45141e-01
    1.24250e+01    3.44401e-01
    1.24500e+01    3.43704e-01
    1.24750e+01    3.43049e-01
    1.25000e+01    3.42437e-01
    1.25250e+01    3.41867e-01
    1.25500e+01    3.41341e-01
    1.25750e+01    3.40858e-01
    1.26000e+01    3.40418e-01
    1.26250e+01    3.40022e-01
    1.26500e+01    3.39669e-01
    1.26750e+01    3.39361e-01
    1.27000e+01    3.39096e-01
    1.27250e+01    3.38876e-01
    1.27500e+01    3.38701e-01
    1.27750e+01    3.38570e-01
    1.28000e+01    3.38484e-01
    1.28250e+01    3.38444e-01
    1.28500e+01    3.38449e-01
    1.28750e+01    3.38499e-01
    1.29000e+01    3.38596e-01
    1.29250e+01    3.38739e-01
    1.29500e+01    3.38928e-01
    1.29750e+01    3.39164e-01
    1.30000e+01    3.39448e-01
    1.30250e+01    3.39778e-01
    1.30500e+01    3.40156e-01
    1.30750e+01    3.40582e-01
    1.31000e+01    3.41057e-01
    1.31250e+01    3.41580e-01
    1.31500e+01    3.42151e-01
    1.31750e+01    3.42772e-01
    1.32000e+01    3.43443e-01
    1.32250e+01    3.44163e-01
    1.32500e+01    3.44933e-01
    1.32750e+01    3.45754e-01
    1.33000e+01    3.46626e-01
    1.33250e+01    3.47549e-01
    1.33500e+01    3.48524e-01
    1.33750e+01    3.49550e-01
    1.34000e+01    3.50629e-01
    1.34250e+01    3.51761e-01
    1.34500e+01    3.52945e-01
    1.34750e+01    3.54183e-01
    1.35000e+01    3.55474e-01
    1.35250e+01    3.56820e-01
    1.35500e+01    3.58220e-01
    1.35750e+01    3.59674e-01
    1.36000e+01    3.61184e-01
    1.36250e+01    3.62749e-01
    1.36500e+01    3.64370e-01
    1.36750e+01    3.66047e-01
    1.37000e+01    3.67781e-01
    1.37250e+01    3.69571e-01
    1.37500e+01    3.71418e-01
    1.37750e+01    3.73323e-01
    1.38000e+01    3.75285e-01
    1.38250e+01    3.77305e-01
    1.38500e+01    3.79383e-01
    1.38750e+01    3.81520e-01
    1.39000e+01    3.83715e-01
    1.39250e+01    3.85968e-01
    1.39500e+01    3.88281e-01
    1.39750e+01    3.90652e-01
    1.40000e+01    3.93083e-01
    1.40250e+01    3.95572e-01
    1.40500e+01    3.98121e-01
    1.40750e+01    4.00730e-01
    1.41000e+01    4.03397e-01
    1.41250e+01    4.06124e-01
    1.41500e+01    4.08910e-01
    1.41750e+01    4.11754e-01
    1.42000e+01    4.14658e-01
    1.42250e+01    4.17620e-01
    1.42500e+01    4.20640e-01
    1.42750e+01    4.23719e-01
    1.43000e+01    4.26855e-01
    1.43250e+01    4.30048e-01
    1.43500e+01    4.33298e-01
    1.43750e+01    4.36604e-01
    1.44000e+01    4.39965e-01
    1.44250e+01    4.43382e-01
    1.44500e+01    4.46853e-01
    1.44750e+01    4.50377e-01
    1.45000e+01    4.53953e-01
    1.45250e+01    4.57581e-01
    1.45500e+01    4.61260e-01
    1.45750e+01    4.64988e-01
    1.46000e+01    4.68764e-01
    1.46250e+01    4.72587e-01
    1.46500e+01    4.76456e-01
    1.46750e+01    4.80369e-01
    1.47000e+01    4.84324e-01
    1.47250e+01    4.88321e-01
    1.47500e+01    4.92357e-01
    1.47750e+01    4.96431e-01
    1.48000e+01    5.00540e-01
    1.48250e+01    5.04683e-01
    1.48500e+01    5.08857e-01
    1.48750e+01    5.13061e-01
    1.49000e+01    5.17293e-01
    1.49250e+01    5.21549e-01
    1.49500e+01    5.25827e-01
    1.49750e+01    5.30126e-01
    1.50000e+01    5.34442e-01
    1.50250e+01    5.38773e-01
    1.50500e+01    5.43115e-01
    1.50750e+01    5.47467e-01
    1.51000e+01    5.51825e-01
    1.51250e+01    5.56186e-01
    1.51500e+01    5.60546e-01
    1.51750e+01    5.64904e-01
    1.52000e+01    5.69255e-01
    1.52250e+01    5.73597e-01
    1.52500e+01    5.77925e-01
    1.52750e+01    5.82237e-01
    1.53000e+01    5.86529e-01
    1.53250e+01    5.90798e-01
    1.53500e+01    5.95040e-01
    1.53750e+01    5.99251e-01
    1.54000e+01    6.03428e-01
    1.54250e+01    6.07568e-01
    1.54500e+01    6.11666e-01
    1.54750e+01    6.15719e-01
    1.55000e+01    6.19724e-01
    1.55250e+01    6.23676e-01
    1.55500e+01    6.27573e-01
    1.55750e+01    6.31411e-01
    1.56000e+01    6.35185e-01
    1.56250e+01    6.38894e-01
    1.56500e+01    6.42532e-01
    1.56750e+01    6.46097e-01
    1.57000e+01    6.49586e-01
    1.57250e+01    6.52995e-01
    1.57500e+01    6.56320e-01
    1.57750e+01    6.59560e-01
    1.58000e+01    6.62710e-01
    1.58250e+01    6.65769e-01
    1.58500e+01    6.68732e-01
    1.58750e+01    6.71597e-01
    1.59000e+01    6.74362e-01
    1.59250e+01    6.77025e-01
    1.59500e+01    6.79582e-01
    1.59750e+01    6.82032e-01
    1.60000e+01    6.84372e-01
    1.60250e+01    6.86600e-01
    1.60500e+01    6.88716e-01
    1.60750e+01    6.90716e-01
    1.61000e+01    6.92599e-01
    1.61250e+01    6.94365e-01
    1.61500e+01    6.96011e-01
    1.61750e+01    6.97536e-01
    1.62000e+01    6.98941e-01
    1.62250e+01    7.00223e-01
    1.62500e+01    7.01382e-01
    1.62750e+01    7.02418e-01
    1.63000e+01    7.03330e-01
    1.63250e+01    7.04118e-01
    1.63500e+01    7.04783e-01
    1.63750e+01    7.05323e-01
    1.64000e+01    7.05740e-01
    1.64250e+01    7.06034e-01
    1.64500e+01    7.06205e-01
    1.64750e+01    7.06253e-01
    1.65000e+01    7.06181e-01
    1.65250e+01    7.05988e-01
    1.65500e+01    7.05676e-01
    1.65750e+01    7.05245e-01
    1.66000e+01    7.04698e-01
    1.66250e+01    7.04035e-01
    1.66500e+01    7.03258e-01
    1.66750e+01    7.02369e-01
    1.67000e+01    7.01369e-01
    1.67250e+01    7.00259e-01
    1.67500e+01    6.99043e-01
    1.67750e+01    6.97721e-01
    1.68000e+01    6.96297e-01
    1.68250e+01    6.94771e-01
    1.68500e+01    6.93146e-01
    1.68750e+01    6.91424e-01
    1.69000e+01    6.89608e-01
    1.69250e+01    6.87700e-01
    1.69500e+01    6.85702e-01
    1.69750e+01    6.83616e-01
    1.70000e+01    6.81446e-01
    1.70250e+01    6.79193e-01
    1.70500e+01    6.76860e-01
    1.70750e+01    6.74450e-01
    1.71000e+01    6.71965e-01
    1.71250e+01    6.69407e-01
    1.71500e+01    6.66780e-01
    1.71750e+01    6.64085e-01
    1.72000e+01    6.61326e-01
    1.72250e+01    6.58504e-01
    1.72500e+01    6.55623e-01
    1.72750e+01    6.52685e-01
    1.73000e+01    6.49693e-01
    1.73250e+01    6.46648e-01
    1.73500e+01    6.43554e-01
    1.73750e+01    6.40413e-01
    1.74000e+01    6.37228e-01
    1.74250e+01    6.34000e-01
    1.74500e+01    6.30733e-01
    1.74750e+01    6.27429e-01
    1.75000e+01    6.24089e-01
    1.75250e+01    6.20718e-01
    1.75500e+01    6.17315e-01
    1.75750e+01    6.13885e-01
    1.76000e+01    6.10429e-01
    1.76250e+01    6.06949e-01
    1.76500e+01    6.03447e-01
    1.76750e+01    5.99926e-01
    1.77000e+01    5.96388e-01
    1.77250e+01    5.92834e-01
    1.77500e+01    5.89267e-01
    1.77750e+01    5.85688e-01
    1.78000e+01    5.82099e-01
    1.78250e+01    5.78503e-01
    1.78500e+01    5.74901e-01
    1.78750e+01    5.71294e-01
    1.79000e+01    5.67685e-01
    1.79250e+01    5.64075e-01
    1.79500e+01    5.60465e-01
    1.79750e+01    5.56858e-01
    1.80000e+01    5.53255e-01
    1.80250e+01    5.49657e-01
    1.80500e+01    5.46065e-01
    1.80750e+01    5.42482e-01
    1.81000e+01    5.38908e-01
    1.81250e+01    5.35345e-01
    1.81500e+01    5.31794e-01
    1.81750e+01    5.28257e-01
    1.82000e+01    5.24733e-01
    1.82250e+01    5.21226e-01
    1.82500e+01    5.17735e-01
    1.82750e+01    5.14262e-01
    1.83000e+01    5.10808e-01
    1.83250e+01    5.07374e-01
    1.83500e+01    5.03960e-01
    1.83750e+01    5.00568e-01
    1.84000e+01    4.97199e-01
    1.84250e+01    4.93854e-01
    1.84500e+01    4.90533e-01
    1.84750e+01    4.87237e-01
    1.85000e+01    4.83966e-01
    1.85250e+01    4.80723e-01
    1.85500e+01    4.77507e-01
    1.85750e+01    4.74319e-01
    1.86000e+01    4.71159e-01
    1.86250e+01    4.68029e-01
    1.86500e+01    4.64929e-01
    1.86750e+01    4.61859e-01
    1.87000e+01    4.58820e-01
    1.87250e+01    4.55813e-01
    1.87500e+01    4.52838e-01
    1.87750e+01    4.49895e-01
    1.88000e+01    4.46985e-01
    1.88250e+01    4.44108e-01
    1.88500e+01    4.41265e-01
    1.88750e+01    4.38457e-01
    1.89000e+01    4.35683e-01
    1.89250e+01    4.32944e-01
    1.89500e+01    4.30240e-01
    1.89750e+01    4.27571e-01
    1.90000e+01    4.24939e-01
    1.90250e+01    4.22342e-01
    1.90500e+01    4.19782e-01
    1.90750e+01    4.17259e-01
    1.91000e+01    4.14772e-01
    1.91250e+01    4.12323e-01
    1.91500e+01    4.09911e-01
    1.91750e+01    4.07536e-01
    1.92000e+01    4.05199e-01
    1.92250e+01    4.02901e-01
    1.92500e+01    4.00640e-01
    1.92750e+01    3.98418e-01
    1.93000e+01    3.96234e-01
    1.93250e+01    3.94088e-01
    1.93500e+01    3.91982e-01
    1.93750e+01    3.89914e-01
    1.94000e+01    3.87885e-01
    1.94250e+01    3.85896e-01
    1.94500e+01    3.83945e-01
    1.94750e+01    3.82035e-01
    1.95000e+01    3.80163e-01
    1.95250e+01    3.78331e-01
    1.95500e+01    3.76539e-01
    1.95750e+01    3.74787e-01
    1.96000e+01    3.73074e-01
    1.96250e+01    3.71402e-01
    1.96500e+01    3.69769e-01
    1.96750e+01    3.68177e-01
    1.97000e+01    3.66625e-01
    1.97250e+01    3.65113e-01
    1.97500e+01    3.63642e-01
    1.97750e+01    3.62211e-01
    1.98000e+01    3.60821e-01
    1.98250e+01    3.59472e-01
    1.98500e+01    3.58163e-01
    1.98750e+01    3.56895e-01
    1.99000e+01    3.55668e-01
    1.99250e+01    3.54483e-01
    1.99500e+01    3.53338e-01
    1.99750e+01    3.52235e-01
    2.00000e+01    3.51173e-01
    2.00250e+01    3.50152e-01
    2.00500e+01    3.49173e-01
    2.00750e+01    3.48236e-01
    2.01000e+01    3.47341e-01
    2.01250e+01    3.46487e-01
    2.01500e+01    3.45676e-01
    2.01750e+01    3.44907e-01
    2.02000e+01    3.44180e-01
    2.02250e+01    3.43496e-01
    2.02500e+01    3.42854e-01
    2.02750e+01    3.42255e-01
    2.03000e+01    3.41699e-01
    2.03250e+01    3.41186e-01
    2.03500e+01    3.40716e-01
    2.03750e+01    3.40290e-01
    2.04000e+01    3.39907e-01
    2.04250e+01    3.39568e-01
    2.04500e+01    3.39274e-01
    2.04750e+01    3.39023e-01
    2.05000e+01    3.38817e-01
    2.05250e+01    3.38655e-01
    2.05500e+01    3.38538e-01
    2.05750e+01    3.38467e-01
    2.06000e+01    3.38440e-01
    2.06250e+01    3.38459e-01
    2.06500e+01    3.38524e-01
    2.06750e+01    3.38635e-01
    2.07000e+01    3.38793e-01
    2.07250e+01    3.38997e-01
    2.07500e+01    3.39247e-01
    2.07750e+01    3.39545e-01
    2.08000e+01    3.39891e-01
    2.08250e+01    3.40284e-01
    2.08500e+01    3.40725e-01
    2.08750e+01    3.41214e-01
    2.09000e+01    3.41752e-01
    2.09250e+01    3.42339e-01
    2.09500e+01    3.42975e-01
    2.09750e+01    3.43661e-01
    2.10000e+01    3.44397e-01
    2.10250e+01    3.45183e-01
    2.10500e+01    3.46020e-01
    2.10750e+01    3.46908e-01
    2.11000e+01    3.47847e-01
    2.11250e+01    3.48837e-01
    2.11500e+01    3.49880e-01
    2.11750e+01    3.50975e-01
    2.12000e+01    3.52123e-01
    2.12250e+01    3.53324e-01
    2.12500e+01    3.54579e-01
    2.12750e+01    3.55887e-01
    2.13000e+01    3.57249e-01
    2.13250e+01    3.58666e-01
    2.13500e+01    3.60138e-01
    2.13750e+01    3.61665e-01
    2.14000e+01    3.63248e-01
    2.14250e+01    3.64886e-01
    2.14500e+01    3.66581e-01
    2.14750e+01    3.68332e-01
    2.15000e+01    3.70140e-01
    2.15250e+01    3.72005e-01
    2.15500e+01    3.73927e-01
    2.15750e+01    3.75907e-01
    2.16000e+01    3.77945e-01
    2.16250e+01    3.80041e-01
    2.16500e+01    3.82196e-01
    2.16750e+01    3.84409e-01
    2.17000e+01    3.86681e-01
    2.17250e+01    3.89012e-01
    2.17500e+01    3.91402e-01
    2.17750e+01    3.93851e-01
    2.18000e+01    3.96359e-01
    2.18250e+01    3.98926e-01
    2.18500e+01    4.01553e-01
    2.18750e+01    4.04239e-01
    2.19000e+01    4.06984e-01
    2.19250e+01    4.09788e-01
    2.19500e+01    4.12651e-01
    2.19750e+01    4.15573e-01
    2.20000e+01    4.18553e-01
    2.20250e+01    4.21591e-01
    2.20500e+01    4.24688e-01
    2.20750e+01    4.27842e-01
    2.21000e+01    4.31053e-01
    2.21250e+01    4.34320e-01
    2.21500e+01    4.37643e-01
    2.21750e+01    4.41022e-01
    2.22000e+01    4.44456e-01
    2.22250e+01    4.47943e-01
    2.22500e+01    4.51483e-01
    2.22750e+01    4.55076e-01
    2.23000e+01    4.58720e-01
    2.23250e+01    4.62414e-01
    2.23500e+01    4.66157e-01
    2.23750e+01    4.69948e-01
    2.24000e+01    4.73786e-01
    2.24250e+01    4.77668e-01
    2.24500e+01    4.81595e-01
    2.24750e+01    4.85563e-01
    2.25000e+01    4.89572e-01
    2.25250e+01    4.93620e-01
    2.25500e+01    4.97705e-01
    2.25750e+01    5.01825e-01
    2.26000e+01    5.05978e-01
    2.26250e+01    5.10162e-01
    2.26500e+01    5.14374e-01
    2.26750e+01    5.18614e-01
    2.27000e+01    5.22877e-01
    2.27250e+01    5.27162e-01
    2.27500e+01    5.31467e-01
    2.27750e+01    5.35788e-01
    2.28000e+01    5.40122e-01
    2.28250e+01    5.44468e-01
    2.28500e+01    5.48822e-01
    2.28750e+01    5.53181e-01
    2.29000e+01    5.57542e-01
    2.29250e+01    5.61902e-01
    2.29500e+01    5.66258e-01
    2.29750e+01    5.70607e-01
    2.30000e+01    5.74944e-01
    2.30250e+01    5.79268e-01
    2.30500e+01    5.83574e-01
    2.30750e+01    5.87859e-01
    2.31000e+01    5.92120e-01
    2.31250e+01    5.96353e-01
    2.31500e+01    6.00554e-01
    2.31750e+01    6.04720e-01
    2.32000e+01    6.08847e-01
    2.32250e+01    6.12931e-01
    2.32500e+01    6.16970e-01
    2.32750e+01    6.20959e-01
    2.33000e+01    6.24895e-01
    2.33250e+01    6.28773e-01
    2.33500e+01    6.32592e-01
    2.33750e+01    6.36346e-01
    2.34000e+01    6.40033e-01
    2.34250e+01    6.43649e-01
    2.34500e+01    6.47191e-01
    2.34750e+01    6.50655e-01
    2.35000e+01    6.54038e-01
    2.35250e+01    6.57337e-01
    2.35500e+01    6.60549e-01
    2.35750e+01    6.63671e-01
    2.36000e+01    6.66700e-01
    2.36250e+01    6.69634e-01
    2.36500e+01    6.72468e-01
    2.36750e+01    6.75202e-01
    2.37000e+01    6.77832e-01
    2.37250e+01    6.80355e-01
    2.37500e+01    6.82771e-01
    2.37750e+01    6.85077e-01
    2.38000e+01    6.87270e-01
    2.38250e+01    6.89350e-01
    2.38500e+01    6.91314e-01
    2.38750e+01    6.93161e-01
    2.39000e+01    6.94889e-01
    2.39250e+01    6.96498e-01
    2.39500e+01    6.97986e-01
    2.39750e+01    6.99352e-01
    2.40000e+01    7.00596e-01
    2.40250e+01    7.01717e-01
    2.40500e+01    7.02715e-01
    2.40750e+01    7.03588e-01
    2.41000e+01    7.04338e-01
    2.41250e+01    7.04964e-01
    2.41500e+01    7.05466e-01
    2.41750e+01    7.05844e-01
    2.42000e+01    7.06100e-01
    2.42250e+01    7.06233e-01
    2.42500e+01    7.06244e-01
    2.42750e+01    7.06134e-01
    2.43000e+01    7.05904e-01
    2.43250e+01    7.05555e-01
    2.43500e+01    7.05088e-01
    2.43750e+01    7.04504e-01
    2.44000e+01    7.03806e-01
    2.44250e+01    7.02994e-01
    2.44500e+01    7.02070e-01
    2.44750e+01    7.01035e-01
    2.45000e+01    6.99892e-01
    2.45250e+01    6.98643e-01
    2.45500e+01    6.97289e-01
    2.45750e+01    6.95833e-01
    2.46000e+01    6.94276e-01
    2.46250e+01    6.92621e-01
    2.46500e+01    6.90869e-01
    2.46750e+01    6.89024e-01
    2.47000e+01    6.87088e-01
    2.47250e+01    6.85062e-01
    2.47500e+01    6.82950e-01
    2.47750e+01    6.80754e-01
    2.48000e+01    6.78476e-01
    2.48250e+01    6.76119e-01
    2.48500e+01    6.73685e-01
    2.48750e+01    6.71177e-01
    2.49000e+01    6.68597e-01
    2.49250e+01    6.65949e-01
    2.49500e+01    6.63234e-01
    2.49750e+01    6.60455e-01
    2.50000e+01    6.57614e-01
    2.50250e+01    6.54715e-01
    2.50500e+01    6.51760e-01
    2.50750e+01    6.48751e-01
    2.51000e+01    6.45691e-01
    2.51250e+01    6.42582e-01
    2.51500e+01    6.39427e-01
    2.51750e+01    6.36228e-01
    2.52000e+01    6.32988e-01
    2.52250e+01    6.29709e-01
    2.52500e+01    6.26394e-01
    2.52750e+01    6.23044e-01
    2.53000e+01    6.19663e-01
    2.53250e+01    6.16251e-01
    2.53500e+01    6.12813e-01
    2.53750e+01    6.09349e-01
    2.54000e+01    6.05862e-01
    2.54250e+01    6.02354e-01
    2.54500e+01    5.98828e-01
    2.54750e+01    5.95284e-01
    2.55000e+01    5.91726e-01
    2.55250e+01    5.88155e-01
    2.55500e+01    5.84573e-01
    2.55750e+01    5.80982e-01
    2.56000e+01    5.77383e-01
    2.56250e+01    5.73780e-01
    2.56500e+01    5.70172e-01
    2.56750e+01    5.66562e-01
    2.57000e+01    5.62952e-01
    2.57250e+01    5.59343e-01
    2.57500e+01    5.55737e-01
    2.57750e+01    5.52135e-01
    2.58000e+01    5.48539e-01
    2.58250e+01    5.44950e-01
    2.58500e+01    5.41370e-01
    2.58750e+01    5.37799e-01
    2.59000e+01    5.34240e-01
    2.59250e+01    5.30693e-01
    2.59500e+01    5.27159e-01
    2.59750e+01    5.23641e-01
    2.60000e+01    5.20138e-01
    2.60250e+01    5.16653e-01
    2.60500e+01    5.13186e-01
    2.60750e+01    5.09738e-01
    2.61000e+01    5.06310e-01
    2.61250e+01    5.02903e-01
    2.61500e+01    4.99518e-01
    2.61750e+01    4.96156e-01
    2.62000e+01    4.92818e-01
    2.62250e+01    4.89505e-01
    2.62500e+01    4.86217e-01
    2.62750e+01    4.82955e-01
    2.63000e+01    4.79720e-01
    2.63250e+01    4.76512e-01
    2.63500e+01    4.73333e-01
    2.63750e+01    4.70183e-01
    2.64000e+01    4.67062e-01
    2.64250e+01    4.63971e-01
    2.64500e+01    4.60911e-01
    2.64750e+01    4.57881e-01
    2.65000e+01    4.54884e-01
    2.65250e+01    4.51919e-01
    2.65500e+01    4.48986e-01
    2.65750e+01    4.46087e-01
    2.66000e+01    4.43221e-01
    2.66250e+01    4.40388e-01
    2.66500e+01    4.37590e-01
    2.66750e+01    4.34827e-01
    2.67000e+01    4.32099e-01
    2.67250e+01    4.29406e-01
    2.67500e+01    4.26749e-01
    2.67750e+01    4.24127e-01
    2.68000e+01    4.21542e-01
    2.68250e+01    4.18993e-01
    2.68500e+01    4.16481e-01
    2.68750e+01    4.14006e-01
    2.69000e+01    4.11568e-01
    2.69250e+01    4.09168e-01
    2.69500e+01    4.06805e-01
    2.69750e+01    4.04480e-01
    2.70000e+01    4.02193e-01
    2.70250e+01    3.99945e-01
    2.70500e+01    3.97734e-01
    2.70750e+01    3.95562e-01
    2.71000e+01    3.93429e-01
    2.71250e+01    3.91334e-01
    2.71500e+01    3.89279e-01
    2.71750e+01    3.87262e-01
    2.72000e+01    3.85285e-01
    2.72250e+01    3.83347e-01
    2.72500e+01    3.81448e-01
    2.72750e+01    3.79589e-01
    2.73000e+01    3.77770e-01
    2.73250e+01    3.75990e-01
    2.73500e+01    3.74250e-01
    2.73750e+01    3.72550e-01
    2.74000e+01    3.70890e-01
    2.74250e+01    3.69270e-01
    2.74500e+01    3.67690e-01
    2.74750e+01    3.66150e-01
    2.75000e+01    3.64651e-01
    2.75250e+01    3.63193e-01
    2.75500e+01    3.61775e-01
    2.75750e+01    3.60397e-01
    2.76000e+01    3.59060e-01
    2.76250e+01    3.57764e-01
    2.76500e+01    3.56509e-01
    2.76750e+01    3.55295e-01
    2.77000e+01    3.54122e-01
    2.77250e+01    3.52990e-01
    2.77500e+01    3.51900e-01
    2.77750e+01    3.50851e-01
    2.78000e+01    3.49843e-01
    2.78250e+01    3.48877e-01
    2.78500e+01    3.47953e-01
    2.78750e+01    3.47071e-01
    2.79000e+01    3.46230e-01
    2.79250e+01    3.45432e-01
    2.79500e+01    3.44676e-01
    2.79750e+01    3.43963e-01
    2.80000e+01    3.43291e-01
    2.80250e+01    3.42663e-01
    2.80500e+01    3.42077e-01
    2.80750e+01    3.41535e-01
    2.81000e+01    3.41035e-01
    2.81250e+01    3.40579e-01
    2.81500e+01    3.40166e-01
    2.81750e+01    3.39797e-01
    2.82000e+01    3.39472e-01
    2.82250e+01    3.39191e-01
    2.82500e+01    3.38954e-01
    2.82750e+01    3.38762e-01
    2.83000e+01    3.38614e-01
    2.83250e+01    3.38511e-01
    2.83500e+01    3.38454e-01
    2.83750e+01    3.38441e-01
    2.84000e+01    3.38475e-01
    2.84250e+01    3.38554e-01
    2.84500e+01    3.38679e-01
    2.84750e+01    3.38851e-01
    2.85000e+01    3.39070e-01
    2.85250e+01    3.39335e-01
    2.85500e+01    3.39648e-01
    2.85750e+01    3.40008e-01
    2.86000e+01    3.40416e-01
    2.86250e+01    3.40872e-01
    2.86500e+01    3.41376e-01
    2.86750e+01    3.41929e-01
    2.87000e+01    3.42532e-01
    2.87250e+01    3.43183e-01
    2.87500e+01    3.43885e-01
    2.87750e+01    3.44636e-01
    2.88000e+01    3.45438e-01
    2.88250e+01    3.46291e-01
    2.88500e+01    3.47194e-01
    2.88750e+01    3.48149e-01
    2.89000e+01    3.49156e-01
    2.89250e+01    3.50215e-01
    2.89500e+01    3.51327e-01
    2.89750e+01    3.52491e-01
    2.90000e+01    3.53709e-01
    2.90250e+01    3.54980e-01
    2.90500e+01    3.56305e-01
    2.90750e+01    3.57684e-01
    2.91000e+01    3.59118e-01
    2.91250e+01    3.60607e-01
    2.91500e+01    3.62151e-01
    2.91750e+01    3.63751e-01
    2.92000e+01    3.65407e-01
    2.92250e+01    3.67119e-01
    2.92500e+01    3.68888e-01
    2.92750e+01    3.70713e-01
    2.93000e+01    3.72596e-01
    2.93250e+01    3.74537e-01
    2.93500e+01    3.76535e-01
    2.93750e+01    3.78591e-01
    2.94000e+01    3.80705e-01
    2.94250e+01    3.82878e-01
    2.94500e+01    3.85109e-01
    2.94750e+01    3.87400e-01
    2.95000e+01    3.89749e-01
    2.95250e+01    3.92157e-01
    2.95500e+01    3.94624e-01
    2.95750e+01    3.97151e-01
    2.96000e+01    3.99737e-01
    2.96250e+01    4.02382e-01
    2.96500e+01    4.05086e-01
    2.96750e+01    4.07850e-01
    2.97000e+01    4.10672e-01
    2.97250e+01    4.13553e-01
    2.97500e+01    4.16493e-01
    2.97750e+01    4.19492e-01
    2.98000e+01    4.22548e-01
    2.98250e+01    4.25662e-01
    2.98500e+01    4.28834e-01
    2.98750e+01    4.32063e-01
    2.99000e+01    4.35348e-01
    2.99250e+01    4.38688e-01
    2.99500e+01    4.42084e-01
    2.99750e+01    4.45534e-01
    3.00000e+01    4.49038e-01
    3.00250e+01    4.52595e-01
    3.00500e+01    4.56204e-01
    3.00750e+01    4.59864e-01
    3.01000e+01    4.63573e-01
    3.01250e+01    4.67331e-01
    3.01500e+01    4.71137e-01
    3.01750e+01    4.74988e-01
    3.02000e+01    4.78885e-01
    3.02250e+01    4.82824e-01
    3.02500e+01    4.86806e-01
    3.02750e+01    4.90827e-01
    3.03000e+01    4.94886e-01
    3.03250e+01    4.98982e-01
    3.03500e+01    5.03113e-01
    3.03750e+01    5.07276e-01
    3.04000e+01    5.11469e-01
    3.04250e+01    5.15690e-01
    3.04500e+01    5.19937e-01
    3.04750e+01    5.24208e-01
    3.05000e+01    5.28499e-01
    3.05250e+01    5.32809e-01
    3.05500e+01    5.37134e-01
    3.05750e+01    5.41473e-01
    3.06000e+01    5.45821e-01
    3.06250e+01    5.50177e-01
    3.06500e+01    5.54537e-01
    3.06750e+01    5.58898e-01
    3.07000e+01    5.63257e-01
    3.07250e+01    5.67611e-01
    3.07500e+01    5.71957e-01
    3.07750e+01    5.76291e-01
    3.08000e+01    5.80609e-01
    3.08250e+01    5.84909e-01
    3.08500e+01    5.89187e-01
    3.08750e+01    5.93440e-01
    3.09000e+01    5.97663e-01
    3.09250e+01    6.01853e-01
    3.09500e+01    6.06008e-01
    3.09750e+01    6.10122e-01
    3.10000e+01    6.14193e-01
    3.10250e+01    6.18216e-01
    3.10500e+01    6.22189e-01
    3.10750e+01    6.26107e-01
    3.11000e+01    6.29967e-01
    3.11250e+01    6.33766e-01
    3.11500e+01    6.37500e-01
    3.11750e+01    6.41165e-01
    3.12000e+01    6.44759e-01
    3.12250e+01    6.48277e-01
    3.12500e+01    6.51716e-01
    3.12750e+01    6.55073e-01
    3.13000e+01    6.58346e-01
    3.13250e+01    6.61530e-01
    3.13500e+01    6.64624e-01
    3.13750e+01    6.67623e-01
    3.14000e+01    6.70526e-01
    3.14250e+01    6.73329e-01
    3.14500e+01    6.76031e-01
    3.14750e+01    6.78628e-01
    3.15000e+01    6.81119e-01
    3.15250e+01    6.83500e-01
    3.15500e+01    6.85771e-01
    3.15750e+01    6.87930e-01
    3.16000e+01    6.89973e-01
    3.16250e+01    6.91901e-01
    3.16500e+01    6.93711e-01
    3.16750e+01    6.95403e-01
    3.17000e+01    6.96974e-01
    3.17250e+01    6.98424e-01
    3.17500e+01    6.99752e-01
    3.17750e+01    7.00958e-01
    3.18000e+01    7.02041e-01
    3.18250e+01    7.03000e-01
    3.18500e+01    7.03835e-01
    3.18750e+01    7.04546e-01
    3.19000e+01    7.05133e-01
    3.19250e+01    7.05597e-01
    3.19500e+01    7.05937e-01
    3.19750e+01    7.06154e-01
    3.20000e+01    7.06249e-01
    3.20250e+01    7.06222e-01
    3.20500e+01    7.06075e-01
    3.20750e+01    7.05808e-01
    3.21000e+01    7.05422e-01
    3.21250e+01    7.04919e-01
    3.21500e+01    7.04299e-01
    3.21750e+01    7.03565e-01
    3.22000e+01    7.02718e-01
    3.22250e+01    7.01760e-01
    3.22500e+01    7.00691e-01
    3.22750e+01    6.99515e-01
    3.23000e+01    6.98233e-01
    3.23250e+01    6.96847e-01
    3.23500e+01    6.95359e-01
    3.23750e+01    6.93771e-01
    3.24000e+01    6.92086e-01
    3.24250e+01    6.90305e-01
    3.24500e+01    6.88432e-01
    3.24750e+01    6.86467e-01
    3.25000e+01    6.84415e-01
    3.25250e+01    6.82276e-01
    3.25500e+01    6.80054e-01
    3.25750e+01    6.77751e-01
    3.26000e+01    6.75370e-01
    3.26250e+01    6.72913e-01
    3.26500e+01    6.70382e-01
    3.26750e+01    6.67781e-01
    3.27000e+01    6.65111e-01
    3.27250e+01    6.62376e-01
    3.27500e+01    6.59578e-01
    3.27750e+01    6.56719e-01
    3.28000e+01    6.53802e-01
    3.28250e+01    6.50830e-01
    3.28500e+01    6.47805e-01
    3.28750e+01    6.44729e-01
    3.29000e+01    6.41606e-01
    3.29250e+01    6.38437e-01
    3.29500e+01    6.35225e-01
    3.29750e+01    6.31973e-01
    3.30000e+01    6.28682e-01
    3.30250e+01    6.25356e-01
    3.30500e+01    6.21996e-01
    3.30750e+01    6.18605e-01
    3.31000e+01    6.15185e-01
    3.31250e+01    6.11738e-01
    3.31500e+01    6.08267e-01
    3.31750e+01    6.04773e-01
    3.32000e+01    6.01259e-01
    3.32250e+01    5.97727e-01
    3.32500e+01    5.94179e-01
    3.32750e+01    5.90617e-01
    3.33000e+01    5.87042e-01
    3.33250e+01    5.83457e-01
    3.33500e+01    5.79863e-01
    3.33750e+01    5.76263e-01
    3.34000e+01    5.72658e-01
    3.34250e+01    5.69049e-01
    3.34500e+01    5.65439e-01
    3.34750e+01    5.61830e-01
    3.35000e+01    5.58221e-01
    3.35250e+01    5.54616e-01
    3.35500e+01    5.51016e-01
    3.35750e+01    5.47422e-01
    3.36000e+01    5.43835e-01
    3.36250e+01    5.40258e-01
    3.36500e+01    5.36691e-01
    3.36750e+01    5.33135e-01
    3.37000e+01    5.29592e-01
    3.37250e+01    5.26063e-01
    3.37500e+01    5.22550e-01
    3.37750e+01    5.19052e-01
    3.38000e+01    5.15573e-01
    3.38250e+01    5.12111e-01
    3.38500e+01    5.08669e-01
    3.38750e+01    5.05248e-01
    3.39000e+01    5.01848e-01
    3.39250e+01    4.98470e-01
    3.39500e+01    4.95116e-01
    3.39750e+01    4.91785e-01
    3.40000e+01    4.88479e-01
    3.40250e+01    4.85199e-01
    3.40500e+01    4.81946e-01
    3.40750e+01    4.78719e-01
    3.41000e+01    4.75520e-01
    3.41250e+01    4.72350e-01
    3.41500e+01    4.69209e-01
    3.41750e+01    4.66097e-01
    3.42000e+01    4.63016e-01
    3.42250e+01    4.59965e-01
    3.42500e+01    4.56946e-01
    3.42750e+01    4.53958e-01
    3.43000e+01    4.51003e-01
    3.43250e+01    4.48081e-01
    3.43500e+01    4.45192e-01
    3.43750e+01    4.42336e-01
    3.44000e+01    4.39514e-01
    3.44250e+01    4.36727e-01
    3.44500e+01    4.33975e-01
    3.44750e+01    4.31258e-01
    3.45000e+01    4.28576e-01
    3.45250e+01    4.25929e-01
    3.45500e+01    4.23319e-01
    3.45750e+01    4.20745e-01
    3.46000e+01    4.18208e-01
    3.46250e+01    4.15708e-01
    3.46500e+01    4.13244e-01
    3.46750e+01    4.10818e-01
    3.47000e+01    4.08429e-01
    3.47250e+01    4.06078e-01
    3.47500e+01    4.03765e-01
    3.47750e+01    4.01490e-01
    3.48000e+01    3.99253e-01
    3.48250e+01    3.97055e-01
    3.48500e+01    3.94895e-01
    3.48750e+01    3.92773e-01
    3.49000e+01    3.90691e-01
    3.49250e+01    3.88648e-01
    3.49500e+01    3.86643e-01
    3.49750e+01    3.84678e-01
    3.50000e+01    3.82752e-01
    3.50250e+01    3.80866e-01
    3.50500e+01    3.79019e-01
    3.50750e+01    3.77212e-01
    3.51000e+01    3.75444e-01
    3.51250e+01    3.73717e-01
    3.51500e+01    3.72029e-01
    3.51750e+01    3.70382e-01
    3.52000e+01    3.68774e-01
    3.52250e+01    3.67207e-01
    3.52500e+01    3.65680e-01
    3.52750e+01    3.64193e-01
    3.53000e+01    3.62747e-01
    3.53250e+01    3.61342e-01
    3.53500e+01    3.59977e-01
    3.53750e+01    3.58653e-01
    3.54000e+01    3.57370e-01
    3.54250e+01    3.56127e-01
    3.54500e+01    3.54926e-01
    3.54750e+01    3.53766e-01
    3.55000e+01    3.52647e-01
    3.55250e+01    3.51569e-01
    3.55500e+01    3.50533e-01
    3.55750e+01    3.49538e-01
    3.56000e+01    3.48586e-01
    3.56250e+01    3.47674e-01
    3.56500e+01    3.46805e-01
    3.56750e+01    3.45978e-01
    3.57000e+01    3.45193e-01
    3.57250e+01    3.44450e-01
    3.57500e+01    3.43749e-01
    3.57750e+01    3.43091e-01
    3.58000e+01    3.42476e-01
    3.58250e+01    3.41904e-01
    3.58500e+01    3.41375e-01
    3.58750e+01    3.40889e-01
    3.59000e+01    3.40446e-01
    3.59250e+01    3.40047e-01
    3.59500e+01    3.39691e-01
    3.59750e+01    3.39380e-01
    3.60000e+01    3.39113e-01
    3.60250e+01    3.38889e-01
    3.60500e+01    3.38711e-01
    3.60750e+01    3.38577e-01
    3.61000e+01    3.38488e-01
    3.61250e+01    3.38445e-01
    3.61500e+01    3.38447e-01
    3.61750e+01    3.38494e-01
    3.62000e+01    3.38588e-01
    3.62250e+01    3.38728e-01
    3.62500e+01    3.38914e-01
    3.62750e+01    3.39147e-01
    3.63000e+01    3.39427e-01
    3.63250e+01    3.39754e-01
    3.63500e+01    3.40129e-01
    3.63750e+01    3.40552e-01
    3.64000e+01    3.41023e-01
    3.64250e+01    3.41543e-01
    3.64500e+01    3.42111e-01
    3.64750e+01    3.42729e-01
    3.65000e+01    3.43396e-01
    3.65250e+01    3.44113e-01
    3.65500e+01    3.44880e-01
    3.65750e+01    3.45698e-01
    3.66000e+01    3.46566e-01
    3.66250e+01    3.47486e-01
    3.66500e+01    3.48457e-01
    3.66750e+01    3.49480e-01
    3.67000e+01    3.50555e-01
    3.67250e+01    3.51683e-01
    3.67500e+01    3.52864e-01
    3.67750e+01    3.54098e-01
    3.68000e+01    3.55386e-01
    3.68250e+01    3.56728e-01
    3.68500e+01    3.58124e-01
    3.68750e+01    3.59575e-01
    3.69000e+01    3.61081e-01
    3.69250e+01    3.62643e-01
    3.69500e+01    3.64260e-01
    3.69750e+01    3.65933e-01
    3.70000e+01    3.67663e-01
    3.70250e+01    3.69449e-01
    3.70500e+01    3.71293e-01
    3.70750e+01    3.73194e-01
    3.71000e+01    3.75152e-01
    3.71250e+01    3.77168e-01
    3.71500e+01    3.79242e-01
    3.71750e+01    3.81375e-01
    3.72000e+01    3.83566e-01
    3.72250e+01    3.85815e-01
    3.72500e+01    3.88124e-01
    3.72750e+01    3.90491e-01
    3.73000e+01    3.92918e-01
    3.73250e+01    3.95404e-01
    3.73500e+01    3.97949e-01
    3.73750e+01    4.00553e-01
    3.74000e+01    4.03217e-01
    3.74250e+01    4.05939e-01
    3.74500e+01    4.08721e-01
    3.74750e+01    4.11562e-01
    3.75000e+01    4.14461e-01
    3.75250e+01    4.17420e-01
    3.75500e+01    4.20436e-01
    3.75750e+01    4.23511e-01
    3.76000e+01    4.26643e-01
    3.76250e+01    4.29832e-01
    3.76500e+01    4.33078e-01
    3.76750e+01    4.36381e-01
    3.77000e+01    4.39739e-01
    3.77250e+01    4.43151e-01
    3.77500e+01    4.46618e-01
    3.77750e+01    4.50139e-01
    3.78000e+01    4.53712e-01
    3.78250e+01    4.57337e-01
    3.78500e+01    4.61012e-01
    3.78750e+01    4.64737e-01
    3.79000e+01    4.68510e-01
    3.79250e+01    4.72330e-01
    3.79500e+01    4.76195e-01
    3.79750e+01    4.80105e-01
    3.80000e+01    4.84058e-01
    3.80250e+01    4.88052e-01
    3.80500e+01    4.92085e-01
    3.80750e+01    4.96156e-01
    3.81000e+01    5.00263e-01
    3.81250e+01    5.04404e-01
    3.81500e+01    5.08577e-01
    3.81750e+01    5.12779e-01
    3.82000e+01    5.17008e-01
    3.82250e+01    5.21263e-01
    3.82500e+01    5.25540e-01
    3.82750e+01    5.29838e-01
    3.83000e+01    5.34153e-01
    3.83250e+01    5.38482e-01
    3.83500e+01    5.42824e-01
    3.83750e+01    5.47175e-01
    3.84000e+01    5.51533e-01
    3.84250e+01    5.55893e-01
    3.84500e+01    5.60254e-01
    3.84750e+01    5.64612e-01
    3.85000e+01    5.68964e-01
    3.85250e+01    5.73306e-01
    3.85500e+01    5.77636e-01
    3.85750e+01    5.81949e-01
    3.86000e+01    5.86242e-01
    3.86250e+01    5.90513e-01
    3.86500e+01    5.94756e-01
    3.86750e+01    5.98970e-01
    3.87000e+01    6.03149e-01
    3.87250e+01    6.07292e-01
    3.87500e+01    6.11393e-01
    3.87750e+01    6.15449e-01
    3.88000e+01    6.19457e-01
    3.88250e+01    6.23413e-01
    3.88500e+01    6.27314e-01
    3.88750e+01    6.31156e-01
    3.89000e+01    6.34935e-01
    3.89250e+01    6.38647e-01
    3.89500e+01    6.42291e-01
    3.89750e+01    6.45861e-01
    3.90000e+01    6.49355e-01
    3.90250e+01    6.52769e-01
    3.90500e+01    6.56100e-01
    3.90750e+01    6.59346e-01
    3.91000e+01    6.62502e-01
    3.91250e+01    6.65567e-01
    3.91500e+01    6.68536e-01
    3.91750e+01    6.71408e-01
    3.92000e+01    6.74180e-01
    3.92250e+01    6.76850e-01
    3.92500e+01    6.79414e-01
    3.92750e+01    6.81871e-01
    3.93000e+01    6.84219e-01
    3.93250e+01    6.86455e-01
    3.93500e+01    6.88577e-01
    3.93750e+01    6.90585e-01
    3.94000e+01    6.92477e-01
    3.94250e+01    6.94250e-01
    3.94500e+01    6.95904e-01
    3.94750e+01    6.97438e-01
    3.95000e+01    6.98850e-01
    3.95250e+01    7.00141e-01
    3.95500e+01    7.01308e-01
    3.95750e+01    7.02352e-01
    3.96000e+01    7.03273e-01
    3.96250e+01    7.04069e-01
    3.96500e+01    7.04742e-01
    3.96750e+01    7.05291e-01
    3.97000e+01    7.05716e-01
    3.97250e+01    7.06018e-01
    3.97500e+01    7.06197e-01
    3.97750e+01    7.06254e-01
    3.98000e+01    7.06190e-01
    3.98250e+01    7.06005e-01
    3.98500e+01    7.05700e-01
    3.98750e+01    7.05278e-01
    3.99000e+01    7.04738e-01
    3.99250e+01    7.04083e-01
    3.99500e+01    7.03314e-01
    3.99750e+01    7.02432e-01
    4.00000e+01    7.01439e-01
    4.00250e+01    7.00337e-01
    4.00500e+01    6.99128e-01
    4.00750e+01    6.97813e-01
    4.01000e+01    6.96395e-01
    4.01250e+01    6.94876e-01
    4.01500e+01    6.93258e-01
    4.01750e+01    6.91542e-01
    4.02000e+01    6.89733e-01
    4.02250e+01    6.87830e-01
    4.02500e+01    6.85838e-01
    4.02750e+01    6.83759e-01
    4.03000e+01    6.81594e-01
    4.03250e+01    6.79346e-01
    4.03500e+01    6.77019e-01
    4.03750e+01    6.74614e-01
    4.04000e+01    6.72133e-01
    4.04250e+01    6.69581e-01
    4.04500e+01    6.66958e-01
    4.04750e+01    6.64268e-01
    4.05000e+01    6.61512e-01
    4.05250e+01    6.58695e-01
    4.05500e+01    6.55818e-01
    4.05750e+01    6.52884e-01
    4.06000e+01    6.49895e-01
    4.06250e+01    6.46854e-01
    4.06500e+01    6.43763e-01
    4.06750e+01    6.40625e-01
    4.07000e+01    6.37443e-01
    4.07250e+01    6.34218e-01
    4.07500e+01    6.30953e-01
    4.07750e+01    6.27651e-01
    4.08000e+01    6.24314e-01
    4.08250e+01    6.20944e-01
    4.08500e+01    6.17544e-01
    4.08750e+01    6.14116e-01
    4.09000e+01    6.10661e-01
    4.09250e+01    6.07183e-01
    4.09500e+01    6.03682e-01
    4.09750e+01    6.00163e-01
    4.10000e+01    5.96625e-01
    4.10250e+01    5.93073e-01
    4.10500e+01    5.89506e-01
    4.10750e+01    5.85928e-01
    4.11000e+01    5.82340e-01
    4.11250e+01    5.78744e-01
    4.11500e+01    5.75142e-01
    4.11750e+01    5.71536e-01
    4.12000e+01    5.67927e-01
    4.12250e+01    5.64317e-01
    4.12500e+01    5.60707e-01
    4.12750e+01    5.57100e-01
    4.13000e+01    5.53496e-01
    4.13250e+01    5.49898e-01
    4.13500e+01    5.46306e-01
    4.13750e+01    5.42722e-01
    4.14000e+01    5.39147e-01
    4.14250e+01    5.35584e-01
    4.14500e+01    5.32032e-01
    4.14750e+01    5.28493e-01
    4.15000e+01    5.24969e-01
    4.15250e+01    5.21460e-01
    4.15500e+01    5.17968e-01
    4.15750e+01    5.14494e-01
    4.16000e+01    5.11039e-01
    4.16250e+01    5.07603e-01
    4.16500e+01    5.04188e-01
    4.16750e+01    5.00795e-01
    4.17000e+01    4.97424e-01
    4.17250e+01    4.94077e-01
    4.17500e+01    4.90754e-01
    4.17750e+01    4.87457e-01
    4.18000e+01    4.84185e-01
    4.18250e+01    4.80939e-01
    4.18500e+01    4.77721e-01
    4.18750e+01    4.74531e-01
    4.19000e+01    4.71370e-01
    4.19250e+01    4.68238e-01
    4.19500e+01    4.65136e-01
    4.19750e+01    4.62064e-01
    4.20000e+01    4.59023e-01
    4.20250e+01    4.56013e-01
    4.20500e+01    4.53036e-01
    4.20750e+01    4.50091e-01
    4.21000e+01    4.47179e-01
    4.21250e+01    4.44300e-01
    4.21500e+01    4.41455e-01
    4.21750e+01    4.38644e-01
    4.22000e+01    4.35868e-01
    4.22250e+01    4.33126e-01
    4.22500e+01    4.30420e-01
    4.22750e+01    4.27749e-01
    4.23000e+01    4.25114e-01
    4.23250e+01    4.22515e-01
    4.23500e+01    4.19952e-01
    4.23750e+01    4.17426e-01
    4.24000e+01    4.14937e-01
    4.24250e+01    4.12486e-01
    4.24500e+01    4.10071e-01
    4.24750e+01    4.07694e-01
    4.25000e+01    4.05355e-01
    4.25250e+01    4.03053e-01
    4.25500e+01    4.00790e-01
    4.25750e+01    3.98565e-01
    4.26000e+01    3.96379e-01
    4.26250e+01    3.94231e-01
    4.26500e+01    3.92122e-01
    4.26750e+01    3.90051e-01
    4.27000e+01    3.88020e-01
    4.27250e+01    3.86028e-01
    4.27500e+01    3.84075e-01
    4.27750e+01    3.82161e-01
    4.28000e+01    3.80287e-01
    4.28250e+01    3.78453e-01
    4.28500e+01    3.76658e-01
    4.28750e+01    3.74903e-01
    4.29000e+01    3.73188e-01
    4.29250e+01    3.71512e-01
    4.29500e+01    3.69877e-01
    4.29750e+01    3.68282e-01
    4.30000e+01    3.66728e-01
    4.30250e+01    3.65213e-01
    4.30500e+01    3.63739e-01
    4.30750e+01    3.62306e-01
    4.31000e+01    3.60913e-01
    4.31250e+01    3.59561e-01
    4.31500e+01    3.58249e-01
    4.31750e+01    3.56979e-01
    4.32000e+01    3.55749e-01
    4.32250e+01    3.54561e-01
    4.32500e+01    3.53413e-01
    4.32750e+01    3.52307e-01
    4.33000e+01    3.51243e-01
    4.33250e+01    3.50219e-01
    4.33500e+01    3.49238e-01
    4.33750e+01    3.48298e-01
    4.34000e+01    3.47399e-01
    4.34250e+01    3.46543e-01
    4.34500e+01    3.45729e-01
    4.34750e+01    3.44957e-01
    4.35000e+01    3.44227e-01
    4.35250e+01    3.43540e-01
    4.35500e+01    3.42896e-01
    4.35750e+01    3.42294e-01
    4.36000e+01    3.41735e-01
    4.36250e+01    3.41219e-01
    4.36500e+01    3.40746e-01
    4.36750e+01    3.40317e-01
    4.37000e+01    3.39932e-01
    4.37250e+01    3.39590e-01
    4.37500e+01    3.39292e-01
    4.37750e+01    3.39038e-01
    4.38000e+01    3.38829e-01
    4.38250e+01    3.38665e-01
    4.38500e+01    3.38545e-01
    4.38750e+01    3.38470e-01
    4.39000e+01    3.38441e-01
    4.39250e+01    3.38457e-01
    4.39500e+01    3.38519e-01
    4.39750e+01    3.38627e-01
    4.40000e+01    3.38781e-01
    4.40250e+01    3.38982e-01
    4.40500e+01    3.39229e-01
    4.40750e+01    3.39524e-01
    4.41000e+01    3.39866e-01
    4.41250e+01    3.40256e-01
    4.41500e+01    3.40694e-01
    4.41750e+01    3.41180e-01
    4.42000e+01    3.41715e-01
    4.42250e+01    3.42298e-01
    4.42500e+01    3.42931e-01
    4.42750e+01    3.43614e-01
    4.43000e+01    3.44346e-01
    4.43250e+01    3.45129e-01
    4.43500e+01    3.45962e-01
    4.43750e+01    3.46847e-01
    4.44000e+01    3.47782e-01
    4.44250e+01    3.48769e-01
    4.44500e+01    3.49809e-01
    4.44750e+01    3.50900e-01
    4.45000e+01    3.52045e-01
    4.45250e+01    3.53242e-01
    4.45500e+01    3.54493e-01
    4.45750e+01    3.55798e-01
    4.46000e+01    3.57156e-01
    4.46250e+01    3.58570e-01
    4.46500e+01    3.60038e-01
    4.46750e+01    3.61561e-01
    4.47000e+01    3.63140e-01
    4.47250e+01    3.64774e-01
    4.47500e+01    3.66465e-01
    4.47750e+01    3.68213e-01
    4.48000e+01    3.70017e-01
    4.48250e+01    3.71878e-01
    4.48500e+01    3.73797e-01
    4.48750e+01    3.75773e-01
    4.49000e+01    3.77807e-01
    4.49250e+01    3.79899e-01
    4.49500e+01    3.82050e-01
    4.49750e+01    3.84259e-01
    4.50000e+01    3.86527e-01
    4.50250e+01    3.88854e-01
    4.50500e+01    3.91240e-01
    4.50750e+01    3.93685e-01
    4.51000e+01    3.96189e-01
    4.51250e+01    3.98752e-01
    4.51500e+01    4.01375e-01
    4.51750e+01    4.04057e-01
    4.52000e+01    4.06798e-01
    4.52250e+01    4.09598e-01
    4.52500e+01    4.12457e-01
    4.52750e+01    4.15375e-01
    4.53000e+01    4.18351e-01
    4.53250e+01    4.21386e-01
    4.53500e+01    4.24479e-01
    4.53750e+01    4.27629e-01
    4.54000e+01    4.30836e-01
    4.54250e+01    4.34099e-01
    4.54500e+01    4.37419e-01
    4.54750e+01    4.40794e-01
    4.55000e+01    4.44224e-01
    4.55250e+01    4.47708e-01
    4.55500e+01    4.51245e-01
    4.55750e+01    4.54834e-01
    4.56000e+01    4.58474e-01
    4.56250e+01    4.62165e-01
    4.56500e+01    4.65905e-01
    4.56750e+01    4.69693e-01
    4.57000e+01    4.73527e-01
    4.57250e+01    4.77407e-01
    4.57500e+01    4.81330e-01
    4.57750e+01    4.85296e-01
    4.58000e+01    4.89302e-01
    4.58250e+01    4.93348e-01
    4.58500e+01    4.97430e-01
    4.58750e+01    5.01548e-01
    4.59000e+01    5.05698e-01
    4.59250e+01    5.09880e-01
    4.59500e+01    5.14091e-01
    4.59750e+01    5.18329e-01
    4.60000e+01    5.22591e-01
    4.60250e+01    5.26875e-01
    4.60500e+01    5.31178e-01
    4.60750e+01    5.35498e-01
    4.61000e+01    5.39832e-01
    4.61250e+01    5.44177e-01
    4.61500e+01    5.48530e-01
    4.61750e+01    5.52889e-01
    4.62000e+01    5.57250e-01
    4.62250e+01    5.61610e-01
    4.62500e+01    5.65966e-01
    4.62750e+01    5.70316e-01
    4.63000e+01    5.74654e-01
    4.63250e+01    5.78979e-01
    4.63500e+01    5.83286e-01
    4.63750e+01    5.87573e-01
    4.64000e+01    5.91836e-01
    4.64250e+01    5.96070e-01
    4.64500e+01    6.00274e-01
    4.64750e+01    6.04442e-01
    4.65000e+01    6.08572e-01
    4.65250e+01    6.12659e-01
    4.65500e+01    6.16701e-01
    4.65750e+01    6.20693e-01
    4.66000e+01    6.24633e-01
    4.66250e+01    6.28515e-01
    4.66500e+01    6.32338e-01
    4.66750e+01    6.36097e-01
    4.67000e+01    6.39788e-01
    4.67250e+01    6.43409e-01
    4.67500e+01    6.46956e-01
    4.67750e+01    6.50425e-01
    4.68000e+01    6.53814e-01
    4.68250e+01    6.57119e-01
    4.68500e+01    6.60337e-01
    4.68750e+01    6.63465e-01
    4.69000e+01    6.66501e-01
    4.69250e+01    6.69440e-01
    4.69500e+01    6.72281e-01
    4.69750e+01    6.75022e-01
    4.70000e+01    6.77659e-01
    4.70250e+01    6.80190e-01
    4.70500e+01    6.82613e-01
    4.70750e+01    6.84926e-01
    4.71000e+01    6.87127e-01
    4.71250e+01    6.89214e-01
    4.71500e+01    6.91186e-01
    4.71750e+01    6.93041e-01
    4.72000e+01    6.94777e-01
    4.72250e+01    6.96394e-01
    4.72500e+01    6.97890e-01
    4.72750e+01    6.99265e-01
    4.73000e+01    7.00517e-01
    4.73250e+01    7.01646e-01
    4.73500e+01    7.02652e-01
    4.73750e+01    7.03534e-01
    4.74000e+01    7.04292e-01
    4.74250e+01    7.04926e-01
    4.74500e+01    7.05436e-01
    4.74750e+01    7.05823e-01
    4.75000e+01    7.06087e-01
    4.75250e+01    7.06228e-01
    4.75500e+01    7.06247e-01
    4.75750e+01    7.06145e-01
    4.76000e+01    7.05923e-01
    4.76250e+01    7.05582e-01
    4.76500e+01    7.05123e-01
    4.76750e+01    7.04547e-01
    4.77000e+01    7.03856e-01
    4.77250e+01    7.03052e-01
    4.77500e+01    7.02135e-01
    4.77750e+01    7.01108e-01
    4.78000e+01    6.99972e-01
    4.78250e+01    6.98730e-01
    4.78500e+01    6.97383e-01
    4.78750e+01    6.95933e-01
    4.79000e+01    6.94383e-01
    4.79250e+01    6.92734e-01
    4.79500e+01    6.90990e-01
    4.79750e+01    6.89151e-01
    4.80000e+01    6.87220e-01
    4.80250e+01    6.85201e-01
    4.80500e+01    6.83094e-01
    4.80750e+01    6.80904e-01
    4.81000e+01    6.78631e-01
    4.81250e+01    6.76279e-01
    4.81500e+01    6.73850e-01
    4.81750e+01    6.71347e-01
    4.82000e+01    6.68772e-01
    4.82250e+01    6.66128e-01
    4.82500e+01    6.63418e-01
    4.82750e+01    6.60643e-01
    4.83000e+01    6.57807e-01
    4.83250e+01    6.54911e-01
    4.83500e+01    6.51960e-01
    4.83750e+01    6.48954e-01
    4.84000e+01    6.45898e-01
    4.84250e+01    6.42792e-01
    4.84500e+01    6.39640e-01
    4.84750e+01    6.36444e-01
    4.85000e+01    6.33207e-01
    4.85250e+01    6.29930e-01
    4.85500e+01    6.26617e-01
    4.85750e+01    6.23270e-01
    4.86000e+01    6.19890e-01
    4.86250e+01    6.16481e-01
    4.86500e+01    6.13044e-01
    4.86750e+01    6.09582e-01
    4.87000e+01    6.06096e-01
    4.87250e+01    6.02590e-01
    4.87500e+01    5.99064e-01
    4.87750e+01    5.95522e-01
    4.88000e+01    5.91965e-01
    4.88250e+01    5.88394e-01
    4.88500e+01    5.84813e-01
    4.88750e+01    5.81223e-01
    4.89000e+01    5.77625e-01
    4.89250e+01    5.74021e-01
    4.89500e+01    5.70414e-01
    4.89750e+01    5.66804e-01
    4.90000e+01    5.63194e-01
    4.90250e+01    5.59585e-01
    4.90500e+01    5.55979e-01
    4.90750e+01    5.52376e-01
    4.91000e+01    5.48780e-01
    4.91250e+01    5.45190e-01
    4.91500e+01    5.41609e-01
    4.91750e+01    5.38038e-01
    4.92000e+01    5.34478e-01
    4.92250e+01    5.30930e-01
    4.92500e+01    5.27395e-01
    4.92750e+01    5.23876e-01
    4.93000e+01    5.20372e-01
    4.93250e+01    5.16886e-01
    4.93500e+01    5.13417e-01
    4.93750e+01    5.09968e-01
    4.94000e+01    5.06539e-01
    4.94250e+01    5.03130e-01
    4.94500e+01    4.99744e-01
    4.94750e+01    4.96381e-01
    4.95000e+01    4.93041e-01
    4.95250e+01    4.89726e-01
    4.95500e+01    4.86436e-01
    4.95750e+01    4.83173e-01
    4.96000e+01    4.79936e-01
    4.96250e+01    4.76726e-01
    4.96500e+01    4.73545e-01
    4.96750e+01    4.70393e-01
    4.97000e+01    4.67270e-01
    4.97250e+01    4.64177e-01
    4.97500e+01    4.61115e-01
    4.97750e+01    4.58083e-01
    4.98000e+01    4.55084e-01
    4.98250e+01    4.52116e-01
    4.98500e+01    4.49182e-01
    4.98750e+01    4.46280e-01
    4.99000e+01    4.43411e-01
    4.99250e+01    4.40577e-01
    4.99500e+01    4.37777e-01
    4.99750e+01    4.35011e-01


==> data/pp_ydata_x_1.40_y_0.70.csv <==
    0.00000e+00    7.00280e-01
    2.50000e-02    7.07228e-01
    5.00000e-02    7.14073e-01
    7.50000e-02    7.20808e-01
    1.00000e-01    7.27422e-01
    1.25000e-01    7.33908e-01
    1.50000e-01    7.40256e-01
    1.75000e-01    7.46460e-01
    2.00000e-01    7.52510e-01
    2.25000e-01    7.58399e-01
    2.50000e-01    7.64119e-01
    2.75000e-01    7.69663e-01
    3.00000e-01    7.75024e-01
    3.25000e-01    7.80195e-01
    3.50000e-01    7.85169e-01
    3.75000e-01    7.89940e-01
    4.00000e-01    7.94503e-01
    4.25000e-01    7.98852e-01
    4.50000e-01    8.02983e-01
    4.75000e-01    8.06891e-01
    5.00000e-01    8.10571e-01
    5.25000e-01    8.14020e-01
    5.50000e-01    8.17235e-01
    5.75000e-01    8.20213e-01
    6.00000e-01    8.22952e-01
    6.25000e-01    8.25449e-01
    6.50000e-01    8.27704e-01
    6.75000e-01    8.29714e-01
    7.00000e-01    8.31481e-01
    7.25000e-01    8.33003e-01
    7.50000e-01    8.34280e-01
    7.75000e-01    8.35314e-01
    8.00000e-01    8.36105e-01
    8.25000e-01    8.36655e-01
    8.50000e-01    8.36966e-01
    8.75000e-01    8.37040e-01
    9.00000e-01    8.36879e-01
    9.25000e-01    8.36486e-01
    9.50000e-01    8.35865e-01
    9.75000e-01    8.35019e-01
    1.00000e+00    8.33952e-01
    1.02500e+00    8.32667e-01
    1.05000e+00    8.31169e-01
    1.07500e+00    8.29463e-01
    1.10000e+00    8.27553e-01
    1.12500e+00    8.25443e-01
    1.15000e+00    8.23140e-01
    1.17500e+00    8.20648e-01
    1.20000e+00    8.17972e-01
    1.22500e+00    8.15118e-01
    1.25000e+00    8.12092e-01
    1.27500e+00    8.08899e-01
    1.30000e+00    8.05544e-01
    1.32500e+00    8.02035e-01
    1.35000e+00    7.98375e-01
    1.37500e+00    7.94571e-01
    1.40000e+00    7.90629e-01
    1.42500e+00    7.86555e-01
    1.45000e+00    7.82355e-01
    1.47500e+00    7.78033e-01
    1.50000e+00    7.73597e-01
    1.52500e+00    7.69051e-01
    1.55000e+00    7.64402e-01
    1.57500e+00    7.59655e-01
    1.60000e+00    7.54814e-01
    1.62500e+00    7.49887e-01
    1.65000e+00    7.44878e-01
    1.67500e+00    7.39792e-01
    1.70000e+00    7.34635e-01
    1.72500e+00    7.29411e-01
    1.75000e+00    7.24126e-01
    1.77500e+00    7.18785e-01
    1.80000e+00    7.13392e-01
    1.82500e+00    7.07951e-01
    1.85000e+00    7.02468e-01
    1.87500e+00    6.96946e-01
    1.90000e+00    6.91391e-01
    1.92500e+00    6.85805e-01
    1.95000e+00    6.80194e-01
    1.97500e+00    6.74561e-01
    2.00000e+00    6.68910e-01
    2.02500e+00    6.63245e-01
    2.05000e+00    6.57568e-01
    2.07500e+00    6.51884e-01
    2.10000e+00    6.46196e-01
    2.12500e+00    6.40507e-01
    2.15000e+00    6.34820e-01
    2.17500e+00    6.29139e-01
    2.20000e+00    6.23465e-01
    2.22500e+00    6.17802e-01
    2.25000e+00    6.12152e-01
    2.27500e+00    6.06519e-01
    2.30000e+00    6.00903e-01
    2.32500e+00    5.95308e-01
    2.35000e+00    5.89736e-01
    2.37500e+00    5.84189e-01
    2.40000e+00    5.78669e-01
    2.42500e+00    5.73178e-01
    2.45000e+00    5.67717e-01
    2.47500e+00    5.62289e-01
    2.50000e+00    5.56895e-01
    2.52500e+00    5.51537e-01
    2.55000e+00    5.46216e-01
    2.57500e+00    5.40933e-01
    2.60000e+00    5.35691e-01
    2.62500e+00    5.30489e-01
    2.65000e+00    5.25330e-01
    2.67500e+00    5.20215e-01
    2.70000e+00    5.15144e-01
    2.72500e+00    5.10118e-01
    2.75000e+00    5.05139e-01
    2.77500e+00    5.00208e-01
    2.80000e+00    4.95324e-01
    2.82500e+00    4.90489e-01
    2.85000e+00    4.85704e-01
    2.87500e+00    4.80969e-01
    2.90000e+00    4.76284e-01
    2.92500e+00    4.71651e-01
    2.95000e+00    4.67070e-01
    2.97500e+00    4.62541e-01
    3.00000e+00    4.58065e-01
    3.02500e+00    4.53641e-01
    3.05000e+00    4.49271e-01
    3.07500e+00    4.44955e-01
    3.10000e+00    4.40692e-01
    3.12500e+00    4.36484e-01
    3.15000e+00    4.32330e-01
    3.17500e+00    4.28230e-01
    3.20000e+00    4.24185e-01
    3.22500e+00    4.20195e-01
    3.25000e+00    4.16259e-01
    3.27500e+00    4.12379e-01
    3.30000e+00    4.08553e-01
    3.32500e+00    4.04782e-01
    3.35000e+00    4.01066e-01
    3.37500e+00    3.97404e-01
    3.40000e+00    3.93798e-01
    3.42500e+00    3.90246e-01
    3.45000e+00    3.86749e-01
    3.47500e+00    3.83306e-01
    3.50000e+00    3.79918e-01
    3.52500e+00    3.76584e-01
    3.55000e+00    3.73304e-01
    3.57500e+00    3.70078e-01
    3.60000e+00    3.66906e-01
    3.62500e+00    3.63788e-01
    3.65000e+00    3.60723e-01
    3.67500e+00    3.57712e-01
    3.70000e+00    3.54754e-01
    3.72500e+00    3.51849e-01
    3.75000e+00    3.48996e-01
    3.77500e+00    3.46196e-01
    3.80000e+00    3.43449e-01
    3.82500e+00    3.40754e-01
    3.85000e+00    3.38110e-01
    3.87500e+00    3.35519e-01
    3.90000e+00    3.32979e-01
    3.92500e+00    3.30490e-01
    3.95000e+00    3.28052e-01
    3.97500e+00    3.25666e-01
    4.00000e+00    3.23330e-01
    4.02500e+00    3.21044e-01
    4.05000e+00    3.18809e-01
    4.07500e+00    3.16624e-01
    4.10000e+00    3.14489e-01
    4.12500e+00    3.12404e-01
    4.15000e+00    3.10368e-01
    4.17500e+00    3.08381e-01
    4.20000e+00    3.06444e-01
    4.22500e+00    3.04556e-01
    4.25000e+00    3.02716e-01
    4.27500e+00    3.00926e-01
    4.30000e+00    2.99184e-01
    4.32500e+00    2.97490e-01
    4.35000e+00    2.95844e-01
    4.37500e+00    2.94247e-01
    4.40000e+00    2.92698e-01
    4.42500e+00    2.91197e-01
    4.45000e+00    2.89744e-01
    4.47500e+00    2.88338e-01
    4.50000e+00    2.86981e-01
    4.52500e+00    2.85671e-01
    4.55000e+00    2.84408e-01
    4.57500e+00    2.83193e-01
    4.60000e+00    2.82026e-01
    4.62500e+00    2.80906e-01
    4.65000e+00    2.79834e-01
    4.67500e+00    2.78810e-01
    4.70000e+00    2.77833e-01
    4.72500e+00    2.76903e-01
    4.75000e+00    2.76022e-01
    4.77500e+00    2.75188e-01
    4.80000e+00    2.74402e-01
    4.82500e+00    2.73664e-01
    4.85000e+00    2.72974e-01
    4.87500e+00    2.72332e-01
    4.90000e+00    2.71739e-01
    4.92500e+00    2.71194e-01
    4.95000e+00    2.70698e-01
    4.97500e+00    2.70251e-01
    5.00000e+00    2.69853e-01
    5.02500e+00    2.69505e-01
    5.05000e+00    2.69206e-01
    5.07500e+00    2.68957e-01
    5.10000e+00    2.68759e-01
    5.12500e+00    2.68611e-01
    5.15000e+00    2.68514e-01
    5.17500e+00    2.68468e-01
    5.20000e+00    2.68474e-01
    5.22500e+00    2.68531e-01
    5.25000e+00    2.68642e-01
    5.27500e+00    2.68805e-01
    5.30000e+00    2.69022e-01
    5.32500e+00    2.69292e-01
    5.35000e+00    2.69617e-01
    5.37500e+00    2.69997e-01
    5.40000e+00    2.70432e-01
    5.42500e+00    2.70924e-01
    5.45000e+00    2.71472e-01
    5.47500e+00    2.72077e-01
    5.50000e+00    2.72740e-01
    5.52500e+00    2.73463e-01
    5.55000e+00    2.74244e-01
    5.57500e+00    2.75085e-01
    5.60000e+00    2.75988e-01
    5.62500e+00    2.76952e-01
    5.65000e+00    2.77978e-01
    5.67500e+00    2.79068e-01
    5.70000e+00    2.80222e-01
    5.72500e+00    2.81441e-01
    5.75000e+00    2.82726e-01
    5.77500e+00    2.84078e-01
    5.80000e+00    2.85497e-01
    5.82500e+00    2.86986e-01
    5.85000e+00    2.88544e-01
    5.87500e+00    2.90173e-01
    5.90000e+00    2.91874e-01
    5.92500e+00    2.93648e-01
    5.95000e+00    2.95497e-01
    5.97500e+00    2.97420e-01
    6.00000e+00    2.99420e-01
    6.02500e+00    3.01498e-01
    6.05000e+00    3.03654e-01
    6.07500e+00    3.05890e-01
    6.10000e+00    3.08207e-01
    6.12500e+00    3.10607e-01
    6.15000e+00    3.13090e-01
    6.17500e+00    3.15658e-01
    6.20000e+00    3.18313e-01
    6.22500e+00    3.21054e-01
    6.25000e+00    3.23885e-01
    6.27500e+00    3.26805e-01
    6.30000e+00    3.29817e-01
    6.32500e+00    3.32920e-01
    6.35000e+00    3.36118e-01
    6.37500e+00    3.39411e-01
    6.40000e+00    3.42800e-01
    6.42500e+00    3.46286e-01
    6.45000e+00    3.49871e-01
    6.47500e+00    3.53555e-01
    6.50000e+00    3.57340e-01
    6.52500e+00    3.61228e-01
    6.55000e+00    3.65218e-01
    6.57500e+00    3.69312e-01
    6.60000e+00    3.73511e-01
    6.62500e+00    3.77815e-01
    6.65000e+00    3.82226e-01
    6.67500e+00    3.86744e-01
    6.70000e+00    3.91370e-01
    6.72500e+00    3.96105e-01
    6.75000e+00    4.00948e-01
    6.77500e+00    4.05900e-01
    6.80000e+00    4.10962e-01
    6.82500e+00    4.16132e-01
    6.85000e+00    4.21412e-01
    6.87500e+00    4.26802e-01
    6.90000e+00    4.32300e-01
    6.92500e+00    4.37906e-01
    6.95000e+00    4.43620e-01
    6.97500e+00    4.49440e-01
    7.00000e+00    4.55366e-01
    7.02500e+00    4.61396e-01
    7.05000e+00    4.67529e-01
    7.07500e+00    4.73763e-01
    7.10000e+00    4.80096e-01
    7.12500e+00    4.86527e-01
    7.15000e+00    4.93052e-01
    7.17500e+00    4.99669e-01
    7.20000e+00    5.06374e-01
    7.22500e+00    5.13166e-01
    7.25000e+00    5.20040e-01
    7.27500e+00    5.26993e-01
    7.30000e+00    5.34020e-01
    7.32500e+00    5.41117e-01
    7.35000e+00    5.48281e-01
    7.37500e+00    5.55504e-01
    7.40000e+00    5.62784e-01
    7.42500e+00    5.70113e-01
    7.45000e+00    5.77487e-01
    7.47500e+00    5.84899e-01
    7.50000e+00    5.92343e-01
    7.52500e+00    5.99812e-01
    7.55000e+00    6.07300e-01
    7.57500e+00    6.14799e-01
    7.60000e+00    6.22302e-01
    7.62500e+00    6.29802e-01
    7.65000e+00    6.37290e-01
    7.67500e+00    6.44759e-01
    7.70000e+00    6.52200e-01
    7.72500e+00    6.59605e-01
    7.75000e+00    6.66966e-01
    7.77500e+00    6.74274e-01
    7.80000e+00    6.81521e-01
    7.82500e+00    6.88697e-01
    7.85000e+00    6.95794e-01
    7.87500e+00    7.02803e-01
    7.90000e+00    7.09714e-01
    7.92500e+00    7.16521e-01
    7.95000e+00    7.23213e-01
    7.97500e+00    7.29781e-01
    8.00000e+00    7.36219e-01
    8.02500e+00    7.42516e-01
    8.05000e+00    7.48665e-01
    8.07500e+00    7.54658e-01
    8.10000e+00    7.60487e-01
    8.12500e+00    7.66144e-01
    8.15000e+00    7.71623e-01
    8.17500e+00    7.76915e-01
    8.20000e+00    7.82016e-01
    8.22500e+00    7.86917e-01
    8.25000e+00    7.91614e-01
    8.27500e+00    7.96100e-01
    8.30000e+00    8.00371e-01
    8.32500e+00    8.04421e-01
    8.35000e+00    8.08247e-01
    8.37500e+00    8.11844e-01
    8.40000e+00    8.15209e-01
    8.42500e+00    8.18339e-01
    8.45000e+00    8.21231e-01
    8.47500e+00    8.23882e-01
    8.50000e+00    8.26292e-01
    8.52500e+00    8.28459e-01
    8.55000e+00    8.30381e-01
    8.57500e+00    8.32059e-01
    8.60000e+00    8.33492e-01
    8.62500e+00    8.34682e-01
    8.65000e+00    8.35628e-01
    8.67500e+00    8.36332e-01
    8.70000e+00    8.36795e-01
    8.72500e+00    8.37020e-01
    8.75000e+00    8.37009e-01
    8.77500e+00    8.36764e-01
    8.80000e+00    8.36288e-01
    8.82500e+00    8.35585e-01
    8.85000e+00    8.34659e-01
    8.87500e+00    8.33512e-01
    8.90000e+00    8.32150e-01
    8.92500e+00    8.30576e-01
    8.95000e+00    8.28796e-01
    8.97500e+00    8.26813e-01
    9.00000e+00    8.24633e-01
    9.02500e+00    8.22261e-01
    9.05000e+00    8.19701e-01
    9.07500e+00    8.16961e-01
    9.10000e+00    8.14044e-01
    9.12500e+00    8.10957e-01
    9.15000e+00    8.07705e-01
    9.17500e+00    8.04293e-01
    9.20000e+00    8.00729e-01
    9.22500e+00    7.97016e-01
    9.25000e+00    7.93162e-01
    9.27500e+00    7.89172e-01
    9.30000e+00    7.85051e-01
    9.32500e+00    7.80806e-01
    9.35000e+00    7.76443e-01
    9.37500e+00    7.71966e-01
    9.40000e+00    7.67383e-01
    9.42500e+00    7.62697e-01
    9.45000e+00    7.57915e-01
    9.47500e+00    7.53043e-01
    9.50000e+00    7.48086e-01
    9.52500e+00    7.43048e-01
    9.55000e+00    7.37936e-01
    9.57500e+00    7.32754e-01
    9.60000e+00    7.27508e-01
    9.62500e+00    7.22202e-01
    9.65000e+00    7.16841e-01
    9.67500e+00    7.11430e-01
    9.70000e+00    7.05974e-01
    9.72500e+00    7.00476e-01
    9.75000e+00    6.94942e-01
    9.77500e+00    6.89375e-01
    9.80000e+00    6.83780e-01
    9.82500e+00    6.78161e-01
    9.85000e+00    6.72521e-01
    9.87500e+00    6.66864e-01
    9.90000e+00    6.61194e-01
    9.92500e+00    6.55514e-01
    9.95000e+00    6.49829e-01
    9.97500e+00    6.44140e-01
    1.00000e+01    6.38451e-01
    1.00250e+01    6.32766e-01
    1.00500e+01    6.27087e-01
    1.00750e+01    6.21417e-01
    1.01000e+01    6.15758e-01
    1.01250e+01    6.10114e-01
    1.01500e+01    6.04487e-01
    1.01750e+01    5.98878e-01
    1.02000e+01    5.93292e-01
    1.02250e+01    5.87728e-01
    1.02500e+01    5.82191e-01
    1.02750e+01    5.76681e-01
    1.03000e+01    5.71200e-01
    1.03250e+01    5.65751e-01
    1.03500e+01    5.60336e-01
    1.03750e+01    5.54954e-01
    1.04000e+01    5.49609e-01
    1.04250e+01    5.44302e-01
    1.04500e+01    5.39034e-01
    1.04750e+01    5.33806e-01
    1.05000e+01    5.28620e-01
    1.05250e+01    5.23476e-01
    1.05500e+01    5.18377e-01
    1.05750e+01    5.13322e-01
    1.06000e+01    5.08313e-01
    1.06250e+01    5.03351e-01
    1.06500e+01    4.98437e-01
    1.06750e+01    4.93571e-01
    1.07000e+01    4.88754e-01
    1.07250e+01    4.83987e-01
    1.07500e+01    4.79270e-01
    1.07750e+01    4.74604e-01
    1.08000e+01    4.69989e-01
    1.08250e+01    4.65427e-01
    1.08500e+01    4.60917e-01
    1.08750e+01    4.56460e-01
    1.09000e+01    4.52056e-01
    1.09250e+01    4.47705e-01
    1.09500e+01    4.43408e-01
    1.09750e+01    4.39165e-01
    1.10000e+01    4.34976e-01
    1.10250e+01    4.30842e-01
    1.10500e+01    4.26762e-01
    1.10750e+01    4.22737e-01
    1.11000e+01    4.18766e-01
    1.11250e+01    4.14850e-01
    1.11500e+01    4.10989e-01
    1.11750e+01    4.07183e-01
    1.12000e+01    4.03432e-01
    1.12250e+01    3.99736e-01
    1.12500e+01    3.96094e-01
    1.12750e+01    3.92508e-01
    1.13000e+01    3.88975e-01
    1.13250e+01    3.85498e-01
    1.13500e+01    3.82075e-01
    1.13750e+01    3.78706e-01
    1.14000e+01    3.75392e-01
    1.14250e+01    3.72132e-01
    1.14500e+01    3.68926e-01
    1.14750e+01    3.65773e-01
    1.15000e+01    3.62674e-01
    1.15250e+01    3.59629e-01
    1.15500e+01    3.56637e-01
    1.15750e+01    3.53698e-01
    1.16000e+01    3.50812e-01
    1.16250e+01    3.47978e-01
    1.16500e+01    3.45197e-01
    1.16750e+01    3.42469e-01
    1.17000e+01    3.39792e-01
    1.17250e+01    3.37168e-01
    1.17500e+01    3.34595e-01
    1.17750e+01    3.32073e-01
    1.18000e+01    3.29603e-01
    1.18250e+01    3.27184e-01
    1.18500e+01    3.24815e-01
    1.18750e+01    3.22498e-01
    1.19000e+01    3.20231e-01
    1.19250e+01    3.18014e-01
    1.19500e+01    3.15847e-01
    1.19750e+01    3.13729e-01
    1.20000e+01    3.11662e-01
    1.20250e+01    3.09644e-01
    1.20500e+01    3.07675e-01
    1.20750e+01    3.05756e-01
    1.21000e+01    3.03885e-01
    1.21250e+01    3.02063e-01
    1.21500e+01    3.00290e-01
    1.21750e+01    2.98566e-01
    1.22000e+01    2.96890e-01
    1.22250e+01    2.95262e-01
    1.22500e+01    2.93682e-01
    1.22750e+01    2.92150e-01
    1.23000e+01    2.90666e-01
    1.23250e+01    2.89230e-01
    1.23500e+01    2.87842e-01
    1.23750e+01    2.86502e-01
    1.24000e+01    2.85209e-01
    1.24250e+01    2.83963e-01
    1.24500e+01    2.82766e-01
    1.24750e+01    2.81616e-01
    1.25000e+01    2.80513e-01
    1.25250e+01    2.79458e-01
    1.25500e+01    2.78451e-01
    1.25750e+01    2.77491e-01
    1.26000e+01    2.76579e-01
    1.26250e+01    2.75715e-01
    1.26500e+01    2.74898e-01
    1.26750e+01    2.74130e-01
    1.27000e+01    2.73409e-01
    1.27250e+01    2.72737e-01
    1.27500e+01    2.72112e-01
    1.27750e+01    2.71537e-01
    1.28000e+01    2.71009e-01
    1.28250e+01    2.70531e-01
    1.28500e+01    2.70102e-01
    1.28750e+01    2.69722e-01
    1.29000e+01    2.69391e-01
    1.29250e+01    2.69111e-01
    1.29500e+01    2.68880e-01
    1.29750e+01    2.68699e-01
    1.30000e+01    2.68570e-01
    1.30250e+01    2.68491e-01
    1.30500e+01    2.68464e-01
    1.30750e+01    2.68489e-01
    1.31000e+01    2.68565e-01
    1.31250e+01    2.68695e-01
    1.31500e+01    2.68877e-01
    1.31750e+01    2.69113e-01
    1.32000e+01    2.69403e-01
    1.32250e+01    2.69748e-01
    1.32500e+01    2.70148e-01
    1.32750e+01    2.70603e-01
    1.33000e+01    2.71115e-01
    1.33250e+01    2.71684e-01
    1.33500e+01    2.72310e-01
    1.33750e+01    2.72995e-01
    1.34000e+01    2.73738e-01
    1.34250e+01    2.74541e-01
    1.34500e+01    2.75405e-01
    1.34750e+01    2.76329e-01
    1.35000e+01    2.77316e-01
    1.35250e+01    2.78365e-01
    1.35500e+01    2.79478e-01
    1.35750e+01    2.80655e-01
    1.36000e+01    2.81898e-01
    1.36250e+01    2.83207e-01
    1.36500e+01    2.84583e-01
    1.36750e+01    2.86027e-01
    1.37000e+01    2.87541e-01
    1.37250e+01    2.89125e-01
    1.37500e+01    2.90780e-01
    1.37750e+01    2.92507e-01
    1.38000e+01    2.94308e-01
    1.38250e+01    2.96183e-01
    1.38500e+01    2.98134e-01
    1.38750e+01    3.00162e-01
    1.39000e+01    3.02268e-01
    1.39250e+01    3.04453e-01
    1.39500e+01    3.06718e-01
    1.39750e+01    3.09065e-01
    1.40000e+01    3.11495e-01
    1.40250e+01    3.14009e-01
    1.40500e+01    3.16608e-01
    1.40750e+01    3.19293e-01
    1.41000e+01    3.22067e-01
    1.41250e+01    3.24930e-01
    1.41500e+01    3.27883e-01
    1.41750e+01    3.30928e-01
    1.42000e+01    3.34065e-01
    1.42250e+01    3.37297e-01
    1.42500e+01    3.40625e-01
    1.42750e+01    3.44048e-01
    1.43000e+01    3.47570e-01
    1.43250e+01    3.51191e-01
    1.43500e+01    3.54912e-01
    1.43750e+01    3.58734e-01
    1.44000e+01    3.62658e-01
    1.44250e+01    3.66686e-01
    1.44500e+01    3.70817e-01
    1.44750e+01    3.75054e-01
    1.45000e+01    3.79397e-01
    1.45250e+01    3.83847e-01
    1.45500e+01    3.88404e-01
    1.45750e+01    3.93069e-01
    1.46000e+01    3.97843e-01
    1.46250e+01    4.02725e-01
    1.46500e+01    4.07717e-01
    1.46750e+01    4.12818e-01
    1.47000e+01    4.18028e-01
    1.47250e+01    4.23348e-01
    1.47500e+01    4.28776e-01
    1.47750e+01    4.34314e-01
    1.48000e+01    4.39959e-01
    1.48250e+01    4.45711e-01
    1.48500e+01    4.51570e-01
    1.48750e+01    4.57533e-01
    1.49000e+01    4.63601e-01
    1.49250e+01    4.69771e-01
    1.49500e+01    4.76041e-01
    1.49750e+01    4.82410e-01
    1.50000e+01    4.88874e-01
    1.50250e+01    4.95433e-01
    1.50500e+01    5.02082e-01
    1.50750e+01    5.08820e-01
    1.51000e+01    5.15641e-01
    1.51250e+01    5.22544e-01
    1.51500e+01    5.29524e-01
    1.51750e+01    5.36578e-01
    1.52000e+01    5.43699e-01
    1.52250e+01    5.50885e-01
    1.52500e+01    5.58129e-01
    1.52750e+01    5.65428e-01
    1.53000e+01    5.72774e-01
    1.53250e+01    5.80162e-01
    1.53500e+01    5.87586e-01
    1.53750e+01    5.95040e-01
    1.54000e+01    6.02517e-01
    1.54250e+01    6.10010e-01
    1.54500e+01    6.17511e-01
    1.54750e+01    6.25014e-01
    1.55000e+01    6.32510e-01
    1.55250e+01    6.39992e-01
    1.55500e+01    6.47452e-01
    1.55750e+01    6.54881e-01
    1.56000e+01    6.62272e-01
    1.56250e+01    6.69614e-01
    1.56500e+01    6.76901e-01
    1.56750e+01    6.84123e-01
    1.57000e+01    6.91272e-01
    1.57250e+01    6.98338e-01
    1.57500e+01    7.05313e-01
    1.57750e+01    7.12187e-01
    1.58000e+01    7.18953e-01
    1.58250e+01    7.25602e-01
    1.58500e+01    7.32124e-01
    1.58750e+01    7.38511e-01
    1.59000e+01    7.44756e-01
    1.59250e+01    7.50850e-01
    1.59500e+01    7.56784e-01
    1.59750e+01    7.62552e-01
    1.60000e+01    7.68145e-01
    1.60250e+01    7.73557e-01
    1.60500e+01    7.78781e-01
    1.60750e+01    7.83810e-01
    1.61000e+01    7.88639e-01
    1.61250e+01    7.93260e-01
    1.61500e+01    7.97669e-01
    1.61750e+01    8.01861e-01
    1.62000e+01    8.05831e-01
    1.62250e+01    8.09574e-01
    1.62500e+01    8.13088e-01
    1.62750e+01    8.16368e-01
    1.63000e+01    8.19412e-01
    1.63250e+01    8.22217e-01
    1.63500e+01    8.24781e-01
    1.63750e+01    8.27103e-01
    1.64000e+01    8.29182e-01
    1.64250e+01    8.31016e-01
    1.64500e+01    8.32605e-01
    1.64750e+01    8.33950e-01
    1.65000e+01    8.35052e-01
    1.65250e+01    8.35910e-01
    1.65500e+01    8.36527e-01
    1.65750e+01    8.36904e-01
    1.66000e+01    8.37043e-01
    1.66250e+01    8.36947e-01
    1.66500e+01    8.36618e-01
    1.66750e+01    8.36060e-01
    1.67000e+01    8.35276e-01
    1.67250e+01    8.34269e-01
    1.67500e+01    8.33045e-01
    1.67750e+01    8.31605e-01
    1.68000e+01    8.29956e-01
    1.68250e+01    8.28102e-01
    1.68500e+01    8.26047e-01
    1.68750e+01    8.23797e-01
    1.69000e+01    8.21357e-01
    1.69250e+01    8.18732e-01
    1.69500e+01    8.15927e-01
    1.69750e+01    8.12948e-01
    1.70000e+01    8.09800e-01
    1.70250e+01    8.06490e-01
    1.70500e+01    8.03022e-01
    1.70750e+01    7.99404e-01
    1.71000e+01    7.95639e-01
    1.71250e+01    7.91735e-01
    1.71500e+01    7.87697e-01
    1.71750e+01    7.83531e-01
    1.72000e+01    7.79243e-01
    1.72250e+01    7.74838e-01
    1.72500e+01    7.70322e-01
    1.72750e+01    7.65700e-01
    1.73000e+01    7.60979e-01
    1.73250e+01    7.56164e-01
    1.73500e+01    7.51261e-01
    1.73750e+01    7.46274e-01
    1.74000e+01    7.41209e-01
    1.74250e+01    7.36071e-01
    1.74500e+01    7.30865e-01
    1.74750e+01    7.25597e-01
    1.75000e+01    7.20270e-01
    1.75250e+01    7.14891e-01
    1.75500e+01    7.09463e-01
    1.75750e+01    7.03991e-01
    1.76000e+01    6.98480e-01
    1.76250e+01    6.92933e-01
    1.76500e+01    6.87356e-01
    1.76750e+01    6.81751e-01
    1.77000e+01    6.76124e-01
    1.77250e+01    6.70478e-01
    1.77500e+01    6.64816e-01
    1.77750e+01    6.59142e-01
    1.78000e+01    6.53460e-01
    1.78250e+01    6.47772e-01
    1.78500e+01    6.42083e-01
    1.78750e+01    6.36396e-01
    1.79000e+01    6.30712e-01
    1.79250e+01    6.25036e-01
    1.79500e+01    6.19370e-01
    1.79750e+01    6.13716e-01
    1.80000e+01    6.08078e-01
    1.80250e+01    6.02457e-01
    1.80500e+01    5.96856e-01
    1.80750e+01    5.91278e-01
    1.81000e+01    5.85724e-01
    1.81250e+01    5.80196e-01
    1.81500e+01    5.74696e-01
    1.81750e+01    5.69227e-01
    1.82000e+01    5.63790e-01
    1.82250e+01    5.58386e-01
    1.82500e+01    5.53018e-01
    1.82750e+01    5.47687e-01
    1.83000e+01    5.42393e-01
    1.83250e+01    5.37139e-01
    1.83500e+01    5.31927e-01
    1.83750e+01    5.26756e-01
    1.84000e+01    5.21628e-01
    1.84250e+01    5.16545e-01
    1.84500e+01    5.11506e-01
    1.84750e+01    5.06514e-01
    1.85000e+01    5.01569e-01
    1.85250e+01    4.96672e-01
    1.85500e+01    4.91824e-01
    1.85750e+01    4.87025e-01
    1.86000e+01    4.82276e-01
    1.86250e+01    4.77577e-01
    1.86500e+01    4.72930e-01
    1.86750e+01    4.68334e-01
    1.87000e+01    4.63791e-01
    1.87250e+01    4.59300e-01
    1.87500e+01    4.54862e-01
    1.87750e+01    4.50477e-01
    1.88000e+01    4.46146e-01
    1.88250e+01    4.41868e-01
    1.88500e+01    4.37645e-01
    1.88750e+01    4.33475e-01
    1.89000e+01    4.29361e-01
    1.89250e+01    4.25301e-01
    1.89500e+01    4.21295e-01
    1.89750e+01    4.17344e-01
    1.90000e+01    4.13448e-01
    1.90250e+01    4.09607e-01
    1.90500e+01    4.05821e-01
    1.90750e+01    4.02090e-01
    1.91000e+01    3.98413e-01
    1.91250e+01    3.94792e-01
    1.91500e+01    3.91225e-01
    1.91750e+01    3.87712e-01
    1.92000e+01    3.84254e-01
    1.92250e+01    3.80851e-01
    1.92500e+01    3.77502e-01
    1.92750e+01    3.74207e-01
    1.93000e+01    3.70967e-01
    1.93250e+01    3.67780e-01
    1.93500e+01    3.64647e-01
    1.93750e+01    3.61567e-01
    1.94000e+01    3.58541e-01
    1.94250e+01    3.55568e-01
    1.94500e+01    3.52648e-01
    1.94750e+01    3.49781e-01
    1.95000e+01    3.46967e-01
    1.95250e+01    3.44205e-01
    1.95500e+01    3.41495e-01
    1.95750e+01    3.38838e-01
    1.96000e+01    3.36232e-01
    1.96250e+01    3.33677e-01
    1.96500e+01    3.31174e-01
    1.96750e+01    3.28723e-01
    1.97000e+01    3.26322e-01
    1.97250e+01    3.23972e-01
    1.97500e+01    3.21672e-01
    1.97750e+01    3.19423e-01
    1.98000e+01    3.17225e-01
    1.98250e+01    3.15076e-01
    1.98500e+01    3.12976e-01
    1.98750e+01    3.10927e-01
    1.99000e+01    3.08927e-01
    1.99250e+01    3.06976e-01
    1.99500e+01    3.05074e-01
    1.99750e+01    3.03221e-01
    2.00000e+01    3.01417e-01
    2.00250e+01    2.99661e-01
    2.00500e+01    2.97954e-01
    2.00750e+01    2.96296e-01
    2.01000e+01    2.94685e-01
    2.01250e+01    2.93123e-01
    2.01500e+01    2.91608e-01
    2.01750e+01    2.90142e-01
    2.02000e+01    2.88723e-01
    2.02250e+01    2.87352e-01
    2.02500e+01    2.86029e-01
    2.02750e+01    2.84753e-01
    2.03000e+01    2.83525e-01
    2.03250e+01    2.82345e-01
    2.03500e+01    2.81212e-01
    2.03750e+01    2.80126e-01
    2.04000e+01    2.79089e-01
    2.04250e+01    2.78099e-01
    2.04500e+01    2.77156e-01
    2.04750e+01    2.76261e-01
    2.05000e+01    2.75414e-01
    2.05250e+01    2.74615e-01
    2.05500e+01    2.73864e-01
    2.05750e+01    2.73160e-01
    2.06000e+01    2.72505e-01
    2.06250e+01    2.71899e-01
    2.06500e+01    2.71340e-01
    2.06750e+01    2.70831e-01
    2.07000e+01    2.70370e-01
    2.07250e+01    2.69959e-01
    2.07500e+01    2.69597e-01
    2.07750e+01    2.69284e-01
    2.08000e+01    2.69021e-01
    2.08250e+01    2.68809e-01
    2.08500e+01    2.68647e-01
    2.08750e+01    2.68535e-01
    2.09000e+01    2.68475e-01
    2.09250e+01    2.68467e-01
    2.09500e+01    2.68510e-01
    2.09750e+01    2.68606e-01
    2.10000e+01    2.68754e-01
    2.10250e+01    2.68956e-01
    2.10500e+01    2.69212e-01
    2.10750e+01    2.69522e-01
    2.11000e+01    2.69886e-01
    2.11250e+01    2.70306e-01
    2.11500e+01    2.70782e-01
    2.11750e+01    2.71314e-01
    2.12000e+01    2.71904e-01
    2.12250e+01    2.72551e-01
    2.12500e+01    2.73257e-01
    2.12750e+01    2.74021e-01
    2.13000e+01    2.74846e-01
    2.13250e+01    2.75732e-01
    2.13500e+01    2.76678e-01
    2.13750e+01    2.77688e-01
    2.14000e+01    2.78760e-01
    2.14250e+01    2.79896e-01
    2.14500e+01    2.81097e-01
    2.14750e+01    2.82363e-01
    2.15000e+01    2.83696e-01
    2.15250e+01    2.85097e-01
    2.15500e+01    2.86566e-01
    2.15750e+01    2.88105e-01
    2.16000e+01    2.89715e-01
    2.16250e+01    2.91396e-01
    2.16500e+01    2.93149e-01
    2.16750e+01    2.94977e-01
    2.17000e+01    2.96880e-01
    2.17250e+01    2.98858e-01
    2.17500e+01    3.00914e-01
    2.17750e+01    3.03048e-01
    2.18000e+01    3.05262e-01
    2.18250e+01    3.07557e-01
    2.18500e+01    3.09934e-01
    2.18750e+01    3.12394e-01
    2.19000e+01    3.14938e-01
    2.19250e+01    3.17568e-01
    2.19500e+01    3.20286e-01
    2.19750e+01    3.23091e-01
    2.20000e+01    3.25987e-01
    2.20250e+01    3.28973e-01
    2.20500e+01    3.32051e-01
    2.20750e+01    3.35223e-01
    2.21000e+01    3.38489e-01
    2.21250e+01    3.41851e-01
    2.21500e+01    3.45310e-01
    2.21750e+01    3.48867e-01
    2.22000e+01    3.52524e-01
    2.22250e+01    3.56281e-01
    2.22500e+01    3.60140e-01
    2.22750e+01    3.64102e-01
    2.23000e+01    3.68167e-01
    2.23250e+01    3.72337e-01
    2.23500e+01    3.76612e-01
    2.23750e+01    3.80993e-01
    2.24000e+01    3.85482e-01
    2.24250e+01    3.90078e-01
    2.24500e+01    3.94782e-01
    2.24750e+01    3.99595e-01
    2.25000e+01    4.04517e-01
    2.25250e+01    4.09548e-01
    2.25500e+01    4.14689e-01
    2.25750e+01    4.19939e-01
    2.26000e+01    4.25298e-01
    2.26250e+01    4.30765e-01
    2.26500e+01    4.36342e-01
    2.26750e+01    4.42026e-01
    2.27000e+01    4.47816e-01
    2.27250e+01    4.53713e-01
    2.27500e+01    4.59715e-01
    2.27750e+01    4.65819e-01
    2.28000e+01    4.72026e-01
    2.28250e+01    4.78332e-01
    2.28500e+01    4.84735e-01
    2.28750e+01    4.91234e-01
    2.29000e+01    4.97826e-01
    2.29250e+01    5.04508e-01
    2.29500e+01    5.11276e-01
    2.29750e+01    5.18127e-01
    2.30000e+01    5.25059e-01
    2.30250e+01    5.32066e-01
    2.30500e+01    5.39144e-01
    2.30750e+01    5.46289e-01
    2.31000e+01    5.53497e-01
    2.31250e+01    5.60761e-01
    2.31500e+01    5.68078e-01
    2.31750e+01    5.75440e-01
    2.32000e+01    5.82842e-01
    2.32250e+01    5.90277e-01
    2.32500e+01    5.97740e-01
    2.32750e+01    6.05224e-01
    2.33000e+01    6.12720e-01
    2.33250e+01    6.20223e-01
    2.33500e+01    6.27724e-01
    2.33750e+01    6.35217e-01
    2.34000e+01    6.42692e-01
    2.34250e+01    6.50141e-01
    2.34500e+01    6.57557e-01
    2.34750e+01    6.64932e-01
    2.35000e+01    6.72255e-01
    2.35250e+01    6.79520e-01
    2.35500e+01    6.86716e-01
    2.35750e+01    6.93836e-01
    2.36000e+01    7.00870e-01
    2.36250e+01    7.07810e-01
    2.36500e+01    7.14646e-01
    2.36750e+01    7.21370e-01
    2.37000e+01    7.27974e-01
    2.37250e+01    7.34449e-01
    2.37500e+01    7.40785e-01
    2.37750e+01    7.46976e-01
    2.38000e+01    7.53013e-01
    2.38250e+01    7.58888e-01
    2.38500e+01    7.64594e-01
    2.38750e+01    7.70123e-01
    2.39000e+01    7.75468e-01
    2.39250e+01    7.80622e-01
    2.39500e+01    7.85579e-01
    2.39750e+01    7.90333e-01
    2.40000e+01    7.94878e-01
    2.40250e+01    7.99209e-01
    2.40500e+01    8.03321e-01
    2.40750e+01    8.07210e-01
    2.41000e+01    8.10871e-01
    2.41250e+01    8.14300e-01
    2.41500e+01    8.17496e-01
    2.41750e+01    8.20453e-01
    2.42000e+01    8.23172e-01
    2.42250e+01    8.25649e-01
    2.42500e+01    8.27883e-01
    2.42750e+01    8.29873e-01
    2.43000e+01    8.31619e-01
    2.43250e+01    8.33120e-01
    2.43500e+01    8.34377e-01
    2.43750e+01    8.35390e-01
    2.44000e+01    8.36161e-01
    2.44250e+01    8.36691e-01
    2.44500e+01    8.36981e-01
    2.44750e+01    8.37035e-01
    2.45000e+01    8.36855e-01
    2.45250e+01    8.36443e-01
    2.45500e+01    8.35803e-01
    2.45750e+01    8.34938e-01
    2.46000e+01    8.33852e-01
    2.46250e+01    8.32549e-01
    2.46500e+01    8.31033e-01
    2.46750e+01    8.29309e-01
    2.47000e+01    8.27382e-01
    2.47250e+01    8.25256e-01
    2.47500e+01    8.22937e-01
    2.47750e+01    8.20429e-01
    2.48000e+01    8.17738e-01
    2.48250e+01    8.14870e-01
    2.48500e+01    8.11829e-01
    2.48750e+01    8.08622e-01
    2.49000e+01    8.05254e-01
    2.49250e+01    8.01731e-01
    2.49500e+01    7.98059e-01
    2.49750e+01    7.94244e-01
    2.50000e+01    7.90291e-01
    2.50250e+01    7.86206e-01
    2.50500e+01    7.81995e-01
    2.50750e+01    7.77664e-01
    2.51000e+01    7.73218e-01
    2.51250e+01    7.68663e-01
    2.51500e+01    7.64005e-01
    2.51750e+01    7.59250e-01
    2.52000e+01    7.54402e-01
    2.52250e+01    7.49468e-01
    2.52500e+01    7.44452e-01
    2.52750e+01    7.39360e-01
    2.53000e+01    7.34197e-01
    2.53250e+01    7.28968e-01
    2.53500e+01    7.23678e-01
    2.53750e+01    7.18332e-01
    2.54000e+01    7.12934e-01
    2.54250e+01    7.07490e-01
    2.54500e+01    7.02003e-01
    2.54750e+01    6.96479e-01
    2.55000e+01    6.90921e-01
    2.55250e+01    6.85333e-01
    2.55500e+01    6.79720e-01
    2.55750e+01    6.74085e-01
    2.56000e+01    6.68433e-01
    2.56250e+01    6.62766e-01
    2.56500e+01    6.57089e-01
    2.56750e+01    6.51404e-01
    2.57000e+01    6.45716e-01
    2.57250e+01    6.40027e-01
    2.57500e+01    6.34341e-01
    2.57750e+01    6.28660e-01
    2.58000e+01    6.22987e-01
    2.58250e+01    6.17325e-01
    2.58500e+01    6.11676e-01
    2.58750e+01    6.06044e-01
    2.59000e+01    6.00430e-01
    2.59250e+01    5.94837e-01
    2.59500e+01    5.89267e-01
    2.59750e+01    5.83722e-01
    2.60000e+01    5.78205e-01
    2.60250e+01    5.72716e-01
    2.60500e+01    5.67258e-01
    2.60750e+01    5.61833e-01
    2.61000e+01    5.56442e-01
    2.61250e+01    5.51087e-01
    2.61500e+01    5.45769e-01
    2.61750e+01    5.40490e-01
    2.62000e+01    5.35250e-01
    2.62250e+01    5.30053e-01
    2.62500e+01    5.24897e-01
    2.62750e+01    5.19785e-01
    2.63000e+01    5.14718e-01
    2.63250e+01    5.09697e-01
    2.63500e+01    5.04721e-01
    2.63750e+01    4.99794e-01
    2.64000e+01    4.94914e-01
    2.64250e+01    4.90084e-01
    2.64500e+01    4.85302e-01
    2.64750e+01    4.80572e-01
    2.65000e+01    4.75892e-01
    2.65250e+01    4.71263e-01
    2.65500e+01    4.66686e-01
    2.65750e+01    4.62161e-01
    2.66000e+01    4.57689e-01
    2.66250e+01    4.53271e-01
    2.66500e+01    4.48905e-01
    2.66750e+01    4.44593e-01
    2.67000e+01    4.40335e-01
    2.67250e+01    4.36131e-01
    2.67500e+01    4.31982e-01
    2.67750e+01    4.27887e-01
    2.68000e+01    4.23846e-01
    2.68250e+01    4.19861e-01
    2.68500e+01    4.15930e-01
    2.68750e+01    4.12054e-01
    2.69000e+01    4.08232e-01
    2.69250e+01    4.04466e-01
    2.69500e+01    4.00755e-01
    2.69750e+01    3.97098e-01
    2.70000e+01    3.93496e-01
    2.70250e+01    3.89949e-01
    2.70500e+01    3.86456e-01
    2.70750e+01    3.83018e-01
    2.71000e+01    3.79634e-01
    2.71250e+01    3.76305e-01
    2.71500e+01    3.73030e-01
    2.71750e+01    3.69809e-01
    2.72000e+01    3.66641e-01
    2.72250e+01    3.63527e-01
    2.72500e+01    3.60467e-01
    2.72750e+01    3.57460e-01
    2.73000e+01    3.54507e-01
    2.73250e+01    3.51606e-01
    2.73500e+01    3.48758e-01
    2.73750e+01    3.45963e-01
    2.74000e+01    3.43220e-01
    2.74250e+01    3.40529e-01
    2.74500e+01    3.37890e-01
    2.74750e+01    3.35302e-01
    2.75000e+01    3.32767e-01
    2.75250e+01    3.30282e-01
    2.75500e+01    3.27849e-01
    2.75750e+01    3.25467e-01
    2.76000e+01    3.23135e-01
    2.76250e+01    3.20854e-01
    2.76500e+01    3.18623e-01
    2.76750e+01    3.16442e-01
    2.77000e+01    3.14311e-01
    2.77250e+01    3.12230e-01
    2.77500e+01    3.10198e-01
    2.77750e+01    3.08216e-01
    2.78000e+01    3.06283e-01
    2.78250e+01    3.04399e-01
    2.78500e+01    3.02563e-01
    2.78750e+01    3.00777e-01
    2.79000e+01    2.99039e-01
    2.79250e+01    2.97349e-01
    2.79500e+01    2.95708e-01
    2.79750e+01    2.94115e-01
    2.80000e+01    2.92570e-01
    2.80250e+01    2.91073e-01
    2.80500e+01    2.89623e-01
    2.80750e+01    2.88222e-01
    2.81000e+01    2.86868e-01
    2.81250e+01    2.85562e-01
    2.81500e+01    2.84304e-01
    2.81750e+01    2.83093e-01
    2.82000e+01    2.81930e-01
    2.82250e+01    2.80814e-01
    2.82500e+01    2.79746e-01
    2.82750e+01    2.78725e-01
    2.83000e+01    2.77752e-01
    2.83250e+01    2.76827e-01
    2.83500e+01    2.75949e-01
    2.83750e+01    2.75120e-01
    2.84000e+01    2.74338e-01
    2.84250e+01    2.73604e-01
    2.84500e+01    2.72918e-01
    2.84750e+01    2.72280e-01
    2.85000e+01    2.71691e-01
    2.85250e+01    2.71151e-01
    2.85500e+01    2.70659e-01
    2.85750e+01    2.70216e-01
    2.86000e+01    2.69822e-01
    2.86250e+01    2.69478e-01
    2.86500e+01    2.69183e-01
    2.86750e+01    2.68939e-01
    2.87000e+01    2.68744e-01
    2.87250e+01    2.68601e-01
    2.87500e+01    2.68508e-01
    2.87750e+01    2.68466e-01
    2.88000e+01    2.68476e-01
    2.88250e+01    2.68539e-01
    2.88500e+01    2.68654e-01
    2.88750e+01    2.68821e-01
    2.89000e+01    2.69042e-01
    2.89250e+01    2.69317e-01
    2.89500e+01    2.69647e-01
    2.89750e+01    2.70031e-01
    2.90000e+01    2.70471e-01
    2.90250e+01    2.70968e-01
    2.90500e+01    2.71521e-01
    2.90750e+01    2.72131e-01
    2.91000e+01    2.72799e-01
    2.91250e+01    2.73526e-01
    2.91500e+01    2.74313e-01
    2.91750e+01    2.75159e-01
    2.92000e+01    2.76067e-01
    2.92250e+01    2.77036e-01
    2.92500e+01    2.78068e-01
    2.92750e+01    2.79163e-01
    2.93000e+01    2.80322e-01
    2.93250e+01    2.81547e-01
    2.93500e+01    2.82837e-01
    2.93750e+01    2.84195e-01
    2.94000e+01    2.85620e-01
    2.94250e+01    2.87114e-01
    2.94500e+01    2.88679e-01
    2.94750e+01    2.90314e-01
    2.95000e+01    2.92021e-01
    2.95250e+01    2.93801e-01
    2.95500e+01    2.95656e-01
    2.95750e+01    2.97586e-01
    2.96000e+01    2.99592e-01
    2.96250e+01    3.01676e-01
    2.96500e+01    3.03839e-01
    2.96750e+01    3.06082e-01
    2.97000e+01    3.08406e-01
    2.97250e+01    3.10813e-01
    2.97500e+01    3.13304e-01
    2.97750e+01    3.15879e-01
    2.98000e+01    3.18541e-01
    2.98250e+01    3.21290e-01
    2.98500e+01    3.24128e-01
    2.98750e+01    3.27056e-01
    2.99000e+01    3.30075e-01
    2.99250e+01    3.33187e-01
    2.99500e+01    3.36392e-01
    2.99750e+01    3.39693e-01
    3.00000e+01    3.43090e-01
    3.00250e+01    3.46584e-01
    3.00500e+01    3.50178e-01
    3.00750e+01    3.53871e-01
    3.01000e+01    3.57664e-01
    3.01250e+01    3.61560e-01
    3.01500e+01    3.65559e-01
    3.01750e+01    3.69662e-01
    3.02000e+01    3.73870e-01
    3.02250e+01    3.78183e-01
    3.02500e+01    3.82603e-01
    3.02750e+01    3.87131e-01
    3.03000e+01    3.91766e-01
    3.03250e+01    3.96509e-01
    3.03500e+01    4.01361e-01
    3.03750e+01    4.06323e-01
    3.04000e+01    4.11394e-01
    3.04250e+01    4.16574e-01
    3.04500e+01    4.21863e-01
    3.04750e+01    4.27261e-01
    3.05000e+01    4.32768e-01
    3.05250e+01    4.38384e-01
    3.05500e+01    4.44106e-01
    3.05750e+01    4.49936e-01
    3.06000e+01    4.55870e-01
    3.06250e+01    4.61909e-01
    3.06500e+01    4.68051e-01
    3.06750e+01    4.74294e-01
    3.07000e+01    4.80635e-01
    3.07250e+01    4.87074e-01
    3.07500e+01    4.93606e-01
    3.07750e+01    5.00231e-01
    3.08000e+01    5.06944e-01
    3.08250e+01    5.13743e-01
    3.08500e+01    5.20624e-01
    3.08750e+01    5.27583e-01
    3.09000e+01    5.34616e-01
    3.09250e+01    5.41719e-01
    3.09500e+01    5.48888e-01
    3.09750e+01    5.56116e-01
    3.10000e+01    5.63400e-01
    3.10250e+01    5.70734e-01
    3.10500e+01    5.78111e-01
    3.10750e+01    5.85526e-01
    3.11000e+01    5.92972e-01
    3.11250e+01    6.00443e-01
    3.11500e+01    6.07932e-01
    3.11750e+01    6.15432e-01
    3.12000e+01    6.22935e-01
    3.12250e+01    6.30434e-01
    3.12500e+01    6.37921e-01
    3.12750e+01    6.45388e-01
    3.13000e+01    6.52826e-01
    3.13250e+01    6.60228e-01
    3.13500e+01    6.67585e-01
    3.13750e+01    6.74888e-01
    3.14000e+01    6.82129e-01
    3.14250e+01    6.89299e-01
    3.14500e+01    6.96389e-01
    3.14750e+01    7.03390e-01
    3.15000e+01    7.10293e-01
    3.15250e+01    7.17090e-01
    3.15500e+01    7.23772e-01
    3.15750e+01    7.30330e-01
    3.16000e+01    7.36755e-01
    3.16250e+01    7.43041e-01
    3.16500e+01    7.49177e-01
    3.16750e+01    7.55156e-01
    3.17000e+01    7.60971e-01
    3.17250e+01    7.66613e-01
    3.17500e+01    7.72076e-01
    3.17750e+01    7.77353e-01
    3.18000e+01    7.82437e-01
    3.18250e+01    7.87321e-01
    3.18500e+01    7.92000e-01
    3.18750e+01    7.96469e-01
    3.19000e+01    8.00721e-01
    3.19250e+01    8.04753e-01
    3.19500e+01    8.08560e-01
    3.19750e+01    8.12137e-01
    3.20000e+01    8.15483e-01
    3.20250e+01    8.18592e-01
    3.20500e+01    8.21464e-01
    3.20750e+01    8.24095e-01
    3.21000e+01    8.26484e-01
    3.21250e+01    8.28630e-01
    3.21500e+01    8.30532e-01
    3.21750e+01    8.32189e-01
    3.22000e+01    8.33602e-01
    3.22250e+01    8.34771e-01
    3.22500e+01    8.35696e-01
    3.22750e+01    8.36380e-01
    3.23000e+01    8.36823e-01
    3.23250e+01    8.37028e-01
    3.23500e+01    8.36997e-01
    3.23750e+01    8.36732e-01
    3.24000e+01    8.36238e-01
    3.24250e+01    8.35516e-01
    3.24500e+01    8.34570e-01
    3.24750e+01    8.33406e-01
    3.25000e+01    8.32025e-01
    3.25250e+01    8.30434e-01
    3.25500e+01    8.28636e-01
    3.25750e+01    8.26636e-01
    3.26000e+01    8.24440e-01
    3.26250e+01    8.22052e-01
    3.26500e+01    8.19477e-01
    3.26750e+01    8.16721e-01
    3.27000e+01    8.13790e-01
    3.27250e+01    8.10689e-01
    3.27500e+01    8.07423e-01
    3.27750e+01    8.03998e-01
    3.28000e+01    8.00421e-01
    3.28250e+01    7.96697e-01
    3.28500e+01    7.92831e-01
    3.28750e+01    7.88829e-01
    3.29000e+01    7.84698e-01
    3.29250e+01    7.80443e-01
    3.29500e+01    7.76070e-01
    3.29750e+01    7.71584e-01
    3.30000e+01    7.66991e-01
    3.30250e+01    7.62297e-01
    3.30500e+01    7.57508e-01
    3.30750e+01    7.52628e-01
    3.31000e+01    7.47664e-01
    3.31250e+01    7.42620e-01
    3.31500e+01    7.37501e-01
    3.31750e+01    7.32314e-01
    3.32000e+01    7.27062e-01
    3.32250e+01    7.21752e-01
    3.32500e+01    7.16387e-01
    3.32750e+01    7.10972e-01
    3.33000e+01    7.05511e-01
    3.33250e+01    7.00011e-01
    3.33500e+01    6.94473e-01
    3.33750e+01    6.88904e-01
    3.34000e+01    6.83307e-01
    3.34250e+01    6.77685e-01
    3.34500e+01    6.72044e-01
    3.34750e+01    6.66386e-01
    3.35000e+01    6.60715e-01
    3.35250e+01    6.55035e-01
    3.35500e+01    6.49349e-01
    3.35750e+01    6.43660e-01
    3.36000e+01    6.37971e-01
    3.36250e+01    6.32287e-01
    3.36500e+01    6.26608e-01
    3.36750e+01    6.20939e-01
    3.37000e+01    6.15282e-01
    3.37250e+01    6.09639e-01
    3.37500e+01    6.04013e-01
    3.37750e+01    5.98406e-01
    3.38000e+01    5.92821e-01
    3.38250e+01    5.87260e-01
    3.38500e+01    5.81725e-01
    3.38750e+01    5.76217e-01
    3.39000e+01    5.70740e-01
    3.39250e+01    5.65293e-01
    3.39500e+01    5.59880e-01
    3.39750e+01    5.54502e-01
    3.40000e+01    5.49160e-01
    3.40250e+01    5.43856e-01
    3.40500e+01    5.38591e-01
    3.40750e+01    5.33367e-01
    3.41000e+01    5.28184e-01
    3.41250e+01    5.23044e-01
    3.41500e+01    5.17949e-01
    3.41750e+01    5.12898e-01
    3.42000e+01    5.07893e-01
    3.42250e+01    5.02935e-01
    3.42500e+01    4.98024e-01
    3.42750e+01    4.93162e-01
    3.43000e+01    4.88350e-01
    3.43250e+01    4.83587e-01
    3.43500e+01    4.78874e-01
    3.43750e+01    4.74213e-01
    3.44000e+01    4.69603e-01
    3.44250e+01    4.65044e-01
    3.44500e+01    4.60539e-01
    3.44750e+01    4.56086e-01
    3.45000e+01    4.51686e-01
    3.45250e+01    4.47340e-01
    3.45500e+01    4.43048e-01
    3.45750e+01    4.38809e-01
    3.46000e+01    4.34625e-01
    3.46250e+01    4.30495e-01
    3.46500e+01    4.26420e-01
    3.46750e+01    4.22399e-01
    3.47000e+01    4.18434e-01
    3.47250e+01    4.14522e-01
    3.47500e+01    4.10666e-01
    3.47750e+01    4.06865e-01
    3.48000e+01    4.03118e-01
    3.48250e+01    3.99426e-01
    3.48500e+01    3.95790e-01
    3.48750e+01    3.92207e-01
    3.49000e+01    3.88680e-01
    3.49250e+01    3.85207e-01
    3.49500e+01    3.81789e-01
    3.49750e+01    3.78425e-01
    3.50000e+01    3.75115e-01
    3.50250e+01    3.71859e-01
    3.50500e+01    3.68657e-01
    3.50750e+01    3.65510e-01
    3.51000e+01    3.62415e-01
    3.51250e+01    3.59374e-01
    3.51500e+01    3.56387e-01
    3.51750e+01    3.53452e-01
    3.52000e+01    3.50571e-01
    3.52250e+01    3.47742e-01
    3.52500e+01    3.44965e-01
    3.52750e+01    3.42241e-01
    3.53000e+01    3.39569e-01
    3.53250e+01    3.36949e-01
    3.53500e+01    3.34380e-01
    3.53750e+01    3.31863e-01
    3.54000e+01    3.29397e-01
    3.54250e+01    3.26982e-01
    3.54500e+01    3.24618e-01
    3.54750e+01    3.22305e-01
    3.55000e+01    3.20042e-01
    3.55250e+01    3.17829e-01
    3.55500e+01    3.15666e-01
    3.55750e+01    3.13553e-01
    3.56000e+01    3.11490e-01
    3.56250e+01    3.09476e-01
    3.56500e+01    3.07511e-01
    3.56750e+01    3.05596e-01
    3.57000e+01    3.03730e-01
    3.57250e+01    3.01912e-01
    3.57500e+01    3.00143e-01
    3.57750e+01    2.98422e-01
    3.58000e+01    2.96750e-01
    3.58250e+01    2.95126e-01
    3.58500e+01    2.93551e-01
    3.58750e+01    2.92023e-01
    3.59000e+01    2.90543e-01
    3.59250e+01    2.89111e-01
    3.59500e+01    2.87727e-01
    3.59750e+01    2.86391e-01
    3.60000e+01    2.85102e-01
    3.60250e+01    2.83861e-01
    3.60500e+01    2.82667e-01
    3.60750e+01    2.81521e-01
    3.61000e+01    2.80422e-01
    3.61250e+01    2.79371e-01
    3.61500e+01    2.78368e-01
    3.61750e+01    2.77412e-01
    3.62000e+01    2.76504e-01
    3.62250e+01    2.75644e-01
    3.62500e+01    2.74832e-01
    3.62750e+01    2.74067e-01
    3.63000e+01    2.73350e-01
    3.63250e+01    2.72682e-01
    3.63500e+01    2.72062e-01
    3.63750e+01    2.71490e-01
    3.64000e+01    2.70967e-01
    3.64250e+01    2.70493e-01
    3.64500e+01    2.70068e-01
    3.64750e+01    2.69692e-01
    3.65000e+01    2.69366e-01
    3.65250e+01    2.69089e-01
    3.65500e+01    2.68863e-01
    3.65750e+01    2.68687e-01
    3.66000e+01    2.68561e-01
    3.66250e+01    2.68487e-01
    3.66500e+01    2.68464e-01
    3.66750e+01    2.68493e-01
    3.67000e+01    2.68574e-01
    3.67250e+01    2.68708e-01
    3.67500e+01    2.68895e-01
    3.67750e+01    2.69136e-01
    3.68000e+01    2.69430e-01
    3.68250e+01    2.69780e-01
    3.68500e+01    2.70184e-01
    3.68750e+01    2.70644e-01
    3.69000e+01    2.71161e-01
    3.69250e+01    2.71734e-01
    3.69500e+01    2.72366e-01
    3.69750e+01    2.73055e-01
    3.70000e+01    2.73803e-01
    3.70250e+01    2.74612e-01
    3.70500e+01    2.75480e-01
    3.70750e+01    2.76410e-01
    3.71000e+01    2.77402e-01
    3.71250e+01    2.78456e-01
    3.71500e+01    2.79574e-01
    3.71750e+01    2.80757e-01
    3.72000e+01    2.82005e-01
    3.72250e+01    2.83320e-01
    3.72500e+01    2.84702e-01
    3.72750e+01    2.86152e-01
    3.73000e+01    2.87672e-01
    3.73250e+01    2.89261e-01
    3.73500e+01    2.90923e-01
    3.73750e+01    2.92656e-01
    3.74000e+01    2.94463e-01
    3.74250e+01    2.96345e-01
    3.74500e+01    2.98302e-01
    3.74750e+01    3.00337e-01
    3.75000e+01    3.02449e-01
    3.75250e+01    3.04641e-01
    3.75500e+01    3.06913e-01
    3.75750e+01    3.09267e-01
    3.76000e+01    3.11704e-01
    3.76250e+01    3.14225e-01
    3.76500e+01    3.16831e-01
    3.76750e+01    3.19524e-01
    3.77000e+01    3.22305e-01
    3.77250e+01    3.25175e-01
    3.77500e+01    3.28136e-01
    3.77750e+01    3.31189e-01
    3.78000e+01    3.34334e-01
    3.78250e+01    3.37574e-01
    3.78500e+01    3.40910e-01
    3.78750e+01    3.44342e-01
    3.79000e+01    3.47872e-01
    3.79250e+01    3.51501e-01
    3.79500e+01    3.55230e-01
    3.79750e+01    3.59061e-01
    3.80000e+01    3.62994e-01
    3.80250e+01    3.67030e-01
    3.80500e+01    3.71171e-01
    3.80750e+01    3.75417e-01
    3.81000e+01    3.79769e-01
    3.81250e+01    3.84227e-01
    3.81500e+01    3.88793e-01
    3.81750e+01    3.93468e-01
    3.82000e+01    3.98251e-01
    3.82250e+01    4.03142e-01
    3.82500e+01    4.08143e-01
    3.82750e+01    4.13253e-01
    3.83000e+01    4.18473e-01
    3.83250e+01    4.23802e-01
    3.83500e+01    4.29239e-01
    3.83750e+01    4.34786e-01
    3.84000e+01    4.40440e-01
    3.84250e+01    4.46201e-01
    3.84500e+01    4.52069e-01
    3.84750e+01    4.58041e-01
    3.85000e+01    4.64118e-01
    3.85250e+01    4.70296e-01
    3.85500e+01    4.76574e-01
    3.85750e+01    4.82951e-01
    3.86000e+01    4.89424e-01
    3.86250e+01    4.95990e-01
    3.86500e+01    5.02647e-01
    3.86750e+01    5.09392e-01
    3.87000e+01    5.16221e-01
    3.87250e+01    5.23130e-01
    3.87500e+01    5.30117e-01
    3.87750e+01    5.37176e-01
    3.88000e+01    5.44303e-01
    3.88250e+01    5.51494e-01
    3.88500e+01    5.58743e-01
    3.88750e+01    5.66046e-01
    3.89000e+01    5.73395e-01
    3.89250e+01    5.80787e-01
    3.89500e+01    5.88214e-01
    3.89750e+01    5.95670e-01
    3.90000e+01    6.03149e-01
    3.90250e+01    6.10642e-01
    3.90500e+01    6.18144e-01
    3.90750e+01    6.25647e-01
    3.91000e+01    6.33142e-01
    3.91250e+01    6.40623e-01
    3.91500e+01    6.48080e-01
    3.91750e+01    6.55506e-01
    3.92000e+01    6.62893e-01
    3.92250e+01    6.70232e-01
    3.92500e+01    6.77513e-01
    3.92750e+01    6.84729e-01
    3.93000e+01    6.91871e-01
    3.93250e+01    6.98930e-01
    3.93500e+01    7.05897e-01
    3.93750e+01    7.12762e-01
    3.94000e+01    7.19519e-01
    3.94250e+01    7.26157e-01
    3.94500e+01    7.32668e-01
    3.94750e+01    7.39044e-01
    3.95000e+01    7.45276e-01
    3.95250e+01    7.51356e-01
    3.95500e+01    7.57277e-01
    3.95750e+01    7.63031e-01
    3.96000e+01    7.68609e-01
    3.96250e+01    7.74006e-01
    3.96500e+01    7.79213e-01
    3.96750e+01    7.84226e-01
    3.97000e+01    7.89037e-01
    3.97250e+01    7.93640e-01
    3.97500e+01    7.98031e-01
    3.97750e+01    8.02204e-01
    3.98000e+01    8.06155e-01
    3.98250e+01    8.09879e-01
    3.98500e+01    8.13373e-01
    3.98750e+01    8.16634e-01
    3.99000e+01    8.19658e-01
    3.99250e+01    8.22443e-01
    3.99500e+01    8.24987e-01
    3.99750e+01    8.27288e-01
    4.00000e+01    8.29346e-01
    4.00250e+01    8.31159e-01
    4.00500e+01    8.32728e-01
    4.00750e+01    8.34053e-01
    4.01000e+01    8.35134e-01
    4.01250e+01    8.35971e-01
    4.01500e+01    8.36568e-01
    4.01750e+01    8.36925e-01
    4.02000e+01    8.37044e-01
    4.02250e+01    8.36928e-01
    4.02500e+01    8.36580e-01
    4.02750e+01    8.36003e-01
    4.03000e+01    8.35200e-01
    4.03250e+01    8.34175e-01
    4.03500e+01    8.32931e-01
    4.03750e+01    8.31474e-01
    4.04000e+01    8.29808e-01
    4.04250e+01    8.27936e-01
    4.04500e+01    8.25865e-01
    4.04750e+01    8.23599e-01
    4.05000e+01    8.21142e-01
    4.05250e+01    8.18502e-01
    4.05500e+01    8.15682e-01
    4.05750e+01    8.12688e-01
    4.06000e+01    8.09527e-01
    4.06250e+01    8.06203e-01
    4.06500e+01    8.02723e-01
    4.06750e+01    7.99091e-01
    4.07000e+01    7.95315e-01
    4.07250e+01    7.91400e-01
    4.07500e+01    7.87351e-01
    4.07750e+01    7.83174e-01
    4.08000e+01    7.78875e-01
    4.08250e+01    7.74461e-01
    4.08500e+01    7.69936e-01
    4.08750e+01    7.65306e-01
    4.09000e+01    7.60577e-01
    4.09250e+01    7.55754e-01
    4.09500e+01    7.50843e-01
    4.09750e+01    7.45849e-01
    4.10000e+01    7.40778e-01
    4.10250e+01    7.35634e-01
    4.10500e+01    7.30423e-01
    4.10750e+01    7.25149e-01
    4.11000e+01    7.19818e-01
    4.11250e+01    7.14435e-01
    4.11500e+01    7.09003e-01
    4.11750e+01    7.03528e-01
    4.12000e+01    6.98013e-01
    4.12250e+01    6.92464e-01
    4.12500e+01    6.86884e-01
    4.12750e+01    6.81278e-01
    4.13000e+01    6.75648e-01
    4.13250e+01    6.70000e-01
    4.13500e+01    6.64337e-01
    4.13750e+01    6.58663e-01
    4.14000e+01    6.52980e-01
    4.14250e+01    6.47293e-01
    4.14500e+01    6.41603e-01
    4.14750e+01    6.35916e-01
    4.15000e+01    6.30233e-01
    4.15250e+01    6.24558e-01
    4.15500e+01    6.18892e-01
    4.15750e+01    6.13240e-01
    4.16000e+01    6.07603e-01
    4.16250e+01    6.01984e-01
    4.16500e+01    5.96385e-01
    4.16750e+01    5.90808e-01
    4.17000e+01    5.85256e-01
    4.17250e+01    5.79731e-01
    4.17500e+01    5.74234e-01
    4.17750e+01    5.68767e-01
    4.18000e+01    5.63333e-01
    4.18250e+01    5.57932e-01
    4.18500e+01    5.52567e-01
    4.18750e+01    5.47238e-01
    4.19000e+01    5.41948e-01
    4.19250e+01    5.36698e-01
    4.19500e+01    5.31489e-01
    4.19750e+01    5.26321e-01
    4.20000e+01    5.21197e-01
    4.20250e+01    5.16118e-01
    4.20500e+01    5.11083e-01
    4.20750e+01    5.06095e-01
    4.21000e+01    5.01154e-01
    4.21250e+01    4.96261e-01
    4.21500e+01    4.91417e-01
    4.21750e+01    4.86622e-01
    4.22000e+01    4.81877e-01
    4.22250e+01    4.77183e-01
    4.22500e+01    4.72540e-01
    4.22750e+01    4.67949e-01
    4.23000e+01    4.63410e-01
    4.23250e+01    4.58923e-01
    4.23500e+01    4.54490e-01
    4.23750e+01    4.50109e-01
    4.24000e+01    4.45783e-01
    4.24250e+01    4.41510e-01
    4.24500e+01    4.37291e-01
    4.24750e+01    4.33126e-01
    4.25000e+01    4.29016e-01
    4.25250e+01    4.24961e-01
    4.25500e+01    4.20960e-01
    4.25750e+01    4.17014e-01
    4.26000e+01    4.13122e-01
    4.26250e+01    4.09286e-01
    4.26500e+01    4.05504e-01
    4.26750e+01    4.01777e-01
    4.27000e+01    3.98106e-01
    4.27250e+01    3.94488e-01
    4.27500e+01    3.90926e-01
    4.27750e+01    3.87418e-01
    4.28000e+01    3.83965e-01
    4.28250e+01    3.80566e-01
    4.28500e+01    3.77222e-01
    4.28750e+01    3.73932e-01
    4.29000e+01    3.70696e-01
    4.29250e+01    3.67513e-01
    4.29500e+01    3.64385e-01
    4.29750e+01    3.61310e-01
    4.30000e+01    3.58288e-01
    4.30250e+01    3.55320e-01
    4.30500e+01    3.52404e-01
    4.30750e+01    3.49542e-01
    4.31000e+01    3.46732e-01
    4.31250e+01    3.43974e-01
    4.31500e+01    3.41269e-01
    4.31750e+01    3.38616e-01
    4.32000e+01    3.36014e-01
    4.32250e+01    3.33464e-01
    4.32500e+01    3.30966e-01
    4.32750e+01    3.28518e-01
    4.33000e+01    3.26122e-01
    4.33250e+01    3.23776e-01
    4.33500e+01    3.21481e-01
    4.33750e+01    3.19236e-01
    4.34000e+01    3.17041e-01
    4.34250e+01    3.14897e-01
    4.34500e+01    3.12802e-01
    4.34750e+01    3.10756e-01
    4.35000e+01    3.08760e-01
    4.35250e+01    3.06813e-01
    4.35500e+01    3.04916e-01
    4.35750e+01    3.03067e-01
    4.36000e+01    3.01267e-01
    4.36250e+01    2.99515e-01
    4.36500e+01    2.97812e-01
    4.36750e+01    2.96158e-01
    4.37000e+01    2.94551e-01
    4.37250e+01    2.92993e-01
    4.37500e+01    2.91483e-01
    4.37750e+01    2.90020e-01
    4.38000e+01    2.88605e-01
    4.38250e+01    2.87239e-01
    4.38500e+01    2.85919e-01
    4.38750e+01    2.84648e-01
    4.39000e+01    2.83424e-01
    4.39250e+01    2.82247e-01
    4.39500e+01    2.81118e-01
    4.39750e+01    2.80037e-01
    4.40000e+01    2.79003e-01
    4.40250e+01    2.78017e-01
    4.40500e+01    2.77079e-01
    4.40750e+01    2.76188e-01
    4.41000e+01    2.75345e-01
    4.41250e+01    2.74550e-01
    4.41500e+01    2.73802e-01
    4.41750e+01    2.73103e-01
    4.42000e+01    2.72452e-01
    4.42250e+01    2.71850e-01
    4.42500e+01    2.71296e-01
    4.42750e+01    2.70790e-01
    4.43000e+01    2.70334e-01
    4.43250e+01    2.69926e-01
    4.43500e+01    2.69568e-01
    4.43750e+01    2.69260e-01
    4.44000e+01    2.69001e-01
    4.44250e+01    2.68793e-01
    4.44500e+01    2.68635e-01
    4.44750e+01    2.68528e-01
    4.45000e+01    2.68473e-01
    4.45250e+01    2.68468e-01
    4.45500e+01    2.68516e-01
    4.45750e+01    2.68616e-01
    4.46000e+01    2.68769e-01
    4.46250e+01    2.68976e-01
    4.46500e+01    2.69236e-01
    4.46750e+01    2.69550e-01
    4.47000e+01    2.69919e-01
    4.47250e+01    2.70344e-01
    4.47500e+01    2.70825e-01
    4.47750e+01    2.71362e-01
    4.48000e+01    2.71956e-01
    4.48250e+01    2.72608e-01
    4.48500e+01    2.73319e-01
    4.48750e+01    2.74089e-01
    4.49000e+01    2.74919e-01
    4.49250e+01    2.75809e-01
    4.49500e+01    2.76761e-01
    4.49750e+01    2.77776e-01
    4.50000e+01    2.78853e-01
    4.50250e+01    2.79995e-01
    4.50500e+01    2.81201e-01
    4.50750e+01    2.82473e-01
    4.51000e+01    2.83812e-01
    4.51250e+01    2.85218e-01
    4.51500e+01    2.86693e-01
    4.51750e+01    2.88238e-01
    4.52000e+01    2.89854e-01
    4.52250e+01    2.91541e-01
    4.52500e+01    2.93301e-01
    4.52750e+01    2.95135e-01
    4.53000e+01    2.97044e-01
    4.53250e+01    2.99029e-01
    4.53500e+01    3.01091e-01
    4.53750e+01    3.03232e-01
    4.54000e+01    3.05453e-01
    4.54250e+01    3.07754e-01
    4.54500e+01    3.10138e-01
    4.54750e+01    3.12605e-01
    4.55000e+01    3.15157e-01
    4.55250e+01    3.17794e-01
    4.55500e+01    3.20519e-01
    4.55750e+01    3.23332e-01
    4.56000e+01    3.26235e-01
    4.56250e+01    3.29229e-01
    4.56500e+01    3.32315e-01
    4.56750e+01    3.35495e-01
    4.57000e+01    3.38769e-01
    4.57250e+01    3.42139e-01
    4.57500e+01    3.45606e-01
    4.57750e+01    3.49172e-01
    4.58000e+01    3.52837e-01
    4.58250e+01    3.56603e-01
    4.58500e+01    3.60470e-01
    4.58750e+01    3.64441e-01
    4.59000e+01    3.68515e-01
    4.59250e+01    3.72693e-01
    4.59500e+01    3.76977e-01
    4.59750e+01    3.81368e-01
    4.60000e+01    3.85865e-01
    4.60250e+01    3.90471e-01
    4.60500e+01    3.95184e-01
    4.60750e+01    4.00006e-01
    4.61000e+01    4.04937e-01
    4.61250e+01    4.09978e-01
    4.61500e+01    4.15127e-01
    4.61750e+01    4.20386e-01
    4.62000e+01    4.25755e-01
    4.62250e+01    4.31232e-01
    4.62500e+01    4.36817e-01
    4.62750e+01    4.42510e-01
    4.63000e+01    4.48310e-01
    4.63250e+01    4.54216e-01
    4.63500e+01    4.60226e-01
    4.63750e+01    4.66339e-01
    4.64000e+01    4.72554e-01
    4.64250e+01    4.78868e-01
    4.64500e+01    4.85280e-01
    4.64750e+01    4.91787e-01
    4.65000e+01    4.98386e-01
    4.65250e+01    5.05075e-01
    4.65500e+01    5.11851e-01
    4.65750e+01    5.18709e-01
    4.66000e+01    5.25647e-01
    4.66250e+01    5.32660e-01
    4.66500e+01    5.39744e-01
    4.66750e+01    5.46895e-01
    4.67000e+01    5.54108e-01
    4.67250e+01    5.61377e-01
    4.67500e+01    5.68697e-01
    4.67750e+01    5.76063e-01
    4.68000e+01    5.83468e-01
    4.68250e+01    5.90906e-01
    4.68500e+01    5.98371e-01
    4.68750e+01    6.05856e-01
    4.69000e+01    6.13353e-01
    4.69250e+01    6.20856e-01
    4.69500e+01    6.28357e-01
    4.69750e+01    6.35848e-01
    4.70000e+01    6.43321e-01
    4.70250e+01    6.50768e-01
    4.70500e+01    6.58181e-01
    4.70750e+01    6.65552e-01
    4.71000e+01    6.72871e-01
    4.71250e+01    6.80130e-01
    4.71500e+01    6.87320e-01
    4.71750e+01    6.94433e-01
    4.72000e+01    7.01459e-01
    4.72250e+01    7.08390e-01
    4.72500e+01    7.15218e-01
    4.72750e+01    7.21932e-01
    4.73000e+01    7.28525e-01
    4.73250e+01    7.34989e-01
    4.73500e+01    7.41314e-01
    4.73750e+01    7.47492e-01
    4.74000e+01    7.53515e-01
    4.74250e+01    7.59376e-01
    4.74500e+01    7.65067e-01
    4.74750e+01    7.70581e-01
    4.75000e+01    7.75910e-01
    4.75250e+01    7.81048e-01
    4.75500e+01    7.85988e-01
    4.75750e+01    7.90725e-01
    4.76000e+01    7.95252e-01
    4.76250e+01    7.99565e-01
    4.76500e+01    8.03658e-01
    4.76750e+01    8.07528e-01
    4.77000e+01    8.11169e-01
    4.77250e+01    8.14579e-01
    4.77500e+01    8.17754e-01
    4.77750e+01    8.20692e-01
    4.78000e+01    8.23390e-01
    4.78250e+01    8.25847e-01
    4.78500e+01    8.28060e-01
    4.78750e+01    8.30030e-01
    4.79000e+01    8.31755e-01
    4.79250e+01    8.33235e-01
    4.79500e+01    8.34472e-01
    4.79750e+01    8.35464e-01
    4.80000e+01    8.36215e-01
    4.80250e+01    8.36724e-01
    4.80500e+01    8.36995e-01
    4.80750e+01    8.37029e-01
    4.81000e+01    8.36829e-01
    4.81250e+01    8.36398e-01
    4.81500e+01    8.35738e-01
    4.81750e+01    8.34855e-01
    4.82000e+01    8.33750e-01
    4.82250e+01    8.32429e-01
    4.82500e+01    8.30896e-01
    4.82750e+01    8.29155e-01
    4.83000e+01    8.27210e-01
    4.83250e+01    8.25068e-01
    4.83500e+01    8.22732e-01
    4.83750e+01    8.20209e-01
    4.84000e+01    8.17503e-01
    4.84250e+01    8.14620e-01
    4.84500e+01    8.11565e-01
    4.84750e+01    8.08344e-01
    4.85000e+01    8.04963e-01
    4.85250e+01    8.01427e-01
    4.85500e+01    7.97743e-01
    4.85750e+01    7.93916e-01
    4.86000e+01    7.89951e-01
    4.86250e+01    7.85855e-01
    4.86500e+01    7.81634e-01
    4.86750e+01    7.77293e-01
    4.87000e+01    7.72838e-01
    4.87250e+01    7.68274e-01
    4.87500e+01    7.63608e-01
    4.87750e+01    7.58844e-01
    4.88000e+01    7.53989e-01
    4.88250e+01    7.49047e-01
    4.88500e+01    7.44025e-01
    4.88750e+01    7.38927e-01
    4.89000e+01    7.33758e-01
    4.89250e+01    7.28524e-01
    4.89500e+01    7.23229e-01
    4.89750e+01    7.17878e-01
    4.90000e+01    7.12477e-01
    4.90250e+01    7.07029e-01
    4.90500e+01    7.01539e-01
    4.90750e+01    6.96011e-01
    4.91000e+01    6.90450e-01
    4.91250e+01    6.84860e-01
    4.91500e+01    6.79245e-01
    4.91750e+01    6.73609e-01
    4.92000e+01    6.67955e-01
    4.92250e+01    6.62287e-01
    4.92500e+01    6.56609e-01
    4.92750e+01    6.50925e-01
    4.93000e+01    6.45236e-01
    4.93250e+01    6.39547e-01
    4.93500e+01    6.33861e-01
    4.93750e+01    6.28181e-01
    4.94000e+01    6.22509e-01
    4.94250e+01    6.16848e-01
    4.94500e+01    6.11201e-01
    4.94750e+01    6.05570e-01
    4.95000e+01    5.99958e-01
    4.95250e+01    5.94366e-01
    4.95500e+01    5.88799e-01
    4.95750e+01    5.83256e-01
    4.96000e+01    5.77740e-01
    4.96250e+01    5.72254e-01
    4.96500e+01    5.66799e-01
    4.96750e+01    5.61377e-01
    4.97000e+01    5.55989e-01
    4.97250e+01    5.50637e-01
    4.97500e+01    5.45322e-01
    4.97750e+01    5.40046e-01
    4.98000e+01    5.34810e-01
    4.98250e+01    5.29616e-01
    4.98500e+01    5.24464e-01
    4.98750e+01    5.19356e-01
    4.99000e+01    5.14293e-01
    4.99250e+01    5.09275e-01
    4.99500e+01    5.04304e-01
    4.99750e+01    4.99380e-01


==> data/pp_ydata_x_1.50_y_0.75.csv <==
    0.00000e+00    7.50375e-01
    2.50000e-02    7.59684e-01
    5.00000e-02    7.68861e-01
    7.50000e-02    7.77892e-01
    1.00000e-01    7.86763e-01
    1.25000e-01    7.95461e-01
    1.50000e-01    8.03970e-01
    1.75000e-01    8.12279e-01
    2.00000e-01    8.20374e-01
    2.25000e-01    8.28243e-01
    2.50000e-01    8.35873e-01
    2.75000e-01    8.43252e-01
    3.00000e-01    8.50369e-01
    3.25000e-01    8.57214e-01
    3.50000e-01    8.63777e-01
    3.75000e-01    8.70047e-01
    4.00000e-01    8.76017e-01
    4.25000e-01    8.81678e-01
    4.50000e-01    8.87023e-01
    4.75000e-01    8.92046e-01
    5.00000e-01    8.96740e-01
    5.25000e-01    9.01100e-01
    5.50000e-01    9.05123e-01
    5.75000e-01    9.08805e-01
    6.00000e-01    9.12143e-01
    6.25000e-01    9.15136e-01
    6.50000e-01    9.17781e-01
    6.75000e-01    9.20079e-01
    7.00000e-01    9.22031e-01
    7.25000e-01    9.23636e-01
    7.50000e-01    9.24898e-01
    7.75000e-01    9.25818e-01
    8.00000e-01    9.26399e-01
    8.25000e-01    9.26646e-01
    8.50000e-01    9.26562e-01
    8.75000e-01    9.26152e-01
    9.00000e-01    9.25422e-01
    9.25000e-01    9.24377e-01
    9.50000e-01    9.23024e-01
    9.75000e-01    9.21370e-01
    1.00000e+00    9.19420e-01
    1.02500e+00    9.17184e-01
    1.05000e+00    9.14667e-01
    1.07500e+00    9.11879e-01
    1.10000e+00    9.08828e-01
    1.12500e+00    9.05521e-01
    1.15000e+00    9.01968e-01
    1.17500e+00    8.98177e-01
    1.20000e+00    8.94157e-01
    1.22500e+00    8.89916e-01
    1.25000e+00    8.85464e-01
    1.27500e+00    8.80810e-01
    1.30000e+00    8.75962e-01
    1.32500e+00    8.70929e-01
    1.35000e+00    8.65721e-01
    1.37500e+00    8.60345e-01
    1.40000e+00    8.54812e-01
    1.42500e+00    8.49129e-01
    1.45000e+00    8.43304e-01
    1.47500e+00    8.37347e-01
    1.50000e+00    8.31266e-01
    1.52500e+00    8.25068e-01
    1.55000e+00    8.18762e-01
    1.57500e+00    8.12356e-01
    1.60000e+00    8.05856e-01
    1.62500e+00    7.99271e-01
    1.65000e+00    7.92607e-01
    1.67500e+00    7.85872e-01
    1.70000e+00    7.79073e-01
    1.72500e+00    7.72216e-01
    1.75000e+00    7.65308e-01
    1.77500e+00    7.58354e-01
    1.80000e+00    7.51362e-01
    1.82500e+00    7.44336e-01
    1.85000e+00    7.37282e-01
    1.87500e+00    7.30206e-01
    1.90000e+00    7.23114e-01
    1.92500e+00    7.16009e-01
    1.95000e+00    7.08897e-01
    1.97500e+00    7.01783e-01
    2.00000e+00    6.94670e-01
    2.02500e+00    6.87564e-01
    2.05000e+00    6.80468e-01
    2.07500e+00    6.73387e-01
    2.10000e+00    6.66323e-01
    2.12500e+00    6.59280e-01
    2.15000e+00    6.52262e-01
    2.17500e+00    6.45273e-01
    2.20000e+00    6.38314e-01
    2.22500e+00    6.31389e-01
    2.25000e+00    6.24501e-01
    2.27500e+00    6.17652e-01
    2.30000e+00    6.10845e-01
    2.32500e+00    6.04082e-01
    2.35000e+00    5.97365e-01
    2.37500e+00    5.90697e-01
    2.40000e+00    5.84078e-01
    2.42500e+00    5.77511e-01
    2.45000e+00    5.70998e-01
    2.47500e+00    5.64541e-01
    2.50000e+00    5.58140e-01
    2.52500e+00    5.51797e-01
    2.55000e+00    5.45513e-01
    2.57500e+00    5.39290e-01
    2.60000e+00    5.33128e-01
    2.62500e+00    5.27029e-01
    2.65000e+00    5.20994e-01
    2.67500e+00    5.15022e-01
    2.70000e+00    5.09116e-01
    2.72500e+00    5.03275e-01
    2.75000e+00    4.97501e-01
    2.77500e+00    4.91793e-01
    2.80000e+00    4.86153e-01
    2.82500e+00    4.80580e-01
    2.85000e+00    4.75075e-01
    2.87500e+00    4.69639e-01
    2.90000e+00    4.64271e-01
    2.92500e+00    4.58972e-01
    2.95000e+00    4.53742e-01
    2.97500e+00    4.48581e-01
    3.00000e+00    4.43489e-01
    3.02500e+00    4.38466e-01
    3.05000e+00    4.33511e-01
    3.07500e+00    4.28626e-01
    3.10000e+00    4.23810e-01
    3.12500e+00    4.19062e-01
    3.15000e+00    4.14383e-01
    3.17500e+00    4.09772e-01
    3.20000e+00    4.05230e-01
    3.22500e+00    4.00755e-01
    3.25000e+00    3.96348e-01
    3.27500e+00    3.92009e-01
    3.30000e+00    3.87736e-01
    3.32500e+00    3.83530e-01
    3.35000e+00    3.79391e-01
    3.37500e+00    3.75318e-01
    3.40000e+00    3.71310e-01
    3.42500e+00    3.67368e-01
    3.45000e+00    3.63491e-01
    3.47500e+00    3.59678e-01
    3.50000e+00    3.55929e-01
    3.52500e+00    3.52244e-01
    3.55000e+00    3.48622e-01
    3.57500e+00    3.45063e-01
    3.60000e+00    3.41567e-01
    3.62500e+00    3.38132e-01
    3.65000e+00    3.34759e-01
    3.67500e+00    3.31447e-01
    3.70000e+00    3.28196e-01
    3.72500e+00    3.25005e-01
    3.75000e+00    3.21873e-01
    3.77500e+00    3.18801e-01
    3.80000e+00    3.15788e-01
    3.82500e+00    3.12833e-01
    3.85000e+00    3.09935e-01
    3.87500e+00    3.07096e-01
    3.90000e+00    3.04313e-01
    3.92500e+00    3.01587e-01
    3.95000e+00    2.98917e-01
    3.97500e+00    2.96303e-01
    4.00000e+00    2.93744e-01
    4.02500e+00    2.91240e-01
    4.05000e+00    2.88790e-01
    4.07500e+00    2.86395e-01
    4.10000e+00    2.84053e-01
    4.12500e+00    2.81765e-01
    4.15000e+00    2.79529e-01
    4.17500e+00    2.77346e-01
    4.20000e+00    2.75216e-01
    4.22500e+00    2.73137e-01
    4.25000e+00    2.71110e-01
    4.27500e+00    2.69134e-01
    4.30000e+00    2.67209e-01
    4.32500e+00    2.65334e-01
    4.35000e+00    2.63510e-01
    4.37500e+00    2.61736e-01
    4.40000e+00    2.60011e-01
    4.42500e+00    2.58336e-01
    4.45000e+00    2.56711e-01
    4.47500e+00    2.55134e-01
    4.50000e+00    2.53607e-01
    4.52500e+00    2.52128e-01
    4.55000e+00    2.50697e-01
    4.57500e+00    2.49315e-01
    4.60000e+00    2.47980e-01
    4.62500e+00    2.46694e-01
    4.65000e+00    2.45456e-01
    4.67500e+00    2.44265e-01
    4.70000e+00    2.43122e-01
    4.72500e+00    2.42027e-01
    4.75000e+00    2.40980e-01
    4.77500e+00    2.39979e-01
    4.80000e+00    2.39027e-01
    4.82500e+00    2.38122e-01
    4.85000e+00    2.37264e-01
    4.87500e+00    2.36454e-01
    4.90000e+00    2.35692e-01
    4.92500e+00    2.34977e-01
    4.95000e+00    2.34310e-01
    4.97500e+00    2.33691e-01
    5.00000e+00    2.33120e-01
    5.02500e+00    2.32598e-01
    5.05000e+00    2.32124e-01
    5.07500e+00    2.31698e-01
    5.10000e+00    2.31322e-01
    5.12500e+00    2.30995e-01
    5.15000e+00    2.30717e-01
    5.17500e+00    2.30489e-01
    5.20000e+00    2.30311e-01
    5.22500e+00    2.30183e-01
    5.25000e+00    2.30107e-01
    5.27500e+00    2.30082e-01
    5.30000e+00    2.30108e-01
    5.32500e+00    2.30187e-01
    5.35000e+00    2.30318e-01
    5.37500e+00    2.30503e-01
    5.40000e+00    2.30742e-01
    5.42500e+00    2.31035e-01
    5.45000e+00    2.31383e-01
    5.47500e+00    2.31787e-01
    5.50000e+00    2.32248e-01
    5.52500e+00    2.32766e-01
    5.55000e+00    2.33341e-01
    5.57500e+00    2.33976e-01
    5.60000e+00    2.34670e-01
    5.62500e+00    2.35425e-01
    5.65000e+00    2.36241e-01
    5.67500e+00    2.37119e-01
    5.70000e+00    2.38061e-01
    5.72500e+00    2.39068e-01
    5.75000e+00    2.40140e-01
    5.77500e+00    2.41278e-01
    5.80000e+00    2.42485e-01
    5.82500e+00    2.43760e-01
    5.85000e+00    2.45106e-01
    5.87500e+00    2.46523e-01
    5.90000e+00    2.48014e-01
    5.92500e+00    2.49578e-01
    5.95000e+00    2.51219e-01
    5.97500e+00    2.52936e-01
    6.00000e+00    2.54733e-01
    6.02500e+00    2.56609e-01
    6.05000e+00    2.58568e-01
    6.07500e+00    2.60610e-01
    6.10000e+00    2.62738e-01
    6.12500e+00    2.64952e-01
    6.15000e+00    2.67256e-01
    6.17500e+00    2.69650e-01
    6.20000e+00    2.72136e-01
    6.22500e+00    2.74718e-01
    6.25000e+00    2.77395e-01
    6.27500e+00    2.80171e-01
    6.30000e+00    2.83048e-01
    6.32500e+00    2.86028e-01
    6.35000e+00    2.89112e-01
    6.37500e+00    2.92303e-01
    6.40000e+00    2.95603e-01
    6.42500e+00    2.99014e-01
    6.45000e+00    3.02539e-01
    6.47500e+00    3.06180e-01
    6.50000e+00    3.09938e-01
    6.52500e+00    3.13818e-01
    6.55000e+00    3.17819e-01
    6.57500e+00    3.21946e-01
    6.60000e+00    3.26200e-01
    6.62500e+00    3.30583e-01
    6.65000e+00    3.35098e-01
    6.67500e+00    3.39746e-01
    6.70000e+00    3.44531e-01
    6.72500e+00    3.49454e-01
    6.75000e+00    3.54517e-01
    6.77500e+00    3.59722e-01
    6.80000e+00    3.65072e-01
    6.82500e+00    3.70567e-01
    6.85000e+00    3.76210e-01
    6.87500e+00    3.82002e-01
    6.90000e+00    3.87946e-01
    6.92500e+00    3.94041e-01
    6.95000e+00    4.00289e-01
    6.97500e+00    4.06692e-01
    7.00000e+00    4.13249e-01
    7.02500e+00    4.19963e-01
    7.05000e+00    4.26832e-01
    7.07500e+00    4.33857e-01
    7.10000e+00    4.41038e-01
    7.12500e+00    4.48375e-01
    7.15000e+00    4.55866e-01
    7.17500e+00    4.63510e-01
    7.20000e+00    4.71307e-01
    7.22500e+00    4.79253e-01
    7.25000e+00    4.87348e-01
    7.27500e+00    4.95589e-01
    7.30000e+00    5.03971e-01
    7.32500e+00    5.12493e-01
    7.35000e+00    5.21150e-01
    7.37500e+00    5.29937e-01
    7.40000e+00    5.38850e-01
    7.42500e+00    5.47884e-01
    7.45000e+00    5.57032e-01
    7.47500e+00    5.66288e-01
    7.50000e+00    5.75645e-01
    7.52500e+00    5.85095e-01
    7.55000e+00    5.94632e-01
    7.57500e+00    6.04245e-01
    7.60000e+00    6.13926e-01
    7.62500e+00    6.23666e-01
    7.65000e+00    6.33454e-01
    7.67500e+00    6.43280e-01
    7.70000e+00    6.53133e-01
    7.72500e+00    6.63000e-01
    7.75000e+00    6.72871e-01
    7.77500e+00    6.82733e-01
    7.80000e+00    6.92574e-01
    7.82500e+00    7.02379e-01
    7.85000e+00    7.12136e-01
    7.87500e+00    7.21831e-01
    7.90000e+00    7.31451e-01
    7.92500e+00    7.40981e-01
    7.95000e+00    7.50407e-01
    7.97500e+00    7.59716e-01
    8.00000e+00    7.68893e-01
    8.02500e+00    7.77923e-01
    8.05000e+00    7.86794e-01
    8.07500e+00    7.95491e-01
    8.10000e+00    8.04000e-01
    8.12500e+00    8.12308e-01
    8.15000e+00    8.20402e-01
    8.17500e+00    8.28270e-01
    8.20000e+00    8.35899e-01
    8.22500e+00    8.43277e-01
    8.25000e+00    8.50394e-01
    8.27500e+00    8.57238e-01
    8.30000e+00    8.63799e-01
    8.32500e+00    8.70068e-01
    8.35000e+00    8.76037e-01
    8.37500e+00    8.81697e-01
    8.40000e+00    8.87041e-01
    8.42500e+00    8.92063e-01
    8.45000e+00    8.96756e-01
    8.47500e+00    9.01115e-01
    8.50000e+00    9.05137e-01
    8.52500e+00    9.08817e-01
    8.55000e+00    9.12154e-01
    8.57500e+00    9.15145e-01
    8.60000e+00    9.17790e-01
    8.62500e+00    9.20087e-01
    8.65000e+00    9.22037e-01
    8.67500e+00    9.23641e-01
    8.70000e+00    9.24902e-01
    8.72500e+00    9.25820e-01
    8.75000e+00    9.26401e-01
    8.77500e+00    9.26646e-01
    8.80000e+00    9.26561e-01
    8.82500e+00    9.26150e-01
    8.85000e+00    9.25419e-01
    8.87500e+00    9.24373e-01
    8.90000e+00    9.23019e-01
    8.92500e+00    9.21363e-01
    8.95000e+00    9.19413e-01
    8.97500e+00    9.17175e-01
    9.00000e+00    9.14658e-01
    9.02500e+00    9.11869e-01
    9.05000e+00    9.08817e-01
    9.07500e+00    9.05510e-01
    9.10000e+00    9.01956e-01
    9.12500e+00    8.98164e-01
    9.15000e+00    8.94143e-01
    9.17500e+00    8.89901e-01
    9.20000e+00    8.85448e-01
    9.22500e+00    8.80793e-01
    9.25000e+00    8.75945e-01
    9.27500e+00    8.70911e-01
    9.30000e+00    8.65702e-01
    9.32500e+00    8.60326e-01
    9.35000e+00    8.54792e-01
    9.37500e+00    8.49109e-01
    9.40000e+00    8.43284e-01
    9.42500e+00    8.37326e-01
    9.45000e+00    8.31245e-01
    9.47500e+00    8.25047e-01
    9.50000e+00    8.18740e-01
    9.52500e+00    8.12333e-01
    9.55000e+00    8.05833e-01
    9.57500e+00    7.99248e-01
    9.60000e+00    7.92584e-01
    9.62500e+00    7.85849e-01
    9.65000e+00    7.79049e-01
    9.67500e+00    7.72192e-01
    9.70000e+00    7.65284e-01
    9.72500e+00    7.58330e-01
    9.75000e+00    7.51337e-01
    9.77500e+00    7.44311e-01
    9.80000e+00    7.37258e-01
    9.82500e+00    7.30182e-01
    9.85000e+00    7.23089e-01
    9.87500e+00    7.15984e-01
    9.90000e+00    7.08872e-01
    9.92500e+00    7.01758e-01
    9.95000e+00    6.94646e-01
    9.97500e+00    6.87540e-01
    1.00000e+01    6.80444e-01
    1.00250e+01    6.73362e-01
    1.00500e+01    6.66298e-01
    1.00750e+01    6.59256e-01
    1.01000e+01    6.52238e-01
    1.01250e+01    6.45249e-01
    1.01500e+01    6.38290e-01
    1.01750e+01    6.31365e-01
    1.02000e+01    6.24477e-01
    1.02250e+01    6.17629e-01
    1.02500e+01    6.10822e-01
    1.02750e+01    6.04059e-01
    1.03000e+01    5.97342e-01
    1.03250e+01    5.90673e-01
    1.03500e+01    5.84055e-01
    1.03750e+01    5.77489e-01
    1.04000e+01    5.70976e-01
    1.04250e+01    5.64518e-01
    1.04500e+01    5.58118e-01
    1.04750e+01    5.51775e-01
    1.05000e+01    5.45491e-01
    1.05250e+01    5.39268e-01
    1.05500e+01    5.33107e-01
    1.05750e+01    5.27008e-01
    1.06000e+01    5.20973e-01
    1.06250e+01    5.15002e-01
    1.06500e+01    5.09095e-01
    1.06750e+01    5.03255e-01
    1.07000e+01    4.97481e-01
    1.07250e+01    4.91773e-01
    1.07500e+01    4.86133e-01
    1.07750e+01    4.80561e-01
    1.08000e+01    4.75056e-01
    1.08250e+01    4.69620e-01
    1.08500e+01    4.64253e-01
    1.08750e+01    4.58954e-01
    1.09000e+01    4.53724e-01
    1.09250e+01    4.48563e-01
    1.09500e+01    4.43471e-01
    1.09750e+01    4.38448e-01
    1.10000e+01    4.33494e-01
    1.10250e+01    4.28609e-01
    1.10500e+01    4.23793e-01
    1.10750e+01    4.19046e-01
    1.11000e+01    4.14367e-01
    1.11250e+01    4.09757e-01
    1.11500e+01    4.05214e-01
    1.11750e+01    4.00740e-01
    1.12000e+01    3.96333e-01
    1.12250e+01    3.91994e-01
    1.12500e+01    3.87721e-01
    1.12750e+01    3.83516e-01
    1.13000e+01    3.79377e-01
    1.13250e+01    3.75304e-01
    1.13500e+01    3.71296e-01
    1.13750e+01    3.67354e-01
    1.14000e+01    3.63477e-01
    1.14250e+01    3.59665e-01
    1.14500e+01    3.55916e-01
    1.14750e+01    3.52231e-01
    1.15000e+01    3.48610e-01
    1.15250e+01    3.45051e-01
    1.15500e+01    3.41555e-01
    1.15750e+01    3.38121e-01
    1.16000e+01    3.34748e-01
    1.16250e+01    3.31436e-01
    1.16500e+01    3.28185e-01
    1.16750e+01    3.24994e-01
    1.17000e+01    3.21863e-01
    1.17250e+01    3.18791e-01
    1.17500e+01    3.15777e-01
    1.17750e+01    3.12822e-01
    1.18000e+01    3.09925e-01
    1.18250e+01    3.07086e-01
    1.18500e+01    3.04303e-01
    1.18750e+01    3.01577e-01
    1.19000e+01    2.98908e-01
    1.19250e+01    2.96294e-01
    1.19500e+01    2.93735e-01
    1.19750e+01    2.91231e-01
    1.20000e+01    2.88782e-01
    1.20250e+01    2.86387e-01
    1.20500e+01    2.84045e-01
    1.20750e+01    2.81757e-01
    1.21000e+01    2.79522e-01
    1.21250e+01    2.77339e-01
    1.21500e+01    2.75208e-01
    1.21750e+01    2.73130e-01
    1.22000e+01    2.71103e-01
    1.22250e+01    2.69127e-01
    1.22500e+01    2.67202e-01
    1.22750e+01    2.65328e-01
    1.23000e+01    2.63504e-01
    1.23250e+01    2.61730e-01
    1.23500e+01    2.60005e-01
    1.23750e+01    2.58331e-01
    1.24000e+01    2.56705e-01
    1.24250e+01    2.55129e-01
    1.24500e+01    2.53601e-01
    1.24750e+01    2.52123e-01
    1.25000e+01    2.50692e-01
    1.25250e+01    2.49310e-01
    1.25500e+01    2.47976e-01
    1.25750e+01    2.46690e-01
    1.26000e+01    2.45452e-01
    1.26250e+01    2.44261e-01
    1.26500e+01    2.43119e-01
    1.26750e+01    2.42024e-01
    1.27000e+01    2.40976e-01
    1.27250e+01    2.39976e-01
    1.27500e+01    2.39024e-01
    1.27750e+01    2.38119e-01
    1.28000e+01    2.37261e-01
    1.28250e+01    2.36451e-01
    1.28500e+01    2.35689e-01
    1.28750e+01    2.34975e-01
    1.29000e+01    2.34308e-01
    1.29250e+01    2.33689e-01
    1.29500e+01    2.33119e-01
    1.29750e+01    2.32596e-01
    1.30000e+01    2.32122e-01
    1.30250e+01    2.31697e-01
    1.30500e+01    2.31321e-01
    1.30750e+01    2.30994e-01
    1.31000e+01    2.30716e-01
    1.31250e+01    2.30488e-01
    1.31500e+01    2.30310e-01
    1.31750e+01    2.30183e-01
    1.32000e+01    2.30107e-01
    1.32250e+01    2.30082e-01
    1.32500e+01    2.30108e-01
    1.32750e+01    2.30187e-01
    1.33000e+01    2.30319e-01
    1.33250e+01    2.30504e-01
    1.33500e+01    2.30743e-01
    1.33750e+01    2.31036e-01
    1.34000e+01    2.31385e-01
    1.34250e+01    2.31789e-01
    1.34500e+01    2.32249e-01
    1.34750e+01    2.32767e-01
    1.35000e+01    2.33343e-01
    1.35250e+01    2.33978e-01
    1.35500e+01    2.34672e-01
    1.35750e+01    2.35427e-01
    1.36000e+01    2.36244e-01
    1.36250e+01    2.37122e-01
    1.36500e+01    2.38065e-01
    1.36750e+01    2.39071e-01
    1.37000e+01    2.40143e-01
    1.37250e+01    2.41282e-01
    1.37500e+01    2.42489e-01
    1.37750e+01    2.43765e-01
    1.38000e+01    2.45111e-01
    1.38250e+01    2.46528e-01
    1.38500e+01    2.48019e-01
    1.38750e+01    2.49584e-01
    1.39000e+01    2.51225e-01
    1.39250e+01    2.52942e-01
    1.39500e+01    2.54739e-01
    1.39750e+01    2.56616e-01
    1.40000e+01    2.58575e-01
    1.40250e+01    2.60617e-01
    1.40500e+01    2.62745e-01
    1.40750e+01    2.64960e-01
    1.41000e+01    2.67264e-01
    1.41250e+01    2.69658e-01
    1.41500e+01    2.72145e-01
    1.41750e+01    2.74727e-01
    1.42000e+01    2.77405e-01
    1.42250e+01    2.80181e-01
    1.42500e+01    2.83058e-01
    1.42750e+01    2.86038e-01
    1.43000e+01    2.89122e-01
    1.43250e+01    2.92314e-01
    1.43500e+01    2.95614e-01
    1.43750e+01    2.99026e-01
    1.44000e+01    3.02551e-01
    1.44250e+01    3.06193e-01
    1.44500e+01    3.09952e-01
    1.44750e+01    3.13831e-01
    1.45000e+01    3.17833e-01
    1.45250e+01    3.21960e-01
    1.45500e+01    3.26215e-01
    1.45750e+01    3.30598e-01
    1.46000e+01    3.35113e-01
    1.46250e+01    3.39763e-01
    1.46500e+01    3.44548e-01
    1.46750e+01    3.49471e-01
    1.47000e+01    3.54535e-01
    1.47250e+01    3.59741e-01
    1.47500e+01    3.65090e-01
    1.47750e+01    3.70586e-01
    1.48000e+01    3.76230e-01
    1.48250e+01    3.82023e-01
    1.48500e+01    3.87966e-01
    1.48750e+01    3.94062e-01
    1.49000e+01    4.00311e-01
    1.49250e+01    4.06714e-01
    1.49500e+01    4.13273e-01
    1.49750e+01    4.19986e-01
    1.50000e+01    4.26856e-01
    1.50250e+01    4.33882e-01
    1.50500e+01    4.41063e-01
    1.50750e+01    4.48400e-01
    1.51000e+01    4.55892e-01
    1.51250e+01    4.63537e-01
    1.51500e+01    4.71334e-01
    1.51750e+01    4.79281e-01
    1.52000e+01    4.87377e-01
    1.52250e+01    4.95618e-01
    1.52500e+01    5.04001e-01
    1.52750e+01    5.12523e-01
    1.53000e+01    5.21180e-01
    1.53250e+01    5.29968e-01
    1.53500e+01    5.38882e-01
    1.53750e+01    5.47915e-01
    1.54000e+01    5.57064e-01
    1.54250e+01    5.66320e-01
    1.54500e+01    5.75677e-01
    1.54750e+01    5.85128e-01
    1.55000e+01    5.94665e-01
    1.55250e+01    6.04278e-01
    1.55500e+01    6.13960e-01
    1.55750e+01    6.23700e-01
    1.56000e+01    6.33488e-01
    1.56250e+01    6.43314e-01
    1.56500e+01    6.53167e-01
    1.56750e+01    6.63035e-01
    1.57000e+01    6.72906e-01
    1.57250e+01    6.82768e-01
    1.57500e+01    6.92608e-01
    1.57750e+01    7.02413e-01
    1.58000e+01    7.12170e-01
    1.58250e+01    7.21865e-01
    1.58500e+01    7.31484e-01
    1.58750e+01    7.41014e-01
    1.59000e+01    7.50440e-01
    1.59250e+01    7.59748e-01
    1.59500e+01    7.68924e-01
    1.59750e+01    7.77954e-01
    1.60000e+01    7.86824e-01
    1.60250e+01    7.95520e-01
    1.60500e+01    8.04029e-01
    1.60750e+01    8.12336e-01
    1.61000e+01    8.20430e-01
    1.61250e+01    8.28297e-01
    1.61500e+01    8.35925e-01
    1.61750e+01    8.43302e-01
    1.62000e+01    8.50418e-01
    1.62250e+01    8.57261e-01
    1.62500e+01    8.63821e-01
    1.62750e+01    8.70090e-01
    1.63000e+01    8.76057e-01
    1.63250e+01    8.81716e-01
    1.63500e+01    8.87059e-01
    1.63750e+01    8.92079e-01
    1.64000e+01    8.96771e-01
    1.64250e+01    9.01130e-01
    1.64500e+01    9.05150e-01
    1.64750e+01    9.08830e-01
    1.65000e+01    9.12165e-01
    1.65250e+01    9.15155e-01
    1.65500e+01    9.17798e-01
    1.65750e+01    9.20094e-01
    1.66000e+01    9.22043e-01
    1.66250e+01    9.23646e-01
    1.66500e+01    9.24905e-01
    1.66750e+01    9.25823e-01
    1.67000e+01    9.26402e-01
    1.67250e+01    9.26646e-01
    1.67500e+01    9.26560e-01
    1.67750e+01    9.26148e-01
    1.68000e+01    9.25416e-01
    1.68250e+01    9.24369e-01
    1.68500e+01    9.23014e-01
    1.68750e+01    9.21357e-01
    1.69000e+01    9.19406e-01
    1.69250e+01    9.17167e-01
    1.69500e+01    9.14649e-01
    1.69750e+01    9.11859e-01
    1.70000e+01    9.08806e-01
    1.70250e+01    9.05498e-01
    1.70500e+01    9.01943e-01
    1.70750e+01    8.98150e-01
    1.71000e+01    8.94128e-01
    1.71250e+01    8.89886e-01
    1.71500e+01    8.85433e-01
    1.71750e+01    8.80777e-01
    1.72000e+01    8.75927e-01
    1.72250e+01    8.70894e-01
    1.72500e+01    8.65684e-01
    1.72750e+01    8.60307e-01
    1.73000e+01    8.54773e-01
    1.73250e+01    8.49089e-01
    1.73500e+01    8.43263e-01
    1.73750e+01    8.37306e-01
    1.74000e+01    8.31223e-01
    1.74250e+01    8.25025e-01
    1.74500e+01    8.18718e-01
    1.74750e+01    8.12311e-01
    1.75000e+01    8.05811e-01
    1.75250e+01    7.99225e-01
    1.75500e+01    7.92561e-01
    1.75750e+01    7.85825e-01
    1.76000e+01    7.79026e-01
    1.76250e+01    7.72168e-01
    1.76500e+01    7.65260e-01
    1.76750e+01    7.58306e-01
    1.77000e+01    7.51313e-01
    1.77250e+01    7.44287e-01
    1.77500e+01    7.37233e-01
    1.77750e+01    7.30157e-01
    1.78000e+01    7.23064e-01
    1.78250e+01    7.15960e-01
    1.78500e+01    7.08848e-01
    1.78750e+01    7.01733e-01
    1.79000e+01    6.94621e-01
    1.79250e+01    6.87515e-01
    1.79500e+01    6.80419e-01
    1.79750e+01    6.73337e-01
    1.80000e+01    6.66274e-01
    1.80250e+01    6.59231e-01
    1.80500e+01    6.52214e-01
    1.80750e+01    6.45224e-01
    1.81000e+01    6.38266e-01
    1.81250e+01    6.31341e-01
    1.81500e+01    6.24454e-01
    1.81750e+01    6.17605e-01
    1.82000e+01    6.10798e-01
    1.82250e+01    6.04035e-01
    1.82500e+01    5.97319e-01
    1.82750e+01    5.90650e-01
    1.83000e+01    5.84032e-01
    1.83250e+01    5.77466e-01
    1.83500e+01    5.70953e-01
    1.83750e+01    5.64496e-01
    1.84000e+01    5.58096e-01
    1.84250e+01    5.51753e-01
    1.84500e+01    5.45470e-01
    1.84750e+01    5.39247e-01
    1.85000e+01    5.33086e-01
    1.85250e+01    5.26987e-01
    1.85500e+01    5.20952e-01
    1.85750e+01    5.14981e-01
    1.86000e+01    5.09075e-01
    1.86250e+01    5.03235e-01
    1.86500e+01    4.97461e-01
    1.86750e+01    4.91754e-01
    1.87000e+01    4.86114e-01
    1.87250e+01    4.80542e-01
    1.87500e+01    4.75037e-01
    1.87750e+01    4.69602e-01
    1.88000e+01    4.64234e-01
    1.88250e+01    4.58936e-01
    1.88500e+01    4.53706e-01
    1.88750e+01    4.48545e-01
    1.89000e+01    4.43454e-01
    1.89250e+01    4.38431e-01
    1.89500e+01    4.33477e-01
    1.89750e+01    4.28593e-01
    1.90000e+01    4.23777e-01
    1.90250e+01    4.19029e-01
    1.90500e+01    4.14351e-01
    1.90750e+01    4.09741e-01
    1.91000e+01    4.05199e-01
    1.91250e+01    4.00724e-01
    1.91500e+01    3.96318e-01
    1.91750e+01    3.91979e-01
    1.92000e+01    3.87707e-01
    1.92250e+01    3.83501e-01
    1.92500e+01    3.79363e-01
    1.92750e+01    3.75290e-01
    1.93000e+01    3.71283e-01
    1.93250e+01    3.67341e-01
    1.93500e+01    3.63464e-01
    1.93750e+01    3.59652e-01
    1.94000e+01    3.55903e-01
    1.94250e+01    3.52219e-01
    1.94500e+01    3.48597e-01
    1.94750e+01    3.45039e-01
    1.95000e+01    3.41543e-01
    1.95250e+01    3.38109e-01
    1.95500e+01    3.34736e-01
    1.95750e+01    3.31425e-01
    1.96000e+01    3.28174e-01
    1.96250e+01    3.24983e-01
    1.96500e+01    3.21852e-01
    1.96750e+01    3.18780e-01
    1.97000e+01    3.15767e-01
    1.97250e+01    3.12812e-01
    1.97500e+01    3.09915e-01
    1.97750e+01    3.07076e-01
    1.98000e+01    3.04294e-01
    1.98250e+01    3.01568e-01
    1.98500e+01    2.98898e-01
    1.98750e+01    2.96285e-01
    1.99000e+01    2.93726e-01
    1.99250e+01    2.91222e-01
    1.99500e+01    2.88773e-01
    1.99750e+01    2.86378e-01
    2.00000e+01    2.84037e-01
    2.00250e+01    2.81749e-01
    2.00500e+01    2.79514e-01
    2.00750e+01    2.77331e-01
    2.01000e+01    2.75201e-01
    2.01250e+01    2.73123e-01
    2.01500e+01    2.71096e-01
    2.01750e+01    2.69120e-01
    2.02000e+01    2.67195e-01
    2.02250e+01    2.65321e-01
    2.02500e+01    2.63497e-01
    2.02750e+01    2.61724e-01
    2.03000e+01    2.60000e-01
    2.03250e+01    2.58325e-01
    2.03500e+01    2.56700e-01
    2.03750e+01    2.55124e-01
    2.04000e+01    2.53596e-01
    2.04250e+01    2.52117e-01
    2.04500e+01    2.50687e-01
    2.04750e+01    2.49305e-01
    2.05000e+01    2.47971e-01
    2.05250e+01    2.46685e-01
    2.05500e+01    2.45447e-01
    2.05750e+01    2.44257e-01
    2.06000e+01    2.43115e-01
    2.06250e+01    2.42020e-01
    2.06500e+01    2.40972e-01
    2.06750e+01    2.39973e-01
    2.07000e+01    2.39020e-01
    2.07250e+01    2.38115e-01
    2.07500e+01    2.37258e-01
    2.07750e+01    2.36449e-01
    2.08000e+01    2.35686e-01
    2.08250e+01    2.34972e-01
    2.08500e+01    2.34306e-01
    2.08750e+01    2.33687e-01
    2.09000e+01    2.33117e-01
    2.09250e+01    2.32594e-01
    2.09500e+01    2.32121e-01
    2.09750e+01    2.31696e-01
    2.10000e+01    2.31320e-01
    2.10250e+01    2.30993e-01
    2.10500e+01    2.30715e-01
    2.10750e+01    2.30487e-01
    2.11000e+01    2.30310e-01
    2.11250e+01    2.30183e-01
    2.11500e+01    2.30107e-01
    2.11750e+01    2.30082e-01
    2.12000e+01    2.30109e-01
    2.12250e+01    2.30188e-01
    2.12500e+01    2.30320e-01
    2.12750e+01    2.30505e-01
    2.13000e+01    2.30744e-01
    2.13250e+01    2.31037e-01
    2.13500e+01    2.31386e-01
    2.13750e+01    2.31790e-01
    2.14000e+01    2.32251e-01
    2.14250e+01    2.32769e-01
    2.14500e+01    2.33345e-01
    2.14750e+01    2.33980e-01
    2.15000e+01    2.34675e-01
    2.15250e+01    2.35430e-01
    2.15500e+01    2.36247e-01
    2.15750e+01    2.37126e-01
    2.16000e+01    2.38068e-01
    2.16250e+01    2.39075e-01
    2.16500e+01    2.40147e-01
    2.16750e+01    2.41286e-01
    2.17000e+01    2.42493e-01
    2.17250e+01    2.43769e-01
    2.17500e+01    2.45116e-01
    2.17750e+01    2.46534e-01
    2.18000e+01    2.48024e-01
    2.18250e+01    2.49589e-01
    2.18500e+01    2.51230e-01
    2.18750e+01    2.52949e-01
    2.19000e+01    2.54745e-01
    2.19250e+01    2.56623e-01
    2.19500e+01    2.58582e-01
    2.19750e+01    2.60625e-01
    2.20000e+01    2.62753e-01
    2.20250e+01    2.64968e-01
    2.20500e+01    2.67272e-01
    2.20750e+01    2.69667e-01
    2.21000e+01    2.72154e-01
    2.21250e+01    2.74736e-01
    2.21500e+01    2.77414e-01
    2.21750e+01    2.80191e-01
    2.22000e+01    2.83068e-01
    2.22250e+01    2.86049e-01
    2.22500e+01    2.89133e-01
    2.22750e+01    2.92325e-01
    2.23000e+01    2.95626e-01
    2.23250e+01    2.99038e-01
    2.23500e+01    3.02564e-01
    2.23750e+01    3.06205e-01
    2.24000e+01    3.09965e-01
    2.24250e+01    3.13845e-01
    2.24500e+01    3.17847e-01
    2.24750e+01    3.21975e-01
    2.25000e+01    3.26230e-01
    2.25250e+01    3.30614e-01
    2.25500e+01    3.35129e-01
    2.25750e+01    3.39779e-01
    2.26000e+01    3.44565e-01
    2.26250e+01    3.49488e-01
    2.26500e+01    3.54553e-01
    2.26750e+01    3.59759e-01
    2.27000e+01    3.65109e-01
    2.27250e+01    3.70606e-01
    2.27500e+01    3.76250e-01
    2.27750e+01    3.82043e-01
    2.28000e+01    3.87987e-01
    2.28250e+01    3.94084e-01
    2.28500e+01    4.00333e-01
    2.28750e+01    4.06737e-01
    2.29000e+01    4.13296e-01
    2.29250e+01    4.20010e-01
    2.29500e+01    4.26880e-01
    2.29750e+01    4.33906e-01
    2.30000e+01    4.41089e-01
    2.30250e+01    4.48426e-01
    2.30500e+01    4.55918e-01
    2.30750e+01    4.63564e-01
    2.31000e+01    4.71361e-01
    2.31250e+01    4.79309e-01
    2.31500e+01    4.87405e-01
    2.31750e+01    4.95646e-01
    2.32000e+01    5.04030e-01
    2.32250e+01    5.12553e-01
    2.32500e+01    5.21210e-01
    2.32750e+01    5.29999e-01
    2.33000e+01    5.38913e-01
    2.33250e+01    5.47947e-01
    2.33500e+01    5.57096e-01
    2.33750e+01    5.66352e-01
    2.34000e+01    5.75710e-01
    2.34250e+01    5.85161e-01
    2.34500e+01    5.94698e-01
    2.34750e+01    6.04312e-01
    2.35000e+01    6.13994e-01
    2.35250e+01    6.23734e-01
    2.35500e+01    6.33522e-01
    2.35750e+01    6.43348e-01
    2.36000e+01    6.53201e-01
    2.36250e+01    6.63069e-01
    2.36500e+01    6.72940e-01
    2.36750e+01    6.82802e-01
    2.37000e+01    6.92642e-01
    2.37250e+01    7.02447e-01
    2.37500e+01    7.12204e-01
    2.37750e+01    7.21898e-01
    2.38000e+01    7.31517e-01
    2.38250e+01    7.41047e-01
    2.38500e+01    7.50473e-01
    2.38750e+01    7.59780e-01
    2.39000e+01    7.68956e-01
    2.39250e+01    7.77986e-01
    2.39500e+01    7.86855e-01
    2.39750e+01    7.95550e-01
    2.40000e+01    8.04058e-01
    2.40250e+01    8.12365e-01
    2.40500e+01    8.20458e-01
    2.40750e+01    8.28324e-01
    2.41000e+01    8.35951e-01
    2.41250e+01    8.43327e-01
    2.41500e+01    8.50442e-01
    2.41750e+01    8.57284e-01
    2.42000e+01    8.63844e-01
    2.42250e+01    8.70111e-01
    2.42500e+01    8.76078e-01
    2.42750e+01    8.81736e-01
    2.43000e+01    8.87077e-01
    2.43250e+01    8.92096e-01
    2.43500e+01    8.96787e-01
    2.43750e+01    9.01144e-01
    2.44000e+01    9.05164e-01
    2.44250e+01    9.08842e-01
    2.44500e+01    9.12176e-01
    2.44750e+01    9.15165e-01
    2.45000e+01    9.17807e-01
    2.45250e+01    9.20101e-01
    2.45500e+01    9.22049e-01
    2.45750e+01    9.23651e-01
    2.46000e+01    9.24909e-01
    2.46250e+01    9.25825e-01
    2.46500e+01    9.26403e-01
    2.46750e+01    9.26646e-01
    2.47000e+01    9.26559e-01
    2.47250e+01    9.26146e-01
    2.47500e+01    9.25413e-01
    2.47750e+01    9.24365e-01
    2.48000e+01    9.23009e-01
    2.48250e+01    9.21351e-01
    2.48500e+01    9.19398e-01
    2.48750e+01    9.17159e-01
    2.49000e+01    9.14640e-01
    2.49250e+01    9.11849e-01
    2.49500e+01    9.08795e-01
    2.49750e+01    9.05486e-01
    2.50000e+01    9.01930e-01
    2.50250e+01    8.98136e-01
    2.50500e+01    8.94114e-01
    2.50750e+01    8.89871e-01
    2.51000e+01    8.85417e-01
    2.51250e+01    8.80760e-01
    2.51500e+01    8.75910e-01
    2.51750e+01    8.70876e-01
    2.52000e+01    8.65666e-01
    2.52250e+01    8.60289e-01
    2.52500e+01    8.54753e-01
    2.52750e+01    8.49069e-01
    2.53000e+01    8.43243e-01
    2.53250e+01    8.37285e-01
    2.53500e+01    8.31202e-01
    2.53750e+01    8.25003e-01
    2.54000e+01    8.18696e-01
    2.54250e+01    8.12288e-01
    2.54500e+01    8.05788e-01
    2.54750e+01    7.99202e-01
    2.55000e+01    7.92537e-01
    2.55250e+01    7.85802e-01
    2.55500e+01    7.79002e-01
    2.55750e+01    7.72144e-01
    2.56000e+01    7.65235e-01
    2.56250e+01    7.58282e-01
    2.56500e+01    7.51288e-01
    2.56750e+01    7.44262e-01
    2.57000e+01    7.37208e-01
    2.57250e+01    7.30133e-01
    2.57500e+01    7.23040e-01
    2.57750e+01    7.15935e-01
    2.58000e+01    7.08823e-01
    2.58250e+01    7.01709e-01
    2.58500e+01    6.94596e-01
    2.58750e+01    6.87490e-01
    2.59000e+01    6.80394e-01
    2.59250e+01    6.73313e-01
    2.59500e+01    6.66249e-01
    2.59750e+01    6.59207e-01
    2.60000e+01    6.52189e-01
    2.60250e+01    6.45200e-01
    2.60500e+01    6.38242e-01
    2.60750e+01    6.31317e-01
    2.61000e+01    6.24430e-01
    2.61250e+01    6.17581e-01
    2.61500e+01    6.10775e-01
    2.61750e+01    6.04012e-01
    2.62000e+01    5.97296e-01
    2.62250e+01    5.90627e-01
    2.62500e+01    5.84009e-01
    2.62750e+01    5.77443e-01
    2.63000e+01    5.70931e-01
    2.63250e+01    5.64474e-01
    2.63500e+01    5.58073e-01
    2.63750e+01    5.51731e-01
    2.64000e+01    5.45448e-01
    2.64250e+01    5.39225e-01
    2.64500e+01    5.33064e-01
    2.64750e+01    5.26966e-01
    2.65000e+01    5.20931e-01
    2.65250e+01    5.14960e-01
    2.65500e+01    5.09055e-01
    2.65750e+01    5.03215e-01
    2.66000e+01    4.97441e-01
    2.66250e+01    4.91734e-01
    2.66500e+01    4.86094e-01
    2.66750e+01    4.80522e-01
    2.67000e+01    4.75018e-01
    2.67250e+01    4.69583e-01
    2.67500e+01    4.64216e-01
    2.67750e+01    4.58917e-01
    2.68000e+01    4.53688e-01
    2.68250e+01    4.48527e-01
    2.68500e+01    4.43436e-01
    2.68750e+01    4.38414e-01
    2.69000e+01    4.33460e-01
    2.69250e+01    4.28576e-01
    2.69500e+01    4.23760e-01
    2.69750e+01    4.19013e-01
    2.70000e+01    4.14335e-01
    2.70250e+01    4.09725e-01
    2.70500e+01    4.05183e-01
    2.70750e+01    4.00709e-01
    2.71000e+01    3.96303e-01
    2.71250e+01    3.91964e-01
    2.71500e+01    3.87692e-01
    2.71750e+01    3.83487e-01
    2.72000e+01    3.79348e-01
    2.72250e+01    3.75276e-01
    2.72500e+01    3.71269e-01
    2.72750e+01    3.67327e-01
    2.73000e+01    3.63451e-01
    2.73250e+01    3.59638e-01
    2.73500e+01    3.55890e-01
    2.73750e+01    3.52206e-01
    2.74000e+01    3.48585e-01
    2.74250e+01    3.45027e-01
    2.74500e+01    3.41531e-01
    2.74750e+01    3.38097e-01
    2.75000e+01    3.34725e-01
    2.75250e+01    3.31413e-01
    2.75500e+01    3.28163e-01
    2.75750e+01    3.24972e-01
    2.76000e+01    3.21841e-01
    2.76250e+01    3.18769e-01
    2.76500e+01    3.15757e-01
    2.76750e+01    3.12802e-01
    2.77000e+01    3.09905e-01
    2.77250e+01    3.07066e-01
    2.77500e+01    3.04284e-01
    2.77750e+01    3.01559e-01
    2.78000e+01    2.98889e-01
    2.78250e+01    2.96276e-01
    2.78500e+01    2.93717e-01
    2.78750e+01    2.91214e-01
    2.79000e+01    2.88765e-01
    2.79250e+01    2.86370e-01
    2.79500e+01    2.84029e-01
    2.79750e+01    2.81741e-01
    2.80000e+01    2.79506e-01
    2.80250e+01    2.77324e-01
    2.80500e+01    2.75194e-01
    2.80750e+01    2.73116e-01
    2.81000e+01    2.71089e-01
    2.81250e+01    2.69113e-01
    2.81500e+01    2.67189e-01
    2.81750e+01    2.65315e-01
    2.82000e+01    2.63491e-01
    2.82250e+01    2.61718e-01
    2.82500e+01    2.59994e-01
    2.82750e+01    2.58319e-01
    2.83000e+01    2.56694e-01
    2.83250e+01    2.55118e-01
    2.83500e+01    2.53591e-01
    2.83750e+01    2.52112e-01
    2.84000e+01    2.50682e-01
    2.84250e+01    2.49300e-01
    2.84500e+01    2.47967e-01
    2.84750e+01    2.46681e-01
    2.85000e+01    2.45443e-01
    2.85250e+01    2.44253e-01
    2.85500e+01    2.43111e-01
    2.85750e+01    2.42016e-01
    2.86000e+01    2.40969e-01
    2.86250e+01    2.39969e-01
    2.86500e+01    2.39017e-01
    2.86750e+01    2.38112e-01
    2.87000e+01    2.37255e-01
    2.87250e+01    2.36446e-01
    2.87500e+01    2.35684e-01
    2.87750e+01    2.34970e-01
    2.88000e+01    2.34303e-01
    2.88250e+01    2.33685e-01
    2.88500e+01    2.33115e-01
    2.88750e+01    2.32593e-01
    2.89000e+01    2.32119e-01
    2.89250e+01    2.31694e-01
    2.89500e+01    2.31318e-01
    2.89750e+01    2.30991e-01
    2.90000e+01    2.30714e-01
    2.90250e+01    2.30487e-01
    2.90500e+01    2.30309e-01
    2.90750e+01    2.30182e-01
    2.91000e+01    2.30106e-01
    2.91250e+01    2.30082e-01
    2.91500e+01    2.30109e-01
    2.91750e+01    2.30188e-01
    2.92000e+01    2.30320e-01
    2.92250e+01    2.30505e-01
    2.92500e+01    2.30745e-01
    2.92750e+01    2.31038e-01
    2.93000e+01    2.31387e-01
    2.93250e+01    2.31792e-01
    2.93500e+01    2.32253e-01
    2.93750e+01    2.32771e-01
    2.94000e+01    2.33348e-01
    2.94250e+01    2.33983e-01
    2.94500e+01    2.34677e-01
    2.94750e+01    2.35433e-01
    2.95000e+01    2.36250e-01
    2.95250e+01    2.37129e-01
    2.95500e+01    2.38071e-01
    2.95750e+01    2.39078e-01
    2.96000e+01    2.40151e-01
    2.96250e+01    2.41290e-01
    2.96500e+01    2.42498e-01
    2.96750e+01    2.43774e-01
    2.97000e+01    2.45120e-01
    2.97250e+01    2.46539e-01
    2.97500e+01    2.48030e-01
    2.97750e+01    2.49595e-01
    2.98000e+01    2.51236e-01
    2.98250e+01    2.52955e-01
    2.98500e+01    2.54752e-01
    2.98750e+01    2.56629e-01
    2.99000e+01    2.58589e-01
    2.99250e+01    2.60632e-01
    2.99500e+01    2.62760e-01
    2.99750e+01    2.64976e-01
    3.00000e+01    2.67280e-01
    3.00250e+01    2.69675e-01
    3.00500e+01    2.72163e-01
    3.00750e+01    2.74745e-01
    3.01000e+01    2.77424e-01
    3.01250e+01    2.80201e-01
    3.01500e+01    2.83079e-01
    3.01750e+01    2.86059e-01
    3.02000e+01    2.89144e-01
    3.02250e+01    2.92336e-01
    3.02500e+01    2.95638e-01
    3.02750e+01    2.99050e-01
    3.03000e+01    3.02576e-01
    3.03250e+01    3.06218e-01
    3.03500e+01    3.09978e-01
    3.03750e+01    3.13859e-01
    3.04000e+01    3.17862e-01
    3.04250e+01    3.21989e-01
    3.04500e+01    3.26245e-01
    3.04750e+01    3.30629e-01
    3.05000e+01    3.35145e-01
    3.05250e+01    3.39795e-01
    3.05500e+01    3.44582e-01
    3.05750e+01    3.49506e-01
    3.06000e+01    3.54570e-01
    3.06250e+01    3.59777e-01
    3.06500e+01    3.65128e-01
    3.06750e+01    3.70625e-01
    3.07000e+01    3.76270e-01
    3.07250e+01    3.82064e-01
    3.07500e+01    3.88008e-01
    3.07750e+01    3.94105e-01
    3.08000e+01    4.00355e-01
    3.08250e+01    4.06759e-01
    3.08500e+01    4.13319e-01
    3.08750e+01    4.20033e-01
    3.09000e+01    4.26904e-01
    3.09250e+01    4.33931e-01
    3.09500e+01    4.41114e-01
    3.09750e+01    4.48452e-01
    3.10000e+01    4.55944e-01
    3.10250e+01    4.63590e-01
    3.10500e+01    4.71389e-01
    3.10750e+01    4.79337e-01
    3.11000e+01    4.87433e-01
    3.11250e+01    4.95675e-01
    3.11500e+01    5.04060e-01
    3.11750e+01    5.12583e-01
    3.12000e+01    5.21241e-01
    3.12250e+01    5.30029e-01
    3.12500e+01    5.38944e-01
    3.12750e+01    5.47979e-01
    3.13000e+01    5.57128e-01
    3.13250e+01    5.66385e-01
    3.13500e+01    5.75743e-01
    3.13750e+01    5.85194e-01
    3.14000e+01    5.94731e-01
    3.14250e+01    6.04345e-01
    3.14500e+01    6.14027e-01
    3.14750e+01    6.23768e-01
    3.15000e+01    6.33556e-01
    3.15250e+01    6.43383e-01
    3.15500e+01    6.53235e-01
    3.15750e+01    6.63103e-01
    3.16000e+01    6.72974e-01
    3.16250e+01    6.82836e-01
    3.16500e+01    6.92676e-01
    3.16750e+01    7.02481e-01
    3.17000e+01    7.12237e-01
    3.17250e+01    7.21932e-01
    3.17500e+01    7.31551e-01
    3.17750e+01    7.41080e-01
    3.18000e+01    7.50505e-01
    3.18250e+01    7.59812e-01
    3.18500e+01    7.68988e-01
    3.18750e+01    7.78017e-01
    3.19000e+01    7.86885e-01
    3.19250e+01    7.95580e-01
    3.19500e+01    8.04087e-01
    3.19750e+01    8.12393e-01
    3.20000e+01    8.20485e-01
    3.20250e+01    8.28351e-01
    3.20500e+01    8.35977e-01
    3.20750e+01    8.43353e-01
    3.21000e+01    8.50466e-01
    3.21250e+01    8.57307e-01
    3.21500e+01    8.63866e-01
    3.21750e+01    8.70132e-01
    3.22000e+01    8.76098e-01
    3.22250e+01    8.81755e-01
    3.22500e+01    8.87095e-01
    3.22750e+01    8.92113e-01
    3.23000e+01    8.96803e-01
    3.23250e+01    9.01159e-01
    3.23500e+01    9.05177e-01
    3.23750e+01    9.08854e-01
    3.24000e+01    9.12187e-01
    3.24250e+01    9.15175e-01
    3.24500e+01    9.17815e-01
    3.24750e+01    9.20109e-01
    3.25000e+01    9.22055e-01
    3.25250e+01    9.23656e-01
    3.25500e+01    9.24913e-01
    3.25750e+01    9.25828e-01
    3.26000e+01    9.26405e-01
    3.26250e+01    9.26647e-01
    3.26500e+01    9.26558e-01
    3.26750e+01    9.26144e-01
    3.27000e+01    9.25410e-01
    3.27250e+01    9.24361e-01
    3.27500e+01    9.23003e-01
    3.27750e+01    9.21344e-01
    3.28000e+01    9.19391e-01
    3.28250e+01    9.17151e-01
    3.28500e+01    9.14630e-01
    3.28750e+01    9.11839e-01
    3.29000e+01    9.08784e-01
    3.29250e+01    9.05474e-01
    3.29500e+01    9.01917e-01
    3.29750e+01    8.98123e-01
    3.30000e+01    8.94099e-01
    3.30250e+01    8.89856e-01
    3.30500e+01    8.85401e-01
    3.30750e+01    8.80744e-01
    3.31000e+01    8.75893e-01
    3.31250e+01    8.70858e-01
    3.31500e+01    8.65647e-01
    3.31750e+01    8.60270e-01
    3.32000e+01    8.54734e-01
    3.32250e+01    8.49049e-01
    3.32500e+01    8.43222e-01
    3.32750e+01    8.37264e-01
    3.33000e+01    8.31181e-01
    3.33250e+01    8.24981e-01
    3.33500e+01    8.18674e-01
    3.33750e+01    8.12266e-01
    3.34000e+01    8.05765e-01
    3.34250e+01    7.99179e-01
    3.34500e+01    7.92514e-01
    3.34750e+01    7.85778e-01
    3.35000e+01    7.78978e-01
    3.35250e+01    7.72121e-01
    3.35500e+01    7.65211e-01
    3.35750e+01    7.58257e-01
    3.36000e+01    7.51264e-01
    3.36250e+01    7.44238e-01
    3.36500e+01    7.37184e-01
    3.36750e+01    7.30108e-01
    3.37000e+01    7.23015e-01
    3.37250e+01    7.15910e-01
    3.37500e+01    7.08798e-01
    3.37750e+01    7.01684e-01
    3.38000e+01    6.94572e-01
    3.38250e+01    6.87466e-01
    3.38500e+01    6.80370e-01
    3.38750e+01    6.73288e-01
    3.39000e+01    6.66225e-01
    3.39250e+01    6.59183e-01
    3.39500e+01    6.52165e-01
    3.39750e+01    6.45176e-01
    3.40000e+01    6.38218e-01
    3.40250e+01    6.31293e-01
    3.40500e+01    6.24406e-01
    3.40750e+01    6.17558e-01
    3.41000e+01    6.10751e-01
    3.41250e+01    6.03989e-01
    3.41500e+01    5.97272e-01
    3.41750e+01    5.90604e-01
    3.42000e+01    5.83986e-01
    3.42250e+01    5.77421e-01
    3.42500e+01    5.70908e-01
    3.42750e+01    5.64451e-01
    3.43000e+01    5.58051e-01
    3.43250e+01    5.51709e-01
    3.43500e+01    5.45426e-01
    3.43750e+01    5.39204e-01
    3.44000e+01    5.33043e-01
    3.44250e+01    5.26945e-01
    3.44500e+01    5.20910e-01
    3.44750e+01    5.14940e-01
    3.45000e+01    5.09034e-01
    3.45250e+01    5.03195e-01
    3.45500e+01    4.97421e-01
    3.45750e+01    4.91714e-01
    3.46000e+01    4.86075e-01
    3.46250e+01    4.80503e-01
    3.46500e+01    4.74999e-01
    3.46750e+01    4.69564e-01
    3.47000e+01    4.64197e-01
    3.47250e+01    4.58899e-01
    3.47500e+01    4.53670e-01
    3.47750e+01    4.48510e-01
    3.48000e+01    4.43418e-01
    3.48250e+01    4.38396e-01
    3.48500e+01    4.33443e-01
    3.48750e+01    4.28559e-01
    3.49000e+01    4.23743e-01
    3.49250e+01    4.18997e-01
    3.49500e+01    4.14319e-01
    3.49750e+01    4.09709e-01
    3.50000e+01    4.05167e-01
    3.50250e+01    4.00694e-01
    3.50500e+01    3.96288e-01
    3.50750e+01    3.91949e-01
    3.51000e+01    3.87677e-01
    3.51250e+01    3.83472e-01
    3.51500e+01    3.79334e-01
    3.51750e+01    3.75262e-01
    3.52000e+01    3.71255e-01
    3.52250e+01    3.67314e-01
    3.52500e+01    3.63437e-01
    3.52750e+01    3.59625e-01
    3.53000e+01    3.55877e-01
    3.53250e+01    3.52193e-01
    3.53500e+01    3.48573e-01
    3.53750e+01    3.45015e-01
    3.54000e+01    3.41519e-01
    3.54250e+01    3.38085e-01
    3.54500e+01    3.34713e-01
    3.54750e+01    3.31402e-01
    3.55000e+01    3.28151e-01
    3.55250e+01    3.24961e-01
    3.55500e+01    3.21830e-01
    3.55750e+01    3.18759e-01
    3.56000e+01    3.15746e-01
    3.56250e+01    3.12792e-01
    3.56500e+01    3.09896e-01
    3.56750e+01    3.07057e-01
    3.57000e+01    3.04275e-01
    3.57250e+01    3.01549e-01
    3.57500e+01    2.98880e-01
    3.57750e+01    2.96267e-01
    3.58000e+01    2.93709e-01
    3.58250e+01    2.91205e-01
    3.58500e+01    2.88757e-01
    3.58750e+01    2.86362e-01
    3.59000e+01    2.84021e-01
    3.59250e+01    2.81733e-01
    3.59500e+01    2.79498e-01
    3.59750e+01    2.77316e-01
    3.60000e+01    2.75186e-01
    3.60250e+01    2.73108e-01
    3.60500e+01    2.71082e-01
    3.60750e+01    2.69107e-01
    3.61000e+01    2.67182e-01
    3.61250e+01    2.65308e-01
    3.61500e+01    2.63485e-01
    3.61750e+01    2.61711e-01
    3.62000e+01    2.59988e-01
    3.62250e+01    2.58314e-01
    3.62500e+01    2.56689e-01
    3.62750e+01    2.55113e-01
    3.63000e+01    2.53586e-01
    3.63250e+01    2.52107e-01
    3.63500e+01    2.50677e-01
    3.63750e+01    2.49296e-01
    3.64000e+01    2.47962e-01
    3.64250e+01    2.46677e-01
    3.64500e+01    2.45439e-01
    3.64750e+01    2.44249e-01
    3.65000e+01    2.43107e-01
    3.65250e+01    2.42012e-01
    3.65500e+01    2.40965e-01
    3.65750e+01    2.39966e-01
    3.66000e+01    2.39014e-01
    3.66250e+01    2.38109e-01
    3.66500e+01    2.37252e-01
    3.66750e+01    2.36443e-01
    3.67000e+01    2.35681e-01
    3.67250e+01    2.34967e-01
    3.67500e+01    2.34301e-01
    3.67750e+01    2.33683e-01
    3.68000e+01    2.33113e-01
    3.68250e+01    2.32591e-01
    3.68500e+01    2.32118e-01
    3.68750e+01    2.31693e-01
    3.69000e+01    2.31317e-01
    3.69250e+01    2.30990e-01
    3.69500e+01    2.30713e-01
    3.69750e+01    2.30486e-01
    3.70000e+01    2.30309e-01
    3.70250e+01    2.30182e-01
    3.70500e+01    2.30106e-01
    3.70750e+01    2.30082e-01
    3.71000e+01    2.30109e-01
    3.71250e+01    2.30188e-01
    3.71500e+01    2.30321e-01
    3.71750e+01    2.30506e-01
    3.72000e+01    2.30746e-01
    3.72250e+01    2.31039e-01
    3.72500e+01    2.31388e-01
    3.72750e+01    2.31793e-01
    3.73000e+01    2.32255e-01
    3.73250e+01    2.32773e-01
    3.73500e+01    2.33350e-01
    3.73750e+01    2.33985e-01
    3.74000e+01    2.34680e-01
    3.74250e+01    2.35435e-01
    3.74500e+01    2.36252e-01
    3.74750e+01    2.37132e-01
    3.75000e+01    2.38075e-01
    3.75250e+01    2.39082e-01
    3.75500e+01    2.40155e-01
    3.75750e+01    2.41295e-01
    3.76000e+01    2.42502e-01
    3.76250e+01    2.43778e-01
    3.76500e+01    2.45125e-01
    3.76750e+01    2.46544e-01
    3.77000e+01    2.48035e-01
    3.77250e+01    2.49601e-01
    3.77500e+01    2.51242e-01
    3.77750e+01    2.52961e-01
    3.78000e+01    2.54758e-01
    3.78250e+01    2.56636e-01
    3.78500e+01    2.58596e-01
    3.78750e+01    2.60639e-01
    3.79000e+01    2.62768e-01
    3.79250e+01    2.64984e-01
    3.79500e+01    2.67288e-01
    3.79750e+01    2.69684e-01
    3.80000e+01    2.72172e-01
    3.80250e+01    2.74754e-01
    3.80500e+01    2.77433e-01
    3.80750e+01    2.80211e-01
    3.81000e+01    2.83089e-01
    3.81250e+01    2.86070e-01
    3.81500e+01    2.89155e-01
    3.81750e+01    2.92348e-01
    3.82000e+01    2.95649e-01
    3.82250e+01    2.99062e-01
    3.82500e+01    3.02589e-01
    3.82750e+01    3.06231e-01
    3.83000e+01    3.09992e-01
    3.83250e+01    3.13872e-01
    3.83500e+01    3.17876e-01
    3.83750e+01    3.22004e-01
    3.84000e+01    3.26260e-01
    3.84250e+01    3.30645e-01
    3.84500e+01    3.35161e-01
    3.84750e+01    3.39812e-01
    3.85000e+01    3.44598e-01
    3.85250e+01    3.49523e-01
    3.85500e+01    3.54588e-01
    3.85750e+01    3.59796e-01
    3.86000e+01    3.65147e-01
    3.86250e+01    3.70644e-01
    3.86500e+01    3.76290e-01
    3.86750e+01    3.82084e-01
    3.87000e+01    3.88029e-01
    3.87250e+01    3.94126e-01
    3.87500e+01    4.00377e-01
    3.87750e+01    4.06782e-01
    3.88000e+01    4.13342e-01
    3.88250e+01    4.20057e-01
    3.88500e+01    4.26928e-01
    3.88750e+01    4.33956e-01
    3.89000e+01    4.41139e-01
    3.89250e+01    4.48477e-01
    3.89500e+01    4.55971e-01
    3.89750e+01    4.63617e-01
    3.90000e+01    4.71416e-01
    3.90250e+01    4.79365e-01
    3.90500e+01    4.87462e-01
    3.90750e+01    4.95704e-01
    3.91000e+01    5.04089e-01
    3.91250e+01    5.12613e-01
    3.91500e+01    5.21271e-01
    3.91750e+01    5.30060e-01
    3.92000e+01    5.38975e-01
    3.92250e+01    5.48010e-01
    3.92500e+01    5.57160e-01
    3.92750e+01    5.66417e-01
    3.93000e+01    5.75775e-01
    3.93250e+01    5.85227e-01
    3.93500e+01    5.94765e-01
    3.93750e+01    6.04379e-01
    3.94000e+01    6.14061e-01
    3.94250e+01    6.23802e-01
    3.94500e+01    6.33590e-01
    3.94750e+01    6.43417e-01
    3.95000e+01    6.53270e-01
    3.95250e+01    6.63138e-01
    3.95500e+01    6.73009e-01
    3.95750e+01    6.82870e-01
    3.96000e+01    6.92710e-01
    3.96250e+01    7.02515e-01
    3.96500e+01    7.12271e-01
    3.96750e+01    7.21965e-01
    3.97000e+01    7.31584e-01
    3.97250e+01    7.41113e-01
    3.97500e+01    7.50538e-01
    3.97750e+01    7.59844e-01
    3.98000e+01    7.69019e-01
    3.98250e+01    7.78048e-01
    3.98500e+01    7.86916e-01
    3.98750e+01    7.95610e-01
    3.99000e+01    8.04116e-01
    3.99250e+01    8.12422e-01
    3.99500e+01    8.20513e-01
    3.99750e+01    8.28378e-01
    4.00000e+01    8.36003e-01
    4.00250e+01    8.43378e-01
    4.00500e+01    8.50491e-01
    4.00750e+01    8.57331e-01
    4.01000e+01    8.63888e-01
    4.01250e+01    8.70153e-01
    4.01500e+01    8.76118e-01
    4.01750e+01    8.81774e-01
    4.02000e+01    8.87113e-01
    4.02250e+01    8.92130e-01
    4.02500e+01    8.96818e-01
    4.02750e+01    9.01173e-01
    4.03000e+01    9.05190e-01
    4.03250e+01    9.08866e-01
    4.03500e+01    9.12198e-01
    4.03750e+01    9.15185e-01
    4.04000e+01    9.17824e-01
    4.04250e+01    9.20116e-01
    4.04500e+01    9.22061e-01
    4.04750e+01    9.23661e-01
    4.05000e+01    9.24917e-01
    4.05250e+01    9.25831e-01
    4.05500e+01    9.26406e-01
    4.05750e+01    9.26647e-01
    4.06000e+01    9.26557e-01
    4.06250e+01    9.26142e-01
    4.06500e+01    9.25406e-01
    4.06750e+01    9.24356e-01
    4.07000e+01    9.22998e-01
    4.07250e+01    9.21338e-01
    4.07500e+01    9.19384e-01
    4.07750e+01    9.17142e-01
    4.08000e+01    9.14621e-01
    4.08250e+01    9.11829e-01
    4.08500e+01    9.08773e-01
    4.08750e+01    9.05462e-01
    4.09000e+01    9.01904e-01
    4.09250e+01    8.98109e-01
    4.09500e+01    8.94085e-01
    4.09750e+01    8.89841e-01
    4.10000e+01    8.85385e-01
    4.10250e+01    8.80727e-01
    4.10500e+01    8.75876e-01
    4.10750e+01    8.70840e-01
    4.11000e+01    8.65629e-01
    4.11250e+01    8.60251e-01
    4.11500e+01    8.54714e-01
    4.11750e+01    8.49029e-01
    4.12000e+01    8.43202e-01
    4.12250e+01    8.37243e-01
    4.12500e+01    8.31159e-01
    4.12750e+01    8.24960e-01
    4.13000e+01    8.18652e-01
    4.13250e+01    8.12244e-01
    4.13500e+01    8.05742e-01
    4.13750e+01    7.99156e-01
    4.14000e+01    7.92491e-01
    4.14250e+01    7.85755e-01
    4.14500e+01    7.78955e-01
    4.14750e+01    7.72097e-01
    4.15000e+01    7.65187e-01
    4.15250e+01    7.58233e-01
    4.15500e+01    7.51240e-01
    4.15750e+01    7.44213e-01
    4.16000e+01    7.37159e-01
    4.16250e+01    7.30083e-01
    4.16500e+01    7.22990e-01
    4.16750e+01    7.15885e-01
    4.17000e+01    7.08774e-01
    4.17250e+01    7.01659e-01
    4.17500e+01    6.94547e-01
    4.17750e+01    6.87441e-01
    4.18000e+01    6.80345e-01
    4.18250e+01    6.73264e-01
    4.18500e+01    6.66200e-01
    4.18750e+01    6.59158e-01
    4.19000e+01    6.52141e-01
    4.19250e+01    6.45152e-01
    4.19500e+01    6.38194e-01
    4.19750e+01    6.31269e-01
    4.20000e+01    6.24382e-01
    4.20250e+01    6.17534e-01
    4.20500e+01    6.10727e-01
    4.20750e+01    6.03965e-01
    4.21000e+01    5.97249e-01
    4.21250e+01    5.90581e-01
    4.21500e+01    5.83964e-01
    4.21750e+01    5.77398e-01
    4.22000e+01    5.70886e-01
    4.22250e+01    5.64429e-01
    4.22500e+01    5.58029e-01
    4.22750e+01    5.51687e-01
    4.23000e+01    5.45405e-01
    4.23250e+01    5.39182e-01
    4.23500e+01    5.33022e-01
    4.23750e+01    5.26924e-01
    4.24000e+01    5.20889e-01
    4.24250e+01    5.14919e-01
    4.24500e+01    5.09014e-01
    4.24750e+01    5.03174e-01
    4.25000e+01    4.97401e-01
    4.25250e+01    4.91695e-01
    4.25500e+01    4.86055e-01
    4.25750e+01    4.80484e-01
    4.26000e+01    4.74980e-01
    4.26250e+01    4.69545e-01
    4.26500e+01    4.64179e-01
    4.26750e+01    4.58881e-01
    4.27000e+01    4.53652e-01
    4.27250e+01    4.48492e-01
    4.27500e+01    4.43401e-01
    4.27750e+01    4.38379e-01
    4.28000e+01    4.33426e-01
    4.28250e+01    4.28542e-01
    4.28500e+01    4.23727e-01
    4.28750e+01    4.18980e-01
    4.29000e+01    4.14302e-01
    4.29250e+01    4.09693e-01
    4.29500e+01    4.05152e-01
    4.29750e+01    4.00678e-01
    4.30000e+01    3.96272e-01
    4.30250e+01    3.91934e-01
    4.30500e+01    3.87663e-01
    4.30750e+01    3.83458e-01
    4.31000e+01    3.79320e-01
    4.31250e+01    3.75248e-01
    4.31500e+01    3.71241e-01
    4.31750e+01    3.67300e-01
    4.32000e+01    3.63424e-01
    4.32250e+01    3.59612e-01
    4.32500e+01    3.55865e-01
    4.32750e+01    3.52181e-01
    4.33000e+01    3.48560e-01
    4.33250e+01    3.45002e-01
    4.33500e+01    3.41507e-01
    4.33750e+01    3.38073e-01
    4.34000e+01    3.34701e-01
    4.34250e+01    3.31390e-01
    4.34500e+01    3.28140e-01
    4.34750e+01    3.24950e-01
    4.35000e+01    3.21820e-01
    4.35250e+01    3.18748e-01
    4.35500e+01    3.15736e-01
    4.35750e+01    3.12782e-01
    4.36000e+01    3.09886e-01
    4.36250e+01    3.07047e-01
    4.36500e+01    3.04265e-01
    4.36750e+01    3.01540e-01
    4.37000e+01    2.98871e-01
    4.37250e+01    2.96258e-01
    4.37500e+01    2.93700e-01
    4.37750e+01    2.91197e-01
    4.38000e+01    2.88748e-01
    4.38250e+01    2.86354e-01
    4.38500e+01    2.84013e-01
    4.38750e+01    2.81725e-01
    4.39000e+01    2.79491e-01
    4.39250e+01    2.77309e-01
    4.39500e+01    2.75179e-01
    4.39750e+01    2.73101e-01
    4.40000e+01    2.71075e-01
    4.40250e+01    2.69100e-01
    4.40500e+01    2.67176e-01
    4.40750e+01    2.65302e-01
    4.41000e+01    2.63479e-01
    4.41250e+01    2.61705e-01
    4.41500e+01    2.59982e-01
    4.41750e+01    2.58308e-01
    4.42000e+01    2.56683e-01
    4.42250e+01    2.55107e-01
    4.42500e+01    2.53581e-01
    4.42750e+01    2.52102e-01
    4.43000e+01    2.50673e-01
    4.43250e+01    2.49291e-01
    4.43500e+01    2.47958e-01
    4.43750e+01    2.46672e-01
    4.44000e+01    2.45435e-01
    4.44250e+01    2.44245e-01
    4.44500e+01    2.43103e-01
    4.44750e+01    2.42009e-01
    4.45000e+01    2.40962e-01
    4.45250e+01    2.39962e-01
    4.45500e+01    2.39011e-01
    4.45750e+01    2.38106e-01
    4.46000e+01    2.37250e-01
    4.46250e+01    2.36440e-01
    4.46500e+01    2.35679e-01
    4.46750e+01    2.34965e-01
    4.47000e+01    2.34299e-01
    4.47250e+01    2.33681e-01
    4.47500e+01    2.33111e-01
    4.47750e+01    2.32589e-01
    4.48000e+01    2.32116e-01
    4.48250e+01    2.31691e-01
    4.48500e+01    2.31316e-01
    4.48750e+01    2.30989e-01
    4.49000e+01    2.30712e-01
    4.49250e+01    2.30485e-01
    4.49500e+01    2.30308e-01
    4.49750e+01    2.30182e-01
    4.50000e+01    2.30106e-01
    4.50250e+01    2.30082e-01
    4.50500e+01    2.30109e-01
    4.50750e+01    2.30189e-01
    4.51000e+01    2.30321e-01
    4.51250e+01    2.30507e-01
    4.51500e+01    2.30747e-01
    4.51750e+01    2.31041e-01
    4.52000e+01    2.31390e-01
    4.52250e+01    2.31795e-01
    4.52500e+01    2.32256e-01
    4.52750e+01    2.32775e-01
    4.53000e+01    2.33352e-01
    4.53250e+01    2.33987e-01
    4.53500e+01    2.34682e-01
    4.53750e+01    2.35438e-01
    4.54000e+01    2.36255e-01
    4.54250e+01    2.37135e-01
    4.54500e+01    2.38078e-01
    4.54750e+01    2.39086e-01
    4.55000e+01    2.40159e-01
    4.55250e+01    2.41299e-01
    4.55500e+01    2.42506e-01
    4.55750e+01    2.43783e-01
    4.56000e+01    2.45130e-01
    4.56250e+01    2.46549e-01
    4.56500e+01    2.48040e-01
    4.56750e+01    2.49606e-01
    4.57000e+01    2.51248e-01
    4.57250e+01    2.52967e-01
    4.57500e+01    2.54765e-01
    4.57750e+01    2.56643e-01
    4.58000e+01    2.58603e-01
    4.58250e+01    2.60646e-01
    4.58500e+01    2.62775e-01
    4.58750e+01    2.64991e-01
    4.59000e+01    2.67296e-01
    4.59250e+01    2.69692e-01
    4.59500e+01    2.72180e-01
    4.59750e+01    2.74763e-01
    4.60000e+01    2.77443e-01
    4.60250e+01    2.80221e-01
    4.60500e+01    2.83099e-01
    4.60750e+01    2.86080e-01
    4.61000e+01    2.89166e-01
    4.61250e+01    2.92359e-01
    4.61500e+01    2.95661e-01
    4.61750e+01    2.99074e-01
    4.62000e+01    3.02601e-01
    4.62250e+01    3.06244e-01
    4.62500e+01    3.10005e-01
    4.62750e+01    3.13886e-01
    4.63000e+01    3.17890e-01
    4.63250e+01    3.22019e-01
    4.63500e+01    3.26275e-01
    4.63750e+01    3.30660e-01
    4.64000e+01    3.35177e-01
    4.64250e+01    3.39828e-01
    4.64500e+01    3.44615e-01
    4.64750e+01    3.49541e-01
    4.65000e+01    3.54606e-01
    4.65250e+01    3.59814e-01
    4.65500e+01    3.65166e-01
    4.65750e+01    3.70664e-01
    4.66000e+01    3.76309e-01
    4.66250e+01    3.82104e-01
    4.66500e+01    3.88050e-01
    4.66750e+01    3.94148e-01
    4.67000e+01    4.00399e-01
    4.67250e+01    4.06804e-01
    4.67500e+01    4.13365e-01
    4.67750e+01    4.20081e-01
    4.68000e+01    4.26953e-01
    4.68250e+01    4.33980e-01
    4.68500e+01    4.41164e-01
    4.68750e+01    4.48503e-01
    4.69000e+01    4.55997e-01
    4.69250e+01    4.63644e-01
    4.69500e+01    4.71443e-01
    4.69750e+01    4.79393e-01
    4.70000e+01    4.87490e-01
    4.70250e+01    4.95733e-01
    4.70500e+01    5.04118e-01
    4.70750e+01    5.12642e-01
    4.71000e+01    5.21301e-01
    4.71250e+01    5.30091e-01
    4.71500e+01    5.39006e-01
    4.71750e+01    5.48042e-01
    4.72000e+01    5.57191e-01
    4.72250e+01    5.66449e-01
    4.72500e+01    5.75808e-01
    4.72750e+01    5.85260e-01
    4.73000e+01    5.94798e-01
    4.73250e+01    6.04412e-01
    4.73500e+01    6.14095e-01
    4.73750e+01    6.23836e-01
    4.74000e+01    6.33624e-01
    4.74250e+01    6.43451e-01
    4.74500e+01    6.53304e-01
    4.74750e+01    6.63172e-01
    4.75000e+01    6.73043e-01
    4.75250e+01    6.82905e-01
    4.75500e+01    6.92744e-01
    4.75750e+01    7.02549e-01
    4.76000e+01    7.12305e-01
    4.76250e+01    7.21999e-01
    4.76500e+01    7.31617e-01
    4.76750e+01    7.41146e-01
    4.77000e+01    7.50570e-01
    4.77250e+01    7.59877e-01
    4.77500e+01    7.69051e-01
    4.77750e+01    7.78079e-01
    4.78000e+01    7.86946e-01
    4.78250e+01    7.95640e-01
    4.78500e+01    8.04146e-01
    4.78750e+01    8.12450e-01
    4.79000e+01    8.20541e-01
    4.79250e+01    8.28404e-01
    4.79500e+01    8.36029e-01
    4.79750e+01    8.43403e-01
    4.80000e+01    8.50515e-01
    4.80250e+01    8.57354e-01
    4.80500e+01    8.63910e-01
    4.80750e+01    8.70175e-01
    4.81000e+01    8.76138e-01
    4.81250e+01    8.81793e-01
    4.81500e+01    8.87131e-01
    4.81750e+01    8.92147e-01
    4.82000e+01    8.96834e-01
    4.82250e+01    9.01188e-01
    4.82500e+01    9.05204e-01
    4.82750e+01    9.08878e-01
    4.83000e+01    9.12209e-01
    4.83250e+01    9.15194e-01
    4.83500e+01    9.17832e-01
    4.83750e+01    9.20123e-01
    4.84000e+01    9.22068e-01
    4.84250e+01    9.23666e-01
    4.84500e+01    9.24920e-01
    4.84750e+01    9.25833e-01
    4.85000e+01    9.26408e-01
    4.85250e+01    9.26647e-01
    4.85500e+01    9.26556e-01
    4.85750e+01    9.26140e-01
    4.86000e+01    9.25403e-01
    4.86250e+01    9.24352e-01
    4.86500e+01    9.22993e-01
    4.86750e+01    9.21332e-01
    4.87000e+01    9.19377e-01
    4.87250e+01    9.17134e-01
    4.87500e+01    9.14612e-01
    4.87750e+01    9.11819e-01
    4.88000e+01    9.08762e-01
    4.88250e+01    9.05450e-01
    4.88500e+01    9.01892e-01
    4.88750e+01    8.98096e-01
    4.89000e+01    8.94071e-01
    4.89250e+01    8.89826e-01
    4.89500e+01    8.85369e-01
    4.89750e+01    8.80711e-01
    4.90000e+01    8.75859e-01
    4.90250e+01    8.70822e-01
    4.90500e+01    8.65610e-01
    4.90750e+01    8.60232e-01
    4.91000e+01    8.54695e-01
    4.91250e+01    8.49009e-01
    4.91500e+01    8.43182e-01
    4.91750e+01    8.37222e-01
    4.92000e+01    8.31138e-01
    4.92250e+01    8.24938e-01
    4.92500e+01    8.18630e-01
    4.92750e+01    8.12221e-01
    4.93000e+01    8.05720e-01
    4.93250e+01    7.99133e-01
    4.93500e+01    7.92468e-01
    4.93750e+01    7.85731e-01
    4.94000e+01    7.78931e-01
    4.94250e+01    7.72073e-01
    4.94500e+01    7.65163e-01
    4.94750e+01    7.58209e-01
    4.95000e+01    7.51215e-01
    4.95250e+01    7.44189e-01
    4.95500e+01    7.37135e-01
    4.95750e+01    7.30059e-01
    4.96000e+01    7.22966e-01
    4.96250e+01    7.15861e-01
    4.96500e+01    7.08749e-01
    4.96750e+01    7.01635e-01
    4.97000e+01    6.94522e-01
    4.97250e+01    6.87416e-01
    4.97500e+01    6.80321e-01
    4.97750e+01    6.73239e-01
    4.98000e+01    6.66176e-01
    4.98250e+01    6.59134e-01
    4.98500e+01    6.52117e-01
    4.98750e+01    6.45127e-01
    4.99000e+01    6.38169e-01
    4.99250e+01    6.31245e-01
    4.99500e+01    6.24358e-01
    4.99750e+01    6.17510e-01


==> data/pp_ydata_x_1.60_y_0.80.csv <==
    0.00000e+00    8.00480e-01
    2.50000e-02    8.12400e-01
    5.00000e-02    8.24159e-01
    7.50000e-02    8.35733e-01
    1.00000e-01    8.47103e-01
    1.25000e-01    8.58248e-01
    1.50000e-01    8.69146e-01
    1.75000e-01    8.79778e-01
    2.00000e-01    8.90124e-01
    2.25000e-01    9.00165e-01
    2.50000e-01    9.09882e-01
    2.75000e-01    9.19258e-01
    3.00000e-01    9.28277e-01
    3.25000e-01    9.36922e-01
    3.50000e-01    9.45180e-01
    3.75000e-01    9.53036e-01
    4.00000e-01    9.60478e-01
    4.25000e-01    9.67496e-01
    4.50000e-01    9.74078e-01
    4.75000e-01    9.80216e-01
    5.00000e-01    9.85904e-01
    5.25000e-01    9.91134e-01
    5.50000e-01    9.95902e-01
    5.75000e-01    1.00020e+00
    6.00000e-01    1.00404e+00
    6.25000e-01    1.00740e+00
    6.50000e-01    1.01030e+00
    6.75000e-01    1.01273e+00
    7.00000e-01    1.01469e+00
    7.25000e-01    1.01619e+00
    7.50000e-01    1.01723e+00
    7.75000e-01    1.01783e+00
    8.00000e-01    1.01797e+00
    8.25000e-01    1.01768e+00
    8.50000e-01    1.01696e+00
    8.75000e-01    1.01582e+00
    9.00000e-01    1.01426e+00
    9.25000e-01    1.01231e+00
    9.50000e-01    1.00996e+00
    9.75000e-01    1.00723e+00
    1.00000e+00    1.00414e+00
    1.02500e+00    1.00069e+00
    1.05000e+00    9.96894e-01
    1.07500e+00    9.92768e-01
    1.10000e+00    9.88324e-01
    1.12500e+00    9.83573e-01
    1.15000e+00    9.78530e-01
    1.17500e+00    9.73207e-01
    1.20000e+00    9.67616e-01
    1.22500e+00    9.61772e-01
    1.25000e+00    9.55686e-01
    1.27500e+00    9.49372e-01
    1.30000e+00    9.42842e-01
    1.32500e+00    9.36108e-01
    1.35000e+00    9.29184e-01
    1.37500e+00    9.22080e-01
    1.40000e+00    9.14810e-01
    1.42500e+00    9.07383e-01
    1.45000e+00    8.99813e-01
    1.47500e+00    8.92109e-01
    1.50000e+00    8.84283e-01
    1.52500e+00    8.76346e-01
    1.55000e+00    8.68306e-01
    1.57500e+00    8.60174e-01
    1.60000e+00    8.51960e-01
    1.62500e+00    8.43673e-01
    1.65000e+00    8.35322e-01
    1.67500e+00    8.26915e-01
    1.70000e+00    8.18460e-01
    1.72500e+00    8.09966e-01
    1.75000e+00    8.01440e-01
    1.77500e+00    7.92890e-01
    1.80000e+00    7.84322e-01
    1.82500e+00    7.75743e-01
    1.85000e+00    7.67159e-01
    1.87500e+00    7.58578e-01
    1.90000e+00    7.50004e-01
    1.92500e+00    7.41443e-01
    1.95000e+00    7.32900e-01
    1.97500e+00    7.24380e-01
    2.00000e+00    7.15889e-01
    2.02500e+00    7.07430e-01
    2.05000e+00    6.99007e-01
    2.07500e+00    6.90626e-01
    2.10000e+00    6.82289e-01
    2.12500e+00    6.74000e-01
    2.15000e+00    6.65763e-01
    2.17500e+00    6.57581e-01
    2.20000e+00    6.49456e-01
    2.22500e+00    6.41391e-01
    2.25000e+00    6.33389e-01
    2.27500e+00    6.25453e-01
    2.30000e+00    6.17584e-01
    2.32500e+00    6.09785e-01
    2.35000e+00    6.02057e-01
    2.37500e+00    5.94402e-01
    2.40000e+00    5.86822e-01
    2.42500e+00    5.79319e-01
    2.45000e+00    5.71893e-01
    2.47500e+00    5.64546e-01
    2.50000e+00    5.57278e-01
    2.52500e+00    5.50092e-01
    2.55000e+00    5.42988e-01
    2.57500e+00    5.35966e-01
    2.60000e+00    5.29027e-01
    2.62500e+00    5.22172e-01
    2.65000e+00    5.15401e-01
    2.67500e+00    5.08715e-01
    2.70000e+00    5.02114e-01
    2.72500e+00    4.95598e-01
    2.75000e+00    4.89168e-01
    2.77500e+00    4.82823e-01
    2.80000e+00    4.76564e-01
    2.82500e+00    4.70390e-01
    2.85000e+00    4.64302e-01
    2.87500e+00    4.58299e-01
    2.90000e+00    4.52381e-01
    2.92500e+00    4.46548e-01
    2.95000e+00    4.40800e-01
    2.97500e+00    4.35136e-01
    3.00000e+00    4.29556e-01
    3.02500e+00    4.24060e-01
    3.05000e+00    4.18647e-01
    3.07500e+00    4.13316e-01
    3.10000e+00    4.08068e-01
    3.12500e+00    4.02902e-01
    3.15000e+00    3.97817e-01
    3.17500e+00    3.92812e-01
    3.20000e+00    3.87888e-01
    3.22500e+00    3.83043e-01
    3.25000e+00    3.78277e-01
    3.27500e+00    3.73589e-01
    3.30000e+00    3.68979e-01
    3.32500e+00    3.64446e-01
    3.35000e+00    3.59989e-01
    3.37500e+00    3.55608e-01
    3.40000e+00    3.51301e-01
    3.42500e+00    3.47069e-01
    3.45000e+00    3.42911e-01
    3.47500e+00    3.38825e-01
    3.50000e+00    3.34811e-01
    3.52500e+00    3.30869e-01
    3.55000e+00    3.26998e-01
    3.57500e+00    3.23197e-01
    3.60000e+00    3.19465e-01
    3.62500e+00    3.15801e-01
    3.65000e+00    3.12206e-01
    3.67500e+00    3.08677e-01
    3.70000e+00    3.05216e-01
    3.72500e+00    3.01820e-01
    3.75000e+00    2.98489e-01
    3.77500e+00    2.95222e-01
    3.80000e+00    2.92020e-01
    3.82500e+00    2.88880e-01
    3.85000e+00    2.85803e-01
    3.87500e+00    2.82787e-01
    3.90000e+00    2.79833e-01
    3.92500e+00    2.76939e-01
    3.95000e+00    2.74104e-01
    3.97500e+00    2.71329e-01
    4.00000e+00    2.68613e-01
    4.02500e+00    2.65954e-01
    4.05000e+00    2.63353e-01
    4.07500e+00    2.60809e-01
    4.10000e+00    2.58321e-01
    4.12500e+00    2.55888e-01
    4.15000e+00    2.53511e-01
    4.17500e+00    2.51188e-01
    4.20000e+00    2.48919e-01
    4.22500e+00    2.46703e-01
    4.25000e+00    2.44541e-01
    4.27500e+00    2.42431e-01
    4.30000e+00    2.40373e-01
    4.32500e+00    2.38367e-01
    4.35000e+00    2.36412e-01
    4.37500e+00    2.34508e-01
    4.40000e+00    2.32654e-01
    4.42500e+00    2.30850e-01
    4.45000e+00    2.29095e-01
    4.47500e+00    2.27390e-01
    4.50000e+00    2.25733e-01
    4.52500e+00    2.24125e-01
    4.55000e+00    2.22565e-01
    4.57500e+00    2.21053e-01
    4.60000e+00    2.19589e-01
    4.62500e+00    2.18171e-01
    4.65000e+00    2.16801e-01
    4.67500e+00    2.15478e-01
    4.70000e+00    2.14201e-01
    4.72500e+00    2.12971e-01
    4.75000e+00    2.11787e-01
    4.77500e+00    2.10649e-01
    4.80000e+00    2.09557e-01
    4.82500e+00    2.08510e-01
    4.85000e+00    2.07510e-01
    4.87500e+00    2.06555e-01
    4.90000e+00    2.05646e-01
    4.92500e+00    2.04782e-01
    4.95000e+00    2.03964e-01
    4.97500e+00    2.03191e-01
    5.00000e+00    2.02464e-01
    5.02500e+00    2.01783e-01
    5.05000e+00    2.01148e-01
    5.07500e+00    2.00558e-01
    5.10000e+00    2.00014e-01
    5.12500e+00    1.99517e-01
    5.15000e+00    1.99066e-01
    5.17500e+00    1.98661e-01
    5.20000e+00    1.98303e-01
    5.22500e+00    1.97992e-01
    5.25000e+00    1.97729e-01
    5.27500e+00    1.97513e-01
    5.30000e+00    1.97345e-01
    5.32500e+00    1.97226e-01
    5.35000e+00    1.97156e-01
    5.37500e+00    1.97135e-01
    5.40000e+00    1.97163e-01
    5.42500e+00    1.97242e-01
    5.45000e+00    1.97372e-01
    5.47500e+00    1.97554e-01
    5.50000e+00    1.97787e-01
    5.52500e+00    1.98073e-01
    5.55000e+00    1.98413e-01
    5.57500e+00    1.98807e-01
    5.60000e+00    1.99256e-01
    5.62500e+00    1.99761e-01
    5.65000e+00    2.00322e-01
    5.67500e+00    2.00941e-01
    5.70000e+00    2.01619e-01
    5.72500e+00    2.02357e-01
    5.75000e+00    2.03155e-01
    5.77500e+00    2.04015e-01
    5.80000e+00    2.04938e-01
    5.82500e+00    2.05926e-01
    5.85000e+00    2.06978e-01
    5.87500e+00    2.08098e-01
    5.90000e+00    2.09286e-01
    5.92500e+00    2.10544e-01
    5.95000e+00    2.11873e-01
    5.97500e+00    2.13274e-01
    6.00000e+00    2.14750e-01
    6.02500e+00    2.16302e-01
    6.05000e+00    2.17933e-01
    6.07500e+00    2.19642e-01
    6.10000e+00    2.21434e-01
    6.12500e+00    2.23309e-01
    6.15000e+00    2.25269e-01
    6.17500e+00    2.27318e-01
    6.20000e+00    2.29456e-01
    6.22500e+00    2.31687e-01
    6.25000e+00    2.34012e-01
    6.27500e+00    2.36434e-01
    6.30000e+00    2.38956e-01
    6.32500e+00    2.41579e-01
    6.35000e+00    2.44308e-01
    6.37500e+00    2.47144e-01
    6.40000e+00    2.50090e-01
    6.42500e+00    2.53149e-01
    6.45000e+00    2.56324e-01
    6.47500e+00    2.59619e-01
    6.50000e+00    2.63036e-01
    6.52500e+00    2.66578e-01
    6.55000e+00    2.70249e-01
    6.57500e+00    2.74052e-01
    6.60000e+00    2.77990e-01
    6.62500e+00    2.82067e-01
    6.65000e+00    2.86287e-01
    6.67500e+00    2.90652e-01
    6.70000e+00    2.95167e-01
    6.72500e+00    2.99835e-01
    6.75000e+00    3.04660e-01
    6.77500e+00    3.09645e-01
    6.80000e+00    3.14795e-01
    6.82500e+00    3.20112e-01
    6.85000e+00    3.25601e-01
    6.87500e+00    3.31265e-01
    6.90000e+00    3.37108e-01
    6.92500e+00    3.43133e-01
    6.95000e+00    3.49345e-01
    6.97500e+00    3.55745e-01
    7.00000e+00    3.62339e-01
    7.02500e+00    3.69128e-01
    7.05000e+00    3.76116e-01
    7.07500e+00    3.83305e-01
    7.10000e+00    3.90699e-01
    7.12500e+00    3.98300e-01
    7.15000e+00    4.06109e-01
    7.17500e+00    4.14130e-01
    7.20000e+00    4.22362e-01
    7.22500e+00    4.30808e-01
    7.25000e+00    4.39469e-01
    7.27500e+00    4.48344e-01
    7.30000e+00    4.57434e-01
    7.32500e+00    4.66738e-01
    7.35000e+00    4.76255e-01
    7.37500e+00    4.85984e-01
    7.40000e+00    4.95921e-01
    7.42500e+00    5.06065e-01
    7.45000e+00    5.16412e-01
    7.47500e+00    5.26957e-01
    7.50000e+00    5.37696e-01
    7.52500e+00    5.48623e-01
    7.55000e+00    5.59730e-01
    7.57500e+00    5.71012e-01
    7.60000e+00    5.82459e-01
    7.62500e+00    5.94062e-01
    7.65000e+00    6.05811e-01
    7.67500e+00    6.17696e-01
    7.70000e+00    6.29705e-01
    7.72500e+00    6.41824e-01
    7.75000e+00    6.54041e-01
    7.77500e+00    6.66340e-01
    7.80000e+00    6.78707e-01
    7.82500e+00    6.91126e-01
    7.85000e+00    7.03579e-01
    7.87500e+00    7.16048e-01
    7.90000e+00    7.28517e-01
    7.92500e+00    7.40964e-01
    7.95000e+00    7.53372e-01
    7.97500e+00    7.65719e-01
    8.00000e+00    7.77986e-01
    8.02500e+00    7.90151e-01
    8.05000e+00    8.02193e-01
    8.07500e+00    8.14092e-01
    8.10000e+00    8.25825e-01
    8.12500e+00    8.37372e-01
    8.15000e+00    8.48711e-01
    8.17500e+00    8.59822e-01
    8.20000e+00    8.70683e-01
    8.22500e+00    8.81275e-01
    8.25000e+00    8.91579e-01
    8.27500e+00    9.01574e-01
    8.30000e+00    9.11244e-01
    8.32500e+00    9.20570e-01
    8.35000e+00    9.29536e-01
    8.37500e+00    9.38127e-01
    8.40000e+00    9.46328e-01
    8.42500e+00    9.54126e-01
    8.45000e+00    9.61508e-01
    8.47500e+00    9.68464e-01
    8.50000e+00    9.74983e-01
    8.52500e+00    9.81057e-01
    8.55000e+00    9.86680e-01
    8.57500e+00    9.91844e-01
    8.60000e+00    9.96546e-01
    8.62500e+00    1.00078e+00
    8.65000e+00    1.00455e+00
    8.67500e+00    1.00785e+00
    8.70000e+00    1.01067e+00
    8.72500e+00    1.01304e+00
    8.75000e+00    1.01493e+00
    8.77500e+00    1.01637e+00
    8.80000e+00    1.01735e+00
    8.82500e+00    1.01787e+00
    8.85000e+00    1.01796e+00
    8.87500e+00    1.01760e+00
    8.90000e+00    1.01682e+00
    8.92500e+00    1.01562e+00
    8.95000e+00    1.01401e+00
    8.97500e+00    1.01199e+00
    9.00000e+00    1.00959e+00
    9.02500e+00    1.00681e+00
    9.05000e+00    1.00367e+00
    9.07500e+00    1.00017e+00
    9.10000e+00    9.96324e-01
    9.12500e+00    9.92152e-01
    9.15000e+00    9.87663e-01
    9.17500e+00    9.82870e-01
    9.20000e+00    9.77786e-01
    9.22500e+00    9.72423e-01
    9.25000e+00    9.66796e-01
    9.27500e+00    9.60916e-01
    9.30000e+00    9.54797e-01
    9.32500e+00    9.48451e-01
    9.35000e+00    9.41891e-01
    9.37500e+00    9.35130e-01
    9.40000e+00    9.28179e-01
    9.42500e+00    9.21051e-01
    9.45000e+00    9.13757e-01
    9.47500e+00    9.06310e-01
    9.50000e+00    8.98720e-01
    9.52500e+00    8.90998e-01
    9.55000e+00    8.83155e-01
    9.57500e+00    8.75202e-01
    9.60000e+00    8.67149e-01
    9.62500e+00    8.59005e-01
    9.65000e+00    8.50780e-01
    9.67500e+00    8.42483e-01
    9.70000e+00    8.34123e-01
    9.72500e+00    8.25709e-01
    9.75000e+00    8.17248e-01
    9.77500e+00    8.08749e-01
    9.80000e+00    8.00219e-01
    9.82500e+00    7.91666e-01
    9.85000e+00    7.83096e-01
    9.87500e+00    7.74516e-01
    9.90000e+00    7.65932e-01
    9.92500e+00    7.57351e-01
    9.95000e+00    7.48779e-01
    9.97500e+00    7.40220e-01
    1.00000e+01    7.31680e-01
    1.00250e+01    7.23164e-01
    1.00500e+01    7.14677e-01
    1.00750e+01    7.06223e-01
    1.01000e+01    6.97807e-01
    1.01250e+01    6.89431e-01
    1.01500e+01    6.81101e-01
    1.01750e+01    6.72820e-01
    1.02000e+01    6.64590e-01
    1.02250e+01    6.56416e-01
    1.02500e+01    6.48299e-01
    1.02750e+01    6.40243e-01
    1.03000e+01    6.32251e-01
    1.03250e+01    6.24324e-01
    1.03500e+01    6.16465e-01
    1.03750e+01    6.08675e-01
    1.04000e+01    6.00958e-01
    1.04250e+01    5.93314e-01
    1.04500e+01    5.85745e-01
    1.04750e+01    5.78252e-01
    1.05000e+01    5.70837e-01
    1.05250e+01    5.63502e-01
    1.05500e+01    5.56246e-01
    1.05750e+01    5.49071e-01
    1.06000e+01    5.41979e-01
    1.06250e+01    5.34968e-01
    1.06500e+01    5.28042e-01
    1.06750e+01    5.21199e-01
    1.07000e+01    5.14440e-01
    1.07250e+01    5.07766e-01
    1.07500e+01    5.01177e-01
    1.07750e+01    4.94674e-01
    1.08000e+01    4.88256e-01
    1.08250e+01    4.81923e-01
    1.08500e+01    4.75676e-01
    1.08750e+01    4.69514e-01
    1.09000e+01    4.63438e-01
    1.09250e+01    4.57447e-01
    1.09500e+01    4.51542e-01
    1.09750e+01    4.45721e-01
    1.10000e+01    4.39985e-01
    1.10250e+01    4.34333e-01
    1.10500e+01    4.28765e-01
    1.10750e+01    4.23281e-01
    1.11000e+01    4.17879e-01
    1.11250e+01    4.12561e-01
    1.11500e+01    4.07324e-01
    1.11750e+01    4.02170e-01
    1.12000e+01    3.97096e-01
    1.12250e+01    3.92103e-01
    1.12500e+01    3.87190e-01
    1.12750e+01    3.82357e-01
    1.13000e+01    3.77602e-01
    1.13250e+01    3.72925e-01
    1.13500e+01    3.68326e-01
    1.13750e+01    3.63804e-01
    1.14000e+01    3.59358e-01
    1.14250e+01    3.54987e-01
    1.14500e+01    3.50692e-01
    1.14750e+01    3.46470e-01
    1.15000e+01    3.42322e-01
    1.15250e+01    3.38247e-01
    1.15500e+01    3.34243e-01
    1.15750e+01    3.30311e-01
    1.16000e+01    3.26450e-01
    1.16250e+01    3.22659e-01
    1.16500e+01    3.18937e-01
    1.16750e+01    3.15283e-01
    1.17000e+01    3.11697e-01
    1.17250e+01    3.08178e-01
    1.17500e+01    3.04726e-01
    1.17750e+01    3.01339e-01
    1.18000e+01    2.98018e-01
    1.18250e+01    2.94760e-01
    1.18500e+01    2.91567e-01
    1.18750e+01    2.88436e-01
    1.19000e+01    2.85368e-01
    1.19250e+01    2.82361e-01
    1.19500e+01    2.79415e-01
    1.19750e+01    2.76530e-01
    1.20000e+01    2.73704e-01
    1.20250e+01    2.70937e-01
    1.20500e+01    2.68229e-01
    1.20750e+01    2.65579e-01
    1.21000e+01    2.62986e-01
    1.21250e+01    2.60450e-01
    1.21500e+01    2.57969e-01
    1.21750e+01    2.55545e-01
    1.22000e+01    2.53175e-01
    1.22250e+01    2.50860e-01
    1.22500e+01    2.48599e-01
    1.22750e+01    2.46391e-01
    1.23000e+01    2.44236e-01
    1.23250e+01    2.42134e-01
    1.23500e+01    2.40083e-01
    1.23750e+01    2.38085e-01
    1.24000e+01    2.36137e-01
    1.24250e+01    2.34240e-01
    1.24500e+01    2.32393e-01
    1.24750e+01    2.30596e-01
    1.25000e+01    2.28848e-01
    1.25250e+01    2.27150e-01
    1.25500e+01    2.25500e-01
    1.25750e+01    2.23899e-01
    1.26000e+01    2.22346e-01
    1.26250e+01    2.20841e-01
    1.26500e+01    2.19383e-01
    1.26750e+01    2.17973e-01
    1.27000e+01    2.16609e-01
    1.27250e+01    2.15293e-01
    1.27500e+01    2.14023e-01
    1.27750e+01    2.12799e-01
    1.28000e+01    2.11621e-01
    1.28250e+01    2.10490e-01
    1.28500e+01    2.09404e-01
    1.28750e+01    2.08365e-01
    1.29000e+01    2.07371e-01
    1.29250e+01    2.06422e-01
    1.29500e+01    2.05520e-01
    1.29750e+01    2.04662e-01
    1.30000e+01    2.03851e-01
    1.30250e+01    2.03085e-01
    1.30500e+01    2.02364e-01
    1.30750e+01    2.01690e-01
    1.31000e+01    2.01061e-01
    1.31250e+01    2.00477e-01
    1.31500e+01    1.99940e-01
    1.31750e+01    1.99449e-01
    1.32000e+01    1.99005e-01
    1.32250e+01    1.98607e-01
    1.32500e+01    1.98256e-01
    1.32750e+01    1.97952e-01
    1.33000e+01    1.97695e-01
    1.33250e+01    1.97486e-01
    1.33500e+01    1.97325e-01
    1.33750e+01    1.97213e-01
    1.34000e+01    1.97150e-01
    1.34250e+01    1.97136e-01
    1.34500e+01    1.97171e-01
    1.34750e+01    1.97258e-01
    1.35000e+01    1.97395e-01
    1.35250e+01    1.97584e-01
    1.35500e+01    1.97825e-01
    1.35750e+01    1.98118e-01
    1.36000e+01    1.98466e-01
    1.36250e+01    1.98868e-01
    1.36500e+01    1.99324e-01
    1.36750e+01    1.99837e-01
    1.37000e+01    2.00407e-01
    1.37250e+01    2.01035e-01
    1.37500e+01    2.01721e-01
    1.37750e+01    2.02467e-01
    1.38000e+01    2.03274e-01
    1.38250e+01    2.04143e-01
    1.38500e+01    2.05075e-01
    1.38750e+01    2.06072e-01
    1.39000e+01    2.07134e-01
    1.39250e+01    2.08264e-01
    1.39500e+01    2.09462e-01
    1.39750e+01    2.10729e-01
    1.40000e+01    2.12068e-01
    1.40250e+01    2.13481e-01
    1.40500e+01    2.14967e-01
    1.40750e+01    2.16531e-01
    1.41000e+01    2.18172e-01
    1.41250e+01    2.19893e-01
    1.41500e+01    2.21697e-01
    1.41750e+01    2.23584e-01
    1.42000e+01    2.25557e-01
    1.42250e+01    2.27618e-01
    1.42500e+01    2.29769e-01
    1.42750e+01    2.32013e-01
    1.43000e+01    2.34352e-01
    1.43250e+01    2.36788e-01
    1.43500e+01    2.39325e-01
    1.43750e+01    2.41963e-01
    1.44000e+01    2.44707e-01
    1.44250e+01    2.47558e-01
    1.44500e+01    2.50520e-01
    1.44750e+01    2.53596e-01
    1.45000e+01    2.56788e-01
    1.45250e+01    2.60100e-01
    1.45500e+01    2.63534e-01
    1.45750e+01    2.67095e-01
    1.46000e+01    2.70784e-01
    1.46250e+01    2.74606e-01
    1.46500e+01    2.78564e-01
    1.46750e+01    2.82662e-01
    1.47000e+01    2.86902e-01
    1.47250e+01    2.91288e-01
    1.47500e+01    2.95825e-01
    1.47750e+01    3.00515e-01
    1.48000e+01    3.05363e-01
    1.48250e+01    3.10371e-01
    1.48500e+01    3.15544e-01
    1.48750e+01    3.20886e-01
    1.49000e+01    3.26400e-01
    1.49250e+01    3.32089e-01
    1.49500e+01    3.37958e-01
    1.49750e+01    3.44010e-01
    1.50000e+01    3.50248e-01
    1.50250e+01    3.56676e-01
    1.50500e+01    3.63297e-01
    1.50750e+01    3.70115e-01
    1.51000e+01    3.77131e-01
    1.51250e+01    3.84350e-01
    1.51500e+01    3.91773e-01
    1.51750e+01    3.99403e-01
    1.52000e+01    4.07243e-01
    1.52250e+01    4.15294e-01
    1.52500e+01    4.23557e-01
    1.52750e+01    4.32033e-01
    1.53000e+01    4.40724e-01
    1.53250e+01    4.49630e-01
    1.53500e+01    4.58751e-01
    1.53750e+01    4.68085e-01
    1.54000e+01    4.77633e-01
    1.54250e+01    4.87392e-01
    1.54500e+01    4.97359e-01
    1.54750e+01    5.07532e-01
    1.55000e+01    5.17908e-01
    1.55250e+01    5.28481e-01
    1.55500e+01    5.39247e-01
    1.55750e+01    5.50200e-01
    1.56000e+01    5.61333e-01
    1.56250e+01    5.72638e-01
    1.56500e+01    5.84108e-01
    1.56750e+01    5.95733e-01
    1.57000e+01    6.07502e-01
    1.57250e+01    6.19406e-01
    1.57500e+01    6.31431e-01
    1.57750e+01    6.43565e-01
    1.58000e+01    6.55794e-01
    1.58250e+01    6.68104e-01
    1.58500e+01    6.80480e-01
    1.58750e+01    6.92904e-01
    1.59000e+01    7.05361e-01
    1.59250e+01    7.17832e-01
    1.59500e+01    7.30298e-01
    1.59750e+01    7.42741e-01
    1.60000e+01    7.55141e-01
    1.60250e+01    7.67478e-01
    1.60500e+01    7.79732e-01
    1.60750e+01    7.91881e-01
    1.61000e+01    8.03904e-01
    1.61250e+01    8.15780e-01
    1.61500e+01    8.27488e-01
    1.61750e+01    8.39006e-01
    1.62000e+01    8.50314e-01
    1.62250e+01    8.61390e-01
    1.62500e+01    8.72214e-01
    1.62750e+01    8.82766e-01
    1.63000e+01    8.93027e-01
    1.63250e+01    9.02977e-01
    1.63500e+01    9.12598e-01
    1.63750e+01    9.21874e-01
    1.64000e+01    9.30788e-01
    1.64250e+01    9.39324e-01
    1.64500e+01    9.47468e-01
    1.64750e+01    9.55207e-01
    1.65000e+01    9.62529e-01
    1.65250e+01    9.69423e-01
    1.65500e+01    9.75879e-01
    1.65750e+01    9.81889e-01
    1.66000e+01    9.87446e-01
    1.66250e+01    9.92545e-01
    1.66500e+01    9.97180e-01
    1.66750e+01    1.00135e+00
    1.67000e+01    1.00505e+00
    1.67250e+01    1.00828e+00
    1.67500e+01    1.01104e+00
    1.67750e+01    1.01334e+00
    1.68000e+01    1.01517e+00
    1.68250e+01    1.01654e+00
    1.68500e+01    1.01745e+00
    1.68750e+01    1.01791e+00
    1.69000e+01    1.01793e+00
    1.69250e+01    1.01752e+00
    1.69500e+01    1.01667e+00
    1.69750e+01    1.01541e+00
    1.70000e+01    1.01374e+00
    1.70250e+01    1.01167e+00
    1.70500e+01    1.00922e+00
    1.70750e+01    1.00639e+00
    1.71000e+01    1.00319e+00
    1.71250e+01    9.99638e-01
    1.71500e+01    9.95747e-01
    1.71750e+01    9.91529e-01
    1.72000e+01    9.86996e-01
    1.72250e+01    9.82160e-01
    1.72500e+01    9.77036e-01
    1.72750e+01    9.71635e-01
    1.73000e+01    9.65970e-01
    1.73250e+01    9.60055e-01
    1.73500e+01    9.53903e-01
    1.73750e+01    9.47526e-01
    1.74000e+01    9.40936e-01
    1.74250e+01    9.34147e-01
    1.74500e+01    9.27170e-01
    1.74750e+01    9.20018e-01
    1.75000e+01    9.12702e-01
    1.75250e+01    9.05233e-01
    1.75500e+01    8.97623e-01
    1.75750e+01    8.89884e-01
    1.76000e+01    8.82025e-01
    1.76250e+01    8.74057e-01
    1.76500e+01    8.65990e-01
    1.76750e+01    8.57834e-01
    1.77000e+01    8.49598e-01
    1.77250e+01    8.41291e-01
    1.77500e+01    8.32923e-01
    1.77750e+01    8.24502e-01
    1.78000e+01    8.16035e-01
    1.78250e+01    8.07531e-01
    1.78500e+01    7.98997e-01
    1.78750e+01    7.90441e-01
    1.79000e+01    7.81869e-01
    1.79250e+01    7.73289e-01
    1.79500e+01    7.64705e-01
    1.79750e+01    7.56125e-01
    1.80000e+01    7.47554e-01
    1.80250e+01    7.38998e-01
    1.80500e+01    7.30461e-01
    1.80750e+01    7.21949e-01
    1.81000e+01    7.13466e-01
    1.81250e+01    7.05017e-01
    1.81500e+01    6.96606e-01
    1.81750e+01    6.88237e-01
    1.82000e+01    6.79914e-01
    1.82250e+01    6.71640e-01
    1.82500e+01    6.63418e-01
    1.82750e+01    6.55252e-01
    1.83000e+01    6.47144e-01
    1.83250e+01    6.39097e-01
    1.83500e+01    6.31113e-01
    1.83750e+01    6.23196e-01
    1.84000e+01    6.15347e-01
    1.84250e+01    6.07568e-01
    1.84500e+01    5.99860e-01
    1.84750e+01    5.92227e-01
    1.85000e+01    5.84669e-01
    1.85250e+01    5.77187e-01
    1.85500e+01    5.69784e-01
    1.85750e+01    5.62459e-01
    1.86000e+01    5.55215e-01
    1.86250e+01    5.48052e-01
    1.86500e+01    5.40971e-01
    1.86750e+01    5.33973e-01
    1.87000e+01    5.27058e-01
    1.87250e+01    5.20227e-01
    1.87500e+01    5.13481e-01
    1.87750e+01    5.06819e-01
    1.88000e+01    5.00242e-01
    1.88250e+01    4.93751e-01
    1.88500e+01    4.87345e-01
    1.88750e+01    4.81025e-01
    1.89000e+01    4.74790e-01
    1.89250e+01    4.68640e-01
    1.89500e+01    4.62576e-01
    1.89750e+01    4.56598e-01
    1.90000e+01    4.50704e-01
    1.90250e+01    4.44896e-01
    1.90500e+01    4.39172e-01
    1.90750e+01    4.33532e-01
    1.91000e+01    4.27976e-01
    1.91250e+01    4.22503e-01
    1.91500e+01    4.17114e-01
    1.91750e+01    4.11807e-01
    1.92000e+01    4.06582e-01
    1.92250e+01    4.01439e-01
    1.92500e+01    3.96377e-01
    1.92750e+01    3.91396e-01
    1.93000e+01    3.86494e-01
    1.93250e+01    3.81672e-01
    1.93500e+01    3.76928e-01
    1.93750e+01    3.72263e-01
    1.94000e+01    3.67675e-01
    1.94250e+01    3.63164e-01
    1.94500e+01    3.58728e-01
    1.94750e+01    3.54369e-01
    1.95000e+01    3.50083e-01
    1.95250e+01    3.45873e-01
    1.95500e+01    3.41735e-01
    1.95750e+01    3.37670e-01
    1.96000e+01    3.33677e-01
    1.96250e+01    3.29755e-01
    1.96500e+01    3.25904e-01
    1.96750e+01    3.22122e-01
    1.97000e+01    3.18410e-01
    1.97250e+01    3.14766e-01
    1.97500e+01    3.11190e-01
    1.97750e+01    3.07681e-01
    1.98000e+01    3.04238e-01
    1.98250e+01    3.00861e-01
    1.98500e+01    2.97548e-01
    1.98750e+01    2.94300e-01
    1.99000e+01    2.91115e-01
    1.99250e+01    2.87994e-01
    1.99500e+01    2.84934e-01
    1.99750e+01    2.81936e-01
    2.00000e+01    2.78999e-01
    2.00250e+01    2.76122e-01
    2.00500e+01    2.73305e-01
    2.00750e+01    2.70547e-01
    2.01000e+01    2.67847e-01
    2.01250e+01    2.65205e-01
    2.01500e+01    2.62620e-01
    2.01750e+01    2.60092e-01
    2.02000e+01    2.57619e-01
    2.02250e+01    2.55203e-01
    2.02500e+01    2.52841e-01
    2.02750e+01    2.50533e-01
    2.03000e+01    2.48280e-01
    2.03250e+01    2.46080e-01
    2.03500e+01    2.43932e-01
    2.03750e+01    2.41837e-01
    2.04000e+01    2.39794e-01
    2.04250e+01    2.37803e-01
    2.04500e+01    2.35863e-01
    2.04750e+01    2.33973e-01
    2.05000e+01    2.32133e-01
    2.05250e+01    2.30343e-01
    2.05500e+01    2.28603e-01
    2.05750e+01    2.26911e-01
    2.06000e+01    2.25269e-01
    2.06250e+01    2.23674e-01
    2.06500e+01    2.22128e-01
    2.06750e+01    2.20630e-01
    2.07000e+01    2.19179e-01
    2.07250e+01    2.17775e-01
    2.07500e+01    2.16418e-01
    2.07750e+01    2.15108e-01
    2.08000e+01    2.13845e-01
    2.08250e+01    2.12628e-01
    2.08500e+01    2.11457e-01
    2.08750e+01    2.10332e-01
    2.09000e+01    2.09253e-01
    2.09250e+01    2.08220e-01
    2.09500e+01    2.07232e-01
    2.09750e+01    2.06290e-01
    2.10000e+01    2.05394e-01
    2.10250e+01    2.04544e-01
    2.10500e+01    2.03738e-01
    2.10750e+01    2.02979e-01
    2.11000e+01    2.02265e-01
    2.11250e+01    2.01597e-01
    2.11500e+01    2.00974e-01
    2.11750e+01    2.00398e-01
    2.12000e+01    1.99867e-01
    2.12250e+01    1.99383e-01
    2.12500e+01    1.98945e-01
    2.12750e+01    1.98554e-01
    2.13000e+01    1.98209e-01
    2.13250e+01    1.97912e-01
    2.13500e+01    1.97662e-01
    2.13750e+01    1.97460e-01
    2.14000e+01    1.97306e-01
    2.14250e+01    1.97201e-01
    2.14500e+01    1.97145e-01
    2.14750e+01    1.97138e-01
    2.15000e+01    1.97181e-01
    2.15250e+01    1.97274e-01
    2.15500e+01    1.97419e-01
    2.15750e+01    1.97615e-01
    2.16000e+01    1.97863e-01
    2.16250e+01    1.98165e-01
    2.16500e+01    1.98520e-01
    2.16750e+01    1.98930e-01
    2.17000e+01    1.99394e-01
    2.17250e+01    1.99915e-01
    2.17500e+01    2.00493e-01
    2.17750e+01    2.01129e-01
    2.18000e+01    2.01824e-01
    2.18250e+01    2.02579e-01
    2.18500e+01    2.03395e-01
    2.18750e+01    2.04273e-01
    2.19000e+01    2.05214e-01
    2.19250e+01    2.06220e-01
    2.19500e+01    2.07292e-01
    2.19750e+01    2.08431e-01
    2.20000e+01    2.09638e-01
    2.20250e+01    2.10916e-01
    2.20500e+01    2.12266e-01
    2.20750e+01    2.13689e-01
    2.21000e+01    2.15186e-01
    2.21250e+01    2.16761e-01
    2.21500e+01    2.18413e-01
    2.21750e+01    2.20146e-01
    2.22000e+01    2.21961e-01
    2.22250e+01    2.23861e-01
    2.22500e+01    2.25846e-01
    2.22750e+01    2.27920e-01
    2.23000e+01    2.30084e-01
    2.23250e+01    2.32342e-01
    2.23500e+01    2.34695e-01
    2.23750e+01    2.37145e-01
    2.24000e+01    2.39695e-01
    2.24250e+01    2.42349e-01
    2.24500e+01    2.45108e-01
    2.24750e+01    2.47975e-01
    2.25000e+01    2.50953e-01
    2.25250e+01    2.54045e-01
    2.25500e+01    2.57254e-01
    2.25750e+01    2.60583e-01
    2.26000e+01    2.64036e-01
    2.26250e+01    2.67614e-01
    2.26500e+01    2.71322e-01
    2.26750e+01    2.75164e-01
    2.27000e+01    2.79141e-01
    2.27250e+01    2.83259e-01
    2.27500e+01    2.87520e-01
    2.27750e+01    2.91928e-01
    2.28000e+01    2.96486e-01
    2.28250e+01    3.01198e-01
    2.28500e+01    3.06069e-01
    2.28750e+01    3.11101e-01
    2.29000e+01    3.16298e-01
    2.29250e+01    3.21664e-01
    2.29500e+01    3.27202e-01
    2.29750e+01    3.32917e-01
    2.30000e+01    3.38812e-01
    2.30250e+01    3.44890e-01
    2.30500e+01    3.51156e-01
    2.30750e+01    3.57611e-01
    2.31000e+01    3.64260e-01
    2.31250e+01    3.71106e-01
    2.31500e+01    3.78151e-01
    2.31750e+01    3.85399e-01
    2.32000e+01    3.92851e-01
    2.32250e+01    4.00511e-01
    2.32500e+01    4.08381e-01
    2.32750e+01    4.16462e-01
    2.33000e+01    4.24755e-01
    2.33250e+01    4.33263e-01
    2.33500e+01    4.41985e-01
    2.33750e+01    4.50921e-01
    2.34000e+01    4.60072e-01
    2.34250e+01    4.69437e-01
    2.34500e+01    4.79015e-01
    2.34750e+01    4.88804e-01
    2.35000e+01    4.98801e-01
    2.35250e+01    5.09003e-01
    2.35500e+01    5.19407e-01
    2.35750e+01    5.30009e-01
    2.36000e+01    5.40802e-01
    2.36250e+01    5.51781e-01
    2.36500e+01    5.62939e-01
    2.36750e+01    5.74268e-01
    2.37000e+01    5.85761e-01
    2.37250e+01    5.97407e-01
    2.37500e+01    6.09196e-01
    2.37750e+01    6.21118e-01
    2.38000e+01    6.33159e-01
    2.38250e+01    6.45308e-01
    2.38500e+01    6.57550e-01
    2.38750e+01    6.69870e-01
    2.39000e+01    6.82254e-01
    2.39250e+01    6.94684e-01
    2.39500e+01    7.07143e-01
    2.39750e+01    7.19615e-01
    2.40000e+01    7.32079e-01
    2.40250e+01    7.44517e-01
    2.40500e+01    7.56909e-01
    2.40750e+01    7.69236e-01
    2.41000e+01    7.81476e-01
    2.41250e+01    7.93608e-01
    2.41500e+01    8.05611e-01
    2.41750e+01    8.17465e-01
    2.42000e+01    8.29147e-01
    2.42250e+01    8.40636e-01
    2.42500e+01    8.51912e-01
    2.42750e+01    8.62954e-01
    2.43000e+01    8.73740e-01
    2.43250e+01    8.84252e-01
    2.43500e+01    8.94469e-01
    2.43750e+01    9.04373e-01
    2.44000e+01    9.13946e-01
    2.44250e+01    9.23171e-01
    2.44500e+01    9.32032e-01
    2.44750e+01    9.40512e-01
    2.45000e+01    9.48599e-01
    2.45250e+01    9.56279e-01
    2.45500e+01    9.63541e-01
    2.45750e+01    9.70373e-01
    2.46000e+01    9.76766e-01
    2.46250e+01    9.82712e-01
    2.46500e+01    9.88204e-01
    2.46750e+01    9.93236e-01
    2.47000e+01    9.97805e-01
    2.47250e+01    1.00191e+00
    2.47500e+01    1.00554e+00
    2.47750e+01    1.00870e+00
    2.48000e+01    1.01140e+00
    2.48250e+01    1.01363e+00
    2.48500e+01    1.01539e+00
    2.48750e+01    1.01669e+00
    2.49000e+01    1.01754e+00
    2.49250e+01    1.01794e+00
    2.49500e+01    1.01790e+00
    2.49750e+01    1.01742e+00
    2.50000e+01    1.01652e+00
    2.50250e+01    1.01520e+00
    2.50500e+01    1.01347e+00
    2.50750e+01    1.01135e+00
    2.51000e+01    1.00884e+00
    2.51250e+01    1.00595e+00
    2.51500e+01    1.00270e+00
    2.51750e+01    9.99102e-01
    2.52000e+01    9.95164e-01
    2.52250e+01    9.90900e-01
    2.52500e+01    9.86323e-01
    2.52750e+01    9.81445e-01
    2.53000e+01    9.76280e-01
    2.53250e+01    9.70841e-01
    2.53500e+01    9.65140e-01
    2.53750e+01    9.59190e-01
    2.54000e+01    9.53005e-01
    2.54250e+01    9.46597e-01
    2.54500e+01    9.39978e-01
    2.54750e+01    9.33161e-01
    2.55000e+01    9.26158e-01
    2.55250e+01    9.18982e-01
    2.55500e+01    9.11643e-01
    2.55750e+01    9.04153e-01
    2.56000e+01    8.96525e-01
    2.56250e+01    8.88767e-01
    2.56500e+01    8.80892e-01
    2.56750e+01    8.72909e-01
    2.57000e+01    8.64829e-01
    2.57250e+01    8.56661e-01
    2.57500e+01    8.48414e-01
    2.57750e+01    8.40098e-01
    2.58000e+01    8.31722e-01
    2.58250e+01    8.23294e-01
    2.58500e+01    8.14821e-01
    2.58750e+01    8.06313e-01
    2.59000e+01    7.97775e-01
    2.59250e+01    7.89217e-01
    2.59500e+01    7.80643e-01
    2.59750e+01    7.72062e-01
    2.60000e+01    7.63478e-01
    2.60250e+01    7.54899e-01
    2.60500e+01    7.46330e-01
    2.60750e+01    7.37776e-01
    2.61000e+01    7.29242e-01
    2.61250e+01    7.20734e-01
    2.61500e+01    7.12256e-01
    2.61750e+01    7.03812e-01
    2.62000e+01    6.95407e-01
    2.62250e+01    6.87045e-01
    2.62500e+01    6.78728e-01
    2.62750e+01    6.70461e-01
    2.63000e+01    6.62247e-01
    2.63250e+01    6.54089e-01
    2.63500e+01    6.45989e-01
    2.63750e+01    6.37951e-01
    2.64000e+01    6.29977e-01
    2.64250e+01    6.22070e-01
    2.64500e+01    6.14230e-01
    2.64750e+01    6.06461e-01
    2.65000e+01    5.98765e-01
    2.65250e+01    5.91142e-01
    2.65500e+01    5.83594e-01
    2.65750e+01    5.76124e-01
    2.66000e+01    5.68732e-01
    2.66250e+01    5.61419e-01
    2.66500e+01    5.54186e-01
    2.66750e+01    5.47035e-01
    2.67000e+01    5.39966e-01
    2.67250e+01    5.32979e-01
    2.67500e+01    5.26076e-01
    2.67750e+01    5.19258e-01
    2.68000e+01    5.12523e-01
    2.68250e+01    5.05874e-01
    2.68500e+01    4.99309e-01
    2.68750e+01    4.92830e-01
    2.69000e+01    4.86436e-01
    2.69250e+01    4.80128e-01
    2.69500e+01    4.73905e-01
    2.69750e+01    4.67768e-01
    2.70000e+01    4.61717e-01
    2.70250e+01    4.55750e-01
    2.70500e+01    4.49869e-01
    2.70750e+01    4.44072e-01
    2.71000e+01    4.38360e-01
    2.71250e+01    4.32732e-01
    2.71500e+01    4.27188e-01
    2.71750e+01    4.21728e-01
    2.72000e+01    4.16350e-01
    2.72250e+01    4.11055e-01
    2.72500e+01    4.05842e-01
    2.72750e+01    4.00711e-01
    2.73000e+01    3.95660e-01
    2.73250e+01    3.90690e-01
    2.73500e+01    3.85800e-01
    2.73750e+01    3.80989e-01
    2.74000e+01    3.76257e-01
    2.74250e+01    3.71602e-01
    2.74500e+01    3.67025e-01
    2.74750e+01    3.62525e-01
    2.75000e+01    3.58100e-01
    2.75250e+01    3.53751e-01
    2.75500e+01    3.49477e-01
    2.75750e+01    3.45276e-01
    2.76000e+01    3.41149e-01
    2.76250e+01    3.37095e-01
    2.76500e+01    3.33112e-01
    2.76750e+01    3.29200e-01
    2.77000e+01    3.25359e-01
    2.77250e+01    3.21587e-01
    2.77500e+01    3.17885e-01
    2.77750e+01    3.14251e-01
    2.78000e+01    3.10684e-01
    2.78250e+01    3.07185e-01
    2.78500e+01    3.03751e-01
    2.78750e+01    3.00383e-01
    2.79000e+01    2.97080e-01
    2.79250e+01    2.93841e-01
    2.79500e+01    2.90665e-01
    2.79750e+01    2.87552e-01
    2.80000e+01    2.84502e-01
    2.80250e+01    2.81512e-01
    2.80500e+01    2.78584e-01
    2.80750e+01    2.75716e-01
    2.81000e+01    2.72907e-01
    2.81250e+01    2.70157e-01
    2.81500e+01    2.67465e-01
    2.81750e+01    2.64832e-01
    2.82000e+01    2.62255e-01
    2.82250e+01    2.59735e-01
    2.82500e+01    2.57270e-01
    2.82750e+01    2.54862e-01
    2.83000e+01    2.52508e-01
    2.83250e+01    2.50208e-01
    2.83500e+01    2.47962e-01
    2.83750e+01    2.45769e-01
    2.84000e+01    2.43630e-01
    2.84250e+01    2.41542e-01
    2.84500e+01    2.39507e-01
    2.84750e+01    2.37522e-01
    2.85000e+01    2.35589e-01
    2.85250e+01    2.33707e-01
    2.85500e+01    2.31874e-01
    2.85750e+01    2.30091e-01
    2.86000e+01    2.28358e-01
    2.86250e+01    2.26673e-01
    2.86500e+01    2.25038e-01
    2.86750e+01    2.23450e-01
    2.87000e+01    2.21911e-01
    2.87250e+01    2.20419e-01
    2.87500e+01    2.18975e-01
    2.87750e+01    2.17578e-01
    2.88000e+01    2.16228e-01
    2.88250e+01    2.14925e-01
    2.88500e+01    2.13668e-01
    2.88750e+01    2.12457e-01
    2.89000e+01    2.11293e-01
    2.89250e+01    2.10175e-01
    2.89500e+01    2.09102e-01
    2.89750e+01    2.08076e-01
    2.90000e+01    2.07095e-01
    2.90250e+01    2.06160e-01
    2.90500e+01    2.05270e-01
    2.90750e+01    2.04426e-01
    2.91000e+01    2.03627e-01
    2.91250e+01    2.02874e-01
    2.91500e+01    2.02167e-01
    2.91750e+01    2.01505e-01
    2.92000e+01    2.00889e-01
    2.92250e+01    2.00319e-01
    2.92500e+01    1.99795e-01
    2.92750e+01    1.99318e-01
    2.93000e+01    1.98886e-01
    2.93250e+01    1.98502e-01
    2.93500e+01    1.98164e-01
    2.93750e+01    1.97873e-01
    2.94000e+01    1.97630e-01
    2.94250e+01    1.97435e-01
    2.94500e+01    1.97288e-01
    2.94750e+01    1.97190e-01
    2.95000e+01    1.97141e-01
    2.95250e+01    1.97141e-01
    2.95500e+01    1.97191e-01
    2.95750e+01    1.97292e-01
    2.96000e+01    1.97444e-01
    2.96250e+01    1.97647e-01
    2.96500e+01    1.97903e-01
    2.96750e+01    1.98212e-01
    2.97000e+01    1.98575e-01
    2.97250e+01    1.98993e-01
    2.97500e+01    1.99465e-01
    2.97750e+01    1.99994e-01
    2.98000e+01    2.00581e-01
    2.98250e+01    2.01225e-01
    2.98500e+01    2.01928e-01
    2.98750e+01    2.02692e-01
    2.99000e+01    2.03516e-01
    2.99250e+01    2.04403e-01
    2.99500e+01    2.05354e-01
    2.99750e+01    2.06369e-01
    3.00000e+01    2.07450e-01
    3.00250e+01    2.08599e-01
    3.00500e+01    2.09817e-01
    3.00750e+01    2.11105e-01
    3.01000e+01    2.12465e-01
    3.01250e+01    2.13898e-01
    3.01500e+01    2.15407e-01
    3.01750e+01    2.16992e-01
    3.02000e+01    2.18656e-01
    3.02250e+01    2.20401e-01
    3.02500e+01    2.22228e-01
    3.02750e+01    2.24139e-01
    3.03000e+01    2.26137e-01
    3.03250e+01    2.28224e-01
    3.03500e+01    2.30401e-01
    3.03750e+01    2.32672e-01
    3.04000e+01    2.35039e-01
    3.04250e+01    2.37503e-01
    3.04500e+01    2.40068e-01
    3.04750e+01    2.42737e-01
    3.05000e+01    2.45511e-01
    3.05250e+01    2.48394e-01
    3.05500e+01    2.51388e-01
    3.05750e+01    2.54497e-01
    3.06000e+01    2.57723e-01
    3.06250e+01    2.61069e-01
    3.06500e+01    2.64539e-01
    3.06750e+01    2.68136e-01
    3.07000e+01    2.71863e-01
    3.07250e+01    2.75724e-01
    3.07500e+01    2.79721e-01
    3.07750e+01    2.83859e-01
    3.08000e+01    2.88141e-01
    3.08250e+01    2.92570e-01
    3.08500e+01    2.97150e-01
    3.08750e+01    3.01885e-01
    3.09000e+01    3.06778e-01
    3.09250e+01    3.11833e-01
    3.09500e+01    3.17055e-01
    3.09750e+01    3.22445e-01
    3.10000e+01    3.28009e-01
    3.10250e+01    3.33749e-01
    3.10500e+01    3.39670e-01
    3.10750e+01    3.45775e-01
    3.11000e+01    3.52067e-01
    3.11250e+01    3.58550e-01
    3.11500e+01    3.65226e-01
    3.11750e+01    3.72100e-01
    3.12000e+01    3.79175e-01
    3.12250e+01    3.86451e-01
    3.12500e+01    3.93934e-01
    3.12750e+01    4.01624e-01
    3.13000e+01    4.09523e-01
    3.13250e+01    4.17635e-01
    3.13500e+01    4.25959e-01
    3.13750e+01    4.34497e-01
    3.14000e+01    4.43249e-01
    3.14250e+01    4.52216e-01
    3.14500e+01    4.61398e-01
    3.14750e+01    4.70794e-01
    3.15000e+01    4.80402e-01
    3.15250e+01    4.90220e-01
    3.15500e+01    5.00247e-01
    3.15750e+01    5.10479e-01
    3.16000e+01    5.20911e-01
    3.16250e+01    5.31540e-01
    3.16500e+01    5.42360e-01
    3.16750e+01    5.53365e-01
    3.17000e+01    5.64548e-01
    3.17250e+01    5.75902e-01
    3.17500e+01    5.87417e-01
    3.17750e+01    5.99084e-01
    3.18000e+01    6.10893e-01
    3.18250e+01    6.22832e-01
    3.18500e+01    6.34890e-01
    3.18750e+01    6.47053e-01
    3.19000e+01    6.59307e-01
    3.19250e+01    6.71637e-01
    3.19500e+01    6.84028e-01
    3.19750e+01    6.96464e-01
    3.20000e+01    7.08926e-01
    3.20250e+01    7.21397e-01
    3.20500e+01    7.33859e-01
    3.20750e+01    7.46292e-01
    3.21000e+01    7.58676e-01
    3.21250e+01    7.70992e-01
    3.21500e+01    7.83217e-01
    3.21750e+01    7.95332e-01
    3.22000e+01    8.07316e-01
    3.22250e+01    8.19146e-01
    3.22500e+01    8.30802e-01
    3.22750e+01    8.42262e-01
    3.23000e+01    8.53506e-01
    3.23250e+01    8.64512e-01
    3.23500e+01    8.75260e-01
    3.23750e+01    8.85731e-01
    3.24000e+01    8.95905e-01
    3.24250e+01    9.05762e-01
    3.24500e+01    9.15287e-01
    3.24750e+01    9.24461e-01
    3.25000e+01    9.33268e-01
    3.25250e+01    9.41693e-01
    3.25500e+01    9.49723e-01
    3.25750e+01    9.57343e-01
    3.26000e+01    9.64544e-01
    3.26250e+01    9.71314e-01
    3.26500e+01    9.77643e-01
    3.26750e+01    9.83525e-01
    3.27000e+01    9.88951e-01
    3.27250e+01    9.93918e-01
    3.27500e+01    9.98420e-01
    3.27750e+01    1.00245e+00
    3.28000e+01    1.00602e+00
    3.28250e+01    1.00912e+00
    3.28500e+01    1.01174e+00
    3.28750e+01    1.01391e+00
    3.29000e+01    1.01560e+00
    3.29250e+01    1.01684e+00
    3.29500e+01    1.01763e+00
    3.29750e+01    1.01796e+00
    3.30000e+01    1.01786e+00
    3.30250e+01    1.01732e+00
    3.30500e+01    1.01636e+00
    3.30750e+01    1.01498e+00
    3.31000e+01    1.01319e+00
    3.31250e+01    1.01101e+00
    3.31500e+01    1.00845e+00
    3.31750e+01    1.00551e+00
    3.32000e+01    1.00221e+00
    3.32250e+01    9.98559e-01
    3.32500e+01    9.94574e-01
    3.32750e+01    9.90265e-01
    3.33000e+01    9.85644e-01
    3.33250e+01    9.80724e-01
    3.33500e+01    9.75519e-01
    3.33750e+01    9.70041e-01
    3.34000e+01    9.64304e-01
    3.34250e+01    9.58320e-01
    3.34500e+01    9.52102e-01
    3.34750e+01    9.45663e-01
    3.35000e+01    9.39015e-01
    3.35250e+01    9.32171e-01
    3.35500e+01    9.25143e-01
    3.35750e+01    9.17942e-01
    3.36000e+01    9.10581e-01
    3.36250e+01    9.03071e-01
    3.36500e+01    8.95423e-01
    3.36750e+01    8.87648e-01
    3.37000e+01    8.79757e-01
    3.37250e+01    8.71760e-01
    3.37500e+01    8.63666e-01
    3.37750e+01    8.55486e-01
    3.38000e+01    8.47229e-01
    3.38250e+01    8.38904e-01
    3.38500e+01    8.30520e-01
    3.38750e+01    8.22085e-01
    3.39000e+01    8.13607e-01
    3.39250e+01    8.05094e-01
    3.39500e+01    7.96553e-01
    3.39750e+01    7.87991e-01
    3.40000e+01    7.79416e-01
    3.40250e+01    7.70834e-01
    3.40500e+01    7.62251e-01
    3.40750e+01    7.53673e-01
    3.41000e+01    7.45106e-01
    3.41250e+01    7.36554e-01
    3.41500e+01    7.28024e-01
    3.41750e+01    7.19520e-01
    3.42000e+01    7.11047e-01
    3.42250e+01    7.02608e-01
    3.42500e+01    6.94209e-01
    3.42750e+01    6.85853e-01
    3.43000e+01    6.77543e-01
    3.43250e+01    6.69283e-01
    3.43500e+01    6.61077e-01
    3.43750e+01    6.52927e-01
    3.44000e+01    6.44836e-01
    3.44250e+01    6.36807e-01
    3.44500e+01    6.28843e-01
    3.44750e+01    6.20944e-01
    3.45000e+01    6.13115e-01
    3.45250e+01    6.05356e-01
    3.45500e+01    5.97670e-01
    3.45750e+01    5.90058e-01
    3.46000e+01    5.82522e-01
    3.46250e+01    5.75062e-01
    3.46500e+01    5.67681e-01
    3.46750e+01    5.60380e-01
    3.47000e+01    5.53159e-01
    3.47250e+01    5.46019e-01
    3.47500e+01    5.38962e-01
    3.47750e+01    5.31987e-01
    3.48000e+01    5.25096e-01
    3.48250e+01    5.18290e-01
    3.48500e+01    5.11567e-01
    3.48750e+01    5.04930e-01
    3.49000e+01    4.98377e-01
    3.49250e+01    4.91910e-01
    3.49500e+01    4.85529e-01
    3.49750e+01    4.79233e-01
    3.50000e+01    4.73023e-01
    3.50250e+01    4.66898e-01
    3.50500e+01    4.60858e-01
    3.50750e+01    4.54904e-01
    3.51000e+01    4.49035e-01
    3.51250e+01    4.43250e-01
    3.51500e+01    4.37550e-01
    3.51750e+01    4.31935e-01
    3.52000e+01    4.26403e-01
    3.52250e+01    4.20954e-01
    3.52500e+01    4.15588e-01
    3.52750e+01    4.10305e-01
    3.53000e+01    4.05104e-01
    3.53250e+01    3.99984e-01
    3.53500e+01    3.94945e-01
    3.53750e+01    3.89986e-01
    3.54000e+01    3.85107e-01
    3.54250e+01    3.80308e-01
    3.54500e+01    3.75586e-01
    3.54750e+01    3.70943e-01
    3.55000e+01    3.66377e-01
    3.55250e+01    3.61888e-01
    3.55500e+01    3.57474e-01
    3.55750e+01    3.53136e-01
    3.56000e+01    3.48872e-01
    3.56250e+01    3.44682e-01
    3.56500e+01    3.40565e-01
    3.56750e+01    3.36521e-01
    3.57000e+01    3.32548e-01
    3.57250e+01    3.28647e-01
    3.57500e+01    3.24816e-01
    3.57750e+01    3.21054e-01
    3.58000e+01    3.17361e-01
    3.58250e+01    3.13737e-01
    3.58500e+01    3.10180e-01
    3.58750e+01    3.06690e-01
    3.59000e+01    3.03266e-01
    3.59250e+01    2.99907e-01
    3.59500e+01    2.96613e-01
    3.59750e+01    2.93383e-01
    3.60000e+01    2.90216e-01
    3.60250e+01    2.87112e-01
    3.60500e+01    2.84071e-01
    3.60750e+01    2.81090e-01
    3.61000e+01    2.78170e-01
    3.61250e+01    2.75310e-01
    3.61500e+01    2.72510e-01
    3.61750e+01    2.69769e-01
    3.62000e+01    2.67085e-01
    3.62250e+01    2.64460e-01
    3.62500e+01    2.61891e-01
    3.62750e+01    2.59379e-01
    3.63000e+01    2.56923e-01
    3.63250e+01    2.54522e-01
    3.63500e+01    2.52175e-01
    3.63750e+01    2.49883e-01
    3.64000e+01    2.47645e-01
    3.64250e+01    2.45460e-01
    3.64500e+01    2.43328e-01
    3.64750e+01    2.41248e-01
    3.65000e+01    2.39220e-01
    3.65250e+01    2.37243e-01
    3.65500e+01    2.35317e-01
    3.65750e+01    2.33442e-01
    3.66000e+01    2.31616e-01
    3.66250e+01    2.29840e-01
    3.66500e+01    2.28114e-01
    3.66750e+01    2.26437e-01
    3.67000e+01    2.24808e-01
    3.67250e+01    2.23227e-01
    3.67500e+01    2.21695e-01
    3.67750e+01    2.20210e-01
    3.68000e+01    2.18772e-01
    3.68250e+01    2.17382e-01
    3.68500e+01    2.16039e-01
    3.68750e+01    2.14742e-01
    3.69000e+01    2.13492e-01
    3.69250e+01    2.12288e-01
    3.69500e+01    2.11130e-01
    3.69750e+01    2.10019e-01
    3.70000e+01    2.08953e-01
    3.70250e+01    2.07933e-01
    3.70500e+01    2.06958e-01
    3.70750e+01    2.06030e-01
    3.71000e+01    2.05146e-01
    3.71250e+01    2.04309e-01
    3.71500e+01    2.03517e-01
    3.71750e+01    2.02770e-01
    3.72000e+01    2.02069e-01
    3.72250e+01    2.01414e-01
    3.72500e+01    2.00805e-01
    3.72750e+01    2.00241e-01
    3.73000e+01    1.99724e-01
    3.73250e+01    1.99253e-01
    3.73500e+01    1.98828e-01
    3.73750e+01    1.98451e-01
    3.74000e+01    1.98120e-01
    3.74250e+01    1.97836e-01
    3.74500e+01    1.97600e-01
    3.74750e+01    1.97411e-01
    3.75000e+01    1.97271e-01
    3.75250e+01    1.97180e-01
    3.75500e+01    1.97138e-01
    3.75750e+01    1.97145e-01
    3.76000e+01    1.97202e-01
    3.76250e+01    1.97310e-01
    3.76500e+01    1.97470e-01
    3.76750e+01    1.97681e-01
    3.77000e+01    1.97944e-01
    3.77250e+01    1.98261e-01
    3.77500e+01    1.98631e-01
    3.77750e+01    1.99057e-01
    3.78000e+01    1.99538e-01
    3.78250e+01    2.00075e-01
    3.78500e+01    2.00669e-01
    3.78750e+01    2.01322e-01
    3.79000e+01    2.02034e-01
    3.79250e+01    2.02806e-01
    3.79500e+01    2.03639e-01
    3.79750e+01    2.04535e-01
    3.80000e+01    2.05495e-01
    3.80250e+01    2.06520e-01
    3.80500e+01    2.07610e-01
    3.80750e+01    2.08769e-01
    3.81000e+01    2.09997e-01
    3.81250e+01    2.11295e-01
    3.81500e+01    2.12665e-01
    3.81750e+01    2.14109e-01
    3.82000e+01    2.15629e-01
    3.82250e+01    2.17225e-01
    3.82500e+01    2.18900e-01
    3.82750e+01    2.20657e-01
    3.83000e+01    2.22496e-01
    3.83250e+01    2.24419e-01
    3.83500e+01    2.26430e-01
    3.83750e+01    2.28530e-01
    3.84000e+01    2.30720e-01
    3.84250e+01    2.33005e-01
    3.84500e+01    2.35385e-01
    3.84750e+01    2.37864e-01
    3.85000e+01    2.40444e-01
    3.85250e+01    2.43127e-01
    3.85500e+01    2.45916e-01
    3.85750e+01    2.48815e-01
    3.86000e+01    2.51825e-01
    3.86250e+01    2.54951e-01
    3.86500e+01    2.58194e-01
    3.86750e+01    2.61558e-01
    3.87000e+01    2.65046e-01
    3.87250e+01    2.68661e-01
    3.87500e+01    2.72407e-01
    3.87750e+01    2.76287e-01
    3.88000e+01    2.80304e-01
    3.88250e+01    2.84462e-01
    3.88500e+01    2.88765e-01
    3.88750e+01    2.93215e-01
    3.89000e+01    2.97817e-01
    3.89250e+01    3.02575e-01
    3.89500e+01    3.07491e-01
    3.89750e+01    3.12570e-01
    3.90000e+01    3.17815e-01
    3.90250e+01    3.23230e-01
    3.90500e+01    3.28818e-01
    3.90750e+01    3.34584e-01
    3.91000e+01    3.40531e-01
    3.91250e+01    3.46663e-01
    3.91500e+01    3.52982e-01
    3.91750e+01    3.59492e-01
    3.92000e+01    3.66197e-01
    3.92250e+01    3.73100e-01
    3.92500e+01    3.80202e-01
    3.92750e+01    3.87509e-01
    3.93000e+01    3.95020e-01
    3.93250e+01    4.02740e-01
    3.93500e+01    4.10670e-01
    3.93750e+01    4.18812e-01
    3.94000e+01    4.27166e-01
    3.94250e+01    4.35735e-01
    3.94500e+01    4.44518e-01
    3.94750e+01    4.53516e-01
    3.95000e+01    4.62728e-01
    3.95250e+01    4.72155e-01
    3.95500e+01    4.81793e-01
    3.95750e+01    4.91641e-01
    3.96000e+01    5.01697e-01
    3.96250e+01    5.11958e-01
    3.96500e+01    5.22419e-01
    3.96750e+01    5.33075e-01
    3.97000e+01    5.43922e-01
    3.97250e+01    5.54953e-01
    3.97500e+01    5.66161e-01
    3.97750e+01    5.77538e-01
    3.98000e+01    5.89076e-01
    3.98250e+01    6.00764e-01
    3.98500e+01    6.12592e-01
    3.98750e+01    6.24549e-01
    3.99000e+01    6.36623e-01
    3.99250e+01    6.48799e-01
    3.99500e+01    6.61065e-01
    3.99750e+01    6.73405e-01
    4.00000e+01    6.85804e-01
    4.00250e+01    6.98244e-01
    4.00500e+01    7.10709e-01
    4.00750e+01    7.23180e-01
    4.01000e+01    7.35639e-01
    4.01250e+01    7.48066e-01
    4.01500e+01    7.60442e-01
    4.01750e+01    7.72745e-01
    4.02000e+01    7.84957e-01
    4.02250e+01    7.97054e-01
    4.02500e+01    8.09017e-01
    4.02750e+01    8.20823e-01
    4.03000e+01    8.32453e-01
    4.03250e+01    8.43883e-01
    4.03500e+01    8.55094e-01
    4.03750e+01    8.66065e-01
    4.04000e+01    8.76775e-01
    4.04250e+01    8.87204e-01
    4.04500e+01    8.97334e-01
    4.04750e+01    9.07145e-01
    4.05000e+01    9.16620e-01
    4.05250e+01    9.25743e-01
    4.05500e+01    9.34496e-01
    4.05750e+01    9.42866e-01
    4.06000e+01    9.50837e-01
    4.06250e+01    9.58399e-01
    4.06500e+01    9.65539e-01
    4.06750e+01    9.72246e-01
    4.07000e+01    9.78512e-01
    4.07250e+01    9.84329e-01
    4.07500e+01    9.89690e-01
    4.07750e+01    9.94590e-01
    4.08000e+01    9.99025e-01
    4.08250e+01    1.00299e+00
    4.08500e+01    1.00649e+00
    4.08750e+01    1.00952e+00
    4.09000e+01    1.01208e+00
    4.09250e+01    1.01418e+00
    4.09500e+01    1.01581e+00
    4.09750e+01    1.01698e+00
    4.10000e+01    1.01770e+00
    4.10250e+01    1.01798e+00
    4.10500e+01    1.01781e+00
    4.10750e+01    1.01721e+00
    4.11000e+01    1.01618e+00
    4.11250e+01    1.01475e+00
    4.11500e+01    1.01290e+00
    4.11750e+01    1.01067e+00
    4.12000e+01    1.00805e+00
    4.12250e+01    1.00506e+00
    4.12500e+01    1.00171e+00
    4.12750e+01    9.98010e-01
    4.13000e+01    9.93978e-01
    4.13250e+01    9.89623e-01
    4.13500e+01    9.84958e-01
    4.13750e+01    9.79997e-01
    4.14000e+01    9.74752e-01
    4.14250e+01    9.69237e-01
    4.14500e+01    9.63463e-01
    4.14750e+01    9.57445e-01
    4.15000e+01    9.51195e-01
    4.15250e+01    9.44725e-01
    4.15500e+01    9.38048e-01
    4.15750e+01    9.31177e-01
    4.16000e+01    9.24123e-01
    4.16250e+01    9.16899e-01
    4.16500e+01    9.09516e-01
    4.16750e+01    9.01986e-01
    4.17000e+01    8.94319e-01
    4.17250e+01    8.86527e-01
    4.17500e+01    8.78620e-01
    4.17750e+01    8.70608e-01
    4.18000e+01    8.62502e-01
    4.18250e+01    8.54310e-01
    4.18500e+01    8.46043e-01
    4.18750e+01    8.37709e-01
    4.19000e+01    8.29317e-01
    4.19250e+01    8.20875e-01
    4.19500e+01    8.12392e-01
    4.19750e+01    8.03874e-01
    4.20000e+01    7.95330e-01
    4.20250e+01    7.86766e-01
    4.20500e+01    7.78190e-01
    4.20750e+01    7.69607e-01
    4.21000e+01    7.61024e-01
    4.21250e+01    7.52447e-01
    4.21500e+01    7.43882e-01
    4.21750e+01    7.35333e-01
    4.22000e+01    7.26807e-01
    4.22250e+01    7.18307e-01
    4.22500e+01    7.09838e-01
    4.22750e+01    7.01405e-01
    4.23000e+01    6.93012e-01
    4.23250e+01    6.84662e-01
    4.23500e+01    6.76359e-01
    4.23750e+01    6.68107e-01
    4.24000e+01    6.59908e-01
    4.24250e+01    6.51767e-01
    4.24500e+01    6.43684e-01
    4.24750e+01    6.35665e-01
    4.25000e+01    6.27709e-01
    4.25250e+01    6.19821e-01
    4.25500e+01    6.12001e-01
    4.25750e+01    6.04253e-01
    4.26000e+01    5.96577e-01
    4.26250e+01    5.88976e-01
    4.26500e+01    5.81450e-01
    4.26750e+01    5.74002e-01
    4.27000e+01    5.66632e-01
    4.27250e+01    5.59342e-01
    4.27500e+01    5.52133e-01
    4.27750e+01    5.45005e-01
    4.28000e+01    5.37959e-01
    4.28250e+01    5.30997e-01
    4.28500e+01    5.24118e-01
    4.28750e+01    5.17323e-01
    4.29000e+01    5.10613e-01
    4.29250e+01    5.03988e-01
    4.29500e+01    4.97448e-01
    4.29750e+01    4.90993e-01
    4.30000e+01    4.84624e-01
    4.30250e+01    4.78340e-01
    4.30500e+01    4.72142e-01
    4.30750e+01    4.66029e-01
    4.31000e+01    4.60002e-01
    4.31250e+01    4.54060e-01
    4.31500e+01    4.48203e-01
    4.31750e+01    4.42430e-01
    4.32000e+01    4.36742e-01
    4.32250e+01    4.31139e-01
    4.32500e+01    4.25618e-01
    4.32750e+01    4.20182e-01
    4.33000e+01    4.14828e-01
    4.33250e+01    4.09556e-01
    4.33500e+01    4.04367e-01
    4.33750e+01    3.99258e-01
    4.34000e+01    3.94231e-01
    4.34250e+01    3.89284e-01
    4.34500e+01    3.84416e-01
    4.34750e+01    3.79628e-01
    4.35000e+01    3.74918e-01
    4.35250e+01    3.70286e-01
    4.35500e+01    3.65730e-01
    4.35750e+01    3.61252e-01
    4.36000e+01    3.56849e-01
    4.36250e+01    3.52522e-01
    4.36500e+01    3.48268e-01
    4.36750e+01    3.44089e-01
    4.37000e+01    3.39983e-01
    4.37250e+01    3.35949e-01
    4.37500e+01    3.31986e-01
    4.37750e+01    3.28095e-01
    4.38000e+01    3.24273e-01
    4.38250e+01    3.20522e-01
    4.38500e+01    3.16839e-01
    4.38750e+01    3.13224e-01
    4.39000e+01    3.09677e-01
    4.39250e+01    3.06196e-01
    4.39500e+01    3.02781e-01
    4.39750e+01    2.99432e-01
    4.40000e+01    2.96147e-01
    4.40250e+01    2.92926e-01
    4.40500e+01    2.89769e-01
    4.40750e+01    2.86674e-01
    4.41000e+01    2.83641e-01
    4.41250e+01    2.80669e-01
    4.41500e+01    2.77758e-01
    4.41750e+01    2.74906e-01
    4.42000e+01    2.72115e-01
    4.42250e+01    2.69381e-01
    4.42500e+01    2.66706e-01
    4.42750e+01    2.64089e-01
    4.43000e+01    2.61529e-01
    4.43250e+01    2.59024e-01
    4.43500e+01    2.56576e-01
    4.43750e+01    2.54183e-01
    4.44000e+01    2.51844e-01
    4.44250e+01    2.49560e-01
    4.44500e+01    2.47330e-01
    4.44750e+01    2.45152e-01
    4.45000e+01    2.43027e-01
    4.45250e+01    2.40955e-01
    4.45500e+01    2.38934e-01
    4.45750e+01    2.36964e-01
    4.46000e+01    2.35046e-01
    4.46250e+01    2.33177e-01
    4.46500e+01    2.31359e-01
    4.46750e+01    2.29591e-01
    4.47000e+01    2.27871e-01
    4.47250e+01    2.26201e-01
    4.47500e+01    2.24579e-01
    4.47750e+01    2.23005e-01
    4.48000e+01    2.21480e-01
    4.48250e+01    2.20001e-01
    4.48500e+01    2.18571e-01
    4.48750e+01    2.17187e-01
    4.49000e+01    2.15851e-01
    4.49250e+01    2.14561e-01
    4.49500e+01    2.13317e-01
    4.49750e+01    2.12120e-01
    4.50000e+01    2.10969e-01
    4.50250e+01    2.09863e-01
    4.50500e+01    2.08804e-01
    4.50750e+01    2.07791e-01
    4.51000e+01    2.06823e-01
    4.51250e+01    2.05900e-01
    4.51500e+01    2.05024e-01
    4.51750e+01    2.04193e-01
    4.52000e+01    2.03407e-01
    4.52250e+01    2.02667e-01
    4.52500e+01    2.01973e-01
    4.52750e+01    2.01324e-01
    4.53000e+01    2.00721e-01
    4.53250e+01    2.00165e-01
    4.53500e+01    1.99654e-01
    4.53750e+01    1.99190e-01
    4.54000e+01    1.98772e-01
    4.54250e+01    1.98400e-01
    4.54500e+01    1.98076e-01
    4.54750e+01    1.97799e-01
    4.55000e+01    1.97570e-01
    4.55250e+01    1.97388e-01
    4.55500e+01    1.97255e-01
    4.55750e+01    1.97171e-01
    4.56000e+01    1.97136e-01
    4.56250e+01    1.97150e-01
    4.56500e+01    1.97215e-01
    4.56750e+01    1.97330e-01
    4.57000e+01    1.97497e-01
    4.57250e+01    1.97715e-01
    4.57500e+01    1.97986e-01
    4.57750e+01    1.98311e-01
    4.58000e+01    1.98689e-01
    4.58250e+01    1.99122e-01
    4.58500e+01    1.99611e-01
    4.58750e+01    2.00156e-01
    4.59000e+01    2.00759e-01
    4.59250e+01    2.01420e-01
    4.59500e+01    2.02140e-01
    4.59750e+01    2.02921e-01
    4.60000e+01    2.03763e-01
    4.60250e+01    2.04668e-01
    4.60500e+01    2.05637e-01
    4.60750e+01    2.06671e-01
    4.61000e+01    2.07772e-01
    4.61250e+01    2.08940e-01
    4.61500e+01    2.10178e-01
    4.61750e+01    2.11486e-01
    4.62000e+01    2.12867e-01
    4.62250e+01    2.14322e-01
    4.62500e+01    2.15852e-01
    4.62750e+01    2.17460e-01
    4.63000e+01    2.19147e-01
    4.63250e+01    2.20914e-01
    4.63500e+01    2.22765e-01
    4.63750e+01    2.24701e-01
    4.64000e+01    2.26725e-01
    4.64250e+01    2.28837e-01
    4.64500e+01    2.31041e-01
    4.64750e+01    2.33339e-01
    4.65000e+01    2.35733e-01
    4.65250e+01    2.38226e-01
    4.65500e+01    2.40821e-01
    4.65750e+01    2.43519e-01
    4.66000e+01    2.46324e-01
    4.66250e+01    2.49238e-01
    4.66500e+01    2.52265e-01
    4.66750e+01    2.55407e-01
    4.67000e+01    2.58667e-01
    4.67250e+01    2.62049e-01
    4.67500e+01    2.65555e-01
    4.67750e+01    2.69189e-01
    4.68000e+01    2.72954e-01
    4.68250e+01    2.76853e-01
    4.68500e+01    2.80890e-01
    4.68750e+01    2.85069e-01
    4.69000e+01    2.89392e-01
    4.69250e+01    2.93864e-01
    4.69500e+01    2.98488e-01
    4.69750e+01    3.03268e-01
    4.70000e+01    3.08207e-01
    4.70250e+01    3.13309e-01
    4.70500e+01    3.18578e-01
    4.70750e+01    3.24018e-01
    4.71000e+01    3.29632e-01
    4.71250e+01    3.35424e-01
    4.71500e+01    3.41397e-01
    4.71750e+01    3.47555e-01
    4.72000e+01    3.53901e-01
    4.72250e+01    3.60439e-01
    4.72500e+01    3.67172e-01
    4.72750e+01    3.74103e-01
    4.73000e+01    3.81234e-01
    4.73250e+01    3.88570e-01
    4.73500e+01    3.96111e-01
    4.73750e+01    4.03861e-01
    4.74000e+01    4.11821e-01
    4.74250e+01    4.19993e-01
    4.74500e+01    4.28378e-01
    4.74750e+01    4.36977e-01
    4.75000e+01    4.45791e-01
    4.75250e+01    4.54820e-01
    4.75500e+01    4.64063e-01
    4.75750e+01    4.73520e-01
    4.76000e+01    4.83188e-01
    4.76250e+01    4.93066e-01
    4.76500e+01    5.03152e-01
    4.76750e+01    5.13441e-01
    4.77000e+01    5.23931e-01
    4.77250e+01    5.34615e-01
    4.77500e+01    5.45488e-01
    4.77750e+01    5.56545e-01
    4.78000e+01    5.67778e-01
    4.78250e+01    5.79178e-01
    4.78500e+01    5.90738e-01
    4.78750e+01    6.02447e-01
    4.79000e+01    6.14294e-01
    4.79250e+01    6.26268e-01
    4.79500e+01    6.38358e-01
    4.79750e+01    6.50548e-01
    4.80000e+01    6.62825e-01
    4.80250e+01    6.75175e-01
    4.80500e+01    6.87580e-01
    4.80750e+01    7.00025e-01
    4.81000e+01    7.12492e-01
    4.81250e+01    7.24963e-01
    4.81500e+01    7.37418e-01
    4.81750e+01    7.49839e-01
    4.82000e+01    7.62206e-01
    4.82250e+01    7.74497e-01
    4.82500e+01    7.86694e-01
    4.82750e+01    7.98773e-01
    4.83000e+01    8.10715e-01
    4.83250e+01    8.22497e-01
    4.83500e+01    8.34100e-01
    4.83750e+01    8.45500e-01
    4.84000e+01    8.56678e-01
    4.84250e+01    8.67612e-01
    4.84500e+01    8.78283e-01
    4.84750e+01    8.88671e-01
    4.85000e+01    8.98756e-01
    4.85250e+01    9.08521e-01
    4.85500e+01    9.17946e-01
    4.85750e+01    9.27017e-01
    4.86000e+01    9.35716e-01
    4.86250e+01    9.44030e-01
    4.86500e+01    9.51944e-01
    4.86750e+01    9.59446e-01
    4.87000e+01    9.66524e-01
    4.87250e+01    9.73169e-01
    4.87500e+01    9.79371e-01
    4.87750e+01    9.85123e-01
    4.88000e+01    9.90419e-01
    4.88250e+01    9.95253e-01
    4.88500e+01    9.99621e-01
    4.88750e+01    1.00352e+00
    4.89000e+01    1.00695e+00
    4.89250e+01    1.00992e+00
    4.89500e+01    1.01241e+00
    4.89750e+01    1.01444e+00
    4.90000e+01    1.01601e+00
    4.90250e+01    1.01711e+00
    4.90500e+01    1.01777e+00
    4.90750e+01    1.01798e+00
    4.91000e+01    1.01775e+00
    4.91250e+01    1.01709e+00
    4.91500e+01    1.01600e+00
    4.91750e+01    1.01451e+00
    4.92000e+01    1.01261e+00
    4.92250e+01    1.01032e+00
    4.92500e+01    1.00764e+00
    4.92750e+01    1.00460e+00
    4.93000e+01    1.00120e+00
    4.93250e+01    9.97454e-01
    4.93500e+01    9.93374e-01
    4.93750e+01    9.88974e-01
    4.94000e+01    9.84267e-01
    4.94250e+01    9.79264e-01
    4.94500e+01    9.73980e-01
    4.94750e+01    9.68427e-01
    4.95000e+01    9.62618e-01
    4.95250e+01    9.56565e-01
    4.95500e+01    9.50283e-01
    4.95750e+01    9.43783e-01
    4.96000e+01    9.37077e-01
    4.96250e+01    9.30179e-01
    4.96500e+01    9.23101e-01
    4.96750e+01    9.15853e-01
    4.97000e+01    9.08448e-01
    4.97250e+01    9.00898e-01
    4.97500e+01    8.93212e-01
    4.97750e+01    8.85403e-01
    4.98000e+01    8.77481e-01
    4.98250e+01    8.69455e-01
    4.98500e+01    8.61336e-01
    4.98750e+01    8.53133e-01
    4.99000e+01    8.44855e-01
    4.99250e+01    8.36513e-01
    4.99500e+01    8.28113e-01
    4.99750e+01    8.19665e-01


==> data/pp_ydata_x_1.75_y_0.88.csv <==
    0.00000e+00    8.75656e-01
    2.50000e-02    8.91963e-01
    5.00000e-02    9.08062e-01
    7.50000e-02    9.23916e-01
    1.00000e-01    9.39488e-01
    1.25000e-01    9.54744e-01
    1.50000e-01    9.69648e-01
    1.75000e-01    9.84165e-01
    2.00000e-01    9.98263e-01
    2.25000e-01    1.01191e+00
    2.50000e-01    1.02507e+00
    2.75000e-01    1.03772e+00
    3.00000e-01    1.04983e+00
    3.25000e-01    1.06138e+00
    3.50000e-01    1.07234e+00
    3.75000e-01    1.08269e+00
    4.00000e-01    1.09242e+00
    4.25000e-01    1.10150e+00
    4.50000e-01    1.10992e+00
    4.75000e-01    1.11767e+00
    5.00000e-01    1.12475e+00
    5.25000e-01    1.13114e+00
    5.50000e-01    1.13684e+00
    5.75000e-01    1.14185e+00
    6.00000e-01    1.14616e+00
    6.25000e-01    1.14979e+00
    6.50000e-01    1.15273e+00
    6.75000e-01    1.15500e+00
    7.00000e-01    1.15660e+00
    7.25000e-01    1.15753e+00
    7.50000e-01    1.15783e+00
    7.75000e-01    1.15748e+00
    8.00000e-01    1.15652e+00
    8.25000e-01    1.15495e+00
    8.50000e-01    1.15280e+00
    8.75000e-01    1.15008e+00
    9.00000e-01    1.14681e+00
    9.25000e-01    1.14300e+00
    9.50000e-01    1.13869e+00
    9.75000e-01    1.13389e+00
    1.00000e+00    1.12861e+00
    1.02500e+00    1.12289e+00
    1.05000e+00    1.11674e+00
    1.07500e+00    1.11018e+00
    1.10000e+00    1.10323e+00
    1.12500e+00    1.09593e+00
    1.15000e+00    1.08827e+00
    1.17500e+00    1.08029e+00
    1.20000e+00    1.07201e+00
    1.22500e+00    1.06345e+00
    1.25000e+00    1.05461e+00
    1.27500e+00    1.04554e+00
    1.30000e+00    1.03623e+00
    1.32500e+00    1.02672e+00
    1.35000e+00    1.01702e+00
    1.37500e+00    1.00714e+00
    1.40000e+00    9.97097e-01
    1.42500e+00    9.86915e-01
    1.45000e+00    9.76605e-01
    1.47500e+00    9.66182e-01
    1.50000e+00    9.55660e-01
    1.52500e+00    9.45053e-01
    1.55000e+00    9.34373e-01
    1.57500e+00    9.23632e-01
    1.60000e+00    9.12843e-01
    1.62500e+00    9.02017e-01
    1.65000e+00    8.91164e-01
    1.67500e+00    8.80294e-01
    1.70000e+00    8.69418e-01
    1.72500e+00    8.58544e-01
    1.75000e+00    8.47681e-01
    1.77500e+00    8.36837e-01
    1.80000e+00    8.26020e-01
    1.82500e+00    8.15237e-01
    1.85000e+00    8.04495e-01
    1.87500e+00    7.93801e-01
    1.90000e+00    7.83160e-01
    1.92500e+00    7.72578e-01
    1.95000e+00    7.62061e-01
    1.97500e+00    7.51612e-01
    2.00000e+00    7.41238e-01
    2.02500e+00    7.30943e-01
    2.05000e+00    7.20729e-01
    2.07500e+00    7.10601e-01
    2.10000e+00    7.00562e-01
    2.12500e+00    6.90615e-01
    2.15000e+00    6.80764e-01
    2.17500e+00    6.71010e-01
    2.20000e+00    6.61356e-01
    2.22500e+00    6.51805e-01
    2.25000e+00    6.42357e-01
    2.27500e+00    6.33015e-01
    2.30000e+00    6.23781e-01
    2.32500e+00    6.14655e-01
    2.35000e+00    6.05639e-01
    2.37500e+00    5.96733e-01
    2.40000e+00    5.87940e-01
    2.42500e+00    5.79258e-01
    2.45000e+00    5.70690e-01
    2.47500e+00    5.62235e-01
    2.50000e+00    5.53894e-01
    2.52500e+00    5.45667e-01
    2.55000e+00    5.37553e-01
    2.57500e+00    5.29554e-01
    2.60000e+00    5.21668e-01
    2.62500e+00    5.13897e-01
    2.65000e+00    5.06238e-01
    2.67500e+00    4.98693e-01
    2.70000e+00    4.91261e-01
    2.72500e+00    4.83940e-01
    2.75000e+00    4.76731e-01
    2.77500e+00    4.69634e-01
    2.80000e+00    4.62646e-01
    2.82500e+00    4.55769e-01
    2.85000e+00    4.49000e-01
    2.87500e+00    4.42339e-01
    2.90000e+00    4.35786e-01
    2.92500e+00    4.29338e-01
    2.95000e+00    4.22997e-01
    2.97500e+00    4.16759e-01
    3.00000e+00    4.10626e-01
    3.02500e+00    4.04595e-01
    3.05000e+00    3.98665e-01
    3.07500e+00    3.92836e-01
    3.10000e+00    3.87106e-01
    3.12500e+00    3.81475e-01
    3.15000e+00    3.75941e-01
    3.17500e+00    3.70504e-01
    3.20000e+00    3.65161e-01
    3.22500e+00    3.59913e-01
    3.25000e+00    3.54757e-01
    3.27500e+00    3.49693e-01
    3.30000e+00    3.44720e-01
    3.32500e+00    3.39836e-01
    3.35000e+00    3.35041e-01
    3.37500e+00    3.30333e-01
    3.40000e+00    3.25712e-01
    3.42500e+00    3.21175e-01
    3.45000e+00    3.16722e-01
    3.47500e+00    3.12353e-01
    3.50000e+00    3.08065e-01
    3.52500e+00    3.03857e-01
    3.55000e+00    2.99730e-01
    3.57500e+00    2.95680e-01
    3.60000e+00    2.91708e-01
    3.62500e+00    2.87813e-01
    3.65000e+00    2.83993e-01
    3.67500e+00    2.80247e-01
    3.70000e+00    2.76574e-01
    3.72500e+00    2.72974e-01
    3.75000e+00    2.69445e-01
    3.77500e+00    2.65986e-01
    3.80000e+00    2.62596e-01
    3.82500e+00    2.59274e-01
    3.85000e+00    2.56020e-01
    3.87500e+00    2.52832e-01
    3.90000e+00    2.49710e-01
    3.92500e+00    2.46652e-01
    3.95000e+00    2.43658e-01
    3.97500e+00    2.40727e-01
    4.00000e+00    2.37857e-01
    4.02500e+00    2.35049e-01
    4.05000e+00    2.32301e-01
    4.07500e+00    2.29612e-01
    4.10000e+00    2.26981e-01
    4.12500e+00    2.24409e-01
    4.15000e+00    2.21893e-01
    4.17500e+00    2.19434e-01
    4.20000e+00    2.17030e-01
    4.22500e+00    2.14681e-01
    4.25000e+00    2.12387e-01
    4.27500e+00    2.10145e-01
    4.30000e+00    2.07956e-01
    4.32500e+00    2.05819e-01
    4.35000e+00    2.03734e-01
    4.37500e+00    2.01700e-01
    4.40000e+00    1.99715e-01
    4.42500e+00    1.97780e-01
    4.45000e+00    1.95895e-01
    4.47500e+00    1.94057e-01
    4.50000e+00    1.92268e-01
    4.52500e+00    1.90526e-01
    4.55000e+00    1.88831e-01
    4.57500e+00    1.87182e-01
    4.60000e+00    1.85579e-01
    4.62500e+00    1.84022e-01
    4.65000e+00    1.82510e-01
    4.67500e+00    1.81043e-01
    4.70000e+00    1.79620e-01
    4.72500e+00    1.78241e-01
    4.75000e+00    1.76905e-01
    4.77500e+00    1.75613e-01
    4.80000e+00    1.74363e-01
    4.82500e+00    1.73156e-01
    4.85000e+00    1.71992e-01
    4.87500e+00    1.70870e-01
    4.90000e+00    1.69789e-01
    4.92500e+00    1.68751e-01
    4.95000e+00    1.67753e-01
    4.97500e+00    1.66797e-01
    5.00000e+00    1.65883e-01
    5.02500e+00    1.65009e-01
    5.05000e+00    1.64176e-01
    5.07500e+00    1.63384e-01
    5.10000e+00    1.62633e-01
    5.12500e+00    1.61923e-01
    5.15000e+00    1.61253e-01
    5.17500e+00    1.60625e-01
    5.20000e+00    1.60037e-01
    5.22500e+00    1.59490e-01
    5.25000e+00    1.58984e-01
    5.27500e+00    1.58519e-01
    5.30000e+00    1.58096e-01
    5.32500e+00    1.57714e-01
    5.35000e+00    1.57373e-01
    5.37500e+00    1.57075e-01
    5.40000e+00    1.56819e-01
    5.42500e+00    1.56605e-01
    5.45000e+00    1.56434e-01
    5.47500e+00    1.56307e-01
    5.50000e+00    1.56223e-01
    5.52500e+00    1.56183e-01
    5.55000e+00    1.56188e-01
    5.57500e+00    1.56238e-01
    5.60000e+00    1.56333e-01
    5.62500e+00    1.56475e-01
    5.65000e+00    1.56663e-01
    5.67500e+00    1.56899e-01
    5.70000e+00    1.57183e-01
    5.72500e+00    1.57517e-01
    5.75000e+00    1.57900e-01
    5.77500e+00    1.58334e-01
    5.80000e+00    1.58819e-01
    5.82500e+00    1.59358e-01
    5.85000e+00    1.59950e-01
    5.87500e+00    1.60596e-01
    5.90000e+00    1.61299e-01
    5.92500e+00    1.62058e-01
    5.95000e+00    1.62876e-01
    5.97500e+00    1.63754e-01
    6.00000e+00    1.64693e-01
    6.02500e+00    1.65694e-01
    6.05000e+00    1.66759e-01
    6.07500e+00    1.67891e-01
    6.10000e+00    1.69089e-01
    6.12500e+00    1.70357e-01
    6.15000e+00    1.71696e-01
    6.17500e+00    1.73108e-01
    6.20000e+00    1.74595e-01
    6.22500e+00    1.76160e-01
    6.25000e+00    1.77803e-01
    6.27500e+00    1.79529e-01
    6.30000e+00    1.81339e-01
    6.32500e+00    1.83235e-01
    6.35000e+00    1.85221e-01
    6.37500e+00    1.87299e-01
    6.40000e+00    1.89473e-01
    6.42500e+00    1.91744e-01
    6.45000e+00    1.94117e-01
    6.47500e+00    1.96594e-01
    6.50000e+00    1.99179e-01
    6.52500e+00    2.01875e-01
    6.55000e+00    2.04687e-01
    6.57500e+00    2.07617e-01
    6.60000e+00    2.10670e-01
    6.62500e+00    2.13850e-01
    6.65000e+00    2.17162e-01
    6.67500e+00    2.20609e-01
    6.70000e+00    2.24196e-01
    6.72500e+00    2.27928e-01
    6.75000e+00    2.31809e-01
    6.77500e+00    2.35846e-01
    6.80000e+00    2.40042e-01
    6.82500e+00    2.44404e-01
    6.85000e+00    2.48937e-01
    6.87500e+00    2.53646e-01
    6.90000e+00    2.58538e-01
    6.92500e+00    2.63618e-01
    6.95000e+00    2.68892e-01
    6.97500e+00    2.74366e-01
    7.00000e+00    2.80048e-01
    7.02500e+00    2.85943e-01
    7.05000e+00    2.92058e-01
    7.07500e+00    2.98399e-01
    7.10000e+00    3.04974e-01
    7.12500e+00    3.11789e-01
    7.15000e+00    3.18850e-01
    7.17500e+00    3.26165e-01
    7.20000e+00    3.33740e-01
    7.22500e+00    3.41583e-01
    7.25000e+00    3.49698e-01
    7.27500e+00    3.58094e-01
    7.30000e+00    3.66776e-01
    7.32500e+00    3.75750e-01
    7.35000e+00    3.85023e-01
    7.37500e+00    3.94599e-01
    7.40000e+00    4.04484e-01
    7.42500e+00    4.14682e-01
    7.45000e+00    4.25197e-01
    7.47500e+00    4.36034e-01
    7.50000e+00    4.47195e-01
    7.52500e+00    4.58682e-01
    7.55000e+00    4.70497e-01
    7.57500e+00    4.82640e-01
    7.60000e+00    4.95111e-01
    7.62500e+00    5.07908e-01
    7.65000e+00    5.21030e-01
    7.67500e+00    5.34471e-01
    7.70000e+00    5.48227e-01
    7.72500e+00    5.62291e-01
    7.75000e+00    5.76657e-01
    7.77500e+00    5.91313e-01
    7.80000e+00    6.06250e-01
    7.82500e+00    6.21454e-01
    7.85000e+00    6.36911e-01
    7.87500e+00    6.52605e-01
    7.90000e+00    6.68519e-01
    7.92500e+00    6.84633e-01
    7.95000e+00    7.00925e-01
    7.97500e+00    7.17372e-01
    8.00000e+00    7.33950e-01
    8.02500e+00    7.50632e-01
    8.05000e+00    7.67389e-01
    8.07500e+00    7.84194e-01
    8.10000e+00    8.01013e-01
    8.12500e+00    8.17817e-01
    8.15000e+00    8.34570e-01
    8.17500e+00    8.51238e-01
    8.20000e+00    8.67788e-01
    8.22500e+00    8.84182e-01
    8.25000e+00    9.00385e-01
    8.27500e+00    9.16360e-01
    8.30000e+00    9.32072e-01
    8.32500e+00    9.47484e-01
    8.35000e+00    9.62561e-01
    8.37500e+00    9.77267e-01
    8.40000e+00    9.91570e-01
    8.42500e+00    1.00544e+00
    8.45000e+00    1.01883e+00
    8.47500e+00    1.03173e+00
    8.50000e+00    1.04411e+00
    8.52500e+00    1.05593e+00
    8.55000e+00    1.06717e+00
    8.57500e+00    1.07782e+00
    8.60000e+00    1.08784e+00
    8.62500e+00    1.09723e+00
    8.65000e+00    1.10597e+00
    8.67500e+00    1.11405e+00
    8.70000e+00    1.12145e+00
    8.72500e+00    1.12817e+00
    8.75000e+00    1.13420e+00
    8.77500e+00    1.13953e+00
    8.80000e+00    1.14418e+00
    8.82500e+00    1.14814e+00
    8.85000e+00    1.15141e+00
    8.87500e+00    1.15400e+00
    8.90000e+00    1.15592e+00
    8.92500e+00    1.15717e+00
    8.95000e+00    1.15777e+00
    8.97500e+00    1.15772e+00
    9.00000e+00    1.15706e+00
    9.02500e+00    1.15578e+00
    9.05000e+00    1.15390e+00
    9.07500e+00    1.15145e+00
    9.10000e+00    1.14844e+00
    9.12500e+00    1.14489e+00
    9.15000e+00    1.14082e+00
    9.17500e+00    1.13625e+00
    9.20000e+00    1.13119e+00
    9.22500e+00    1.12568e+00
    9.25000e+00    1.11973e+00
    9.27500e+00    1.11337e+00
    9.30000e+00    1.10661e+00
    9.32500e+00    1.09947e+00
    9.35000e+00    1.09198e+00
    9.37500e+00    1.08415e+00
    9.40000e+00    1.07601e+00
    9.42500e+00    1.06758e+00
    9.45000e+00    1.05887e+00
    9.47500e+00    1.04991e+00
    9.50000e+00    1.04071e+00
    9.52500e+00    1.03130e+00
    9.55000e+00    1.02168e+00
    9.57500e+00    1.01189e+00
    9.60000e+00    1.00192e+00
    9.62500e+00    9.91805e-01
    9.65000e+00    9.81555e-01
    9.67500e+00    9.71184e-01
    9.70000e+00    9.60708e-01
    9.72500e+00    9.50140e-01
    9.75000e+00    9.39493e-01
    9.77500e+00    9.28780e-01
    9.80000e+00    9.18013e-01
    9.82500e+00    9.07203e-01
    9.85000e+00    8.96361e-01
    9.87500e+00    8.85498e-01
    9.90000e+00    8.74624e-01
    9.92500e+00    8.63748e-01
    9.95000e+00    8.52878e-01
    9.97500e+00    8.42024e-01
    1.00000e+01    8.31193e-01
    1.00250e+01    8.20393e-01
    1.00500e+01    8.09631e-01
    1.00750e+01    7.98913e-01
    1.01000e+01    7.88246e-01
    1.01250e+01    7.77635e-01
    1.01500e+01    7.67086e-01
    1.01750e+01    7.56604e-01
    1.02000e+01    7.46194e-01
    1.02250e+01    7.35860e-01
    1.02500e+01    7.25607e-01
    1.02750e+01    7.15437e-01
    1.03000e+01    7.05356e-01
    1.03250e+01    6.95364e-01
    1.03500e+01    6.85467e-01
    1.03750e+01    6.75666e-01
    1.04000e+01    6.65964e-01
    1.04250e+01    6.56364e-01
    1.04500e+01    6.46866e-01
    1.04750e+01    6.37473e-01
    1.05000e+01    6.28187e-01
    1.05250e+01    6.19009e-01
    1.05500e+01    6.09940e-01
    1.05750e+01    6.00982e-01
    1.06000e+01    5.92135e-01
    1.06250e+01    5.83400e-01
    1.06500e+01    5.74777e-01
    1.06750e+01    5.66268e-01
    1.07000e+01    5.57872e-01
    1.07250e+01    5.49590e-01
    1.07500e+01    5.41422e-01
    1.07750e+01    5.33368e-01
    1.08000e+01    5.25428e-01
    1.08250e+01    5.17602e-01
    1.08500e+01    5.09890e-01
    1.08750e+01    5.02290e-01
    1.09000e+01    4.94804e-01
    1.09250e+01    4.87430e-01
    1.09500e+01    4.80168e-01
    1.09750e+01    4.73017e-01
    1.10000e+01    4.65977e-01
    1.10250e+01    4.59047e-01
    1.10500e+01    4.52226e-01
    1.10750e+01    4.45514e-01
    1.11000e+01    4.38909e-01
    1.11250e+01    4.32411e-01
    1.11500e+01    4.26019e-01
    1.11750e+01    4.19732e-01
    1.12000e+01    4.13549e-01
    1.12250e+01    4.07469e-01
    1.12500e+01    4.01491e-01
    1.12750e+01    3.95614e-01
    1.13000e+01    3.89836e-01
    1.13250e+01    3.84158e-01
    1.13500e+01    3.78578e-01
    1.13750e+01    3.73094e-01
    1.14000e+01    3.67706e-01
    1.14250e+01    3.62413e-01
    1.14500e+01    3.57213e-01
    1.14750e+01    3.52105e-01
    1.15000e+01    3.47089e-01
    1.15250e+01    3.42163e-01
    1.15500e+01    3.37325e-01
    1.15750e+01    3.32576e-01
    1.16000e+01    3.27913e-01
    1.16250e+01    3.23336e-01
    1.16500e+01    3.18843e-01
    1.16750e+01    3.14434e-01
    1.17000e+01    3.10107e-01
    1.17250e+01    3.05861e-01
    1.17500e+01    3.01695e-01
    1.17750e+01    2.97609e-01
    1.18000e+01    2.93600e-01
    1.18250e+01    2.89668e-01
    1.18500e+01    2.85812e-01
    1.18750e+01    2.82031e-01
    1.19000e+01    2.78323e-01
    1.19250e+01    2.74688e-01
    1.19500e+01    2.71125e-01
    1.19750e+01    2.67632e-01
    1.20000e+01    2.64210e-01
    1.20250e+01    2.60856e-01
    1.20500e+01    2.57569e-01
    1.20750e+01    2.54350e-01
    1.21000e+01    2.51196e-01
    1.21250e+01    2.48108e-01
    1.21500e+01    2.45083e-01
    1.21750e+01    2.42122e-01
    1.22000e+01    2.39223e-01
    1.22250e+01    2.36386e-01
    1.22500e+01    2.33609e-01
    1.22750e+01    2.30891e-01
    1.23000e+01    2.28233e-01
    1.23250e+01    2.25633e-01
    1.23500e+01    2.23090e-01
    1.23750e+01    2.20604e-01
    1.24000e+01    2.18174e-01
    1.24250e+01    2.15799e-01
    1.24500e+01    2.13478e-01
    1.24750e+01    2.11211e-01
    1.25000e+01    2.08997e-01
    1.25250e+01    2.06836e-01
    1.25500e+01    2.04726e-01
    1.25750e+01    2.02667e-01
    1.26000e+01    2.00659e-01
    1.26250e+01    1.98700e-01
    1.26500e+01    1.96791e-01
    1.26750e+01    1.94931e-01
    1.27000e+01    1.93118e-01
    1.27250e+01    1.91354e-01
    1.27500e+01    1.89636e-01
    1.27750e+01    1.87966e-01
    1.28000e+01    1.86341e-01
    1.28250e+01    1.84762e-01
    1.28500e+01    1.83228e-01
    1.28750e+01    1.81740e-01
    1.29000e+01    1.80295e-01
    1.29250e+01    1.78895e-01
    1.29500e+01    1.77539e-01
    1.29750e+01    1.76226e-01
    1.30000e+01    1.74956e-01
    1.30250e+01    1.73729e-01
    1.30500e+01    1.72544e-01
    1.30750e+01    1.71402e-01
    1.31000e+01    1.70301e-01
    1.31250e+01    1.69243e-01
    1.31500e+01    1.68225e-01
    1.31750e+01    1.67250e-01
    1.32000e+01    1.66315e-01
    1.32250e+01    1.65422e-01
    1.32500e+01    1.64570e-01
    1.32750e+01    1.63758e-01
    1.33000e+01    1.62987e-01
    1.33250e+01    1.62258e-01
    1.33500e+01    1.61569e-01
    1.33750e+01    1.60920e-01
    1.34000e+01    1.60313e-01
    1.34250e+01    1.59746e-01
    1.34500e+01    1.59221e-01
    1.34750e+01    1.58736e-01
    1.35000e+01    1.58293e-01
    1.35250e+01    1.57891e-01
    1.35500e+01    1.57531e-01
    1.35750e+01    1.57213e-01
    1.36000e+01    1.56936e-01
    1.36250e+01    1.56702e-01
    1.36500e+01    1.56511e-01
    1.36750e+01    1.56363e-01
    1.37000e+01    1.56258e-01
    1.37250e+01    1.56197e-01
    1.37500e+01    1.56180e-01
    1.37750e+01    1.56208e-01
    1.38000e+01    1.56282e-01
    1.38250e+01    1.56401e-01
    1.38500e+01    1.56567e-01
    1.38750e+01    1.56780e-01
    1.39000e+01    1.57041e-01
    1.39250e+01    1.57351e-01
    1.39500e+01    1.57710e-01
    1.39750e+01    1.58120e-01
    1.40000e+01    1.58581e-01
    1.40250e+01    1.59093e-01
    1.40500e+01    1.59660e-01
    1.40750e+01    1.60280e-01
    1.41000e+01    1.60955e-01
    1.41250e+01    1.61688e-01
    1.41500e+01    1.62477e-01
    1.41750e+01    1.63326e-01
    1.42000e+01    1.64236e-01
    1.42250e+01    1.65207e-01
    1.42500e+01    1.66241e-01
    1.42750e+01    1.67341e-01
    1.43000e+01    1.68507e-01
    1.43250e+01    1.69742e-01
    1.43500e+01    1.71046e-01
    1.43750e+01    1.72423e-01
    1.44000e+01    1.73874e-01
    1.44250e+01    1.75401e-01
    1.44500e+01    1.77007e-01
    1.44750e+01    1.78693e-01
    1.45000e+01    1.80462e-01
    1.45250e+01    1.82317e-01
    1.45500e+01    1.84259e-01
    1.45750e+01    1.86293e-01
    1.46000e+01    1.88421e-01
    1.46250e+01    1.90645e-01
    1.46500e+01    1.92968e-01
    1.46750e+01    1.95395e-01
    1.47000e+01    1.97928e-01
    1.47250e+01    2.00570e-01
    1.47500e+01    2.03326e-01
    1.47750e+01    2.06199e-01
    1.48000e+01    2.09193e-01
    1.48250e+01    2.12312e-01
    1.48500e+01    2.15560e-01
    1.48750e+01    2.18942e-01
    1.49000e+01    2.22461e-01
    1.49250e+01    2.26123e-01
    1.49500e+01    2.29932e-01
    1.49750e+01    2.33894e-01
    1.50000e+01    2.38014e-01
    1.50250e+01    2.42296e-01
    1.50500e+01    2.46746e-01
    1.50750e+01    2.51370e-01
    1.51000e+01    2.56173e-01
    1.51250e+01    2.61162e-01
    1.51500e+01    2.66343e-01
    1.51750e+01    2.71721e-01
    1.52000e+01    2.77302e-01
    1.52250e+01    2.83094e-01
    1.52500e+01    2.89103e-01
    1.52750e+01    2.95335e-01
    1.53000e+01    3.01798e-01
    1.53250e+01    3.08497e-01
    1.53500e+01    3.15439e-01
    1.53750e+01    3.22632e-01
    1.54000e+01    3.30082e-01
    1.54250e+01    3.37795e-01
    1.54500e+01    3.45779e-01
    1.54750e+01    3.54040e-01
    1.55000e+01    3.62584e-01
    1.55250e+01    3.71418e-01
    1.55500e+01    3.80547e-01
    1.55750e+01    3.89977e-01
    1.56000e+01    3.99714e-01
    1.56250e+01    4.09761e-01
    1.56500e+01    4.20124e-01
    1.56750e+01    4.30807e-01
    1.57000e+01    4.41813e-01
    1.57250e+01    4.53143e-01
    1.57500e+01    4.64801e-01
    1.57750e+01    4.76787e-01
    1.58000e+01    4.89101e-01
    1.58250e+01    5.01743e-01
    1.58500e+01    5.14709e-01
    1.58750e+01    5.27998e-01
    1.59000e+01    5.41604e-01
    1.59250e+01    5.55522e-01
    1.59500e+01    5.69744e-01
    1.59750e+01    5.84262e-01
    1.60000e+01    5.99066e-01
    1.60250e+01    6.14144e-01
    1.60500e+01    6.29482e-01
    1.60750e+01    6.45065e-01
    1.61000e+01    6.60876e-01
    1.61250e+01    6.76897e-01
    1.61500e+01    6.93106e-01
    1.61750e+01    7.09482e-01
    1.62000e+01    7.26000e-01
    1.62250e+01    7.42636e-01
    1.62500e+01    7.59361e-01
    1.62750e+01    7.76147e-01
    1.63000e+01    7.92963e-01
    1.63250e+01    8.09778e-01
    1.63500e+01    8.26560e-01
    1.63750e+01    8.43273e-01
    1.64000e+01    8.59884e-01
    1.64250e+01    8.76357e-01
    1.64500e+01    8.92656e-01
    1.64750e+01    9.08745e-01
    1.65000e+01    9.24587e-01
    1.65250e+01    9.40147e-01
    1.65500e+01    9.55389e-01
    1.65750e+01    9.70277e-01
    1.66000e+01    9.84777e-01
    1.66250e+01    9.98856e-01
    1.66500e+01    1.01248e+00
    1.66750e+01    1.02562e+00
    1.67000e+01    1.03825e+00
    1.67250e+01    1.05034e+00
    1.67500e+01    1.06186e+00
    1.67750e+01    1.07280e+00
    1.68000e+01    1.08312e+00
    1.68250e+01    1.09282e+00
    1.68500e+01    1.10187e+00
    1.68750e+01    1.11027e+00
    1.69000e+01    1.11799e+00
    1.69250e+01    1.12504e+00
    1.69500e+01    1.13140e+00
    1.69750e+01    1.13707e+00
    1.70000e+01    1.14204e+00
    1.70250e+01    1.14633e+00
    1.70500e+01    1.14993e+00
    1.70750e+01    1.15284e+00
    1.71000e+01    1.15508e+00
    1.71250e+01    1.15665e+00
    1.71500e+01    1.15756e+00
    1.71750e+01    1.15782e+00
    1.72000e+01    1.15745e+00
    1.72250e+01    1.15646e+00
    1.72500e+01    1.15487e+00
    1.72750e+01    1.15270e+00
    1.73000e+01    1.14995e+00
    1.73250e+01    1.14665e+00
    1.73500e+01    1.14283e+00
    1.73750e+01    1.13850e+00
    1.74000e+01    1.13367e+00
    1.74250e+01    1.12838e+00
    1.74500e+01    1.12263e+00
    1.74750e+01    1.11647e+00
    1.75000e+01    1.10989e+00
    1.75250e+01    1.10293e+00
    1.75500e+01    1.09561e+00
    1.75750e+01    1.08794e+00
    1.76000e+01    1.07995e+00
    1.76250e+01    1.07165e+00
    1.76500e+01    1.06307e+00
    1.76750e+01    1.05423e+00
    1.77000e+01    1.04515e+00
    1.77250e+01    1.03583e+00
    1.77500e+01    1.02631e+00
    1.77750e+01    1.01660e+00
    1.78000e+01    1.00671e+00
    1.78250e+01    9.96664e-01
    1.78500e+01    9.86477e-01
    1.78750e+01    9.76162e-01
    1.79000e+01    9.65735e-01
    1.79250e+01    9.55209e-01
    1.79500e+01    9.44598e-01
    1.79750e+01    9.33915e-01
    1.80000e+01    9.23172e-01
    1.80250e+01    9.12381e-01
    1.80500e+01    9.01553e-01
    1.80750e+01    8.90699e-01
    1.81000e+01    8.79829e-01
    1.81250e+01    8.68953e-01
    1.81500e+01    8.58079e-01
    1.81750e+01    8.47217e-01
    1.82000e+01    8.36374e-01
    1.82250e+01    8.25558e-01
    1.82500e+01    8.14777e-01
    1.82750e+01    8.04037e-01
    1.83000e+01    7.93345e-01
    1.83250e+01    7.82706e-01
    1.83500e+01    7.72127e-01
    1.83750e+01    7.61613e-01
    1.84000e+01    7.51168e-01
    1.84250e+01    7.40797e-01
    1.84500e+01    7.30504e-01
    1.84750e+01    7.20294e-01
    1.85000e+01    7.10170e-01
    1.85250e+01    7.00135e-01
    1.85500e+01    6.90192e-01
    1.85750e+01    6.80345e-01
    1.86000e+01    6.70595e-01
    1.86250e+01    6.60946e-01
    1.86500e+01    6.51399e-01
    1.86750e+01    6.41956e-01
    1.87000e+01    6.32618e-01
    1.87250e+01    6.23388e-01
    1.87500e+01    6.14267e-01
    1.87750e+01    6.05256e-01
    1.88000e+01    5.96355e-01
    1.88250e+01    5.87566e-01
    1.88500e+01    5.78890e-01
    1.88750e+01    5.70326e-01
    1.89000e+01    5.61876e-01
    1.89250e+01    5.53540e-01
    1.89500e+01    5.45318e-01
    1.89750e+01    5.37209e-01
    1.90000e+01    5.29215e-01
    1.90250e+01    5.21334e-01
    1.90500e+01    5.13567e-01
    1.90750e+01    5.05914e-01
    1.91000e+01    4.98373e-01
    1.91250e+01    4.90945e-01
    1.91500e+01    4.83630e-01
    1.91750e+01    4.76426e-01
    1.92000e+01    4.69333e-01
    1.92250e+01    4.62350e-01
    1.92500e+01    4.55477e-01
    1.92750e+01    4.48713e-01
    1.93000e+01    4.42057e-01
    1.93250e+01    4.35508e-01
    1.93500e+01    4.29065e-01
    1.93750e+01    4.22728e-01
    1.94000e+01    4.16495e-01
    1.94250e+01    4.10366e-01
    1.94500e+01    4.04339e-01
    1.94750e+01    3.98414e-01
    1.95000e+01    3.92589e-01
    1.95250e+01    3.86864e-01
    1.95500e+01    3.81237e-01
    1.95750e+01    3.75707e-01
    1.96000e+01    3.70273e-01
    1.96250e+01    3.64935e-01
    1.96500e+01    3.59690e-01
    1.96750e+01    3.54539e-01
    1.97000e+01    3.49479e-01
    1.97250e+01    3.44509e-01
    1.97500e+01    3.39630e-01
    1.97750e+01    3.34838e-01
    1.98000e+01    3.30134e-01
    1.98250e+01    3.25516e-01
    1.98500e+01    3.20983e-01
    1.98750e+01    3.16534e-01
    1.99000e+01    3.12168e-01
    1.99250e+01    3.07883e-01
    1.99500e+01    3.03679e-01
    1.99750e+01    2.99555e-01
    2.00000e+01    2.95509e-01
    2.00250e+01    2.91540e-01
    2.00500e+01    2.87648e-01
    2.00750e+01    2.83831e-01
    2.01000e+01    2.80088e-01
    2.01250e+01    2.76419e-01
    2.01500e+01    2.72822e-01
    2.01750e+01    2.69295e-01
    2.02000e+01    2.65839e-01
    2.02250e+01    2.62453e-01
    2.02500e+01    2.59134e-01
    2.02750e+01    2.55883e-01
    2.03000e+01    2.52698e-01
    2.03250e+01    2.49578e-01
    2.03500e+01    2.46523e-01
    2.03750e+01    2.43532e-01
    2.04000e+01    2.40603e-01
    2.04250e+01    2.37736e-01
    2.04500e+01    2.34930e-01
    2.04750e+01    2.32185e-01
    2.05000e+01    2.29498e-01
    2.05250e+01    2.26870e-01
    2.05500e+01    2.24300e-01
    2.05750e+01    2.21787e-01
    2.06000e+01    2.19330e-01
    2.06250e+01    2.16929e-01
    2.06500e+01    2.14582e-01
    2.06750e+01    2.12290e-01
    2.07000e+01    2.10050e-01
    2.07250e+01    2.07864e-01
    2.07500e+01    2.05729e-01
    2.07750e+01    2.03646e-01
    2.08000e+01    2.01614e-01
    2.08250e+01    1.99631e-01
    2.08500e+01    1.97699e-01
    2.08750e+01    1.95815e-01
    2.09000e+01    1.93980e-01
    2.09250e+01    1.92192e-01
    2.09500e+01    1.90452e-01
    2.09750e+01    1.88759e-01
    2.10000e+01    1.87113e-01
    2.10250e+01    1.85512e-01
    2.10500e+01    1.83957e-01
    2.10750e+01    1.82447e-01
    2.11000e+01    1.80981e-01
    2.11250e+01    1.79560e-01
    2.11500e+01    1.78183e-01
    2.11750e+01    1.76849e-01
    2.12000e+01    1.75558e-01
    2.12250e+01    1.74311e-01
    2.12500e+01    1.73106e-01
    2.12750e+01    1.71943e-01
    2.13000e+01    1.70823e-01
    2.13250e+01    1.69744e-01
    2.13500e+01    1.68707e-01
    2.13750e+01    1.67712e-01
    2.14000e+01    1.66757e-01
    2.14250e+01    1.65844e-01
    2.14500e+01    1.64972e-01
    2.14750e+01    1.64141e-01
    2.15000e+01    1.63351e-01
    2.15250e+01    1.62602e-01
    2.15500e+01    1.61893e-01
    2.15750e+01    1.61226e-01
    2.16000e+01    1.60599e-01
    2.16250e+01    1.60012e-01
    2.16500e+01    1.59467e-01
    2.16750e+01    1.58963e-01
    2.17000e+01    1.58500e-01
    2.17250e+01    1.58078e-01
    2.17500e+01    1.57698e-01
    2.17750e+01    1.57360e-01
    2.18000e+01    1.57063e-01
    2.18250e+01    1.56809e-01
    2.18500e+01    1.56597e-01
    2.18750e+01    1.56428e-01
    2.19000e+01    1.56302e-01
    2.19250e+01    1.56220e-01
    2.19500e+01    1.56182e-01
    2.19750e+01    1.56189e-01
    2.20000e+01    1.56241e-01
    2.20250e+01    1.56338e-01
    2.20500e+01    1.56482e-01
    2.20750e+01    1.56672e-01
    2.21000e+01    1.56910e-01
    2.21250e+01    1.57197e-01
    2.21500e+01    1.57532e-01
    2.21750e+01    1.57917e-01
    2.22000e+01    1.58354e-01
    2.22250e+01    1.58841e-01
    2.22500e+01    1.59382e-01
    2.22750e+01    1.59976e-01
    2.23000e+01    1.60625e-01
    2.23250e+01    1.61330e-01
    2.23500e+01    1.62092e-01
    2.23750e+01    1.62913e-01
    2.24000e+01    1.63793e-01
    2.24250e+01    1.64734e-01
    2.24500e+01    1.65738e-01
    2.24750e+01    1.66806e-01
    2.25000e+01    1.67941e-01
    2.25250e+01    1.69142e-01
    2.25500e+01    1.70413e-01
    2.25750e+01    1.71755e-01
    2.26000e+01    1.73170e-01
    2.26250e+01    1.74661e-01
    2.26500e+01    1.76228e-01
    2.26750e+01    1.77875e-01
    2.27000e+01    1.79605e-01
    2.27250e+01    1.81418e-01
    2.27500e+01    1.83318e-01
    2.27750e+01    1.85308e-01
    2.28000e+01    1.87390e-01
    2.28250e+01    1.89568e-01
    2.28500e+01    1.91843e-01
    2.28750e+01    1.94220e-01
    2.29000e+01    1.96702e-01
    2.29250e+01    1.99292e-01
    2.29500e+01    2.01993e-01
    2.29750e+01    2.04809e-01
    2.30000e+01    2.07745e-01
    2.30250e+01    2.10803e-01
    2.30500e+01    2.13989e-01
    2.30750e+01    2.17306e-01
    2.31000e+01    2.20759e-01
    2.31250e+01    2.24352e-01
    2.31500e+01    2.28090e-01
    2.31750e+01    2.31979e-01
    2.32000e+01    2.36022e-01
    2.32250e+01    2.40225e-01
    2.32500e+01    2.44595e-01
    2.32750e+01    2.49135e-01
    2.33000e+01    2.53852e-01
    2.33250e+01    2.58751e-01
    2.33500e+01    2.63839e-01
    2.33750e+01    2.69122e-01
    2.34000e+01    2.74605e-01
    2.34250e+01    2.80296e-01
    2.34500e+01    2.86200e-01
    2.34750e+01    2.92324e-01
    2.35000e+01    2.98676e-01
    2.35250e+01    3.05260e-01
    2.35500e+01    3.12085e-01
    2.35750e+01    3.19158e-01
    2.36000e+01    3.26483e-01
    2.36250e+01    3.34070e-01
    2.36500e+01    3.41924e-01
    2.36750e+01    3.50051e-01
    2.37000e+01    3.58459e-01
    2.37250e+01    3.67153e-01
    2.37500e+01    3.76140e-01
    2.37750e+01    3.85426e-01
    2.38000e+01    3.95015e-01
    2.38250e+01    4.04913e-01
    2.38500e+01    4.15125e-01
    2.38750e+01    4.25654e-01
    2.39000e+01    4.36505e-01
    2.39250e+01    4.47679e-01
    2.39500e+01    4.59180e-01
    2.39750e+01    4.71009e-01
    2.40000e+01    4.83166e-01
    2.40250e+01    4.95651e-01
    2.40500e+01    5.08463e-01
    2.40750e+01    5.21597e-01
    2.41000e+01    5.35052e-01
    2.41250e+01    5.48822e-01
    2.41500e+01    5.62899e-01
    2.41750e+01    5.77277e-01
    2.42000e+01    5.91946e-01
    2.42250e+01    6.06894e-01
    2.42500e+01    6.22109e-01
    2.42750e+01    6.37577e-01
    2.43000e+01    6.53281e-01
    2.43250e+01    6.69204e-01
    2.43500e+01    6.85326e-01
    2.43750e+01    7.01625e-01
    2.44000e+01    7.18078e-01
    2.44250e+01    7.34661e-01
    2.44500e+01    7.51346e-01
    2.44750e+01    7.68107e-01
    2.45000e+01    7.84912e-01
    2.45250e+01    8.01732e-01
    2.45500e+01    8.18534e-01
    2.45750e+01    8.35284e-01
    2.46000e+01    8.51948e-01
    2.46250e+01    8.68492e-01
    2.46500e+01    8.84879e-01
    2.46750e+01    9.01073e-01
    2.47000e+01    9.17038e-01
    2.47250e+01    9.32737e-01
    2.47500e+01    9.48135e-01
    2.47750e+01    9.63197e-01
    2.48000e+01    9.77887e-01
    2.48250e+01    9.92172e-01
    2.48500e+01    1.00602e+00
    2.48750e+01    1.01940e+00
    2.49000e+01    1.03227e+00
    2.49250e+01    1.04462e+00
    2.49500e+01    1.05642e+00
    2.49750e+01    1.06764e+00
    2.50000e+01    1.07826e+00
    2.50250e+01    1.08826e+00
    2.50500e+01    1.09762e+00
    2.50750e+01    1.10633e+00
    2.51000e+01    1.11438e+00
    2.51250e+01    1.12175e+00
    2.51500e+01    1.12844e+00
    2.51750e+01    1.13444e+00
    2.52000e+01    1.13975e+00
    2.52250e+01    1.14437e+00
    2.52500e+01    1.14829e+00
    2.52750e+01    1.15153e+00
    2.53000e+01    1.15409e+00
    2.53250e+01    1.15598e+00
    2.53500e+01    1.15721e+00
    2.53750e+01    1.15778e+00
    2.54000e+01    1.15771e+00
    2.54250e+01    1.15701e+00
    2.54500e+01    1.15571e+00
    2.54750e+01    1.15381e+00
    2.55000e+01    1.15133e+00
    2.55250e+01    1.14830e+00
    2.55500e+01    1.14473e+00
    2.55750e+01    1.14063e+00
    2.56000e+01    1.13604e+00
    2.56250e+01    1.13097e+00
    2.56500e+01    1.12544e+00
    2.56750e+01    1.11947e+00
    2.57000e+01    1.11309e+00
    2.57250e+01    1.10631e+00
    2.57500e+01    1.09916e+00
    2.57750e+01    1.09165e+00
    2.58000e+01    1.08381e+00
    2.58250e+01    1.07566e+00
    2.58500e+01    1.06721e+00
    2.58750e+01    1.05850e+00
    2.59000e+01    1.04952e+00
    2.59250e+01    1.04032e+00
    2.59500e+01    1.03089e+00
    2.59750e+01    1.02127e+00
    2.60000e+01    1.01146e+00
    2.60250e+01    1.00149e+00
    2.60500e+01    9.91370e-01
    2.60750e+01    9.81114e-01
    2.61000e+01    9.70739e-01
    2.61250e+01    9.60258e-01
    2.61500e+01    9.49686e-01
    2.61750e+01    9.39036e-01
    2.62000e+01    9.28321e-01
    2.62250e+01    9.17551e-01
    2.62500e+01    9.06740e-01
    2.62750e+01    8.95897e-01
    2.63000e+01    8.85034e-01
    2.63250e+01    8.74159e-01
    2.63500e+01    8.63283e-01
    2.63750e+01    8.52414e-01
    2.64000e+01    8.41561e-01
    2.64250e+01    8.30731e-01
    2.64500e+01    8.19932e-01
    2.64750e+01    8.09172e-01
    2.65000e+01    7.98456e-01
    2.65250e+01    7.87791e-01
    2.65500e+01    7.77183e-01
    2.65750e+01    7.66637e-01
    2.66000e+01    7.56158e-01
    2.66250e+01    7.45751e-01
    2.66500e+01    7.35421e-01
    2.66750e+01    7.25171e-01
    2.67000e+01    7.15005e-01
    2.67250e+01    7.04927e-01
    2.67500e+01    6.94940e-01
    2.67750e+01    6.85046e-01
    2.68000e+01    6.75250e-01
    2.68250e+01    6.65552e-01
    2.68500e+01    6.55955e-01
    2.68750e+01    6.46462e-01
    2.69000e+01    6.37074e-01
    2.69250e+01    6.27793e-01
    2.69500e+01    6.18619e-01
    2.69750e+01    6.09555e-01
    2.70000e+01    6.00601e-01
    2.70250e+01    5.91759e-01
    2.70500e+01    5.83029e-01
    2.70750e+01    5.74411e-01
    2.71000e+01    5.65907e-01
    2.71250e+01    5.57516e-01
    2.71500e+01    5.49239e-01
    2.71750e+01    5.41076e-01
    2.72000e+01    5.33027e-01
    2.72250e+01    5.25092e-01
    2.72500e+01    5.17270e-01
    2.72750e+01    5.09563e-01
    2.73000e+01    5.01968e-01
    2.73250e+01    4.94487e-01
    2.73500e+01    4.87117e-01
    2.73750e+01    4.79860e-01
    2.74000e+01    4.72714e-01
    2.74250e+01    4.65679e-01
    2.74500e+01    4.58753e-01
    2.74750e+01    4.51937e-01
    2.75000e+01    4.45229e-01
    2.75250e+01    4.38629e-01
    2.75500e+01    4.32136e-01
    2.75750e+01    4.25748e-01
    2.76000e+01    4.19465e-01
    2.76250e+01    4.13287e-01
    2.76500e+01    4.07211e-01
    2.76750e+01    4.01237e-01
    2.77000e+01    3.95365e-01
    2.77250e+01    3.89592e-01
    2.77500e+01    3.83918e-01
    2.77750e+01    3.78342e-01
    2.78000e+01    3.72862e-01
    2.78250e+01    3.67478e-01
    2.78500e+01    3.62189e-01
    2.78750e+01    3.56993e-01
    2.79000e+01    3.51889e-01
    2.79250e+01    3.46877e-01
    2.79500e+01    3.41954e-01
    2.79750e+01    3.37121e-01
    2.80000e+01    3.32375e-01
    2.80250e+01    3.27716e-01
    2.80500e+01    3.23142e-01
    2.80750e+01    3.18653e-01
    2.81000e+01    3.14247e-01
    2.81250e+01    3.09924e-01
    2.81500e+01    3.05681e-01
    2.81750e+01    3.01519e-01
    2.82000e+01    2.97436e-01
    2.82250e+01    2.93430e-01
    2.82500e+01    2.89502e-01
    2.82750e+01    2.85649e-01
    2.83000e+01    2.81871e-01
    2.83250e+01    2.78166e-01
    2.83500e+01    2.74534e-01
    2.83750e+01    2.70974e-01
    2.84000e+01    2.67485e-01
    2.84250e+01    2.64065e-01
    2.84500e+01    2.60714e-01
    2.84750e+01    2.57430e-01
    2.85000e+01    2.54214e-01
    2.85250e+01    2.51063e-01
    2.85500e+01    2.47977e-01
    2.85750e+01    2.44956e-01
    2.86000e+01    2.41997e-01
    2.86250e+01    2.39101e-01
    2.86500e+01    2.36266e-01
    2.86750e+01    2.33491e-01
    2.87000e+01    2.30777e-01
    2.87250e+01    2.28121e-01
    2.87500e+01    2.25523e-01
    2.87750e+01    2.22983e-01
    2.88000e+01    2.20499e-01
    2.88250e+01    2.18071e-01
    2.88500e+01    2.15699e-01
    2.88750e+01    2.13380e-01
    2.89000e+01    2.11116e-01
    2.89250e+01    2.08904e-01
    2.89500e+01    2.06744e-01
    2.89750e+01    2.04637e-01
    2.90000e+01    2.02580e-01
    2.90250e+01    2.00574e-01
    2.90500e+01    1.98618e-01
    2.90750e+01    1.96711e-01
    2.91000e+01    1.94852e-01
    2.91250e+01    1.93042e-01
    2.91500e+01    1.91279e-01
    2.91750e+01    1.89564e-01
    2.92000e+01    1.87895e-01
    2.92250e+01    1.86272e-01
    2.92500e+01    1.84696e-01
    2.92750e+01    1.83164e-01
    2.93000e+01    1.81677e-01
    2.93250e+01    1.80235e-01
    2.93500e+01    1.78836e-01
    2.93750e+01    1.77482e-01
    2.94000e+01    1.76171e-01
    2.94250e+01    1.74903e-01
    2.94500e+01    1.73677e-01
    2.94750e+01    1.72494e-01
    2.95000e+01    1.71354e-01
    2.95250e+01    1.70255e-01
    2.95500e+01    1.69198e-01
    2.95750e+01    1.68183e-01
    2.96000e+01    1.67209e-01
    2.96250e+01    1.66276e-01
    2.96500e+01    1.65385e-01
    2.96750e+01    1.64534e-01
    2.97000e+01    1.63724e-01
    2.97250e+01    1.62955e-01
    2.97500e+01    1.62227e-01
    2.97750e+01    1.61540e-01
    2.98000e+01    1.60894e-01
    2.98250e+01    1.60288e-01
    2.98500e+01    1.59723e-01
    2.98750e+01    1.59199e-01
    2.99000e+01    1.58717e-01
    2.99250e+01    1.58275e-01
    2.99500e+01    1.57875e-01
    2.99750e+01    1.57516e-01
    3.00000e+01    1.57200e-01
    3.00250e+01    1.56925e-01
    3.00500e+01    1.56693e-01
    3.00750e+01    1.56504e-01
    3.01000e+01    1.56357e-01
    3.01250e+01    1.56254e-01
    3.01500e+01    1.56195e-01
    3.01750e+01    1.56180e-01
    3.02000e+01    1.56210e-01
    3.02250e+01    1.56286e-01
    3.02500e+01    1.56407e-01
    3.02750e+01    1.56575e-01
    3.03000e+01    1.56790e-01
    3.03250e+01    1.57054e-01
    3.03500e+01    1.57365e-01
    3.03750e+01    1.57727e-01
    3.04000e+01    1.58138e-01
    3.04250e+01    1.58601e-01
    3.04500e+01    1.59117e-01
    3.04750e+01    1.59685e-01
    3.05000e+01    1.60308e-01
    3.05250e+01    1.60986e-01
    3.05500e+01    1.61720e-01
    3.05750e+01    1.62512e-01
    3.06000e+01    1.63364e-01
    3.06250e+01    1.64276e-01
    3.06500e+01    1.65250e-01
    3.06750e+01    1.66287e-01
    3.07000e+01    1.67389e-01
    3.07250e+01    1.68558e-01
    3.07500e+01    1.69796e-01
    3.07750e+01    1.71104e-01
    3.08000e+01    1.72484e-01
    3.08250e+01    1.73938e-01
    3.08500e+01    1.75468e-01
    3.08750e+01    1.77077e-01
    3.09000e+01    1.78767e-01
    3.09250e+01    1.80539e-01
    3.09500e+01    1.82398e-01
    3.09750e+01    1.84344e-01
    3.10000e+01    1.86382e-01
    3.10250e+01    1.88514e-01
    3.10500e+01    1.90742e-01
    3.10750e+01    1.93070e-01
    3.11000e+01    1.95501e-01
    3.11250e+01    1.98039e-01
    3.11500e+01    2.00686e-01
    3.11750e+01    2.03447e-01
    3.12000e+01    2.06325e-01
    3.12250e+01    2.09324e-01
    3.12500e+01    2.12448e-01
    3.12750e+01    2.15702e-01
    3.13000e+01    2.19089e-01
    3.13250e+01    2.22615e-01
    3.13500e+01    2.26283e-01
    3.13750e+01    2.30099e-01
    3.14000e+01    2.34067e-01
    3.14250e+01    2.38193e-01
    3.14500e+01    2.42482e-01
    3.14750e+01    2.46940e-01
    3.15000e+01    2.51571e-01
    3.15250e+01    2.56383e-01
    3.15500e+01    2.61380e-01
    3.15750e+01    2.66568e-01
    3.16000e+01    2.71955e-01
    3.16250e+01    2.77546e-01
    3.16500e+01    2.83347e-01
    3.16750e+01    2.89365e-01
    3.17000e+01    2.95607e-01
    3.17250e+01    3.02079e-01
    3.17500e+01    3.08788e-01
    3.17750e+01    3.15741e-01
    3.18000e+01    3.22945e-01
    3.18250e+01    3.30406e-01
    3.18500e+01    3.38131e-01
    3.18750e+01    3.46127e-01
    3.19000e+01    3.54399e-01
    3.19250e+01    3.62956e-01
    3.19500e+01    3.71802e-01
    3.19750e+01    3.80944e-01
    3.20000e+01    3.90387e-01
    3.20250e+01    4.00137e-01
    3.20500e+01    4.10198e-01
    3.20750e+01    4.20574e-01
    3.21000e+01    4.31271e-01
    3.21250e+01    4.42290e-01
    3.21500e+01    4.53635e-01
    3.21750e+01    4.65307e-01
    3.22000e+01    4.77307e-01
    3.22250e+01    4.89635e-01
    3.22500e+01    5.02290e-01
    3.22750e+01    5.15271e-01
    3.23000e+01    5.28573e-01
    3.23250e+01    5.42192e-01
    3.23500e+01    5.56123e-01
    3.23750e+01    5.70359e-01
    3.24000e+01    5.84889e-01
    3.24250e+01    5.99705e-01
    3.24500e+01    6.14794e-01
    3.24750e+01    6.30143e-01
    3.25000e+01    6.45736e-01
    3.25250e+01    6.61557e-01
    3.25500e+01    6.77586e-01
    3.25750e+01    6.93803e-01
    3.26000e+01    7.10185e-01
    3.26250e+01    7.26709e-01
    3.26500e+01    7.43349e-01
    3.26750e+01    7.60077e-01
    3.27000e+01    7.76865e-01
    3.27250e+01    7.93682e-01
    3.27500e+01    8.10496e-01
    3.27750e+01    8.27275e-01
    3.28000e+01    8.43985e-01
    3.28250e+01    8.60591e-01
    3.28500e+01    8.77057e-01
    3.28750e+01    8.93348e-01
    3.29000e+01    9.09427e-01
    3.29250e+01    9.25258e-01
    3.29500e+01    9.40805e-01
    3.29750e+01    9.56032e-01
    3.30000e+01    9.70904e-01
    3.30250e+01    9.85387e-01
    3.30500e+01    9.99447e-01
    3.30750e+01    1.01305e+00
    3.31000e+01    1.02617e+00
    3.31250e+01    1.03878e+00
    3.31500e+01    1.05084e+00
    3.31750e+01    1.06234e+00
    3.32000e+01    1.07325e+00
    3.32250e+01    1.08355e+00
    3.32500e+01    1.09322e+00
    3.32750e+01    1.10224e+00
    3.33000e+01    1.11061e+00
    3.33250e+01    1.11831e+00
    3.33500e+01    1.12532e+00
    3.33750e+01    1.13165e+00
    3.34000e+01    1.13729e+00
    3.34250e+01    1.14224e+00
    3.34500e+01    1.14650e+00
    3.34750e+01    1.15007e+00
    3.35000e+01    1.15295e+00
    3.35250e+01    1.15516e+00
    3.35500e+01    1.15670e+00
    3.35750e+01    1.15758e+00
    3.36000e+01    1.15782e+00
    3.36250e+01    1.15742e+00
    3.36500e+01    1.15641e+00
    3.36750e+01    1.15479e+00
    3.37000e+01    1.15259e+00
    3.37250e+01    1.14982e+00
    3.37500e+01    1.14650e+00
    3.37750e+01    1.14266e+00
    3.38000e+01    1.13830e+00
    3.38250e+01    1.13345e+00
    3.38500e+01    1.12814e+00
    3.38750e+01    1.12238e+00
    3.39000e+01    1.11619e+00
    3.39250e+01    1.10960e+00
    3.39500e+01    1.10262e+00
    3.39750e+01    1.09528e+00
    3.40000e+01    1.08760e+00
    3.40250e+01    1.07960e+00
    3.40500e+01    1.07129e+00
    3.40750e+01    1.06270e+00
    3.41000e+01    1.05385e+00
    3.41250e+01    1.04475e+00
    3.41500e+01    1.03543e+00
    3.41750e+01    1.02590e+00
    3.42000e+01    1.01618e+00
    3.42250e+01    1.00628e+00
    3.42500e+01    9.96232e-01
    3.42750e+01    9.86038e-01
    3.43000e+01    9.75718e-01
    3.43250e+01    9.65287e-01
    3.43500e+01    9.54757e-01
    3.43750e+01    9.44143e-01
    3.44000e+01    9.33457e-01
    3.44250e+01    9.22712e-01
    3.44500e+01    9.11919e-01
    3.44750e+01    9.01090e-01
    3.45000e+01    8.90235e-01
    3.45250e+01    8.79365e-01
    3.45500e+01    8.68488e-01
    3.45750e+01    8.57615e-01
    3.46000e+01    8.46753e-01
    3.46250e+01    8.35911e-01
    3.46500e+01    8.25097e-01
    3.46750e+01    8.14317e-01
    3.47000e+01    8.03579e-01
    3.47250e+01    7.92889e-01
    3.47500e+01    7.82253e-01
    3.47750e+01    7.71676e-01
    3.48000e+01    7.61165e-01
    3.48250e+01    7.50723e-01
    3.48500e+01    7.40355e-01
    3.48750e+01    7.30066e-01
    3.49000e+01    7.19860e-01
    3.49250e+01    7.09739e-01
    3.49500e+01    6.99708e-01
    3.49750e+01    6.89770e-01
    3.50000e+01    6.79926e-01
    3.50250e+01    6.70181e-01
    3.50500e+01    6.60536e-01
    3.50750e+01    6.50993e-01
    3.51000e+01    6.41554e-01
    3.51250e+01    6.32222e-01
    3.51500e+01    6.22996e-01
    3.51750e+01    6.13880e-01
    3.52000e+01    6.04873e-01
    3.52250e+01    5.95977e-01
    3.52500e+01    5.87193e-01
    3.52750e+01    5.78522e-01
    3.53000e+01    5.69963e-01
    3.53250e+01    5.61518e-01
    3.53500e+01    5.53186e-01
    3.53750e+01    5.44969e-01
    3.54000e+01    5.36865e-01
    3.54250e+01    5.28875e-01
    3.54500e+01    5.21000e-01
    3.54750e+01    5.13238e-01
    3.55000e+01    5.05589e-01
    3.55250e+01    4.98053e-01
    3.55500e+01    4.90630e-01
    3.55750e+01    4.83320e-01
    3.56000e+01    4.76120e-01
    3.56250e+01    4.69032e-01
    3.56500e+01    4.62054e-01
    3.56750e+01    4.55186e-01
    3.57000e+01    4.48426e-01
    3.57250e+01    4.41775e-01
    3.57500e+01    4.35230e-01
    3.57750e+01    4.28792e-01
    3.58000e+01    4.22459e-01
    3.58250e+01    4.16231e-01
    3.58500e+01    4.10106e-01
    3.58750e+01    4.04084e-01
    3.59000e+01    3.98163e-01
    3.59250e+01    3.92342e-01
    3.59500e+01    3.86621e-01
    3.59750e+01    3.80998e-01
    3.60000e+01    3.75473e-01
    3.60250e+01    3.70043e-01
    3.60500e+01    3.64709e-01
    3.60750e+01    3.59468e-01
    3.61000e+01    3.54321e-01
    3.61250e+01    3.49265e-01
    3.61500e+01    3.44299e-01
    3.61750e+01    3.39423e-01
    3.62000e+01    3.34635e-01
    3.62250e+01    3.29935e-01
    3.62500e+01    3.25321e-01
    3.62750e+01    3.20791e-01
    3.63000e+01    3.16346e-01
    3.63250e+01    3.11983e-01
    3.63500e+01    3.07702e-01
    3.63750e+01    3.03501e-01
    3.64000e+01    2.99380e-01
    3.64250e+01    2.95338e-01
    3.64500e+01    2.91373e-01
    3.64750e+01    2.87483e-01
    3.65000e+01    2.83670e-01
    3.65250e+01    2.79930e-01
    3.65500e+01    2.76264e-01
    3.65750e+01    2.72669e-01
    3.66000e+01    2.69146e-01
    3.66250e+01    2.65693e-01
    3.66500e+01    2.62309e-01
    3.66750e+01    2.58994e-01
    3.67000e+01    2.55745e-01
    3.67250e+01    2.52563e-01
    3.67500e+01    2.49446e-01
    3.67750e+01    2.46394e-01
    3.68000e+01    2.43405e-01
    3.68250e+01    2.40479e-01
    3.68500e+01    2.37615e-01
    3.68750e+01    2.34812e-01
    3.69000e+01    2.32069e-01
    3.69250e+01    2.29385e-01
    3.69500e+01    2.26759e-01
    3.69750e+01    2.24192e-01
    3.70000e+01    2.21681e-01
    3.70250e+01    2.19227e-01
    3.70500e+01    2.16828e-01
    3.70750e+01    2.14483e-01
    3.71000e+01    2.12193e-01
    3.71250e+01    2.09956e-01
    3.71500e+01    2.07772e-01
    3.71750e+01    2.05639e-01
    3.72000e+01    2.03558e-01
    3.72250e+01    2.01528e-01
    3.72500e+01    1.99548e-01
    3.72750e+01    1.97617e-01
    3.73000e+01    1.95736e-01
    3.73250e+01    1.93902e-01
    3.73500e+01    1.92117e-01
    3.73750e+01    1.90379e-01
    3.74000e+01    1.88688e-01
    3.74250e+01    1.87043e-01
    3.74500e+01    1.85445e-01
    3.74750e+01    1.83891e-01
    3.75000e+01    1.82383e-01
    3.75250e+01    1.80920e-01
    3.75500e+01    1.79500e-01
    3.75750e+01    1.78125e-01
    3.76000e+01    1.76793e-01
    3.76250e+01    1.75504e-01
    3.76500e+01    1.74258e-01
    3.76750e+01    1.73055e-01
    3.77000e+01    1.71894e-01
    3.77250e+01    1.70776e-01
    3.77500e+01    1.69699e-01
    3.77750e+01    1.68664e-01
    3.78000e+01    1.67670e-01
    3.78250e+01    1.66718e-01
    3.78500e+01    1.65806e-01
    3.78750e+01    1.64936e-01
    3.79000e+01    1.64107e-01
    3.79250e+01    1.63318e-01
    3.79500e+01    1.62571e-01
    3.79750e+01    1.61864e-01
    3.80000e+01    1.61198e-01
    3.80250e+01    1.60573e-01
    3.80500e+01    1.59988e-01
    3.80750e+01    1.59445e-01
    3.81000e+01    1.58942e-01
    3.81250e+01    1.58481e-01
    3.81500e+01    1.58061e-01
    3.81750e+01    1.57683e-01
    3.82000e+01    1.57346e-01
    3.82250e+01    1.57051e-01
    3.82500e+01    1.56799e-01
    3.82750e+01    1.56589e-01
    3.83000e+01    1.56422e-01
    3.83250e+01    1.56298e-01
    3.83500e+01    1.56218e-01
    3.83750e+01    1.56182e-01
    3.84000e+01    1.56190e-01
    3.84250e+01    1.56244e-01
    3.84500e+01    1.56343e-01
    3.84750e+01    1.56489e-01
    3.85000e+01    1.56681e-01
    3.85250e+01    1.56922e-01
    3.85500e+01    1.57210e-01
    3.85750e+01    1.57548e-01
    3.86000e+01    1.57935e-01
    3.86250e+01    1.58373e-01
    3.86500e+01    1.58863e-01
    3.86750e+01    1.59406e-01
    3.87000e+01    1.60003e-01
    3.87250e+01    1.60654e-01
    3.87500e+01    1.61361e-01
    3.87750e+01    1.62126e-01
    3.88000e+01    1.62949e-01
    3.88250e+01    1.63832e-01
    3.88500e+01    1.64776e-01
    3.88750e+01    1.65783e-01
    3.89000e+01    1.66854e-01
    3.89250e+01    1.67990e-01
    3.89500e+01    1.69195e-01
    3.89750e+01    1.70469e-01
    3.90000e+01    1.71814e-01
    3.90250e+01    1.73232e-01
    3.90500e+01    1.74726e-01
    3.90750e+01    1.76297e-01
    3.91000e+01    1.77948e-01
    3.91250e+01    1.79680e-01
    3.91500e+01    1.81497e-01
    3.91750e+01    1.83402e-01
    3.92000e+01    1.85395e-01
    3.92250e+01    1.87481e-01
    3.92500e+01    1.89663e-01
    3.92750e+01    1.91943e-01
    3.93000e+01    1.94324e-01
    3.93250e+01    1.96811e-01
    3.93500e+01    1.99405e-01
    3.93750e+01    2.02111e-01
    3.94000e+01    2.04932e-01
    3.94250e+01    2.07873e-01
    3.94500e+01    2.10937e-01
    3.94750e+01    2.14128e-01
    3.95000e+01    2.17451e-01
    3.95250e+01    2.20910e-01
    3.95500e+01    2.24509e-01
    3.95750e+01    2.28253e-01
    3.96000e+01    2.32148e-01
    3.96250e+01    2.36198e-01
    3.96500e+01    2.40409e-01
    3.96750e+01    2.44785e-01
    3.97000e+01    2.49333e-01
    3.97250e+01    2.54057e-01
    3.97500e+01    2.58965e-01
    3.97750e+01    2.64061e-01
    3.98000e+01    2.69352e-01
    3.98250e+01    2.74844e-01
    3.98500e+01    2.80543e-01
    3.98750e+01    2.86457e-01
    3.99000e+01    2.92591e-01
    3.99250e+01    2.98952e-01
    3.99500e+01    3.05547e-01
    3.99750e+01    3.12383e-01
    4.00000e+01    3.19465e-01
    4.00250e+01    3.26802e-01
    4.00500e+01    3.34400e-01
    4.00750e+01    3.42265e-01
    4.01000e+01    3.50405e-01
    4.01250e+01    3.58825e-01
    4.01500e+01    3.67532e-01
    4.01750e+01    3.76531e-01
    4.02000e+01    3.85829e-01
    4.02250e+01    3.95432e-01
    4.02500e+01    4.05343e-01
    4.02750e+01    4.15568e-01
    4.03000e+01    4.26111e-01
    4.03250e+01    4.36976e-01
    4.03500e+01    4.48164e-01
    4.03750e+01    4.59679e-01
    4.04000e+01    4.71522e-01
    4.04250e+01    4.83693e-01
    4.04500e+01    4.96192e-01
    4.04750e+01    5.09017e-01
    4.05000e+01    5.22166e-01
    4.05250e+01    5.35634e-01
    4.05500e+01    5.49417e-01
    4.05750e+01    5.63508e-01
    4.06000e+01    5.77898e-01
    4.06250e+01    5.92579e-01
    4.06500e+01    6.07539e-01
    4.06750e+01    6.22765e-01
    4.07000e+01    6.38243e-01
    4.07250e+01    6.53957e-01
    4.07500e+01    6.69889e-01
    4.07750e+01    6.86019e-01
    4.08000e+01    7.02325e-01
    4.08250e+01    7.18784e-01
    4.08500e+01    7.35372e-01
    4.08750e+01    7.52061e-01
    4.09000e+01    7.68824e-01
    4.09250e+01    7.85631e-01
    4.09500e+01    8.02451e-01
    4.09750e+01    8.19251e-01
    4.10000e+01    8.35998e-01
    4.10250e+01    8.52658e-01
    4.10500e+01    8.69196e-01
    4.10750e+01    8.85575e-01
    4.11000e+01    9.01760e-01
    4.11250e+01    9.17714e-01
    4.11500e+01    9.33402e-01
    4.11750e+01    9.48786e-01
    4.12000e+01    9.63833e-01
    4.12250e+01    9.78506e-01
    4.12500e+01    9.92773e-01
    4.12750e+01    1.00660e+00
    4.13000e+01    1.01996e+00
    4.13250e+01    1.03281e+00
    4.13500e+01    1.04514e+00
    4.13750e+01    1.05691e+00
    4.14000e+01    1.06811e+00
    4.14250e+01    1.07870e+00
    4.14500e+01    1.08867e+00
    4.14750e+01    1.09801e+00
    4.15000e+01    1.10669e+00
    4.15250e+01    1.11471e+00
    4.15500e+01    1.12205e+00
    4.15750e+01    1.12871e+00
    4.16000e+01    1.13468e+00
    4.16250e+01    1.13996e+00
    4.16500e+01    1.14455e+00
    4.16750e+01    1.14845e+00
    4.17000e+01    1.15166e+00
    4.17250e+01    1.15419e+00
    4.17500e+01    1.15605e+00
    4.17750e+01    1.15724e+00
    4.18000e+01    1.15779e+00
    4.18250e+01    1.15769e+00
    4.18500e+01    1.15697e+00
    4.18750e+01    1.15564e+00
    4.19000e+01    1.15372e+00
    4.19250e+01    1.15122e+00
    4.19500e+01    1.14816e+00
    4.19750e+01    1.14456e+00
    4.20000e+01    1.14045e+00
    4.20250e+01    1.13583e+00
    4.20500e+01    1.13074e+00
    4.20750e+01    1.12519e+00
    4.21000e+01    1.11921e+00
    4.21250e+01    1.11280e+00
    4.21500e+01    1.10601e+00
    4.21750e+01    1.09884e+00
    4.22000e+01    1.09132e+00
    4.22250e+01    1.08347e+00
    4.22500e+01    1.07530e+00
    4.22750e+01    1.06685e+00
    4.23000e+01    1.05812e+00
    4.23250e+01    1.04913e+00
    4.23500e+01    1.03992e+00
    4.23750e+01    1.03049e+00
    4.24000e+01    1.02085e+00
    4.24250e+01    1.01104e+00
    4.24500e+01    1.00106e+00
    4.24750e+01    9.90934e-01
    4.25000e+01    9.80673e-01
    4.25250e+01    9.70293e-01
    4.25500e+01    9.59808e-01
    4.25750e+01    9.49233e-01
    4.26000e+01    9.38580e-01
    4.26250e+01    9.27861e-01
    4.26500e+01    9.17090e-01
    4.26750e+01    9.06277e-01
    4.27000e+01    8.95433e-01
    4.27250e+01    8.84569e-01
    4.27500e+01    8.73694e-01
    4.27750e+01    8.62818e-01
    4.28000e+01    8.51950e-01
    4.28250e+01    8.41097e-01
    4.28500e+01    8.30269e-01
    4.28750e+01    8.19472e-01
    4.29000e+01    8.08713e-01
    4.29250e+01    7.97999e-01
    4.29500e+01    7.87336e-01
    4.29750e+01    7.76731e-01
    4.30000e+01    7.66187e-01
    4.30250e+01    7.55712e-01
    4.30500e+01    7.45308e-01
    4.30750e+01    7.34981e-01
    4.31000e+01    7.24734e-01
    4.31250e+01    7.14572e-01
    4.31500e+01    7.04498e-01
    4.31750e+01    6.94515e-01
    4.32000e+01    6.84626e-01
    4.32250e+01    6.74833e-01
    4.32500e+01    6.65140e-01
    4.32750e+01    6.55548e-01
    4.33000e+01    6.46059e-01
    4.33250e+01    6.36675e-01
    4.33500e+01    6.27398e-01
    4.33750e+01    6.18230e-01
    4.34000e+01    6.09170e-01
    4.34250e+01    6.00221e-01
    4.34500e+01    5.91384e-01
    4.34750e+01    5.82658e-01
    4.35000e+01    5.74045e-01
    4.35250e+01    5.65546e-01
    4.35500e+01    5.57160e-01
    4.35750e+01    5.48888e-01
    4.36000e+01    5.40729e-01
    4.36250e+01    5.32685e-01
    4.36500e+01    5.24755e-01
    4.36750e+01    5.16939e-01
    4.37000e+01    5.09236e-01
    4.37250e+01    5.01646e-01
    4.37500e+01    4.94169e-01
    4.37750e+01    4.86805e-01
    4.38000e+01    4.79552e-01
    4.38250e+01    4.72411e-01
    4.38500e+01    4.65380e-01
    4.38750e+01    4.58460e-01
    4.39000e+01    4.51648e-01
    4.39250e+01    4.44945e-01
    4.39500e+01    4.38349e-01
    4.39750e+01    4.31860e-01
    4.40000e+01    4.25477e-01
    4.40250e+01    4.19199e-01
    4.40500e+01    4.13025e-01
    4.40750e+01    4.06954e-01
    4.41000e+01    4.00984e-01
    4.41250e+01    3.95116e-01
    4.41500e+01    3.89347e-01
    4.41750e+01    3.83678e-01
    4.42000e+01    3.78105e-01
    4.42250e+01    3.72630e-01
    4.42500e+01    3.67250e-01
    4.42750e+01    3.61965e-01
    4.43000e+01    3.56773e-01
    4.43250e+01    3.51673e-01
    4.43500e+01    3.46664e-01
    4.43750e+01    3.41746e-01
    4.44000e+01    3.36916e-01
    4.44250e+01    3.32174e-01
    4.44500e+01    3.27518e-01
    4.44750e+01    3.22949e-01
    4.45000e+01    3.18463e-01
    4.45250e+01    3.14061e-01
    4.45500e+01    3.09741e-01
    4.45750e+01    3.05502e-01
    4.46000e+01    3.01343e-01
    4.46250e+01    2.97263e-01
    4.46500e+01    2.93261e-01
    4.46750e+01    2.89335e-01
    4.47000e+01    2.85486e-01
    4.47250e+01    2.81711e-01
    4.47500e+01    2.78009e-01
    4.47750e+01    2.74381e-01
    4.48000e+01    2.70824e-01
    4.48250e+01    2.67337e-01
    4.48500e+01    2.63920e-01
    4.48750e+01    2.60572e-01
    4.49000e+01    2.57292e-01
    4.49250e+01    2.54078e-01
    4.49500e+01    2.50930e-01
    4.49750e+01    2.47847e-01
    4.50000e+01    2.44828e-01
    4.50250e+01    2.41872e-01
    4.50500e+01    2.38978e-01
    4.50750e+01    2.36146e-01
    4.51000e+01    2.33374e-01
    4.51250e+01    2.30662e-01
    4.51500e+01    2.28009e-01
    4.51750e+01    2.25414e-01
    4.52000e+01    2.22876e-01
    4.52250e+01    2.20394e-01
    4.52500e+01    2.17969e-01
    4.52750e+01    2.15598e-01
    4.53000e+01    2.13282e-01
    4.53250e+01    2.11020e-01
    4.53500e+01    2.08811e-01
    4.53750e+01    2.06653e-01
    4.54000e+01    2.04548e-01
    4.54250e+01    2.02493e-01
    4.54500e+01    2.00489e-01
    4.54750e+01    1.98535e-01
    4.55000e+01    1.96630e-01
    4.55250e+01    1.94774e-01
    4.55500e+01    1.92966e-01
    4.55750e+01    1.91205e-01
    4.56000e+01    1.89492e-01
    4.56250e+01    1.87825e-01
    4.56500e+01    1.86204e-01
    4.56750e+01    1.84629e-01
    4.57000e+01    1.83099e-01
    4.57250e+01    1.81614e-01
    4.57500e+01    1.80174e-01
    4.57750e+01    1.78778e-01
    4.58000e+01    1.77425e-01
    4.58250e+01    1.76116e-01
    4.58500e+01    1.74849e-01
    4.58750e+01    1.73626e-01
    4.59000e+01    1.72445e-01
    4.59250e+01    1.71306e-01
    4.59500e+01    1.70209e-01
    4.59750e+01    1.69154e-01
    4.60000e+01    1.68140e-01
    4.60250e+01    1.67168e-01
    4.60500e+01    1.66237e-01
    4.60750e+01    1.65347e-01
    4.61000e+01    1.64499e-01
    4.61250e+01    1.63691e-01
    4.61500e+01    1.62923e-01
    4.61750e+01    1.62197e-01
    4.62000e+01    1.61512e-01
    4.62250e+01    1.60867e-01
    4.62500e+01    1.60263e-01
    4.62750e+01    1.59700e-01
    4.63000e+01    1.59178e-01
    4.63250e+01    1.58697e-01
    4.63500e+01    1.58257e-01
    4.63750e+01    1.57859e-01
    4.64000e+01    1.57502e-01
    4.64250e+01    1.57187e-01
    4.64500e+01    1.56914e-01
    4.64750e+01    1.56684e-01
    4.65000e+01    1.56496e-01
    4.65250e+01    1.56352e-01
    4.65500e+01    1.56251e-01
    4.65750e+01    1.56194e-01
    4.66000e+01    1.56181e-01
    4.66250e+01    1.56213e-01
    4.66500e+01    1.56290e-01
    4.66750e+01    1.56413e-01
    4.67000e+01    1.56583e-01
    4.67250e+01    1.56801e-01
    4.67500e+01    1.57066e-01
    4.67750e+01    1.57380e-01
    4.68000e+01    1.57743e-01
    4.68250e+01    1.58157e-01
    4.68500e+01    1.58622e-01
    4.68750e+01    1.59140e-01
    4.69000e+01    1.59710e-01
    4.69250e+01    1.60335e-01
    4.69500e+01    1.61016e-01
    4.69750e+01    1.61753e-01
    4.70000e+01    1.62548e-01
    4.70250e+01    1.63402e-01
    4.70500e+01    1.64316e-01
    4.70750e+01    1.65293e-01
    4.71000e+01    1.66333e-01
    4.71250e+01    1.67438e-01
    4.71500e+01    1.68610e-01
    4.71750e+01    1.69850e-01
    4.72000e+01    1.71161e-01
    4.72250e+01    1.72544e-01
    4.72500e+01    1.74002e-01
    4.72750e+01    1.75535e-01
    4.73000e+01    1.77147e-01
    4.73250e+01    1.78841e-01
    4.73500e+01    1.80617e-01
    4.73750e+01    1.82479e-01
    4.74000e+01    1.84430e-01
    4.74250e+01    1.86471e-01
    4.74500e+01    1.88607e-01
    4.74750e+01    1.90839e-01
    4.75000e+01    1.93172e-01
    4.75250e+01    1.95607e-01
    4.75500e+01    1.98149e-01
    4.75750e+01    2.00802e-01
    4.76000e+01    2.03567e-01
    4.76250e+01    2.06450e-01
    4.76500e+01    2.09455e-01
    4.76750e+01    2.12585e-01
    4.77000e+01    2.15844e-01
    4.77250e+01    2.19237e-01
    4.77500e+01    2.22768e-01
    4.77750e+01    2.26443e-01
    4.78000e+01    2.30265e-01
    4.78250e+01    2.34240e-01
    4.78500e+01    2.38373e-01
    4.78750e+01    2.42669e-01
    4.79000e+01    2.47134e-01
    4.79250e+01    2.51773e-01
    4.79500e+01    2.56593e-01
    4.79750e+01    2.61598e-01
    4.80000e+01    2.66795e-01
    4.80250e+01    2.72190e-01
    4.80500e+01    2.77789e-01
    4.80750e+01    2.83600e-01
    4.81000e+01    2.89627e-01
    4.81250e+01    2.95879e-01
    4.81500e+01    3.02361e-01
    4.81750e+01    3.09080e-01
    4.82000e+01    3.16044e-01
    4.82250e+01    3.23258e-01
    4.82500e+01    3.30731e-01
    4.82750e+01    3.38467e-01
    4.83000e+01    3.46474e-01
    4.83250e+01    3.54759e-01
    4.83500e+01    3.63328e-01
    4.83750e+01    3.72187e-01
    4.84000e+01    3.81341e-01
    4.84250e+01    3.90797e-01
    4.84500e+01    4.00560e-01
    4.84750e+01    4.10635e-01
    4.85000e+01    4.21025e-01
    4.85250e+01    4.31735e-01
    4.85500e+01    4.42768e-01
    4.85750e+01    4.54127e-01
    4.86000e+01    4.65813e-01
    4.86250e+01    4.77827e-01
    4.86500e+01    4.90169e-01
    4.86750e+01    5.02838e-01
    4.87000e+01    5.15832e-01
    4.87250e+01    5.29148e-01
    4.87500e+01    5.42781e-01
    4.87750e+01    5.56726e-01
    4.88000e+01    5.70974e-01
    4.88250e+01    5.85517e-01
    4.88500e+01    6.00345e-01
    4.88750e+01    6.15445e-01
    4.89000e+01    6.30805e-01
    4.89250e+01    6.46408e-01
    4.89500e+01    6.62238e-01
    4.89750e+01    6.78275e-01
    4.90000e+01    6.94500e-01
    4.90250e+01    7.10889e-01
    4.90500e+01    7.27418e-01
    4.90750e+01    7.44062e-01
    4.91000e+01    7.60794e-01
    4.91250e+01    7.77583e-01
    4.91500e+01    7.94401e-01
    4.91750e+01    8.11214e-01
    4.92000e+01    8.27991e-01
    4.92250e+01    8.44697e-01
    4.92500e+01    8.61298e-01
    4.92750e+01    8.77757e-01
    4.93000e+01    8.94040e-01
    4.93250e+01    9.10109e-01
    4.93500e+01    9.25929e-01
    4.93750e+01    9.41463e-01
    4.94000e+01    9.56675e-01
    4.94250e+01    9.71532e-01
    4.94500e+01    9.85997e-01
    4.94750e+01    1.00004e+00
    4.95000e+01    1.01362e+00
    4.95250e+01    1.02672e+00
    4.95500e+01    1.03931e+00
    4.95750e+01    1.05135e+00
    4.96000e+01    1.06282e+00
    4.96250e+01    1.07370e+00
    4.96500e+01    1.08398e+00
    4.96750e+01    1.09362e+00
    4.97000e+01    1.10262e+00
    4.97250e+01    1.11095e+00
    4.97500e+01    1.11862e+00
    4.97750e+01    1.12561e+00
    4.98000e+01    1.13191e+00
    4.98250e+01    1.13752e+00
    4.98500e+01    1.14244e+00
    4.98750e+01    1.14667e+00
    4.99000e+01    1.15021e+00
    4.99250e+01    1.15306e+00
    4.99500e+01    1.15524e+00
    4.99750e+01    1.15675e+00


==> data/pp_ydata_x_1.80_y_0.90.csv <==
    0.00000e+00    9.00720e-01
    2.50000e-02    9.18615e-01
    5.00000e-02    9.36285e-01
    7.50000e-02    9.53689e-01
    1.00000e-01    9.70784e-01
    1.25000e-01    9.87527e-01
    1.50000e-01    1.00388e+00
    1.75000e-01    1.01980e+00
    2.00000e-01    1.03524e+00
    2.25000e-01    1.05018e+00
    2.50000e-01    1.06457e+00
    2.75000e-01    1.07838e+00
    3.00000e-01    1.09158e+00
    3.25000e-01    1.10414e+00
    3.50000e-01    1.11603e+00
    3.75000e-01    1.12724e+00
    4.00000e-01    1.13773e+00
    4.25000e-01    1.14749e+00
    4.50000e-01    1.15651e+00
    4.75000e-01    1.16477e+00
    5.00000e-01    1.17227e+00
    5.25000e-01    1.17899e+00
    5.50000e-01    1.18494e+00
    5.75000e-01    1.19010e+00
    6.00000e-01    1.19450e+00
    6.25000e-01    1.19812e+00
    6.50000e-01    1.20098e+00
    6.75000e-01    1.20309e+00
    7.00000e-01    1.20445e+00
    7.25000e-01    1.20508e+00
    7.50000e-01    1.20500e+00
    7.75000e-01    1.20423e+00
    8.00000e-01    1.20277e+00
    8.25000e-01    1.20065e+00
    8.50000e-01    1.19789e+00
    8.75000e-01    1.19452e+00
    9.00000e-01    1.19055e+00
    9.25000e-01    1.18601e+00
    9.50000e-01    1.18092e+00
    9.75000e-01    1.17531e+00
    1.00000e+00    1.16920e+00
    1.02500e+00    1.16261e+00
    1.05000e+00    1.15557e+00
    1.07500e+00    1.14810e+00
    1.10000e+00    1.14023e+00
    1.12500e+00    1.13198e+00
    1.15000e+00    1.12338e+00
    1.17500e+00    1.11444e+00
    1.20000e+00    1.10519e+00
    1.22500e+00    1.09566e+00
    1.25000e+00    1.08585e+00
    1.27500e+00    1.07581e+00
    1.30000e+00    1.06553e+00
    1.32500e+00    1.05505e+00
    1.35000e+00    1.04439e+00
    1.37500e+00    1.03356e+00
    1.40000e+00    1.02257e+00
    1.42500e+00    1.01146e+00
    1.45000e+00    1.00022e+00
    1.47500e+00    9.88886e-01
    1.50000e+00    9.77464e-01
    1.52500e+00    9.65970e-01
    1.55000e+00    9.54418e-01
    1.57500e+00    9.42819e-01
    1.60000e+00    9.31188e-01
    1.62500e+00    9.19535e-01
    1.65000e+00    9.07871e-01
    1.67500e+00    8.96207e-01
    1.70000e+00    8.84552e-01
    1.72500e+00    8.72917e-01
    1.75000e+00    8.61310e-01
    1.77500e+00    8.49739e-01
    1.80000e+00    8.38212e-01
    1.82500e+00    8.26736e-01
    1.85000e+00    8.15318e-01
    1.87500e+00    8.03965e-01
    1.90000e+00    7.92682e-01
    1.92500e+00    7.81475e-01
    1.95000e+00    7.70349e-01
    1.97500e+00    7.59309e-01
    2.00000e+00    7.48359e-01
    2.02500e+00    7.37503e-01
    2.05000e+00    7.26745e-01
    2.07500e+00    7.16088e-01
    2.10000e+00    7.05536e-01
    2.12500e+00    6.95091e-01
    2.15000e+00    6.84756e-01
    2.17500e+00    6.74533e-01
    2.20000e+00    6.64425e-01
    2.22500e+00    6.54432e-01
    2.25000e+00    6.44558e-01
    2.27500e+00    6.34802e-01
    2.30000e+00    6.25166e-01
    2.32500e+00    6.15652e-01
    2.35000e+00    6.06261e-01
    2.37500e+00    5.96992e-01
    2.40000e+00    5.87847e-01
    2.42500e+00    5.78825e-01
    2.45000e+00    5.69928e-01
    2.47500e+00    5.61155e-01
    2.50000e+00    5.52507e-01
    2.52500e+00    5.43982e-01
    2.55000e+00    5.35582e-01
    2.57500e+00    5.27306e-01
    2.60000e+00    5.19153e-01
    2.62500e+00    5.11123e-01
    2.65000e+00    5.03216e-01
    2.67500e+00    4.95430e-01
    2.70000e+00    4.87765e-01
    2.72500e+00    4.80221e-01
    2.75000e+00    4.72797e-01
    2.77500e+00    4.65491e-01
    2.80000e+00    4.58303e-01
    2.82500e+00    4.51233e-01
    2.85000e+00    4.44278e-01
    2.87500e+00    4.37437e-01
    2.90000e+00    4.30711e-01
    2.92500e+00    4.24098e-01
    2.95000e+00    4.17596e-01
    2.97500e+00    4.11204e-01
    3.00000e+00    4.04922e-01
    3.02500e+00    3.98748e-01
    3.05000e+00    3.92681e-01
    3.07500e+00    3.86720e-01
    3.10000e+00    3.80863e-01
    3.12500e+00    3.75110e-01
    3.15000e+00    3.69458e-01
    3.17500e+00    3.63907e-01
    3.20000e+00    3.58456e-01
    3.22500e+00    3.53102e-01
    3.25000e+00    3.47846e-01
    3.27500e+00    3.42685e-01
    3.30000e+00    3.37619e-01
    3.32500e+00    3.32646e-01
    3.35000e+00    3.27765e-01
    3.37500e+00    3.22975e-01
    3.40000e+00    3.18273e-01
    3.42500e+00    3.13660e-01
    3.45000e+00    3.09134e-01
    3.47500e+00    3.04694e-01
    3.50000e+00    3.00338e-01
    3.52500e+00    2.96065e-01
    3.55000e+00    2.91874e-01
    3.57500e+00    2.87764e-01
    3.60000e+00    2.83734e-01
    3.62500e+00    2.79782e-01
    3.65000e+00    2.75908e-01
    3.67500e+00    2.72109e-01
    3.70000e+00    2.68386e-01
    3.72500e+00    2.64737e-01
    3.75000e+00    2.61161e-01
    3.77500e+00    2.57656e-01
    3.80000e+00    2.54222e-01
    3.82500e+00    2.50858e-01
    3.85000e+00    2.47563e-01
    3.87500e+00    2.44335e-01
    3.90000e+00    2.41173e-01
    3.92500e+00    2.38078e-01
    3.95000e+00    2.35047e-01
    3.97500e+00    2.32079e-01
    4.00000e+00    2.29175e-01
    4.02500e+00    2.26332e-01
    4.05000e+00    2.23550e-01
    4.07500e+00    2.20828e-01
    4.10000e+00    2.18165e-01
    4.12500e+00    2.15561e-01
    4.15000e+00    2.13014e-01
    4.17500e+00    2.10523e-01
    4.20000e+00    2.08089e-01
    4.22500e+00    2.05709e-01
    4.25000e+00    2.03384e-01
    4.27500e+00    2.01112e-01
    4.30000e+00    1.98893e-01
    4.32500e+00    1.96726e-01
    4.35000e+00    1.94611e-01
    4.37500e+00    1.92546e-01
    4.40000e+00    1.90531e-01
    4.42500e+00    1.88566e-01
    4.45000e+00    1.86649e-01
    4.47500e+00    1.84781e-01
    4.50000e+00    1.82960e-01
    4.52500e+00    1.81186e-01
    4.55000e+00    1.79459e-01
    4.57500e+00    1.77777e-01
    4.60000e+00    1.76141e-01
    4.62500e+00    1.74550e-01
    4.65000e+00    1.73003e-01
    4.67500e+00    1.71500e-01
    4.70000e+00    1.70041e-01
    4.72500e+00    1.68625e-01
    4.75000e+00    1.67251e-01
    4.77500e+00    1.65920e-01
    4.80000e+00    1.64631e-01
    4.82500e+00    1.63383e-01
    4.85000e+00    1.62177e-01
    4.87500e+00    1.61012e-01
    4.90000e+00    1.59887e-01
    4.92500e+00    1.58803e-01
    4.95000e+00    1.57759e-01
    4.97500e+00    1.56755e-01
    5.00000e+00    1.55790e-01
    5.02500e+00    1.54865e-01
    5.05000e+00    1.53980e-01
    5.07500e+00    1.53134e-01
    5.10000e+00    1.52327e-01
    5.12500e+00    1.51559e-01
    5.15000e+00    1.50830e-01
    5.17500e+00    1.50141e-01
    5.20000e+00    1.49490e-01
    5.22500e+00    1.48878e-01
    5.25000e+00    1.48305e-01
    5.27500e+00    1.47771e-01
    5.30000e+00    1.47276e-01
    5.32500e+00    1.46821e-01
    5.35000e+00    1.46404e-01
    5.37500e+00    1.46028e-01
    5.40000e+00    1.45691e-01
    5.42500e+00    1.45394e-01
    5.45000e+00    1.45137e-01
    5.47500e+00    1.44921e-01
    5.50000e+00    1.44746e-01
    5.52500e+00    1.44612e-01
    5.55000e+00    1.44519e-01
    5.57500e+00    1.44469e-01
    5.60000e+00    1.44460e-01
    5.62500e+00    1.44495e-01
    5.65000e+00    1.44574e-01
    5.67500e+00    1.44696e-01
    5.70000e+00    1.44863e-01
    5.72500e+00    1.45076e-01
    5.75000e+00    1.45334e-01
    5.77500e+00    1.45640e-01
    5.80000e+00    1.45993e-01
    5.82500e+00    1.46394e-01
    5.85000e+00    1.46845e-01
    5.87500e+00    1.47347e-01
    5.90000e+00    1.47899e-01
    5.92500e+00    1.48505e-01
    5.95000e+00    1.49163e-01
    5.97500e+00    1.49877e-01
    6.00000e+00    1.50646e-01
    6.02500e+00    1.51473e-01
    6.05000e+00    1.52359e-01
    6.07500e+00    1.53305e-01
    6.10000e+00    1.54313e-01
    6.12500e+00    1.55384e-01
    6.15000e+00    1.56521e-01
    6.17500e+00    1.57724e-01
    6.20000e+00    1.58996e-01
    6.22500e+00    1.60339e-01
    6.25000e+00    1.61755e-01
    6.27500e+00    1.63246e-01
    6.30000e+00    1.64814e-01
    6.32500e+00    1.66462e-01
    6.35000e+00    1.68192e-01
    6.37500e+00    1.70007e-01
    6.40000e+00    1.71910e-01
    6.42500e+00    1.73902e-01
    6.45000e+00    1.75988e-01
    6.47500e+00    1.78171e-01
    6.50000e+00    1.80453e-01
    6.52500e+00    1.82838e-01
    6.55000e+00    1.85330e-01
    6.57500e+00    1.87933e-01
    6.60000e+00    1.90649e-01
    6.62500e+00    1.93484e-01
    6.65000e+00    1.96440e-01
    6.67500e+00    1.99524e-01
    6.70000e+00    2.02739e-01
    6.72500e+00    2.06089e-01
    6.75000e+00    2.09581e-01
    6.77500e+00    2.13218e-01
    6.80000e+00    2.17006e-01
    6.82500e+00    2.20951e-01
    6.85000e+00    2.25058e-01
    6.87500e+00    2.29333e-01
    6.90000e+00    2.33782e-01
    6.92500e+00    2.38411e-01
    6.95000e+00    2.43227e-01
    6.97500e+00    2.48236e-01
    7.00000e+00    2.53445e-01
    7.02500e+00    2.58861e-01
    7.05000e+00    2.64491e-01
    7.07500e+00    2.70343e-01
    7.10000e+00    2.76424e-01
    7.12500e+00    2.82742e-01
    7.15000e+00    2.89304e-01
    7.17500e+00    2.96119e-01
    7.20000e+00    3.03194e-01
    7.22500e+00    3.10537e-01
    7.25000e+00    3.18156e-01
    7.27500e+00    3.26061e-01
    7.30000e+00    3.34257e-01
    7.32500e+00    3.42755e-01
    7.35000e+00    3.51561e-01
    7.37500e+00    3.60683e-01
    7.40000e+00    3.70129e-01
    7.42500e+00    3.79906e-01
    7.45000e+00    3.90022e-01
    7.47500e+00    4.00482e-01
    7.50000e+00    4.11293e-01
    7.52500e+00    4.22461e-01
    7.55000e+00    4.33990e-01
    7.57500e+00    4.45884e-01
    7.60000e+00    4.58148e-01
    7.62500e+00    4.70783e-01
    7.65000e+00    4.83791e-01
    7.67500e+00    4.97172e-01
    7.70000e+00    5.10926e-01
    7.72500e+00    5.25051e-01
    7.75000e+00    5.39542e-01
    7.77500e+00    5.54395e-01
    7.80000e+00    5.69604e-01
    7.82500e+00    5.85158e-01
    7.85000e+00    6.01050e-01
    7.87500e+00    6.17265e-01
    7.90000e+00    6.33790e-01
    7.92500e+00    6.50608e-01
    7.95000e+00    6.67702e-01
    7.97500e+00    6.85050e-01
    8.00000e+00    7.02630e-01
    8.02500e+00    7.20416e-01
    8.05000e+00    7.38383e-01
    8.07500e+00    7.56501e-01
    8.10000e+00    7.74738e-01
    8.12500e+00    7.93062e-01
    8.15000e+00    8.11438e-01
    8.17500e+00    8.29829e-01
    8.20000e+00    8.48197e-01
    8.22500e+00    8.66502e-01
    8.25000e+00    8.84705e-01
    8.27500e+00    9.02763e-01
    8.30000e+00    9.20634e-01
    8.32500e+00    9.38277e-01
    8.35000e+00    9.55648e-01
    8.37500e+00    9.72704e-01
    8.40000e+00    9.89405e-01
    8.42500e+00    1.00571e+00
    8.45000e+00    1.02157e+00
    8.47500e+00    1.03696e+00
    8.50000e+00    1.05184e+00
    8.52500e+00    1.06617e+00
    8.55000e+00    1.07991e+00
    8.57500e+00    1.09304e+00
    8.60000e+00    1.10553e+00
    8.62500e+00    1.11734e+00
    8.65000e+00    1.12847e+00
    8.67500e+00    1.13888e+00
    8.70000e+00    1.14856e+00
    8.72500e+00    1.15749e+00
    8.75000e+00    1.16566e+00
    8.77500e+00    1.17307e+00
    8.80000e+00    1.17970e+00
    8.82500e+00    1.18556e+00
    8.85000e+00    1.19064e+00
    8.87500e+00    1.19495e+00
    8.90000e+00    1.19848e+00
    8.92500e+00    1.20126e+00
    8.95000e+00    1.20328e+00
    8.97500e+00    1.20456e+00
    9.00000e+00    1.20511e+00
    9.02500e+00    1.20495e+00
    9.05000e+00    1.20409e+00
    9.07500e+00    1.20256e+00
    9.10000e+00    1.20037e+00
    9.12500e+00    1.19754e+00
    9.15000e+00    1.19410e+00
    9.17500e+00    1.19006e+00
    9.20000e+00    1.18546e+00
    9.22500e+00    1.18031e+00
    9.25000e+00    1.17464e+00
    9.27500e+00    1.16847e+00
    9.30000e+00    1.16183e+00
    9.32500e+00    1.15474e+00
    9.35000e+00    1.14723e+00
    9.37500e+00    1.13931e+00
    9.40000e+00    1.13102e+00
    9.42500e+00    1.12238e+00
    9.45000e+00    1.11340e+00
    9.47500e+00    1.10412e+00
    9.50000e+00    1.09456e+00
    9.52500e+00    1.08472e+00
    9.55000e+00    1.07465e+00
    9.57500e+00    1.06435e+00
    9.60000e+00    1.05385e+00
    9.62500e+00    1.04317e+00
    9.65000e+00    1.03231e+00
    9.67500e+00    1.02132e+00
    9.70000e+00    1.01018e+00
    9.72500e+00    9.98938e-01
    9.75000e+00    9.87593e-01
    9.77500e+00    9.76162e-01
    9.80000e+00    9.64661e-01
    9.82500e+00    9.53102e-01
    9.85000e+00    9.41499e-01
    9.87500e+00    9.29865e-01
    9.90000e+00    9.18210e-01
    9.92500e+00    9.06545e-01
    9.95000e+00    8.94882e-01
    9.97500e+00    8.83229e-01
    1.00000e+01    8.71597e-01
    1.00250e+01    8.59994e-01
    1.00500e+01    8.48427e-01
    1.00750e+01    8.36905e-01
    1.01000e+01    8.25436e-01
    1.01250e+01    8.14025e-01
    1.01500e+01    8.02680e-01
    1.01750e+01    7.91405e-01
    1.02000e+01    7.80207e-01
    1.02250e+01    7.69090e-01
    1.02500e+01    7.58060e-01
    1.02750e+01    7.47120e-01
    1.03000e+01    7.36275e-01
    1.03250e+01    7.25529e-01
    1.03500e+01    7.14884e-01
    1.03750e+01    7.04344e-01
    1.04000e+01    6.93911e-01
    1.04250e+01    6.83589e-01
    1.04500e+01    6.73379e-01
    1.04750e+01    6.63284e-01
    1.05000e+01    6.53305e-01
    1.05250e+01    6.43443e-01
    1.05500e+01    6.33701e-01
    1.05750e+01    6.24079e-01
    1.06000e+01    6.14579e-01
    1.06250e+01    6.05202e-01
    1.06500e+01    5.95947e-01
    1.06750e+01    5.86815e-01
    1.07000e+01    5.77808e-01
    1.07250e+01    5.68925e-01
    1.07500e+01    5.60166e-01
    1.07750e+01    5.51532e-01
    1.08000e+01    5.43022e-01
    1.08250e+01    5.34636e-01
    1.08500e+01    5.26373e-01
    1.08750e+01    5.18235e-01
    1.09000e+01    5.10219e-01
    1.09250e+01    5.02325e-01
    1.09500e+01    4.94553e-01
    1.09750e+01    4.86902e-01
    1.10000e+01    4.79372e-01
    1.10250e+01    4.71961e-01
    1.10500e+01    4.64669e-01
    1.10750e+01    4.57494e-01
    1.11000e+01    4.50437e-01
    1.11250e+01    4.43495e-01
    1.11500e+01    4.36668e-01
    1.11750e+01    4.29954e-01
    1.12000e+01    4.23353e-01
    1.12250e+01    4.16864e-01
    1.12500e+01    4.10485e-01
    1.12750e+01    4.04215e-01
    1.13000e+01    3.98054e-01
    1.13250e+01    3.91999e-01
    1.13500e+01    3.86049e-01
    1.13750e+01    3.80204e-01
    1.14000e+01    3.74462e-01
    1.14250e+01    3.68822e-01
    1.14500e+01    3.63283e-01
    1.14750e+01    3.57843e-01
    1.15000e+01    3.52500e-01
    1.15250e+01    3.47255e-01
    1.15500e+01    3.42105e-01
    1.15750e+01    3.37050e-01
    1.16000e+01    3.32087e-01
    1.16250e+01    3.27216e-01
    1.16500e+01    3.22436e-01
    1.16750e+01    3.17745e-01
    1.17000e+01    3.13142e-01
    1.17250e+01    3.08625e-01
    1.17500e+01    3.04195e-01
    1.17750e+01    2.99848e-01
    1.18000e+01    2.95585e-01
    1.18250e+01    2.91403e-01
    1.18500e+01    2.87302e-01
    1.18750e+01    2.83281e-01
    1.19000e+01    2.79338e-01
    1.19250e+01    2.75472e-01
    1.19500e+01    2.71683e-01
    1.19750e+01    2.67968e-01
    1.20000e+01    2.64327e-01
    1.20250e+01    2.60759e-01
    1.20500e+01    2.57263e-01
    1.20750e+01    2.53837e-01
    1.21000e+01    2.50480e-01
    1.21250e+01    2.47193e-01
    1.21500e+01    2.43972e-01
    1.21750e+01    2.40819e-01
    1.22000e+01    2.37730e-01
    1.22250e+01    2.34706e-01
    1.22500e+01    2.31746e-01
    1.22750e+01    2.28849e-01
    1.23000e+01    2.26013e-01
    1.23250e+01    2.23238e-01
    1.23500e+01    2.20523e-01
    1.23750e+01    2.17866e-01
    1.24000e+01    2.15269e-01
    1.24250e+01    2.12728e-01
    1.24500e+01    2.10244e-01
    1.24750e+01    2.07816e-01
    1.25000e+01    2.05442e-01
    1.25250e+01    2.03123e-01
    1.25500e+01    2.00857e-01
    1.25750e+01    1.98644e-01
    1.26000e+01    1.96483e-01
    1.26250e+01    1.94374e-01
    1.26500e+01    1.92315e-01
    1.26750e+01    1.90306e-01
    1.27000e+01    1.88346e-01
    1.27250e+01    1.86435e-01
    1.27500e+01    1.84572e-01
    1.27750e+01    1.82756e-01
    1.28000e+01    1.80988e-01
    1.28250e+01    1.79265e-01
    1.28500e+01    1.77589e-01
    1.28750e+01    1.75958e-01
    1.29000e+01    1.74372e-01
    1.29250e+01    1.72830e-01
    1.29500e+01    1.71332e-01
    1.29750e+01    1.69878e-01
    1.30000e+01    1.68467e-01
    1.30250e+01    1.67098e-01
    1.30500e+01    1.65772e-01
    1.30750e+01    1.64487e-01
    1.31000e+01    1.63244e-01
    1.31250e+01    1.62043e-01
    1.31500e+01    1.60882e-01
    1.31750e+01    1.59762e-01
    1.32000e+01    1.58682e-01
    1.32250e+01    1.57643e-01
    1.32500e+01    1.56643e-01
    1.32750e+01    1.55683e-01
    1.33000e+01    1.54763e-01
    1.33250e+01    1.53882e-01
    1.33500e+01    1.53040e-01
    1.33750e+01    1.52238e-01
    1.34000e+01    1.51475e-01
    1.34250e+01    1.50750e-01
    1.34500e+01    1.50065e-01
    1.34750e+01    1.49418e-01
    1.35000e+01    1.48811e-01
    1.35250e+01    1.48242e-01
    1.35500e+01    1.47713e-01
    1.35750e+01    1.47222e-01
    1.36000e+01    1.46771e-01
    1.36250e+01    1.46360e-01
    1.36500e+01    1.45988e-01
    1.36750e+01    1.45655e-01
    1.37000e+01    1.45363e-01
    1.37250e+01    1.45111e-01
    1.37500e+01    1.44899e-01
    1.37750e+01    1.44729e-01
    1.38000e+01    1.44599e-01
    1.38250e+01    1.44511e-01
    1.38500e+01    1.44465e-01
    1.38750e+01    1.44462e-01
    1.39000e+01    1.44502e-01
    1.39250e+01    1.44585e-01
    1.39500e+01    1.44713e-01
    1.39750e+01    1.44885e-01
    1.40000e+01    1.45103e-01
    1.40250e+01    1.45367e-01
    1.40500e+01    1.45677e-01
    1.40750e+01    1.46036e-01
    1.41000e+01    1.46443e-01
    1.41250e+01    1.46900e-01
    1.41500e+01    1.47407e-01
    1.41750e+01    1.47965e-01
    1.42000e+01    1.48577e-01
    1.42250e+01    1.49242e-01
    1.42500e+01    1.49961e-01
    1.42750e+01    1.50738e-01
    1.43000e+01    1.51571e-01
    1.43250e+01    1.52464e-01
    1.43500e+01    1.53417e-01
    1.43750e+01    1.54432e-01
    1.44000e+01    1.55510e-01
    1.44250e+01    1.56654e-01
    1.44500e+01    1.57865e-01
    1.44750e+01    1.59145e-01
    1.45000e+01    1.60497e-01
    1.45250e+01    1.61921e-01
    1.45500e+01    1.63420e-01
    1.45750e+01    1.64998e-01
    1.46000e+01    1.66655e-01
    1.46250e+01    1.68394e-01
    1.46500e+01    1.70219e-01
    1.46750e+01    1.72131e-01
    1.47000e+01    1.74135e-01
    1.47250e+01    1.76231e-01
    1.47500e+01    1.78425e-01
    1.47750e+01    1.80719e-01
    1.48000e+01    1.83116e-01
    1.48250e+01    1.85620e-01
    1.48500e+01    1.88235e-01
    1.48750e+01    1.90965e-01
    1.49000e+01    1.93813e-01
    1.49250e+01    1.96784e-01
    1.49500e+01    1.99882e-01
    1.49750e+01    2.03112e-01
    1.50000e+01    2.06479e-01
    1.50250e+01    2.09986e-01
    1.50500e+01    2.13640e-01
    1.50750e+01    2.17446e-01
    1.51000e+01    2.21409e-01
    1.51250e+01    2.25535e-01
    1.51500e+01    2.29829e-01
    1.51750e+01    2.34298e-01
    1.52000e+01    2.38948e-01
    1.52250e+01    2.43786e-01
    1.52500e+01    2.48817e-01
    1.52750e+01    2.54050e-01
    1.53000e+01    2.59490e-01
    1.53250e+01    2.65145e-01
    1.53500e+01    2.71023e-01
    1.53750e+01    2.77130e-01
    1.54000e+01    2.83475e-01
    1.54250e+01    2.90066e-01
    1.54500e+01    2.96909e-01
    1.54750e+01    3.04014e-01
    1.55000e+01    3.11388e-01
    1.55250e+01    3.19040e-01
    1.55500e+01    3.26977e-01
    1.55750e+01    3.35207e-01
    1.56000e+01    3.43739e-01
    1.56250e+01    3.52581e-01
    1.56500e+01    3.61740e-01
    1.56750e+01    3.71223e-01
    1.57000e+01    3.81039e-01
    1.57250e+01    3.91193e-01
    1.57500e+01    4.01693e-01
    1.57750e+01    4.12544e-01
    1.58000e+01    4.23752e-01
    1.58250e+01    4.35322e-01
    1.58500e+01    4.47259e-01
    1.58750e+01    4.59564e-01
    1.59000e+01    4.72242e-01
    1.59250e+01    4.85292e-01
    1.59500e+01    4.98716e-01
    1.59750e+01    5.12512e-01
    1.60000e+01    5.26679e-01
    1.60250e+01    5.41211e-01
    1.60500e+01    5.56105e-01
    1.60750e+01    5.71353e-01
    1.61000e+01    5.86947e-01
    1.61250e+01    6.02876e-01
    1.61500e+01    6.19127e-01
    1.61750e+01    6.35686e-01
    1.62000e+01    6.52536e-01
    1.62250e+01    6.69660e-01
    1.62500e+01    6.87036e-01
    1.62750e+01    7.04640e-01
    1.63000e+01    7.22449e-01
    1.63250e+01    7.40434e-01
    1.63500e+01    7.58567e-01
    1.63750e+01    7.76816e-01
    1.64000e+01    7.95148e-01
    1.64250e+01    8.13527e-01
    1.64500e+01    8.31917e-01
    1.64750e+01    8.50280e-01
    1.65000e+01    8.68576e-01
    1.65250e+01    8.86764e-01
    1.65500e+01    9.04803e-01
    1.65750e+01    9.22651e-01
    1.66000e+01    9.40265e-01
    1.66250e+01    9.57602e-01
    1.66500e+01    9.74620e-01
    1.66750e+01    9.91278e-01
    1.67000e+01    1.00753e+00
    1.67250e+01    1.02335e+00
    1.67500e+01    1.03868e+00
    1.67750e+01    1.05350e+00
    1.68000e+01    1.06776e+00
    1.68250e+01    1.08143e+00
    1.68500e+01    1.09449e+00
    1.68750e+01    1.10690e+00
    1.69000e+01    1.11864e+00
    1.69250e+01    1.12968e+00
    1.69500e+01    1.14001e+00
    1.69750e+01    1.14961e+00
    1.70000e+01    1.15846e+00
    1.70250e+01    1.16654e+00
    1.70500e+01    1.17386e+00
    1.70750e+01    1.18041e+00
    1.71000e+01    1.18618e+00
    1.71250e+01    1.19117e+00
    1.71500e+01    1.19539e+00
    1.71750e+01    1.19884e+00
    1.72000e+01    1.20153e+00
    1.72250e+01    1.20346e+00
    1.72500e+01    1.20466e+00
    1.72750e+01    1.20513e+00
    1.73000e+01    1.20489e+00
    1.73250e+01    1.20395e+00
    1.73500e+01    1.20234e+00
    1.73750e+01    1.20008e+00
    1.74000e+01    1.19718e+00
    1.74250e+01    1.19367e+00
    1.74500e+01    1.18957e+00
    1.74750e+01    1.18490e+00
    1.75000e+01    1.17969e+00
    1.75250e+01    1.17396e+00
    1.75500e+01    1.16774e+00
    1.75750e+01    1.16105e+00
    1.76000e+01    1.15391e+00
    1.76250e+01    1.14635e+00
    1.76500e+01    1.13839e+00
    1.76750e+01    1.13006e+00
    1.77000e+01    1.12138e+00
    1.77250e+01    1.11236e+00
    1.77500e+01    1.10305e+00
    1.77750e+01    1.09345e+00
    1.78000e+01    1.08359e+00
    1.78250e+01    1.07349e+00
    1.78500e+01    1.06317e+00
    1.78750e+01    1.05265e+00
    1.79000e+01    1.04194e+00
    1.79250e+01    1.03107e+00
    1.79500e+01    1.02006e+00
    1.79750e+01    1.00891e+00
    1.80000e+01    9.97654e-01
    1.80250e+01    9.86298e-01
    1.80500e+01    9.74859e-01
    1.80750e+01    9.63350e-01
    1.81000e+01    9.51786e-01
    1.81250e+01    9.40179e-01
    1.81500e+01    9.28542e-01
    1.81750e+01    9.16885e-01
    1.82000e+01    9.05220e-01
    1.82250e+01    8.93557e-01
    1.82500e+01    8.81907e-01
    1.82750e+01    8.70277e-01
    1.83000e+01    8.58678e-01
    1.83250e+01    8.47116e-01
    1.83500e+01    8.35600e-01
    1.83750e+01    8.24137e-01
    1.84000e+01    8.12733e-01
    1.84250e+01    8.01395e-01
    1.84500e+01    7.90129e-01
    1.84750e+01    7.78940e-01
    1.85000e+01    7.67833e-01
    1.85250e+01    7.56813e-01
    1.85500e+01    7.45884e-01
    1.85750e+01    7.35050e-01
    1.86000e+01    7.24314e-01
    1.86250e+01    7.13681e-01
    1.86500e+01    7.03153e-01
    1.86750e+01    6.92733e-01
    1.87000e+01    6.82424e-01
    1.87250e+01    6.72227e-01
    1.87500e+01    6.62144e-01
    1.87750e+01    6.52178e-01
    1.88000e+01    6.42330e-01
    1.88250e+01    6.32602e-01
    1.88500e+01    6.22994e-01
    1.88750e+01    6.13508e-01
    1.89000e+01    6.04144e-01
    1.89250e+01    5.94903e-01
    1.89500e+01    5.85786e-01
    1.89750e+01    5.76793e-01
    1.90000e+01    5.67924e-01
    1.90250e+01    5.59179e-01
    1.90500e+01    5.50559e-01
    1.90750e+01    5.42063e-01
    1.91000e+01    5.33691e-01
    1.91250e+01    5.25443e-01
    1.91500e+01    5.17318e-01
    1.91750e+01    5.09316e-01
    1.92000e+01    5.01436e-01
    1.92250e+01    4.93678e-01
    1.92500e+01    4.86041e-01
    1.92750e+01    4.78524e-01
    1.93000e+01    4.71127e-01
    1.93250e+01    4.63848e-01
    1.93500e+01    4.56687e-01
    1.93750e+01    4.49642e-01
    1.94000e+01    4.42713e-01
    1.94250e+01    4.35899e-01
    1.94500e+01    4.29199e-01
    1.94750e+01    4.22611e-01
    1.95000e+01    4.16134e-01
    1.95250e+01    4.09767e-01
    1.95500e+01    4.03510e-01
    1.95750e+01    3.97360e-01
    1.96000e+01    3.91318e-01
    1.96250e+01    3.85380e-01
    1.96500e+01    3.79547e-01
    1.96750e+01    3.73817e-01
    1.97000e+01    3.68188e-01
    1.97250e+01    3.62660e-01
    1.97500e+01    3.57231e-01
    1.97750e+01    3.51900e-01
    1.98000e+01    3.46665e-01
    1.98250e+01    3.41526e-01
    1.98500e+01    3.36481e-01
    1.98750e+01    3.31529e-01
    1.99000e+01    3.26669e-01
    1.99250e+01    3.21899e-01
    1.99500e+01    3.17218e-01
    1.99750e+01    3.12624e-01
    2.00000e+01    3.08118e-01
    2.00250e+01    3.03697e-01
    2.00500e+01    2.99359e-01
    2.00750e+01    2.95105e-01
    2.01000e+01    2.90933e-01
    2.01250e+01    2.86841e-01
    2.01500e+01    2.82829e-01
    2.01750e+01    2.78895e-01
    2.02000e+01    2.75038e-01
    2.02250e+01    2.71257e-01
    2.02500e+01    2.67551e-01
    2.02750e+01    2.63918e-01
    2.03000e+01    2.60358e-01
    2.03250e+01    2.56870e-01
    2.03500e+01    2.53452e-01
    2.03750e+01    2.50103e-01
    2.04000e+01    2.46823e-01
    2.04250e+01    2.43611e-01
    2.04500e+01    2.40464e-01
    2.04750e+01    2.37383e-01
    2.05000e+01    2.34367e-01
    2.05250e+01    2.31414e-01
    2.05500e+01    2.28523e-01
    2.05750e+01    2.25694e-01
    2.06000e+01    2.22926e-01
    2.06250e+01    2.20218e-01
    2.06500e+01    2.17568e-01
    2.06750e+01    2.14977e-01
    2.07000e+01    2.12443e-01
    2.07250e+01    2.09965e-01
    2.07500e+01    2.07543e-01
    2.07750e+01    2.05176e-01
    2.08000e+01    2.02863e-01
    2.08250e+01    2.00603e-01
    2.08500e+01    1.98396e-01
    2.08750e+01    1.96241e-01
    2.09000e+01    1.94137e-01
    2.09250e+01    1.92084e-01
    2.09500e+01    1.90080e-01
    2.09750e+01    1.88126e-01
    2.10000e+01    1.86221e-01
    2.10250e+01    1.84363e-01
    2.10500e+01    1.82553e-01
    2.10750e+01    1.80790e-01
    2.11000e+01    1.79073e-01
    2.11250e+01    1.77402e-01
    2.11500e+01    1.75776e-01
    2.11750e+01    1.74195e-01
    2.12000e+01    1.72658e-01
    2.12250e+01    1.71165e-01
    2.12500e+01    1.69716e-01
    2.12750e+01    1.68309e-01
    2.13000e+01    1.66945e-01
    2.13250e+01    1.65624e-01
    2.13500e+01    1.64344e-01
    2.13750e+01    1.63106e-01
    2.14000e+01    1.61909e-01
    2.14250e+01    1.60753e-01
    2.14500e+01    1.59637e-01
    2.14750e+01    1.58562e-01
    2.15000e+01    1.57527e-01
    2.15250e+01    1.56532e-01
    2.15500e+01    1.55577e-01
    2.15750e+01    1.54661e-01
    2.16000e+01    1.53784e-01
    2.16250e+01    1.52947e-01
    2.16500e+01    1.52149e-01
    2.16750e+01    1.51390e-01
    2.17000e+01    1.50670e-01
    2.17250e+01    1.49989e-01
    2.17500e+01    1.49347e-01
    2.17750e+01    1.48744e-01
    2.18000e+01    1.48180e-01
    2.18250e+01    1.47655e-01
    2.18500e+01    1.47169e-01
    2.18750e+01    1.46723e-01
    2.19000e+01    1.46315e-01
    2.19250e+01    1.45948e-01
    2.19500e+01    1.45620e-01
    2.19750e+01    1.45332e-01
    2.20000e+01    1.45085e-01
    2.20250e+01    1.44878e-01
    2.20500e+01    1.44712e-01
    2.20750e+01    1.44587e-01
    2.21000e+01    1.44504e-01
    2.21250e+01    1.44463e-01
    2.21500e+01    1.44465e-01
    2.21750e+01    1.44509e-01
    2.22000e+01    1.44598e-01
    2.22250e+01    1.44730e-01
    2.22500e+01    1.44907e-01
    2.22750e+01    1.45130e-01
    2.23000e+01    1.45400e-01
    2.23250e+01    1.45716e-01
    2.23500e+01    1.46080e-01
    2.23750e+01    1.46492e-01
    2.24000e+01    1.46955e-01
    2.24250e+01    1.47468e-01
    2.24500e+01    1.48032e-01
    2.24750e+01    1.48649e-01
    2.25000e+01    1.49321e-01
    2.25250e+01    1.50047e-01
    2.25500e+01    1.50829e-01
    2.25750e+01    1.51670e-01
    2.26000e+01    1.52569e-01
    2.26250e+01    1.53529e-01
    2.26500e+01    1.54551e-01
    2.26750e+01    1.55637e-01
    2.27000e+01    1.56788e-01
    2.27250e+01    1.58007e-01
    2.27500e+01    1.59295e-01
    2.27750e+01    1.60655e-01
    2.28000e+01    1.62087e-01
    2.28250e+01    1.63596e-01
    2.28500e+01    1.65182e-01
    2.28750e+01    1.66848e-01
    2.29000e+01    1.68597e-01
    2.29250e+01    1.70432e-01
    2.29500e+01    1.72354e-01
    2.29750e+01    1.74368e-01
    2.30000e+01    1.76476e-01
    2.30250e+01    1.78681e-01
    2.30500e+01    1.80986e-01
    2.30750e+01    1.83395e-01
    2.31000e+01    1.85912e-01
    2.31250e+01    1.88540e-01
    2.31500e+01    1.91282e-01
    2.31750e+01    1.94144e-01
    2.32000e+01    1.97130e-01
    2.32250e+01    2.00243e-01
    2.32500e+01    2.03488e-01
    2.32750e+01    2.06870e-01
    2.33000e+01    2.10394e-01
    2.33250e+01    2.14065e-01
    2.33500e+01    2.17888e-01
    2.33750e+01    2.21870e-01
    2.34000e+01    2.26014e-01
    2.34250e+01    2.30328e-01
    2.34500e+01    2.34817e-01
    2.34750e+01    2.39488e-01
    2.35000e+01    2.44347e-01
    2.35250e+01    2.49401e-01
    2.35500e+01    2.54657e-01
    2.35750e+01    2.60121e-01
    2.36000e+01    2.65801e-01
    2.36250e+01    2.71705e-01
    2.36500e+01    2.77839e-01
    2.36750e+01    2.84211e-01
    2.37000e+01    2.90830e-01
    2.37250e+01    2.97703e-01
    2.37500e+01    3.04838e-01
    2.37750e+01    3.12243e-01
    2.38000e+01    3.19927e-01
    2.38250e+01    3.27897e-01
    2.38500e+01    3.36161e-01
    2.38750e+01    3.44728e-01
    2.39000e+01    3.53605e-01
    2.39250e+01    3.62801e-01
    2.39500e+01    3.72321e-01
    2.39750e+01    3.82175e-01
    2.40000e+01    3.92368e-01
    2.40250e+01    4.02908e-01
    2.40500e+01    4.13799e-01
    2.40750e+01    4.25048e-01
    2.41000e+01    4.36660e-01
    2.41250e+01    4.48638e-01
    2.41500e+01    4.60986e-01
    2.41750e+01    4.73705e-01
    2.42000e+01    4.86798e-01
    2.42250e+01    5.00264e-01
    2.42500e+01    5.14103e-01
    2.42750e+01    5.28311e-01
    2.43000e+01    5.42885e-01
    2.43250e+01    5.57820e-01
    2.43500e+01    5.73108e-01
    2.43750e+01    5.88740e-01
    2.44000e+01    6.04706e-01
    2.44250e+01    6.20993e-01
    2.44500e+01    6.37586e-01
    2.44750e+01    6.54468e-01
    2.45000e+01    6.71622e-01
    2.45250e+01    6.89024e-01
    2.45500e+01    7.06654e-01
    2.45750e+01    7.24484e-01
    2.46000e+01    7.42488e-01
    2.46250e+01    7.60635e-01
    2.46500e+01    7.78895e-01
    2.46750e+01    7.97234e-01
    2.47000e+01    8.15617e-01
    2.47250e+01    8.34006e-01
    2.47500e+01    8.52363e-01
    2.47750e+01    8.70649e-01
    2.48000e+01    8.88822e-01
    2.48250e+01    9.06841e-01
    2.48500e+01    9.24664e-01
    2.48750e+01    9.42249e-01
    2.49000e+01    9.59552e-01
    2.49250e+01    9.76532e-01
    2.49500e+01    9.93146e-01
    2.49750e+01    1.00935e+00
    2.50000e+01    1.02511e+00
    2.50250e+01    1.04039e+00
    2.50500e+01    1.05514e+00
    2.50750e+01    1.06934e+00
    2.51000e+01    1.08295e+00
    2.51250e+01    1.09593e+00
    2.51500e+01    1.10827e+00
    2.51750e+01    1.11993e+00
    2.52000e+01    1.13089e+00
    2.52250e+01    1.14114e+00
    2.52500e+01    1.15065e+00
    2.52750e+01    1.15941e+00
    2.53000e+01    1.16741e+00
    2.53250e+01    1.17465e+00
    2.53500e+01    1.18110e+00
    2.53750e+01    1.18678e+00
    2.54000e+01    1.19169e+00
    2.54250e+01    1.19582e+00
    2.54500e+01    1.19918e+00
    2.54750e+01    1.20178e+00
    2.55000e+01    1.20364e+00
    2.55250e+01    1.20475e+00
    2.55500e+01    1.20514e+00
    2.55750e+01    1.20482e+00
    2.56000e+01    1.20380e+00
    2.56250e+01    1.20212e+00
    2.56500e+01    1.19978e+00
    2.56750e+01    1.19681e+00
    2.57000e+01    1.19323e+00
    2.57250e+01    1.18907e+00
    2.57500e+01    1.18434e+00
    2.57750e+01    1.17907e+00
    2.58000e+01    1.17328e+00
    2.58250e+01    1.16700e+00
    2.58500e+01    1.16026e+00
    2.58750e+01    1.15307e+00
    2.59000e+01    1.14546e+00
    2.59250e+01    1.13746e+00
    2.59500e+01    1.12909e+00
    2.59750e+01    1.12037e+00
    2.60000e+01    1.11132e+00
    2.60250e+01    1.10197e+00
    2.60500e+01    1.09234e+00
    2.60750e+01    1.08246e+00
    2.61000e+01    1.07233e+00
    2.61250e+01    1.06198e+00
    2.61500e+01    1.05144e+00
    2.61750e+01    1.04071e+00
    2.62000e+01    1.02983e+00
    2.62250e+01    1.01880e+00
    2.62500e+01    1.00764e+00
    2.62750e+01    9.96369e-01
    2.63000e+01    9.85002e-01
    2.63250e+01    9.73554e-01
    2.63500e+01    9.62039e-01
    2.63750e+01    9.50469e-01
    2.64000e+01    9.38858e-01
    2.64250e+01    9.27218e-01
    2.64500e+01    9.15560e-01
    2.64750e+01    9.03895e-01
    2.65000e+01    8.92233e-01
    2.65250e+01    8.80584e-01
    2.65500e+01    8.68958e-01
    2.65750e+01    8.57362e-01
    2.66000e+01    8.45805e-01
    2.66250e+01    8.34295e-01
    2.66500e+01    8.22838e-01
    2.66750e+01    8.11441e-01
    2.67000e+01    8.00111e-01
    2.67250e+01    7.88854e-01
    2.67500e+01    7.77674e-01
    2.67750e+01    7.66576e-01
    2.68000e+01    7.55566e-01
    2.68250e+01    7.44648e-01
    2.68500e+01    7.33825e-01
    2.68750e+01    7.23101e-01
    2.69000e+01    7.12480e-01
    2.69250e+01    7.01964e-01
    2.69500e+01    6.91556e-01
    2.69750e+01    6.81259e-01
    2.70000e+01    6.71075e-01
    2.70250e+01    6.61006e-01
    2.70500e+01    6.51054e-01
    2.70750e+01    6.41219e-01
    2.71000e+01    6.31504e-01
    2.71250e+01    6.21910e-01
    2.71500e+01    6.12438e-01
    2.71750e+01    6.03088e-01
    2.72000e+01    5.93861e-01
    2.72250e+01    5.84758e-01
    2.72500e+01    5.75779e-01
    2.72750e+01    5.66924e-01
    2.73000e+01    5.58194e-01
    2.73250e+01    5.49587e-01
    2.73500e+01    5.41105e-01
    2.73750e+01    5.32748e-01
    2.74000e+01    5.24513e-01
    2.74250e+01    5.16402e-01
    2.74500e+01    5.08414e-01
    2.74750e+01    5.00548e-01
    2.75000e+01    4.92804e-01
    2.75250e+01    4.85181e-01
    2.75500e+01    4.77678e-01
    2.75750e+01    4.70294e-01
    2.76000e+01    4.63028e-01
    2.76250e+01    4.55880e-01
    2.76500e+01    4.48849e-01
    2.76750e+01    4.41933e-01
    2.77000e+01    4.35132e-01
    2.77250e+01    4.28445e-01
    2.77500e+01    4.21869e-01
    2.77750e+01    4.15405e-01
    2.78000e+01    4.09051e-01
    2.78250e+01    4.02806e-01
    2.78500e+01    3.96669e-01
    2.78750e+01    3.90638e-01
    2.79000e+01    3.84712e-01
    2.79250e+01    3.78891e-01
    2.79500e+01    3.73172e-01
    2.79750e+01    3.67555e-01
    2.80000e+01    3.62038e-01
    2.80250e+01    3.56620e-01
    2.80500e+01    3.51300e-01
    2.80750e+01    3.46077e-01
    2.81000e+01    3.40948e-01
    2.81250e+01    3.35914e-01
    2.81500e+01    3.30972e-01
    2.81750e+01    3.26122e-01
    2.82000e+01    3.21362e-01
    2.82250e+01    3.16691e-01
    2.82500e+01    3.12108e-01
    2.82750e+01    3.07611e-01
    2.83000e+01    3.03200e-01
    2.83250e+01    2.98872e-01
    2.83500e+01    2.94627e-01
    2.83750e+01    2.90464e-01
    2.84000e+01    2.86382e-01
    2.84250e+01    2.82378e-01
    2.84500e+01    2.78453e-01
    2.84750e+01    2.74605e-01
    2.85000e+01    2.70832e-01
    2.85250e+01    2.67134e-01
    2.85500e+01    2.63510e-01
    2.85750e+01    2.59958e-01
    2.86000e+01    2.56478e-01
    2.86250e+01    2.53068e-01
    2.86500e+01    2.49727e-01
    2.86750e+01    2.46455e-01
    2.87000e+01    2.43250e-01
    2.87250e+01    2.40111e-01
    2.87500e+01    2.37038e-01
    2.87750e+01    2.34028e-01
    2.88000e+01    2.31082e-01
    2.88250e+01    2.28199e-01
    2.88500e+01    2.25377e-01
    2.88750e+01    2.22616e-01
    2.89000e+01    2.19914e-01
    2.89250e+01    2.17271e-01
    2.89500e+01    2.14686e-01
    2.89750e+01    2.12159e-01
    2.90000e+01    2.09687e-01
    2.90250e+01    2.07272e-01
    2.90500e+01    2.04911e-01
    2.90750e+01    2.02604e-01
    2.91000e+01    2.00350e-01
    2.91250e+01    1.98149e-01
    2.91500e+01    1.96000e-01
    2.91750e+01    1.93902e-01
    2.92000e+01    1.91854e-01
    2.92250e+01    1.89856e-01
    2.92500e+01    1.87907e-01
    2.92750e+01    1.86007e-01
    2.93000e+01    1.84155e-01
    2.93250e+01    1.82350e-01
    2.93500e+01    1.80592e-01
    2.93750e+01    1.78881e-01
    2.94000e+01    1.77215e-01
    2.94250e+01    1.75594e-01
    2.94500e+01    1.74018e-01
    2.94750e+01    1.72486e-01
    2.95000e+01    1.70998e-01
    2.95250e+01    1.69554e-01
    2.95500e+01    1.68152e-01
    2.95750e+01    1.66793e-01
    2.96000e+01    1.65476e-01
    2.96250e+01    1.64201e-01
    2.96500e+01    1.62968e-01
    2.96750e+01    1.61775e-01
    2.97000e+01    1.60624e-01
    2.97250e+01    1.59513e-01
    2.97500e+01    1.58442e-01
    2.97750e+01    1.57412e-01
    2.98000e+01    1.56421e-01
    2.98250e+01    1.55471e-01
    2.98500e+01    1.54559e-01
    2.98750e+01    1.53687e-01
    2.99000e+01    1.52855e-01
    2.99250e+01    1.52061e-01
    2.99500e+01    1.51306e-01
    2.99750e+01    1.50591e-01
    3.00000e+01    1.49914e-01
    3.00250e+01    1.49277e-01
    3.00500e+01    1.48678e-01
    3.00750e+01    1.48119e-01
    3.01000e+01    1.47598e-01
    3.01250e+01    1.47117e-01
    3.01500e+01    1.46674e-01
    3.01750e+01    1.46272e-01
    3.02000e+01    1.45909e-01
    3.02250e+01    1.45585e-01
    3.02500e+01    1.45302e-01
    3.02750e+01    1.45059e-01
    3.03000e+01    1.44857e-01
    3.03250e+01    1.44696e-01
    3.03500e+01    1.44575e-01
    3.03750e+01    1.44497e-01
    3.04000e+01    1.44461e-01
    3.04250e+01    1.44467e-01
    3.04500e+01    1.44517e-01
    3.04750e+01    1.44610e-01
    3.05000e+01    1.44748e-01
    3.05250e+01    1.44931e-01
    3.05500e+01    1.45159e-01
    3.05750e+01    1.45433e-01
    3.06000e+01    1.45755e-01
    3.06250e+01    1.46124e-01
    3.06500e+01    1.46542e-01
    3.06750e+01    1.47010e-01
    3.07000e+01    1.47529e-01
    3.07250e+01    1.48100e-01
    3.07500e+01    1.48723e-01
    3.07750e+01    1.49400e-01
    3.08000e+01    1.50133e-01
    3.08250e+01    1.50922e-01
    3.08500e+01    1.51769e-01
    3.08750e+01    1.52675e-01
    3.09000e+01    1.53642e-01
    3.09250e+01    1.54671e-01
    3.09500e+01    1.55764e-01
    3.09750e+01    1.56923e-01
    3.10000e+01    1.58150e-01
    3.10250e+01    1.59446e-01
    3.10500e+01    1.60814e-01
    3.10750e+01    1.62255e-01
    3.11000e+01    1.63772e-01
    3.11250e+01    1.65367e-01
    3.11500e+01    1.67043e-01
    3.11750e+01    1.68801e-01
    3.12000e+01    1.70646e-01
    3.12250e+01    1.72579e-01
    3.12500e+01    1.74603e-01
    3.12750e+01    1.76721e-01
    3.13000e+01    1.78937e-01
    3.13250e+01    1.81254e-01
    3.13500e+01    1.83676e-01
    3.13750e+01    1.86205e-01
    3.14000e+01    1.88845e-01
    3.14250e+01    1.91602e-01
    3.14500e+01    1.94477e-01
    3.14750e+01    1.97477e-01
    3.15000e+01    2.00605e-01
    3.15250e+01    2.03865e-01
    3.15500e+01    2.07263e-01
    3.15750e+01    2.10804e-01
    3.16000e+01    2.14492e-01
    3.16250e+01    2.18333e-01
    3.16500e+01    2.22332e-01
    3.16750e+01    2.26496e-01
    3.17000e+01    2.30829e-01
    3.17250e+01    2.35339e-01
    3.17500e+01    2.40031e-01
    3.17750e+01    2.44912e-01
    3.18000e+01    2.49988e-01
    3.18250e+01    2.55267e-01
    3.18500e+01    2.60756e-01
    3.18750e+01    2.66461e-01
    3.19000e+01    2.72390e-01
    3.19250e+01    2.78551e-01
    3.19500e+01    2.84951e-01
    3.19750e+01    2.91598e-01
    3.20000e+01    2.98500e-01
    3.20250e+01    3.05666e-01
    3.20500e+01    3.13102e-01
    3.20750e+01    3.20818e-01
    3.21000e+01    3.28821e-01
    3.21250e+01    3.37119e-01
    3.21500e+01    3.45721e-01
    3.21750e+01    3.54634e-01
    3.22000e+01    3.63866e-01
    3.22250e+01    3.73424e-01
    3.22500e+01    3.83316e-01
    3.22750e+01    3.93548e-01
    3.23000e+01    4.04127e-01
    3.23250e+01    4.15059e-01
    3.23500e+01    4.26349e-01
    3.23750e+01    4.38002e-01
    3.24000e+01    4.50022e-01
    3.24250e+01    4.62412e-01
    3.24500e+01    4.75174e-01
    3.24750e+01    4.88309e-01
    3.25000e+01    5.01818e-01
    3.25250e+01    5.15698e-01
    3.25500e+01    5.29949e-01
    3.25750e+01    5.44564e-01
    3.26000e+01    5.59539e-01
    3.26250e+01    5.74867e-01
    3.26500e+01    5.90537e-01
    3.26750e+01    6.06540e-01
    3.27000e+01    6.22863e-01
    3.27250e+01    6.39490e-01
    3.27500e+01    6.56404e-01
    3.27750e+01    6.73587e-01
    3.28000e+01    6.91016e-01
    3.28250e+01    7.08670e-01
    3.28500e+01    7.26521e-01
    3.28750e+01    7.44543e-01
    3.29000e+01    7.62705e-01
    3.29250e+01    7.80975e-01
    3.29500e+01    7.99321e-01
    3.29750e+01    8.17706e-01
    3.30000e+01    8.36093e-01
    3.30250e+01    8.54445e-01
    3.30500e+01    8.72720e-01
    3.30750e+01    8.90877e-01
    3.31000e+01    9.08877e-01
    3.31250e+01    9.26675e-01
    3.31500e+01    9.44230e-01
    3.31750e+01    9.61498e-01
    3.32000e+01    9.78438e-01
    3.32250e+01    9.95008e-01
    3.32500e+01    1.01117e+00
    3.32750e+01    1.02688e+00
    3.33000e+01    1.04209e+00
    3.33250e+01    1.05679e+00
    3.33500e+01    1.07092e+00
    3.33750e+01    1.08445e+00
    3.34000e+01    1.09737e+00
    3.34250e+01    1.10963e+00
    3.34500e+01    1.12121e+00
    3.34750e+01    1.13210e+00
    3.35000e+01    1.14226e+00
    3.35250e+01    1.15168e+00
    3.35500e+01    1.16036e+00
    3.35750e+01    1.16827e+00
    3.36000e+01    1.17542e+00
    3.36250e+01    1.18179e+00
    3.36500e+01    1.18738e+00
    3.36750e+01    1.19220e+00
    3.37000e+01    1.19624e+00
    3.37250e+01    1.19952e+00
    3.37500e+01    1.20203e+00
    3.37750e+01    1.20380e+00
    3.38000e+01    1.20483e+00
    3.38250e+01    1.20514e+00
    3.38500e+01    1.20474e+00
    3.38750e+01    1.20365e+00
    3.39000e+01    1.20189e+00
    3.39250e+01    1.19948e+00
    3.39500e+01    1.19644e+00
    3.39750e+01    1.19279e+00
    3.40000e+01    1.18856e+00
    3.40250e+01    1.18377e+00
    3.40500e+01    1.17844e+00
    3.40750e+01    1.17259e+00
    3.41000e+01    1.16626e+00
    3.41250e+01    1.15946e+00
    3.41500e+01    1.15223e+00
    3.41750e+01    1.14457e+00
    3.42000e+01    1.13653e+00
    3.42250e+01    1.12812e+00
    3.42500e+01    1.11936e+00
    3.42750e+01    1.11027e+00
    3.43000e+01    1.10089e+00
    3.43250e+01    1.09123e+00
    3.43500e+01    1.08132e+00
    3.43750e+01    1.07116e+00
    3.44000e+01    1.06079e+00
    3.44250e+01    1.05023e+00
    3.44500e+01    1.03949e+00
    3.44750e+01    1.02858e+00
    3.45000e+01    1.01754e+00
    3.45250e+01    1.00636e+00
    3.45500e+01    9.95082e-01
    3.45750e+01    9.83706e-01
    3.46000e+01    9.72249e-01
    3.46250e+01    9.60727e-01
    3.46500e+01    9.49152e-01
    3.46750e+01    9.37537e-01
    3.47000e+01    9.25894e-01
    3.47250e+01    9.14235e-01
    3.47500e+01    9.02570e-01
    3.47750e+01    8.90909e-01
    3.48000e+01    8.79262e-01
    3.48250e+01    8.67639e-01
    3.48500e+01    8.56047e-01
    3.48750e+01    8.44495e-01
    3.49000e+01    8.32990e-01
    3.49250e+01    8.21540e-01
    3.49500e+01    8.10151e-01
    3.49750e+01    7.98829e-01
    3.50000e+01    7.87580e-01
    3.50250e+01    7.76409e-01
    3.50500e+01    7.65321e-01
    3.50750e+01    7.54321e-01
    3.51000e+01    7.43413e-01
    3.51250e+01    7.32602e-01
    3.51500e+01    7.21889e-01
    3.51750e+01    7.11280e-01
    3.52000e+01    7.00776e-01
    3.52250e+01    6.90381e-01
    3.52500e+01    6.80097e-01
    3.52750e+01    6.69926e-01
    3.53000e+01    6.59870e-01
    3.53250e+01    6.49930e-01
    3.53500e+01    6.40109e-01
    3.53750e+01    6.30408e-01
    3.54000e+01    6.20828e-01
    3.54250e+01    6.11369e-01
    3.54500e+01    6.02033e-01
    3.54750e+01    5.92821e-01
    3.55000e+01    5.83732e-01
    3.55250e+01    5.74767e-01
    3.55500e+01    5.65926e-01
    3.55750e+01    5.57210e-01
    3.56000e+01    5.48618e-01
    3.56250e+01    5.40150e-01
    3.56500e+01    5.31806e-01
    3.56750e+01    5.23586e-01
    3.57000e+01    5.15489e-01
    3.57250e+01    5.07515e-01
    3.57500e+01    4.99663e-01
    3.57750e+01    4.91932e-01
    3.58000e+01    4.84322e-01
    3.58250e+01    4.76833e-01
    3.58500e+01    4.69462e-01
    3.58750e+01    4.62210e-01
    3.59000e+01    4.55076e-01
    3.59250e+01    4.48058e-01
    3.59500e+01    4.41155e-01
    3.59750e+01    4.34367e-01
    3.60000e+01    4.27692e-01
    3.60250e+01    4.21129e-01
    3.60500e+01    4.14678e-01
    3.60750e+01    4.08336e-01
    3.61000e+01    4.02103e-01
    3.61250e+01    3.95978e-01
    3.61500e+01    3.89959e-01
    3.61750e+01    3.84046e-01
    3.62000e+01    3.78236e-01
    3.62250e+01    3.72529e-01
    3.62500e+01    3.66923e-01
    3.62750e+01    3.61418e-01
    3.63000e+01    3.56011e-01
    3.63250e+01    3.50702e-01
    3.63500e+01    3.45489e-01
    3.63750e+01    3.40372e-01
    3.64000e+01    3.35348e-01
    3.64250e+01    3.30417e-01
    3.64500e+01    3.25577e-01
    3.64750e+01    3.20827e-01
    3.65000e+01    3.16166e-01
    3.65250e+01    3.11593e-01
    3.65500e+01    3.07106e-01
    3.65750e+01    3.02704e-01
    3.66000e+01    2.98386e-01
    3.66250e+01    2.94150e-01
    3.66500e+01    2.89996e-01
    3.66750e+01    2.85923e-01
    3.67000e+01    2.81928e-01
    3.67250e+01    2.78012e-01
    3.67500e+01    2.74172e-01
    3.67750e+01    2.70408e-01
    3.68000e+01    2.66719e-01
    3.68250e+01    2.63103e-01
    3.68500e+01    2.59559e-01
    3.68750e+01    2.56087e-01
    3.69000e+01    2.52685e-01
    3.69250e+01    2.49352e-01
    3.69500e+01    2.46088e-01
    3.69750e+01    2.42890e-01
    3.70000e+01    2.39759e-01
    3.70250e+01    2.36692e-01
    3.70500e+01    2.33690e-01
    3.70750e+01    2.30752e-01
    3.71000e+01    2.27875e-01
    3.71250e+01    2.25060e-01
    3.71500e+01    2.22306e-01
    3.71750e+01    2.19611e-01
    3.72000e+01    2.16975e-01
    3.72250e+01    2.14396e-01
    3.72500e+01    2.11875e-01
    3.72750e+01    2.09410e-01
    3.73000e+01    2.07001e-01
    3.73250e+01    2.04646e-01
    3.73500e+01    2.02345e-01
    3.73750e+01    2.00097e-01
    3.74000e+01    1.97902e-01
    3.74250e+01    1.95759e-01
    3.74500e+01    1.93666e-01
    3.74750e+01    1.91624e-01
    3.75000e+01    1.89632e-01
    3.75250e+01    1.87689e-01
    3.75500e+01    1.85794e-01
    3.75750e+01    1.83948e-01
    3.76000e+01    1.82148e-01
    3.76250e+01    1.80396e-01
    3.76500e+01    1.78689e-01
    3.76750e+01    1.77028e-01
    3.77000e+01    1.75413e-01
    3.77250e+01    1.73842e-01
    3.77500e+01    1.72315e-01
    3.77750e+01    1.70832e-01
    3.78000e+01    1.69392e-01
    3.78250e+01    1.67996e-01
    3.78500e+01    1.66641e-01
    3.78750e+01    1.65329e-01
    3.79000e+01    1.64059e-01
    3.79250e+01    1.62830e-01
    3.79500e+01    1.61642e-01
    3.79750e+01    1.60496e-01
    3.80000e+01    1.59389e-01
    3.80250e+01    1.58323e-01
    3.80500e+01    1.57297e-01
    3.80750e+01    1.56311e-01
    3.81000e+01    1.55365e-01
    3.81250e+01    1.54458e-01
    3.81500e+01    1.53591e-01
    3.81750e+01    1.52762e-01
    3.82000e+01    1.51973e-01
    3.82250e+01    1.51223e-01
    3.82500e+01    1.50512e-01
    3.82750e+01    1.49840e-01
    3.83000e+01    1.49207e-01
    3.83250e+01    1.48613e-01
    3.83500e+01    1.48057e-01
    3.83750e+01    1.47541e-01
    3.84000e+01    1.47064e-01
    3.84250e+01    1.46627e-01
    3.84500e+01    1.46228e-01
    3.84750e+01    1.45870e-01
    3.85000e+01    1.45551e-01
    3.85250e+01    1.45272e-01
    3.85500e+01    1.45034e-01
    3.85750e+01    1.44836e-01
    3.86000e+01    1.44680e-01
    3.86250e+01    1.44564e-01
    3.86500e+01    1.44491e-01
    3.86750e+01    1.44460e-01
    3.87000e+01    1.44471e-01
    3.87250e+01    1.44525e-01
    3.87500e+01    1.44624e-01
    3.87750e+01    1.44766e-01
    3.88000e+01    1.44954e-01
    3.88250e+01    1.45187e-01
    3.88500e+01    1.45467e-01
    3.88750e+01    1.45794e-01
    3.89000e+01    1.46169e-01
    3.89250e+01    1.46593e-01
    3.89500e+01    1.47067e-01
    3.89750e+01    1.47591e-01
    3.90000e+01    1.48168e-01
    3.90250e+01    1.48797e-01
    3.90500e+01    1.49481e-01
    3.90750e+01    1.50220e-01
    3.91000e+01    1.51015e-01
    3.91250e+01    1.51869e-01
    3.91500e+01    1.52782e-01
    3.91750e+01    1.53756e-01
    3.92000e+01    1.54792e-01
    3.92250e+01    1.55893e-01
    3.92500e+01    1.57059e-01
    3.92750e+01    1.58294e-01
    3.93000e+01    1.59598e-01
    3.93250e+01    1.60974e-01
    3.93500e+01    1.62423e-01
    3.93750e+01    1.63949e-01
    3.94000e+01    1.65553e-01
    3.94250e+01    1.67238e-01
    3.94500e+01    1.69006e-01
    3.94750e+01    1.70861e-01
    3.95000e+01    1.72804e-01
    3.95250e+01    1.74839e-01
    3.95500e+01    1.76968e-01
    3.95750e+01    1.79196e-01
    3.96000e+01    1.81524e-01
    3.96250e+01    1.83957e-01
    3.96500e+01    1.86499e-01
    3.96750e+01    1.89153e-01
    3.97000e+01    1.91922e-01
    3.97250e+01    1.94812e-01
    3.97500e+01    1.97826e-01
    3.97750e+01    2.00968e-01
    3.98000e+01    2.04244e-01
    3.98250e+01    2.07658e-01
    3.98500e+01    2.11215e-01
    3.98750e+01    2.14920e-01
    3.99000e+01    2.18779e-01
    3.99250e+01    2.22797e-01
    3.99500e+01    2.26979e-01
    3.99750e+01    2.31332e-01
    4.00000e+01    2.35862e-01
    4.00250e+01    2.40576e-01
    4.00500e+01    2.45478e-01
    4.00750e+01    2.50578e-01
    4.01000e+01    2.55880e-01
    4.01250e+01    2.61393e-01
    4.01500e+01    2.67123e-01
    4.01750e+01    2.73078e-01
    4.02000e+01    2.79266e-01
    4.02250e+01    2.85693e-01
    4.02500e+01    2.92369e-01
    4.02750e+01    2.99301e-01
    4.03000e+01    3.06497e-01
    4.03250e+01    3.13965e-01
    4.03500e+01    3.21712e-01
    4.03750e+01    3.29749e-01
    4.04000e+01    3.38081e-01
    4.04250e+01    3.46718e-01
    4.04500e+01    3.55666e-01
    4.04750e+01    3.64935e-01
    4.05000e+01    3.74531e-01
    4.05250e+01    3.84461e-01
    4.05500e+01    3.94732e-01
    4.05750e+01    4.05351e-01
    4.06000e+01    4.16324e-01
    4.06250e+01    4.27655e-01
    4.06500e+01    4.39349e-01
    4.06750e+01    4.51411e-01
    4.07000e+01    4.63843e-01
    4.07250e+01    4.76647e-01
    4.07500e+01    4.89825e-01
    4.07750e+01    5.03376e-01
    4.08000e+01    5.17299e-01
    4.08250e+01    5.31591e-01
    4.08500e+01    5.46247e-01
    4.08750e+01    5.61263e-01
    4.09000e+01    5.76630e-01
    4.09250e+01    5.92339e-01
    4.09500e+01    6.08379e-01
    4.09750e+01    6.24737e-01
    4.10000e+01    6.41397e-01
    4.10250e+01    6.58343e-01
    4.10500e+01    6.75555e-01
    4.10750e+01    6.93011e-01
    4.11000e+01    7.10688e-01
    4.11250e+01    7.28560e-01
    4.11500e+01    7.46599e-01
    4.11750e+01    7.64775e-01
    4.12000e+01    7.83056e-01
    4.12250e+01    8.01408e-01
    4.12500e+01    8.19796e-01
    4.12750e+01    8.38181e-01
    4.13000e+01    8.56525e-01
    4.13250e+01    8.74789e-01
    4.13500e+01    8.92931e-01
    4.13750e+01    9.10910e-01
    4.14000e+01    9.28682e-01
    4.14250e+01    9.46207e-01
    4.14500e+01    9.63440e-01
    4.14750e+01    9.80340e-01
    4.15000e+01    9.96866e-01
    4.15250e+01    1.01298e+00
    4.15500e+01    1.02863e+00
    4.15750e+01    1.04379e+00
    4.16000e+01    1.05842e+00
    4.16250e+01    1.07249e+00
    4.16500e+01    1.08595e+00
    4.16750e+01    1.09879e+00
    4.17000e+01    1.11098e+00
    4.17250e+01    1.12248e+00
    4.17500e+01    1.13329e+00
    4.17750e+01    1.14337e+00
    4.18000e+01    1.15271e+00
    4.18250e+01    1.16130e+00
    4.18500e+01    1.16912e+00
    4.18750e+01    1.17618e+00
    4.19000e+01    1.18246e+00
    4.19250e+01    1.18797e+00
    4.19500e+01    1.19269e+00
    4.19750e+01    1.19665e+00
    4.20000e+01    1.19984e+00
    4.20250e+01    1.20227e+00
    4.20500e+01    1.20395e+00
    4.20750e+01    1.20490e+00
    4.21000e+01    1.20512e+00
    4.21250e+01    1.20465e+00
    4.21500e+01    1.20348e+00
    4.21750e+01    1.20164e+00
    4.22000e+01    1.19916e+00
    4.22250e+01    1.19605e+00
    4.22500e+01    1.19234e+00
    4.22750e+01    1.18804e+00
    4.23000e+01    1.18319e+00
    4.23250e+01    1.17780e+00
    4.23500e+01    1.17190e+00
    4.23750e+01    1.16551e+00
    4.24000e+01    1.15866e+00
    4.24250e+01    1.15138e+00
    4.24500e+01    1.14368e+00
    4.24750e+01    1.13559e+00
    4.25000e+01    1.12714e+00
    4.25250e+01    1.11834e+00
    4.25500e+01    1.10922e+00
    4.25750e+01    1.09981e+00
    4.26000e+01    1.09012e+00
    4.26250e+01    1.08017e+00
    4.26500e+01    1.07000e+00
    4.26750e+01    1.05960e+00
    4.27000e+01    1.04902e+00
    4.27250e+01    1.03825e+00
    4.27500e+01    1.02733e+00
    4.27750e+01    1.01627e+00
    4.28000e+01    1.00509e+00
    4.28250e+01    9.93794e-01
    4.28500e+01    9.82408e-01
    4.28750e+01    9.70943e-01
    4.29000e+01    9.59414e-01
    4.29250e+01    9.47834e-01
    4.29500e+01    9.36216e-01
    4.29750e+01    9.24570e-01
    4.30000e+01    9.12910e-01
    4.30250e+01    9.01245e-01
    4.30500e+01    8.89585e-01
    4.30750e+01    8.77940e-01
    4.31000e+01    8.66320e-01
    4.31250e+01    8.54732e-01
    4.31500e+01    8.43185e-01
    4.31750e+01    8.31687e-01
    4.32000e+01    8.20243e-01
    4.32250e+01    8.08861e-01
    4.32500e+01    7.97547e-01
    4.32750e+01    7.86306e-01
    4.33000e+01    7.75145e-01
    4.33250e+01    7.64067e-01
    4.33500e+01    7.53077e-01
    4.33750e+01    7.42180e-01
    4.34000e+01    7.31380e-01
    4.34250e+01    7.20679e-01
    4.34500e+01    7.10081e-01
    4.34750e+01    6.99590e-01
    4.35000e+01    6.89207e-01
    4.35250e+01    6.78935e-01
    4.35500e+01    6.68777e-01
    4.35750e+01    6.58734e-01
    4.36000e+01    6.48809e-01
    4.36250e+01    6.39001e-01
    4.36500e+01    6.29314e-01
    4.36750e+01    6.19747e-01
    4.37000e+01    6.10303e-01
    4.37250e+01    6.00981e-01
    4.37500e+01    5.91782e-01
    4.37750e+01    5.82707e-01
    4.38000e+01    5.73756e-01
    4.38250e+01    5.64929e-01
    4.38500e+01    5.56227e-01
    4.38750e+01    5.47649e-01
    4.39000e+01    5.39196e-01
    4.39250e+01    5.30866e-01
    4.39500e+01    5.22660e-01
    4.39750e+01    5.14577e-01
    4.40000e+01    5.06616e-01
    4.40250e+01    4.98778e-01
    4.40500e+01    4.91061e-01
    4.40750e+01    4.83466e-01
    4.41000e+01    4.75989e-01
    4.41250e+01    4.68633e-01
    4.41500e+01    4.61394e-01
    4.41750e+01    4.54273e-01
    4.42000e+01    4.47268e-01
    4.42250e+01    4.40378e-01
    4.42500e+01    4.33603e-01
    4.42750e+01    4.26941e-01
    4.43000e+01    4.20391e-01
    4.43250e+01    4.13952e-01
    4.43500e+01    4.07623e-01
    4.43750e+01    4.01402e-01
    4.44000e+01    3.95289e-01
    4.44250e+01    3.89282e-01
    4.44500e+01    3.83380e-01
    4.44750e+01    3.77582e-01
    4.45000e+01    3.71887e-01
    4.45250e+01    3.66293e-01
    4.45500e+01    3.60798e-01
    4.45750e+01    3.55403e-01
    4.46000e+01    3.50105e-01
    4.46250e+01    3.44903e-01
    4.46500e+01    3.39796e-01
    4.46750e+01    3.34783e-01
    4.47000e+01    3.29862e-01
    4.47250e+01    3.25033e-01
    4.47500e+01    3.20293e-01
    4.47750e+01    3.15642e-01
    4.48000e+01    3.11079e-01
    4.48250e+01    3.06601e-01
    4.48500e+01    3.02209e-01
    4.48750e+01    2.97900e-01
    4.49000e+01    2.93674e-01
    4.49250e+01    2.89530e-01
    4.49500e+01    2.85465e-01
    4.49750e+01    2.81479e-01
    4.50000e+01    2.77572e-01
    4.50250e+01    2.73741e-01
    4.50500e+01    2.69985e-01
    4.50750e+01    2.66304e-01
    4.51000e+01    2.62697e-01
    4.51250e+01    2.59161e-01
    4.51500e+01    2.55697e-01
    4.51750e+01    2.52303e-01
    4.52000e+01    2.48978e-01
    4.52250e+01    2.45721e-01
    4.52500e+01    2.42531e-01
    4.52750e+01    2.39407e-01
    4.53000e+01    2.36348e-01
    4.53250e+01    2.33353e-01
    4.53500e+01    2.30422e-01
    4.53750e+01    2.27552e-01
    4.54000e+01    2.24744e-01
    4.54250e+01    2.21996e-01
    4.54500e+01    2.19308e-01
    4.54750e+01    2.16679e-01
    4.55000e+01    2.14107e-01
    4.55250e+01    2.11592e-01
    4.55500e+01    2.09134e-01
    4.55750e+01    2.06730e-01
    4.56000e+01    2.04382e-01
    4.56250e+01    2.02087e-01
    4.56500e+01    1.99845e-01
    4.56750e+01    1.97656e-01
    4.57000e+01    1.95518e-01
    4.57250e+01    1.93432e-01
    4.57500e+01    1.91396e-01
    4.57750e+01    1.89409e-01
    4.58000e+01    1.87471e-01
    4.58250e+01    1.85582e-01
    4.58500e+01    1.83741e-01
    4.58750e+01    1.81947e-01
    4.59000e+01    1.80199e-01
    4.59250e+01    1.78498e-01
    4.59500e+01    1.76842e-01
    4.59750e+01    1.75232e-01
    4.60000e+01    1.73666e-01
    4.60250e+01    1.72144e-01
    4.60500e+01    1.70666e-01
    4.60750e+01    1.69231e-01
    4.61000e+01    1.67840e-01
    4.61250e+01    1.66490e-01
    4.61500e+01    1.65183e-01
    4.61750e+01    1.63917e-01
    4.62000e+01    1.62693e-01
    4.62250e+01    1.61510e-01
    4.62500e+01    1.60368e-01
    4.62750e+01    1.59266e-01
    4.63000e+01    1.58205e-01
    4.63250e+01    1.57183e-01
    4.63500e+01    1.56202e-01
    4.63750e+01    1.55260e-01
    4.64000e+01    1.54358e-01
    4.64250e+01    1.53495e-01
    4.64500e+01    1.52671e-01
    4.64750e+01    1.51886e-01
    4.65000e+01    1.51141e-01
    4.65250e+01    1.50434e-01
    4.65500e+01    1.49766e-01
    4.65750e+01    1.49137e-01
    4.66000e+01    1.48548e-01
    4.66250e+01    1.47997e-01
    4.66500e+01    1.47485e-01
    4.66750e+01    1.47013e-01
    4.67000e+01    1.46579e-01
    4.67250e+01    1.46186e-01
    4.67500e+01    1.45832e-01
    4.67750e+01    1.45517e-01
    4.68000e+01    1.45243e-01
    4.68250e+01    1.45010e-01
    4.68500e+01    1.44817e-01
    4.68750e+01    1.44665e-01
    4.69000e+01    1.44554e-01
    4.69250e+01    1.44485e-01
    4.69500e+01    1.44459e-01
    4.69750e+01    1.44475e-01
    4.70000e+01    1.44534e-01
    4.70250e+01    1.44638e-01
    4.70500e+01    1.44785e-01
    4.70750e+01    1.44978e-01
    4.71000e+01    1.45217e-01
    4.71250e+01    1.45502e-01
    4.71500e+01    1.45834e-01
    4.71750e+01    1.46215e-01
    4.72000e+01    1.46644e-01
    4.72250e+01    1.47124e-01
    4.72500e+01    1.47654e-01
    4.72750e+01    1.48237e-01
    4.73000e+01    1.48872e-01
    4.73250e+01    1.49562e-01
    4.73500e+01    1.50307e-01
    4.73750e+01    1.51109e-01
    4.74000e+01    1.51969e-01
    4.74250e+01    1.52889e-01
    4.74500e+01    1.53870e-01
    4.74750e+01    1.54914e-01
    4.75000e+01    1.56022e-01
    4.75250e+01    1.57196e-01
    4.75500e+01    1.58438e-01
    4.75750e+01    1.59751e-01
    4.76000e+01    1.61135e-01
    4.76250e+01    1.62593e-01
    4.76500e+01    1.64127e-01
    4.76750e+01    1.65741e-01
    4.77000e+01    1.67435e-01
    4.77250e+01    1.69213e-01
    4.77500e+01    1.71077e-01
    4.77750e+01    1.73030e-01
    4.78000e+01    1.75076e-01
    4.78250e+01    1.77216e-01
    4.78500e+01    1.79455e-01
    4.78750e+01    1.81795e-01
    4.79000e+01    1.84241e-01
    4.79250e+01    1.86795e-01
    4.79500e+01    1.89461e-01
    4.79750e+01    1.92244e-01
    4.80000e+01    1.95148e-01
    4.80250e+01    1.98176e-01
    4.80500e+01    2.01334e-01
    4.80750e+01    2.04625e-01
    4.81000e+01    2.08055e-01
    4.81250e+01    2.11628e-01
    4.81500e+01    2.15351e-01
    4.81750e+01    2.19227e-01
    4.82000e+01    2.23263e-01
    4.82250e+01    2.27465e-01
    4.82500e+01    2.31838e-01
    4.82750e+01    2.36389e-01
    4.83000e+01    2.41123e-01
    4.83250e+01    2.46048e-01
    4.83500e+01    2.51170e-01
    4.83750e+01    2.56496e-01
    4.84000e+01    2.62033e-01
    4.84250e+01    2.67788e-01
    4.84500e+01    2.73769e-01
    4.84750e+01    2.79984e-01
    4.85000e+01    2.86439e-01
    4.85250e+01    2.93144e-01
    4.85500e+01    3.00105e-01
    4.85750e+01    3.07331e-01
    4.86000e+01    3.14830e-01
    4.86250e+01    3.22611e-01
    4.86500e+01    3.30680e-01
    4.86750e+01    3.39047e-01
    4.87000e+01    3.47718e-01
    4.87250e+01    3.56703e-01
    4.87500e+01    3.66008e-01
    4.87750e+01    3.75642e-01
    4.88000e+01    3.85610e-01
    4.88250e+01    3.95921e-01
    4.88500e+01    4.06580e-01
    4.88750e+01    4.17593e-01
    4.89000e+01    4.28965e-01
    4.89250e+01    4.40701e-01
    4.89500e+01    4.52805e-01
    4.89750e+01    4.65279e-01
    4.90000e+01    4.78126e-01
    4.90250e+01    4.91346e-01
    4.90500e+01    5.04939e-01
    4.90750e+01    5.18904e-01
    4.91000e+01    5.33237e-01
    4.91250e+01    5.47935e-01
    4.91500e+01    5.62991e-01
    4.91750e+01    5.78397e-01
    4.92000e+01    5.94145e-01
    4.92250e+01    6.10221e-01
    4.92500e+01    6.26614e-01
    4.92750e+01    6.43308e-01
    4.93000e+01    6.60285e-01
    4.93250e+01    6.77526e-01
    4.93500e+01    6.95009e-01
    4.93750e+01    7.12709e-01
    4.94000e+01    7.30602e-01
    4.94250e+01    7.48658e-01
    4.94500e+01    7.66848e-01
    4.94750e+01    7.85138e-01
    4.95000e+01    8.03496e-01
    4.95250e+01    8.21885e-01
    4.95500e+01    8.40268e-01
    4.95750e+01    8.58605e-01
    4.96000e+01    8.76857e-01
    4.96250e+01    8.94983e-01
    4.96500e+01    9.12940e-01
    4.96750e+01    9.30687e-01
    4.97000e+01    9.48180e-01
    4.97250e+01    9.65378e-01
    4.97500e+01    9.82237e-01
    4.97750e+01    9.98717e-01
    4.98000e+01    1.01478e+00
    4.98250e+01    1.03038e+00
    4.98500e+01    1.04548e+00
    4.98750e+01    1.06005e+00
    4.99000e+01    1.07405e+00
    4.99250e+01    1.08744e+00
    4.99500e+01    1.10021e+00
    4.99750e+01    1.11232e+00


==> data/pp_ydata_x_2.00_y_1.00.csv <==
    0.00000e+00    1.00100e+00
    2.50000e-02    1.02587e+00
    5.00000e-02    1.05046e+00
    7.50000e-02    1.07468e+00
    1.00000e-01    1.09847e+00
    1.25000e-01    1.12175e+00
    1.50000e-01    1.14443e+00
    1.75000e-01    1.16646e+00
    2.00000e-01    1.18777e+00
    2.25000e-01    1.20828e+00
    2.50000e-01    1.22794e+00
    2.75000e-01    1.24669e+00
    3.00000e-01    1.26447e+00
    3.25000e-01    1.28125e+00
    3.50000e-01    1.29698e+00
    3.75000e-01    1.31162e+00
    4.00000e-01    1.32514e+00
    4.25000e-01    1.33753e+00
    4.50000e-01    1.34875e+00
    4.75000e-01    1.35880e+00
    5.00000e-01    1.36768e+00
    5.25000e-01    1.37538e+00
    5.50000e-01    1.38191e+00
    5.75000e-01    1.38727e+00
    6.00000e-01    1.39148e+00
    6.25000e-01    1.39456e+00
    6.50000e-01    1.39653e+00
    6.75000e-01    1.39741e+00
    7.00000e-01    1.39724e+00
    7.25000e-01    1.39605e+00
    7.50000e-01    1.39387e+00
    7.75000e-01    1.39073e+00
    8.00000e-01    1.38668e+00
    8.25000e-01    1.38175e+00
    8.50000e-01    1.37598e+00
    8.75000e-01    1.36941e+00
    9.00000e-01    1.36210e+00
    9.25000e-01    1.35406e+00
    9.50000e-01    1.34535e+00
    9.75000e-01    1.33601e+00
    1.00000e+00    1.32608e+00
    1.02500e+00    1.31560e+00
    1.05000e+00    1.30460e+00
    1.07500e+00    1.29312e+00
    1.10000e+00    1.28121e+00
    1.12500e+00    1.26889e+00
    1.15000e+00    1.25620e+00
    1.17500e+00    1.24318e+00
    1.20000e+00    1.22985e+00
    1.22500e+00    1.21625e+00
    1.25000e+00    1.20240e+00
    1.27500e+00    1.18834e+00
    1.30000e+00    1.17410e+00
    1.32500e+00    1.15969e+00
    1.35000e+00    1.14514e+00
    1.37500e+00    1.13047e+00
    1.40000e+00    1.11572e+00
    1.42500e+00    1.10089e+00
    1.45000e+00    1.08600e+00
    1.47500e+00    1.07109e+00
    1.50000e+00    1.05615e+00
    1.52500e+00    1.04122e+00
    1.55000e+00    1.02629e+00
    1.57500e+00    1.01140e+00
    1.60000e+00    9.96545e-01
    1.62500e+00    9.81746e-01
    1.65000e+00    9.67011e-01
    1.67500e+00    9.52353e-01
    1.70000e+00    9.37780e-01
    1.72500e+00    9.23302e-01
    1.75000e+00    9.08927e-01
    1.77500e+00    8.94663e-01
    1.80000e+00    8.80517e-01
    1.82500e+00    8.66496e-01
    1.85000e+00    8.52606e-01
    1.87500e+00    8.38852e-01
    1.90000e+00    8.25238e-01
    1.92500e+00    8.11770e-01
    1.95000e+00    7.98451e-01
    1.97500e+00    7.85285e-01
    2.00000e+00    7.72275e-01
    2.02500e+00    7.59423e-01
    2.05000e+00    7.46733e-01
    2.07500e+00    7.34205e-01
    2.10000e+00    7.21843e-01
    2.12500e+00    7.09646e-01
    2.15000e+00    6.97617e-01
    2.17500e+00    6.85757e-01
    2.20000e+00    6.74065e-01
    2.22500e+00    6.62542e-01
    2.25000e+00    6.51190e-01
    2.27500e+00    6.40007e-01
    2.30000e+00    6.28993e-01
    2.32500e+00    6.18149e-01
    2.35000e+00    6.07474e-01
    2.37500e+00    5.96967e-01
    2.40000e+00    5.86627e-01
    2.42500e+00    5.76454e-01
    2.45000e+00    5.66446e-01
    2.47500e+00    5.56603e-01
    2.50000e+00    5.46923e-01
    2.52500e+00    5.37406e-01
    2.55000e+00    5.28049e-01
    2.57500e+00    5.18851e-01
    2.60000e+00    5.09811e-01
    2.62500e+00    5.00928e-01
    2.65000e+00    4.92199e-01
    2.67500e+00    4.83623e-01
    2.70000e+00    4.75199e-01
    2.72500e+00    4.66924e-01
    2.75000e+00    4.58797e-01
    2.77500e+00    4.50816e-01
    2.80000e+00    4.42979e-01
    2.82500e+00    4.35285e-01
    2.85000e+00    4.27731e-01
    2.87500e+00    4.20316e-01
    2.90000e+00    4.13038e-01
    2.92500e+00    4.05895e-01
    2.95000e+00    3.98884e-01
    2.97500e+00    3.92005e-01
    3.00000e+00    3.85255e-01
    3.02500e+00    3.78632e-01
    3.05000e+00    3.72135e-01
    3.07500e+00    3.65761e-01
    3.10000e+00    3.59509e-01
    3.12500e+00    3.53377e-01
    3.15000e+00    3.47362e-01
    3.17500e+00    3.41463e-01
    3.20000e+00    3.35679e-01
    3.22500e+00    3.30007e-01
    3.25000e+00    3.24445e-01
    3.27500e+00    3.18993e-01
    3.30000e+00    3.13647e-01
    3.32500e+00    3.08406e-01
    3.35000e+00    3.03269e-01
    3.37500e+00    2.98233e-01
    3.40000e+00    2.93297e-01
    3.42500e+00    2.88460e-01
    3.45000e+00    2.83719e-01
    3.47500e+00    2.79073e-01
    3.50000e+00    2.74520e-01
    3.52500e+00    2.70059e-01
    3.55000e+00    2.65688e-01
    3.57500e+00    2.61406e-01
    3.60000e+00    2.57211e-01
    3.62500e+00    2.53101e-01
    3.65000e+00    2.49075e-01
    3.67500e+00    2.45132e-01
    3.70000e+00    2.41269e-01
    3.72500e+00    2.37487e-01
    3.75000e+00    2.33782e-01
    3.77500e+00    2.30154e-01
    3.80000e+00    2.26602e-01
    3.82500e+00    2.23124e-01
    3.85000e+00    2.19719e-01
    3.87500e+00    2.16385e-01
    3.90000e+00    2.13121e-01
    3.92500e+00    2.09927e-01
    3.95000e+00    2.06800e-01
    3.97500e+00    2.03740e-01
    4.00000e+00    2.00745e-01
    4.02500e+00    1.97814e-01
    4.05000e+00    1.94947e-01
    4.07500e+00    1.92141e-01
    4.10000e+00    1.89396e-01
    4.12500e+00    1.86712e-01
    4.15000e+00    1.84086e-01
    4.17500e+00    1.81517e-01
    4.20000e+00    1.79006e-01
    4.22500e+00    1.76550e-01
    4.25000e+00    1.74149e-01
    4.27500e+00    1.71802e-01
    4.30000e+00    1.69508e-01
    4.32500e+00    1.67266e-01
    4.35000e+00    1.65075e-01
    4.37500e+00    1.62934e-01
    4.40000e+00    1.60843e-01
    4.42500e+00    1.58800e-01
    4.45000e+00    1.56806e-01
    4.47500e+00    1.54858e-01
    4.50000e+00    1.52957e-01
    4.52500e+00    1.51101e-01
    4.55000e+00    1.49290e-01
    4.57500e+00    1.47524e-01
    4.60000e+00    1.45801e-01
    4.62500e+00    1.44120e-01
    4.65000e+00    1.42482e-01
    4.67500e+00    1.40885e-01
    4.70000e+00    1.39329e-01
    4.72500e+00    1.37814e-01
    4.75000e+00    1.36338e-01
    4.77500e+00    1.34902e-01
    4.80000e+00    1.33504e-01
    4.82500e+00    1.32145e-01
    4.85000e+00    1.30823e-01
    4.87500e+00    1.29538e-01
    4.90000e+00    1.28290e-01
    4.92500e+00    1.27078e-01
    4.95000e+00    1.25902e-01
    4.97500e+00    1.24762e-01
    5.00000e+00    1.23657e-01
    5.02500e+00    1.22586e-01
    5.05000e+00    1.21550e-01
    5.07500e+00    1.20548e-01
    5.10000e+00    1.19579e-01
    5.12500e+00    1.18644e-01
    5.15000e+00    1.17742e-01
    5.17500e+00    1.16873e-01
    5.20000e+00    1.16037e-01
    5.22500e+00    1.15233e-01
    5.25000e+00    1.14461e-01
    5.27500e+00    1.13721e-01
    5.30000e+00    1.13013e-01
    5.32500e+00    1.12337e-01
    5.35000e+00    1.11693e-01
    5.37500e+00    1.11080e-01
    5.40000e+00    1.10499e-01
    5.42500e+00    1.09949e-01
    5.45000e+00    1.09430e-01
    5.47500e+00    1.08943e-01
    5.50000e+00    1.08487e-01
    5.52500e+00    1.08063e-01
    5.55000e+00    1.07670e-01
    5.57500e+00    1.07309e-01
    5.60000e+00    1.06979e-01
    5.62500e+00    1.06681e-01
    5.65000e+00    1.06416e-01
    5.67500e+00    1.06182e-01
    5.70000e+00    1.05981e-01
    5.72500e+00    1.05813e-01
    5.75000e+00    1.05678e-01
    5.77500e+00    1.05576e-01
    5.80000e+00    1.05507e-01
    5.82500e+00    1.05473e-01
    5.85000e+00    1.05473e-01
    5.87500e+00    1.05508e-01
    5.90000e+00    1.05578e-01
    5.92500e+00    1.05685e-01
    5.95000e+00    1.05828e-01
    5.97500e+00    1.06008e-01
    6.00000e+00    1.06225e-01
    6.02500e+00    1.06482e-01
    6.05000e+00    1.06777e-01
    6.07500e+00    1.07113e-01
    6.10000e+00    1.07490e-01
    6.12500e+00    1.07908e-01
    6.15000e+00    1.08369e-01
    6.17500e+00    1.08874e-01
    6.20000e+00    1.09424e-01
    6.22500e+00    1.10020e-01
    6.25000e+00    1.10663e-01
    6.27500e+00    1.11355e-01
    6.30000e+00    1.12097e-01
    6.32500e+00    1.12890e-01
    6.35000e+00    1.13736e-01
    6.37500e+00    1.14637e-01
    6.40000e+00    1.15594e-01
    6.42500e+00    1.16609e-01
    6.45000e+00    1.17685e-01
    6.47500e+00    1.18822e-01
    6.50000e+00    1.20023e-01
    6.52500e+00    1.21290e-01
    6.55000e+00    1.22627e-01
    6.57500e+00    1.24034e-01
    6.60000e+00    1.25515e-01
    6.62500e+00    1.27073e-01
    6.65000e+00    1.28710e-01
    6.67500e+00    1.30429e-01
    6.70000e+00    1.32235e-01
    6.72500e+00    1.34129e-01
    6.75000e+00    1.36116e-01
    6.77500e+00    1.38199e-01
    6.80000e+00    1.40383e-01
    6.82500e+00    1.42671e-01
    6.85000e+00    1.45068e-01
    6.87500e+00    1.47578e-01
    6.90000e+00    1.50207e-01
    6.92500e+00    1.52959e-01
    6.95000e+00    1.55839e-01
    6.97500e+00    1.58854e-01
    7.00000e+00    1.62009e-01
    7.02500e+00    1.65310e-01
    7.05000e+00    1.68765e-01
    7.07500e+00    1.72378e-01
    7.10000e+00    1.76158e-01
    7.12500e+00    1.80113e-01
    7.15000e+00    1.84249e-01
    7.17500e+00    1.88576e-01
    7.20000e+00    1.93101e-01
    7.22500e+00    1.97834e-01
    7.25000e+00    2.02784e-01
    7.27500e+00    2.07960e-01
    7.30000e+00    2.13374e-01
    7.32500e+00    2.19035e-01
    7.35000e+00    2.24954e-01
    7.37500e+00    2.31144e-01
    7.40000e+00    2.37615e-01
    7.42500e+00    2.44380e-01
    7.45000e+00    2.51452e-01
    7.47500e+00    2.58845e-01
    7.50000e+00    2.66570e-01
    7.52500e+00    2.74643e-01
    7.55000e+00    2.83077e-01
    7.57500e+00    2.91887e-01
    7.60000e+00    3.01088e-01
    7.62500e+00    3.10694e-01
    7.65000e+00    3.20722e-01
    7.67500e+00    3.31186e-01
    7.70000e+00    3.42102e-01
    7.72500e+00    3.53484e-01
    7.75000e+00    3.65348e-01
    7.77500e+00    3.77709e-01
    7.80000e+00    3.90582e-01
    7.82500e+00    4.03979e-01
    7.85000e+00    4.17914e-01
    7.87500e+00    4.32400e-01
    7.90000e+00    4.47448e-01
    7.92500e+00    4.63067e-01
    7.95000e+00    4.79266e-01
    7.97500e+00    4.96053e-01
    8.00000e+00    5.13431e-01
    8.02500e+00    5.31404e-01
    8.05000e+00    5.49972e-01
    8.07500e+00    5.69132e-01
    8.10000e+00    5.88880e-01
    8.12500e+00    6.09206e-01
    8.15000e+00    6.30099e-01
    8.17500e+00    6.51542e-01
    8.20000e+00    6.73517e-01
    8.22500e+00    6.96000e-01
    8.25000e+00    7.18962e-01
    8.27500e+00    7.42371e-01
    8.30000e+00    7.66191e-01
    8.32500e+00    7.90380e-01
    8.35000e+00    8.14893e-01
    8.37500e+00    8.39678e-01
    8.40000e+00    8.64682e-01
    8.42500e+00    8.89846e-01
    8.45000e+00    9.15108e-01
    8.47500e+00    9.40402e-01
    8.50000e+00    9.65660e-01
    8.52500e+00    9.90809e-01
    8.55000e+00    1.01578e+00
    8.57500e+00    1.04049e+00
    8.60000e+00    1.06487e+00
    8.62500e+00    1.08885e+00
    8.65000e+00    1.11234e+00
    8.67500e+00    1.13527e+00
    8.70000e+00    1.15758e+00
    8.72500e+00    1.17919e+00
    8.75000e+00    1.20003e+00
    8.77500e+00    1.22004e+00
    8.80000e+00    1.23917e+00
    8.82500e+00    1.25735e+00
    8.85000e+00    1.27455e+00
    8.87500e+00    1.29071e+00
    8.90000e+00    1.30579e+00
    8.92500e+00    1.31977e+00
    8.95000e+00    1.33262e+00
    8.97500e+00    1.34432e+00
    9.00000e+00    1.35485e+00
    9.02500e+00    1.36421e+00
    9.05000e+00    1.37239e+00
    9.07500e+00    1.37939e+00
    9.10000e+00    1.38523e+00
    9.12500e+00    1.38990e+00
    9.15000e+00    1.39344e+00
    9.17500e+00    1.39586e+00
    9.20000e+00    1.39718e+00
    9.22500e+00    1.39744e+00
    9.25000e+00    1.39666e+00
    9.27500e+00    1.39487e+00
    9.30000e+00    1.39212e+00
    9.32500e+00    1.38843e+00
    9.35000e+00    1.38386e+00
    9.37500e+00    1.37842e+00
    9.40000e+00    1.37218e+00
    9.42500e+00    1.36516e+00
    9.45000e+00    1.35742e+00
    9.47500e+00    1.34898e+00
    9.50000e+00    1.33989e+00
    9.52500e+00    1.33019e+00
    9.55000e+00    1.31993e+00
    9.57500e+00    1.30914e+00
    9.60000e+00    1.29785e+00
    9.62500e+00    1.28611e+00
    9.65000e+00    1.27395e+00
    9.67500e+00    1.26141e+00
    9.70000e+00    1.24852e+00
    9.72500e+00    1.23531e+00
    9.75000e+00    1.22181e+00
    9.77500e+00    1.20807e+00
    9.80000e+00    1.19409e+00
    9.82500e+00    1.17992e+00
    9.85000e+00    1.16557e+00
    9.87500e+00    1.15108e+00
    9.90000e+00    1.13646e+00
    9.92500e+00    1.12173e+00
    9.95000e+00    1.10693e+00
    9.97500e+00    1.09207e+00
    1.00000e+01    1.07716e+00
    1.00250e+01    1.06223e+00
    1.00500e+01    1.04730e+00
    1.00750e+01    1.03237e+00
    1.01000e+01    1.01746e+00
    1.01250e+01    1.00259e+00
    1.01500e+01    9.87763e-01
    1.01750e+01    9.73001e-01
    1.02000e+01    9.58310e-01
    1.02250e+01    9.43701e-01
    1.02500e+01    9.29184e-01
    1.02750e+01    9.14766e-01
    1.03000e+01    9.00456e-01
    1.03250e+01    8.86261e-01
    1.03500e+01    8.72189e-01
    1.03750e+01    8.58245e-01
    1.04000e+01    8.44434e-01
    1.04250e+01    8.30763e-01
    1.04500e+01    8.17235e-01
    1.04750e+01    8.03855e-01
    1.05000e+01    7.90626e-01
    1.05250e+01    7.77552e-01
    1.05500e+01    7.64636e-01
    1.05750e+01    7.51880e-01
    1.06000e+01    7.39286e-01
    1.06250e+01    7.26856e-01
    1.06500e+01    7.14591e-01
    1.06750e+01    7.02494e-01
    1.07000e+01    6.90565e-01
    1.07250e+01    6.78804e-01
    1.07500e+01    6.67213e-01
    1.07750e+01    6.55791e-01
    1.08000e+01    6.44539e-01
    1.08250e+01    6.33456e-01
    1.08500e+01    6.22543e-01
    1.08750e+01    6.11799e-01
    1.09000e+01    6.01224e-01
    1.09250e+01    5.90816e-01
    1.09500e+01    5.80575e-01
    1.09750e+01    5.70500e-01
    1.10000e+01    5.60590e-01
    1.10250e+01    5.50844e-01
    1.10500e+01    5.41261e-01
    1.10750e+01    5.31839e-01
    1.11000e+01    5.22576e-01
    1.11250e+01    5.13472e-01
    1.11500e+01    5.04525e-01
    1.11750e+01    4.95734e-01
    1.12000e+01    4.87096e-01
    1.12250e+01    4.78610e-01
    1.12500e+01    4.70275e-01
    1.12750e+01    4.62088e-01
    1.13000e+01    4.54047e-01
    1.13250e+01    4.46152e-01
    1.13500e+01    4.38400e-01
    1.13750e+01    4.30790e-01
    1.14000e+01    4.23318e-01
    1.14250e+01    4.15985e-01
    1.14500e+01    4.08787e-01
    1.14750e+01    4.01722e-01
    1.15000e+01    3.94790e-01
    1.15250e+01    3.87988e-01
    1.15500e+01    3.81313e-01
    1.15750e+01    3.74765e-01
    1.16000e+01    3.68341e-01
    1.16250e+01    3.62040e-01
    1.16500e+01    3.55859e-01
    1.16750e+01    3.49796e-01
    1.17000e+01    3.43851e-01
    1.17250e+01    3.38020e-01
    1.17500e+01    3.32303e-01
    1.17750e+01    3.26696e-01
    1.18000e+01    3.21199e-01
    1.18250e+01    3.15810e-01
    1.18500e+01    3.10527e-01
    1.18750e+01    3.05348e-01
    1.19000e+01    3.00271e-01
    1.19250e+01    2.95294e-01
    1.19500e+01    2.90417e-01
    1.19750e+01    2.85637e-01
    1.20000e+01    2.80953e-01
    1.20250e+01    2.76362e-01
    1.20500e+01    2.71864e-01
    1.20750e+01    2.67457e-01
    1.21000e+01    2.63139e-01
    1.21250e+01    2.58908e-01
    1.21500e+01    2.54764e-01
    1.21750e+01    2.50704e-01
    1.22000e+01    2.46727e-01
    1.22250e+01    2.42832e-01
    1.22500e+01    2.39017e-01
    1.22750e+01    2.35281e-01
    1.23000e+01    2.31622e-01
    1.23250e+01    2.28039e-01
    1.23500e+01    2.24531e-01
    1.23750e+01    2.21096e-01
    1.24000e+01    2.17733e-01
    1.24250e+01    2.14441e-01
    1.24500e+01    2.11219e-01
    1.24750e+01    2.08065e-01
    1.25000e+01    2.04977e-01
    1.25250e+01    2.01956e-01
    1.25500e+01    1.99000e-01
    1.25750e+01    1.96106e-01
    1.26000e+01    1.93276e-01
    1.26250e+01    1.90506e-01
    1.26500e+01    1.87797e-01
    1.26750e+01    1.85148e-01
    1.27000e+01    1.82556e-01
    1.27250e+01    1.80021e-01
    1.27500e+01    1.77543e-01
    1.27750e+01    1.75120e-01
    1.28000e+01    1.72751e-01
    1.28250e+01    1.70435e-01
    1.28500e+01    1.68172e-01
    1.28750e+01    1.65961e-01
    1.29000e+01    1.63800e-01
    1.29250e+01    1.61688e-01
    1.29500e+01    1.59626e-01
    1.29750e+01    1.57612e-01
    1.30000e+01    1.55645e-01
    1.30250e+01    1.53725e-01
    1.30500e+01    1.51851e-01
    1.30750e+01    1.50022e-01
    1.31000e+01    1.48238e-01
    1.31250e+01    1.46497e-01
    1.31500e+01    1.44799e-01
    1.31750e+01    1.43144e-01
    1.32000e+01    1.41530e-01
    1.32250e+01    1.39958e-01
    1.32500e+01    1.38426e-01
    1.32750e+01    1.36934e-01
    1.33000e+01    1.35482e-01
    1.33250e+01    1.34068e-01
    1.33500e+01    1.32693e-01
    1.33750e+01    1.31356e-01
    1.34000e+01    1.30056e-01
    1.34250e+01    1.28794e-01
    1.34500e+01    1.27567e-01
    1.34750e+01    1.26377e-01
    1.35000e+01    1.25222e-01
    1.35250e+01    1.24102e-01
    1.35500e+01    1.23018e-01
    1.35750e+01    1.21968e-01
    1.36000e+01    1.20952e-01
    1.36250e+01    1.19969e-01
    1.36500e+01    1.19021e-01
    1.36750e+01    1.18105e-01
    1.37000e+01    1.17223e-01
    1.37250e+01    1.16373e-01
    1.37500e+01    1.15556e-01
    1.37750e+01    1.14771e-01
    1.38000e+01    1.14018e-01
    1.38250e+01    1.13298e-01
    1.38500e+01    1.12609e-01
    1.38750e+01    1.11951e-01
    1.39000e+01    1.11326e-01
    1.39250e+01    1.10732e-01
    1.39500e+01    1.10169e-01
    1.39750e+01    1.09637e-01
    1.40000e+01    1.09138e-01
    1.40250e+01    1.08669e-01
    1.40500e+01    1.08232e-01
    1.40750e+01    1.07826e-01
    1.41000e+01    1.07452e-01
    1.41250e+01    1.07109e-01
    1.41500e+01    1.06799e-01
    1.41750e+01    1.06520e-01
    1.42000e+01    1.06273e-01
    1.42250e+01    1.06059e-01
    1.42500e+01    1.05878e-01
    1.42750e+01    1.05729e-01
    1.43000e+01    1.05613e-01
    1.43250e+01    1.05531e-01
    1.43500e+01    1.05483e-01
    1.43750e+01    1.05469e-01
    1.44000e+01    1.05490e-01
    1.44250e+01    1.05545e-01
    1.44500e+01    1.05637e-01
    1.44750e+01    1.05765e-01
    1.45000e+01    1.05930e-01
    1.45250e+01    1.06132e-01
    1.45500e+01    1.06373e-01
    1.45750e+01    1.06652e-01
    1.46000e+01    1.06971e-01
    1.46250e+01    1.07331e-01
    1.46500e+01    1.07732e-01
    1.46750e+01    1.08176e-01
    1.47000e+01    1.08663e-01
    1.47250e+01    1.09195e-01
    1.47500e+01    1.09772e-01
    1.47750e+01    1.10396e-01
    1.48000e+01    1.11068e-01
    1.48250e+01    1.11789e-01
    1.48500e+01    1.12561e-01
    1.48750e+01    1.13385e-01
    1.49000e+01    1.14264e-01
    1.49250e+01    1.15198e-01
    1.49500e+01    1.16189e-01
    1.49750e+01    1.17240e-01
    1.50000e+01    1.18351e-01
    1.50250e+01    1.19526e-01
    1.50500e+01    1.20766e-01
    1.50750e+01    1.22074e-01
    1.51000e+01    1.23452e-01
    1.51250e+01    1.24903e-01
    1.51500e+01    1.26429e-01
    1.51750e+01    1.28034e-01
    1.52000e+01    1.29719e-01
    1.52250e+01    1.31489e-01
    1.52500e+01    1.33347e-01
    1.52750e+01    1.35296e-01
    1.53000e+01    1.37339e-01
    1.53250e+01    1.39482e-01
    1.53500e+01    1.41727e-01
    1.53750e+01    1.44079e-01
    1.54000e+01    1.46542e-01
    1.54250e+01    1.49122e-01
    1.54500e+01    1.51823e-01
    1.54750e+01    1.54651e-01
    1.55000e+01    1.57610e-01
    1.55250e+01    1.60708e-01
    1.55500e+01    1.63949e-01
    1.55750e+01    1.67340e-01
    1.56000e+01    1.70887e-01
    1.56250e+01    1.74599e-01
    1.56500e+01    1.78481e-01
    1.56750e+01    1.82543e-01
    1.57000e+01    1.86791e-01
    1.57250e+01    1.91234e-01
    1.57500e+01    1.95881e-01
    1.57750e+01    2.00742e-01
    1.58000e+01    2.05825e-01
    1.58250e+01    2.11141e-01
    1.58500e+01    2.16700e-01
    1.58750e+01    2.22513e-01
    1.59000e+01    2.28591e-01
    1.59250e+01    2.34946e-01
    1.59500e+01    2.41590e-01
    1.59750e+01    2.48536e-01
    1.60000e+01    2.55796e-01
    1.60250e+01    2.63384e-01
    1.60500e+01    2.71313e-01
    1.60750e+01    2.79599e-01
    1.61000e+01    2.88254e-01
    1.61250e+01    2.97294e-01
    1.61500e+01    3.06734e-01
    1.61750e+01    3.16588e-01
    1.62000e+01    3.26873e-01
    1.62250e+01    3.37602e-01
    1.62500e+01    3.48793e-01
    1.62750e+01    3.60459e-01
    1.63000e+01    3.72616e-01
    1.63250e+01    3.85279e-01
    1.63500e+01    3.98461e-01
    1.63750e+01    4.12175e-01
    1.64000e+01    4.26436e-01
    1.64250e+01    4.41253e-01
    1.64500e+01    4.56639e-01
    1.64750e+01    4.72601e-01
    1.65000e+01    4.89148e-01
    1.65250e+01    5.06285e-01
    1.65500e+01    5.24015e-01
    1.65750e+01    5.42341e-01
    1.66000e+01    5.61261e-01
    1.66250e+01    5.80770e-01
    1.66500e+01    6.00862e-01
    1.66750e+01    6.21526e-01
    1.67000e+01    6.42748e-01
    1.67250e+01    6.64509e-01
    1.67500e+01    6.86788e-01
    1.67750e+01    7.09558e-01
    1.68000e+01    7.32790e-01
    1.68250e+01    7.56447e-01
    1.68500e+01    7.80491e-01
    1.68750e+01    8.04878e-01
    1.69000e+01    8.29558e-01
    1.69250e+01    8.54480e-01
    1.69500e+01    8.79587e-01
    1.69750e+01    9.04816e-01
    1.70000e+01    9.30106e-01
    1.70250e+01    9.55386e-01
    1.70500e+01    9.80589e-01
    1.70750e+01    1.00564e+00
    1.71000e+01    1.03047e+00
    1.71250e+01    1.05499e+00
    1.71500e+01    1.07914e+00
    1.71750e+01    1.10284e+00
    1.72000e+01    1.12601e+00
    1.72250e+01    1.14858e+00
    1.72500e+01    1.17048e+00
    1.72750e+01    1.19164e+00
    1.73000e+01    1.21200e+00
    1.73250e+01    1.23149e+00
    1.73500e+01    1.25007e+00
    1.73750e+01    1.26767e+00
    1.74000e+01    1.28425e+00
    1.74250e+01    1.29978e+00
    1.74500e+01    1.31422e+00
    1.74750e+01    1.32753e+00
    1.75000e+01    1.33970e+00
    1.75250e+01    1.35071e+00
    1.75500e+01    1.36054e+00
    1.75750e+01    1.36920e+00
    1.76000e+01    1.37668e+00
    1.76250e+01    1.38299e+00
    1.76500e+01    1.38814e+00
    1.76750e+01    1.39214e+00
    1.77000e+01    1.39501e+00
    1.77250e+01    1.39677e+00
    1.77500e+01    1.39746e+00
    1.77750e+01    1.39710e+00
    1.78000e+01    1.39572e+00
    1.78250e+01    1.39335e+00
    1.78500e+01    1.39004e+00
    1.78750e+01    1.38582e+00
    1.79000e+01    1.38074e+00
    1.79250e+01    1.37482e+00
    1.79500e+01    1.36811e+00
    1.79750e+01    1.36066e+00
    1.80000e+01    1.35249e+00
    1.80250e+01    1.34367e+00
    1.80500e+01    1.33421e+00
    1.80750e+01    1.32417e+00
    1.81000e+01    1.31359e+00
    1.81250e+01    1.30250e+00
    1.81500e+01    1.29094e+00
    1.81750e+01    1.27895e+00
    1.82000e+01    1.26656e+00
    1.82250e+01    1.25380e+00
    1.82500e+01    1.24072e+00
    1.82750e+01    1.22734e+00
    1.83000e+01    1.21369e+00
    1.83250e+01    1.19981e+00
    1.83500e+01    1.18571e+00
    1.83750e+01    1.17143e+00
    1.84000e+01    1.15699e+00
    1.84250e+01    1.14242e+00
    1.84500e+01    1.12774e+00
    1.84750e+01    1.11297e+00
    1.85000e+01    1.09813e+00
    1.85250e+01    1.08323e+00
    1.85500e+01    1.06831e+00
    1.85750e+01    1.05338e+00
    1.86000e+01    1.03844e+00
    1.86250e+01    1.02352e+00
    1.86500e+01    1.00864e+00
    1.86750e+01    9.93791e-01
    1.87000e+01    9.79003e-01
    1.87250e+01    9.64281e-01
    1.87500e+01    9.49638e-01
    1.87750e+01    9.35082e-01
    1.88000e+01    9.20622e-01
    1.88250e+01    9.06268e-01
    1.88500e+01    8.92025e-01
    1.88750e+01    8.77902e-01
    1.89000e+01    8.63905e-01
    1.89250e+01    8.50040e-01
    1.89500e+01    8.36311e-01
    1.89750e+01    8.22725e-01
    1.90000e+01    8.09284e-01
    1.90250e+01    7.95993e-01
    1.90500e+01    7.82856e-01
    1.90750e+01    7.69875e-01
    1.91000e+01    7.57053e-01
    1.91250e+01    7.44393e-01
    1.91500e+01    7.31896e-01
    1.91750e+01    7.19564e-01
    1.92000e+01    7.07398e-01
    1.92250e+01    6.95401e-01
    1.92500e+01    6.83571e-01
    1.92750e+01    6.71911e-01
    1.93000e+01    6.60420e-01
    1.93250e+01    6.49099e-01
    1.93500e+01    6.37948e-01
    1.93750e+01    6.26966e-01
    1.94000e+01    6.16153e-01
    1.94250e+01    6.05509e-01
    1.94500e+01    5.95033e-01
    1.94750e+01    5.84724e-01
    1.95000e+01    5.74582e-01
    1.95250e+01    5.64605e-01
    1.95500e+01    5.54792e-01
    1.95750e+01    5.45143e-01
    1.96000e+01    5.35655e-01
    1.96250e+01    5.26328e-01
    1.96500e+01    5.17159e-01
    1.96750e+01    5.08149e-01
    1.97000e+01    4.99294e-01
    1.97250e+01    4.90594e-01
    1.97500e+01    4.82046e-01
    1.97750e+01    4.73650e-01
    1.98000e+01    4.65403e-01
    1.98250e+01    4.57303e-01
    1.98500e+01    4.49349e-01
    1.98750e+01    4.41539e-01
    1.99000e+01    4.33871e-01
    1.99250e+01    4.26343e-01
    1.99500e+01    4.18954e-01
    1.99750e+01    4.11701e-01
    2.00000e+01    4.04582e-01
    2.00250e+01    3.97596e-01
    2.00500e+01    3.90741e-01
    2.00750e+01    3.84015e-01
    2.01000e+01    3.77416e-01
    2.01250e+01    3.70941e-01
    2.01500e+01    3.64590e-01
    2.01750e+01    3.58361e-01
    2.02000e+01    3.52250e-01
    2.02250e+01    3.46257e-01
    2.02500e+01    3.40380e-01
    2.02750e+01    3.34617e-01
    2.03000e+01    3.28965e-01
    2.03250e+01    3.23424e-01
    2.03500e+01    3.17991e-01
    2.03750e+01    3.12665e-01
    2.04000e+01    3.07444e-01
    2.04250e+01    3.02325e-01
    2.04500e+01    2.97308e-01
    2.04750e+01    2.92391e-01
    2.05000e+01    2.87571e-01
    2.05250e+01    2.82848e-01
    2.05500e+01    2.78220e-01
    2.05750e+01    2.73684e-01
    2.06000e+01    2.69240e-01
    2.06250e+01    2.64886e-01
    2.06500e+01    2.60620e-01
    2.06750e+01    2.56441e-01
    2.07000e+01    2.52347e-01
    2.07250e+01    2.48336e-01
    2.07500e+01    2.44408e-01
    2.07750e+01    2.40560e-01
    2.08000e+01    2.36792e-01
    2.08250e+01    2.33102e-01
    2.08500e+01    2.29489e-01
    2.08750e+01    2.25950e-01
    2.09000e+01    2.22486e-01
    2.09250e+01    2.19094e-01
    2.09500e+01    2.15773e-01
    2.09750e+01    2.12522e-01
    2.10000e+01    2.09341e-01
    2.10250e+01    2.06226e-01
    2.10500e+01    2.03178e-01
    2.10750e+01    2.00195e-01
    2.11000e+01    1.97277e-01
    2.11250e+01    1.94421e-01
    2.11500e+01    1.91627e-01
    2.11750e+01    1.88893e-01
    2.12000e+01    1.86219e-01
    2.12250e+01    1.83604e-01
    2.12500e+01    1.81046e-01
    2.12750e+01    1.78545e-01
    2.13000e+01    1.76100e-01
    2.13250e+01    1.73709e-01
    2.13500e+01    1.71372e-01
    2.13750e+01    1.69087e-01
    2.14000e+01    1.66855e-01
    2.14250e+01    1.64673e-01
    2.14500e+01    1.62542e-01
    2.14750e+01    1.60460e-01
    2.15000e+01    1.58426e-01
    2.15250e+01    1.56440e-01
    2.15500e+01    1.54501e-01
    2.15750e+01    1.52609e-01
    2.16000e+01    1.50761e-01
    2.16250e+01    1.48959e-01
    2.16500e+01    1.47200e-01
    2.16750e+01    1.45485e-01
    2.17000e+01    1.43813e-01
    2.17250e+01    1.42182e-01
    2.17500e+01    1.40593e-01
    2.17750e+01    1.39045e-01
    2.18000e+01    1.37537e-01
    2.18250e+01    1.36068e-01
    2.18500e+01    1.34639e-01
    2.18750e+01    1.33249e-01
    2.19000e+01    1.31896e-01
    2.19250e+01    1.30581e-01
    2.19500e+01    1.29303e-01
    2.19750e+01    1.28062e-01
    2.20000e+01    1.26857e-01
    2.20250e+01    1.25688e-01
    2.20500e+01    1.24554e-01
    2.20750e+01    1.23455e-01
    2.21000e+01    1.22391e-01
    2.21250e+01    1.21361e-01
    2.21500e+01    1.20365e-01
    2.21750e+01    1.19403e-01
    2.22000e+01    1.18474e-01
    2.22250e+01    1.17578e-01
    2.22500e+01    1.16715e-01
    2.22750e+01    1.15885e-01
    2.23000e+01    1.15087e-01
    2.23250e+01    1.14321e-01
    2.23500e+01    1.13587e-01
    2.23750e+01    1.12885e-01
    2.24000e+01    1.12215e-01
    2.24250e+01    1.11577e-01
    2.24500e+01    1.10970e-01
    2.24750e+01    1.10394e-01
    2.25000e+01    1.09850e-01
    2.25250e+01    1.09337e-01
    2.25500e+01    1.08856e-01
    2.25750e+01    1.08406e-01
    2.26000e+01    1.07987e-01
    2.26250e+01    1.07600e-01
    2.26500e+01    1.07245e-01
    2.26750e+01    1.06921e-01
    2.27000e+01    1.06630e-01
    2.27250e+01    1.06370e-01
    2.27500e+01    1.06143e-01
    2.27750e+01    1.05948e-01
    2.28000e+01    1.05785e-01
    2.28250e+01    1.05656e-01
    2.28500e+01    1.05560e-01
    2.28750e+01    1.05498e-01
    2.29000e+01    1.05470e-01
    2.29250e+01    1.05477e-01
    2.29500e+01    1.05518e-01
    2.29750e+01    1.05595e-01
    2.30000e+01    1.05709e-01
    2.30250e+01    1.05858e-01
    2.30500e+01    1.06045e-01
    2.30750e+01    1.06270e-01
    2.31000e+01    1.06534e-01
    2.31250e+01    1.06837e-01
    2.31500e+01    1.07180e-01
    2.31750e+01    1.07564e-01
    2.32000e+01    1.07990e-01
    2.32250e+01    1.08460e-01
    2.32500e+01    1.08973e-01
    2.32750e+01    1.09531e-01
    2.33000e+01    1.10136e-01
    2.33250e+01    1.10788e-01
    2.33500e+01    1.11489e-01
    2.33750e+01    1.12240e-01
    2.34000e+01    1.13043e-01
    2.34250e+01    1.13900e-01
    2.34500e+01    1.14811e-01
    2.34750e+01    1.15778e-01
    2.35000e+01    1.16805e-01
    2.35250e+01    1.17891e-01
    2.35500e+01    1.19040e-01
    2.35750e+01    1.20253e-01
    2.36000e+01    1.21533e-01
    2.36250e+01    1.22883e-01
    2.36500e+01    1.24304e-01
    2.36750e+01    1.25799e-01
    2.37000e+01    1.27371e-01
    2.37250e+01    1.29023e-01
    2.37500e+01    1.30758e-01
    2.37750e+01    1.32580e-01
    2.38000e+01    1.34491e-01
    2.38250e+01    1.36496e-01
    2.38500e+01    1.38597e-01
    2.38750e+01    1.40800e-01
    2.39000e+01    1.43108e-01
    2.39250e+01    1.45526e-01
    2.39500e+01    1.48058e-01
    2.39750e+01    1.50709e-01
    2.40000e+01    1.53484e-01
    2.40250e+01    1.56389e-01
    2.40500e+01    1.59430e-01
    2.40750e+01    1.62611e-01
    2.41000e+01    1.65941e-01
    2.41250e+01    1.69424e-01
    2.41500e+01    1.73068e-01
    2.41750e+01    1.76880e-01
    2.42000e+01    1.80867e-01
    2.42250e+01    1.85038e-01
    2.42500e+01    1.89401e-01
    2.42750e+01    1.93964e-01
    2.43000e+01    1.98737e-01
    2.43250e+01    2.03728e-01
    2.43500e+01    2.08948e-01
    2.43750e+01    2.14407e-01
    2.44000e+01    2.20115e-01
    2.44250e+01    2.26084e-01
    2.44500e+01    2.32325e-01
    2.44750e+01    2.38850e-01
    2.45000e+01    2.45671e-01
    2.45250e+01    2.52801e-01
    2.45500e+01    2.60254e-01
    2.45750e+01    2.68043e-01
    2.46000e+01    2.76182e-01
    2.46250e+01    2.84685e-01
    2.46500e+01    2.93566e-01
    2.46750e+01    3.02842e-01
    2.47000e+01    3.12525e-01
    2.47250e+01    3.22633e-01
    2.47500e+01    3.33180e-01
    2.47750e+01    3.44181e-01
    2.48000e+01    3.55652e-01
    2.48250e+01    3.67607e-01
    2.48500e+01    3.80062e-01
    2.48750e+01    3.93031e-01
    2.49000e+01    4.06527e-01
    2.49250e+01    4.20564e-01
    2.49500e+01    4.35153e-01
    2.49750e+01    4.50306e-01
    2.50000e+01    4.66033e-01
    2.50250e+01    4.82341e-01
    2.50500e+01    4.99237e-01
    2.50750e+01    5.16726e-01
    2.51000e+01    5.34809e-01
    2.51250e+01    5.53487e-01
    2.51500e+01    5.72757e-01
    2.51750e+01    5.92613e-01
    2.52000e+01    6.13046e-01
    2.52250e+01    6.34042e-01
    2.52500e+01    6.55586e-01
    2.52750e+01    6.77657e-01
    2.53000e+01    7.00231e-01
    2.53250e+01    7.23279e-01
    2.53500e+01    7.46768e-01
    2.53750e+01    7.70659e-01
    2.54000e+01    7.94912e-01
    2.54250e+01    8.19479e-01
    2.54500e+01    8.44309e-01
    2.54750e+01    8.69348e-01
    2.55000e+01    8.94535e-01
    2.55250e+01    9.19808e-01
    2.55500e+01    9.45100e-01
    2.55750e+01    9.70343e-01
    2.56000e+01    9.95465e-01
    2.56250e+01    1.02039e+00
    2.56500e+01    1.04505e+00
    2.56750e+01    1.06936e+00
    2.57000e+01    1.09325e+00
    2.57250e+01    1.11664e+00
    2.57500e+01    1.13947e+00
    2.57750e+01    1.16165e+00
    2.58000e+01    1.18312e+00
    2.58250e+01    1.20381e+00
    2.58500e+01    1.22366e+00
    2.58750e+01    1.24262e+00
    2.59000e+01    1.26062e+00
    2.59250e+01    1.27763e+00
    2.59500e+01    1.29359e+00
    2.59750e+01    1.30847e+00
    2.60000e+01    1.32225e+00
    2.60250e+01    1.33488e+00
    2.60500e+01    1.34637e+00
    2.60750e+01    1.35668e+00
    2.61000e+01    1.36582e+00
    2.61250e+01    1.37378e+00
    2.61500e+01    1.38056e+00
    2.61750e+01    1.38618e+00
    2.62000e+01    1.39065e+00
    2.62250e+01    1.39397e+00
    2.62500e+01    1.39619e+00
    2.62750e+01    1.39731e+00
    2.63000e+01    1.39737e+00
    2.63250e+01    1.39640e+00
    2.63500e+01    1.39443e+00
    2.63750e+01    1.39150e+00
    2.64000e+01    1.38765e+00
    2.64250e+01    1.38291e+00
    2.64500e+01    1.37732e+00
    2.64750e+01    1.37093e+00
    2.65000e+01    1.36378e+00
    2.65250e+01    1.35590e+00
    2.65500e+01    1.34734e+00
    2.65750e+01    1.33813e+00
    2.66000e+01    1.32833e+00
    2.66250e+01    1.31796e+00
    2.66500e+01    1.30707e+00
    2.66750e+01    1.29570e+00
    2.67000e+01    1.28388e+00
    2.67250e+01    1.27165e+00
    2.67500e+01    1.25904e+00
    2.67750e+01    1.24608e+00
    2.68000e+01    1.23282e+00
    2.68250e+01    1.21928e+00
    2.68500e+01    1.20549e+00
    2.68750e+01    1.19147e+00
    2.69000e+01    1.17726e+00
    2.69250e+01    1.16289e+00
    2.69500e+01    1.14837e+00
    2.69750e+01    1.13373e+00
    2.70000e+01    1.11899e+00
    2.70250e+01    1.10417e+00
    2.70500e+01    1.08930e+00
    2.70750e+01    1.07439e+00
    2.71000e+01    1.05946e+00
    2.71250e+01    1.04452e+00
    2.71500e+01    1.02959e+00
    2.71750e+01    1.01469e+00
    2.72000e+01    9.99828e-01
    2.72250e+01    9.85015e-01
    2.72500e+01    9.70266e-01
    2.72750e+01    9.55589e-01
    2.73000e+01    9.40996e-01
    2.73250e+01    9.26497e-01
    2.73500e+01    9.12098e-01
    2.73750e+01    8.97809e-01
    2.74000e+01    8.83637e-01
    2.74250e+01    8.69588e-01
    2.74500e+01    8.55668e-01
    2.74750e+01    8.41883e-01
    2.75000e+01    8.28238e-01
    2.75250e+01    8.14738e-01
    2.75500e+01    8.01385e-01
    2.75750e+01    7.88185e-01
    2.76000e+01    7.75140e-01
    2.76250e+01    7.62253e-01
    2.76500e+01    7.49527e-01
    2.76750e+01    7.36963e-01
    2.77000e+01    7.24564e-01
    2.77250e+01    7.12331e-01
    2.77500e+01    7.00265e-01
    2.77750e+01    6.88367e-01
    2.78000e+01    6.76637e-01
    2.78250e+01    6.65077e-01
    2.78500e+01    6.53687e-01
    2.78750e+01    6.42467e-01
    2.79000e+01    6.31416e-01
    2.79250e+01    6.20534e-01
    2.79500e+01    6.09822e-01
    2.79750e+01    5.99277e-01
    2.80000e+01    5.88900e-01
    2.80250e+01    5.78691e-01
    2.80500e+01    5.68646e-01
    2.80750e+01    5.58767e-01
    2.81000e+01    5.49051e-01
    2.81250e+01    5.39498e-01
    2.81500e+01    5.30105e-01
    2.81750e+01    5.20873e-01
    2.82000e+01    5.11798e-01
    2.82250e+01    5.02880e-01
    2.82500e+01    4.94117e-01
    2.82750e+01    4.85508e-01
    2.83000e+01    4.77050e-01
    2.83250e+01    4.68742e-01
    2.83500e+01    4.60583e-01
    2.83750e+01    4.52569e-01
    2.84000e+01    4.44701e-01
    2.84250e+01    4.36975e-01
    2.84500e+01    4.29391e-01
    2.84750e+01    4.21945e-01
    2.85000e+01    4.14637e-01
    2.85250e+01    4.07464e-01
    2.85500e+01    4.00424e-01
    2.85750e+01    3.93516e-01
    2.86000e+01    3.86738e-01
    2.86250e+01    3.80087e-01
    2.86500e+01    3.73562e-01
    2.86750e+01    3.67161e-01
    2.87000e+01    3.60882e-01
    2.87250e+01    3.54723e-01
    2.87500e+01    3.48683e-01
    2.87750e+01    3.42759e-01
    2.88000e+01    3.36949e-01
    2.88250e+01    3.31253e-01
    2.88500e+01    3.25667e-01
    2.88750e+01    3.20190e-01
    2.89000e+01    3.14820e-01
    2.89250e+01    3.09557e-01
    2.89500e+01    3.04397e-01
    2.89750e+01    2.99338e-01
    2.90000e+01    2.94381e-01
    2.90250e+01    2.89522e-01
    2.90500e+01    2.84760e-01
    2.90750e+01    2.80093e-01
    2.91000e+01    2.75520e-01
    2.91250e+01    2.71039e-01
    2.91500e+01    2.66648e-01
    2.91750e+01    2.62346e-01
    2.92000e+01    2.58132e-01
    2.92250e+01    2.54003e-01
    2.92500e+01    2.49959e-01
    2.92750e+01    2.45997e-01
    2.93000e+01    2.42117e-01
    2.93250e+01    2.38317e-01
    2.93500e+01    2.34595e-01
    2.93750e+01    2.30951e-01
    2.94000e+01    2.27382e-01
    2.94250e+01    2.23887e-01
    2.94500e+01    2.20466e-01
    2.94750e+01    2.17116e-01
    2.95000e+01    2.13837e-01
    2.95250e+01    2.10628e-01
    2.95500e+01    2.07486e-01
    2.95750e+01    2.04411e-01
    2.96000e+01    2.01402e-01
    2.96250e+01    1.98457e-01
    2.96500e+01    1.95576e-01
    2.96750e+01    1.92757e-01
    2.97000e+01    1.89999e-01
    2.97250e+01    1.87301e-01
    2.97500e+01    1.84662e-01
    2.97750e+01    1.82081e-01
    2.98000e+01    1.79557e-01
    2.98250e+01    1.77089e-01
    2.98500e+01    1.74676e-01
    2.98750e+01    1.72317e-01
    2.99000e+01    1.70011e-01
    2.99250e+01    1.67757e-01
    2.99500e+01    1.65555e-01
    2.99750e+01    1.63404e-01
    3.00000e+01    1.61301e-01
    3.00250e+01    1.59248e-01
    3.00500e+01    1.57243e-01
    3.00750e+01    1.55285e-01
    3.01000e+01    1.53374e-01
    3.01250e+01    1.51508e-01
    3.01500e+01    1.49687e-01
    3.01750e+01    1.47911e-01
    3.02000e+01    1.46178e-01
    3.02250e+01    1.44488e-01
    3.02500e+01    1.42841e-01
    3.02750e+01    1.41235e-01
    3.03000e+01    1.39670e-01
    3.03250e+01    1.38146e-01
    3.03500e+01    1.36661e-01
    3.03750e+01    1.35216e-01
    3.04000e+01    1.33810e-01
    3.04250e+01    1.32442e-01
    3.04500e+01    1.31112e-01
    3.04750e+01    1.29819e-01
    3.05000e+01    1.28563e-01
    3.05250e+01    1.27343e-01
    3.05500e+01    1.26159e-01
    3.05750e+01    1.25011e-01
    3.06000e+01    1.23898e-01
    3.06250e+01    1.22820e-01
    3.06500e+01    1.21776e-01
    3.06750e+01    1.20766e-01
    3.07000e+01    1.19791e-01
    3.07250e+01    1.18848e-01
    3.07500e+01    1.17939e-01
    3.07750e+01    1.17063e-01
    3.08000e+01    1.16219e-01
    3.08250e+01    1.15408e-01
    3.08500e+01    1.14629e-01
    3.08750e+01    1.13882e-01
    3.09000e+01    1.13167e-01
    3.09250e+01    1.12484e-01
    3.09500e+01    1.11833e-01
    3.09750e+01    1.11213e-01
    3.10000e+01    1.10625e-01
    3.10250e+01    1.10068e-01
    3.10500e+01    1.09542e-01
    3.10750e+01    1.09048e-01
    3.11000e+01    1.08585e-01
    3.11250e+01    1.08154e-01
    3.11500e+01    1.07754e-01
    3.11750e+01    1.07386e-01
    3.12000e+01    1.07049e-01
    3.12250e+01    1.06745e-01
    3.12500e+01    1.06472e-01
    3.12750e+01    1.06231e-01
    3.13000e+01    1.06023e-01
    3.13250e+01    1.05847e-01
    3.13500e+01    1.05705e-01
    3.13750e+01    1.05595e-01
    3.14000e+01    1.05519e-01
    3.14250e+01    1.05478e-01
    3.14500e+01    1.05470e-01
    3.14750e+01    1.05497e-01
    3.15000e+01    1.05560e-01
    3.15250e+01    1.05658e-01
    3.15500e+01    1.05793e-01
    3.15750e+01    1.05965e-01
    3.16000e+01    1.06174e-01
    3.16250e+01    1.06422e-01
    3.16500e+01    1.06709e-01
    3.16750e+01    1.07035e-01
    3.17000e+01    1.07403e-01
    3.17250e+01    1.07812e-01
    3.17500e+01    1.08263e-01
    3.17750e+01    1.08758e-01
    3.18000e+01    1.09298e-01
    3.18250e+01    1.09884e-01
    3.18500e+01    1.10517e-01
    3.18750e+01    1.11198e-01
    3.19000e+01    1.11928e-01
    3.19250e+01    1.12710e-01
    3.19500e+01    1.13545e-01
    3.19750e+01    1.14433e-01
    3.20000e+01    1.15378e-01
    3.20250e+01    1.16380e-01
    3.20500e+01    1.17441e-01
    3.20750e+01    1.18565e-01
    3.21000e+01    1.19751e-01
    3.21250e+01    1.21004e-01
    3.21500e+01    1.22325e-01
    3.21750e+01    1.23716e-01
    3.22000e+01    1.25181e-01
    3.22250e+01    1.26721e-01
    3.22500e+01    1.28341e-01
    3.22750e+01    1.30042e-01
    3.23000e+01    1.31828e-01
    3.23250e+01    1.33702e-01
    3.23500e+01    1.35668e-01
    3.23750e+01    1.37730e-01
    3.24000e+01    1.39891e-01
    3.24250e+01    1.42155e-01
    3.24500e+01    1.44528e-01
    3.24750e+01    1.47013e-01
    3.25000e+01    1.49615e-01
    3.25250e+01    1.52339e-01
    3.25500e+01    1.55191e-01
    3.25750e+01    1.58175e-01
    3.26000e+01    1.61299e-01
    3.26250e+01    1.64567e-01
    3.26500e+01    1.67987e-01
    3.26750e+01    1.71564e-01
    3.27000e+01    1.75307e-01
    3.27250e+01    1.79222e-01
    3.27500e+01    1.83318e-01
    3.27750e+01    1.87601e-01
    3.28000e+01    1.92082e-01
    3.28250e+01    1.96768e-01
    3.28500e+01    2.01669e-01
    3.28750e+01    2.06795e-01
    3.29000e+01    2.12155e-01
    3.29250e+01    2.17760e-01
    3.29500e+01    2.23622e-01
    3.29750e+01    2.29750e-01
    3.30000e+01    2.36158e-01
    3.30250e+01    2.42857e-01
    3.30500e+01    2.49861e-01
    3.30750e+01    2.57181e-01
    3.31000e+01    2.64831e-01
    3.31250e+01    2.72826e-01
    3.31500e+01    2.81179e-01
    3.31750e+01    2.89904e-01
    3.32000e+01    2.99017e-01
    3.32250e+01    3.08533e-01
    3.32500e+01    3.18466e-01
    3.32750e+01    3.28832e-01
    3.33000e+01    3.39646e-01
    3.33250e+01    3.50924e-01
    3.33500e+01    3.62681e-01
    3.33750e+01    3.74931e-01
    3.34000e+01    3.87688e-01
    3.34250e+01    4.00968e-01
    3.34500e+01    4.14784e-01
    3.34750e+01    4.29147e-01
    3.35000e+01    4.44069e-01
    3.35250e+01    4.59561e-01
    3.35500e+01    4.75631e-01
    3.35750e+01    4.92287e-01
    3.36000e+01    5.09534e-01
    3.36250e+01    5.27376e-01
    3.36500e+01    5.45812e-01
    3.36750e+01    5.64842e-01
    3.37000e+01    5.84460e-01
    3.37250e+01    6.04659e-01
    3.37500e+01    6.25428e-01
    3.37750e+01    6.46751e-01
    3.38000e+01    6.68610e-01
    3.38250e+01    6.90983e-01
    3.38500e+01    7.13841e-01
    3.38750e+01    7.37155e-01
    3.39000e+01    7.60887e-01
    3.39250e+01    7.84998e-01
    3.39500e+01    8.09443e-01
    3.39750e+01    8.34173e-01
    3.40000e+01    8.59133e-01
    3.40250e+01    8.84267e-01
    3.40500e+01    9.09513e-01
    3.40750e+01    9.34806e-01
    3.41000e+01    9.60078e-01
    3.41250e+01    9.85257e-01
    3.41500e+01    1.01027e+00
    3.41750e+01    1.03505e+00
    3.42000e+01    1.05951e+00
    3.42250e+01    1.08358e+00
    3.42500e+01    1.10718e+00
    3.42750e+01    1.13025e+00
    3.43000e+01    1.15270e+00
    3.43250e+01    1.17447e+00
    3.43500e+01    1.19549e+00
    3.43750e+01    1.21569e+00
    3.44000e+01    1.23501e+00
    3.44250e+01    1.25341e+00
    3.44500e+01    1.27083e+00
    3.44750e+01    1.28722e+00
    3.45000e+01    1.30255e+00
    3.45250e+01    1.31678e+00
    3.45500e+01    1.32988e+00
    3.45750e+01    1.34183e+00
    3.46000e+01    1.35262e+00
    3.46250e+01    1.36224e+00
    3.46500e+01    1.37068e+00
    3.46750e+01    1.37794e+00
    3.47000e+01    1.38404e+00
    3.47250e+01    1.38897e+00
    3.47500e+01    1.39276e+00
    3.47750e+01    1.39542e+00
    3.48000e+01    1.39698e+00
    3.48250e+01    1.39747e+00
    3.48500e+01    1.39692e+00
    3.48750e+01    1.39535e+00
    3.49000e+01    1.39281e+00
    3.49250e+01    1.38933e+00
    3.49500e+01    1.38494e+00
    3.49750e+01    1.37970e+00
    3.50000e+01    1.37363e+00
    3.50250e+01    1.36678e+00
    3.50500e+01    1.35919e+00
    3.50750e+01    1.35090e+00
    3.51000e+01    1.34196e+00
    3.51250e+01    1.33239e+00
    3.51500e+01    1.32225e+00
    3.51750e+01    1.31157e+00
    3.52000e+01    1.30039e+00
    3.52250e+01    1.28874e+00
    3.52500e+01    1.27667e+00
    3.52750e+01    1.26421e+00
    3.53000e+01    1.25140e+00
    3.53250e+01    1.23826e+00
    3.53500e+01    1.22482e+00
    3.53750e+01    1.21113e+00
    3.54000e+01    1.19720e+00
    3.54250e+01    1.18307e+00
    3.54500e+01    1.16876e+00
    3.54750e+01    1.15429e+00
    3.55000e+01    1.13970e+00
    3.55250e+01    1.12500e+00
    3.55500e+01    1.11021e+00
    3.55750e+01    1.09536e+00
    3.56000e+01    1.08046e+00
    3.56250e+01    1.06554e+00
    3.56500e+01    1.05060e+00
    3.56750e+01    1.03567e+00
    3.57000e+01    1.02075e+00
    3.57250e+01    1.00587e+00
    3.57500e+01    9.91038e-01
    3.57750e+01    9.76262e-01
    3.58000e+01    9.61554e-01
    3.58250e+01    9.46926e-01
    3.58500e+01    9.32388e-01
    3.58750e+01    9.17947e-01
    3.59000e+01    9.03613e-01
    3.59250e+01    8.89392e-01
    3.59500e+01    8.75292e-01
    3.59750e+01    8.61319e-01
    3.60000e+01    8.47478e-01
    3.60250e+01    8.33776e-01
    3.60500e+01    8.20216e-01
    3.60750e+01    8.06803e-01
    3.61000e+01    7.93540e-01
    3.61250e+01    7.80432e-01
    3.61500e+01    7.67480e-01
    3.61750e+01    7.54688e-01
    3.62000e+01    7.42058e-01
    3.62250e+01    7.29592e-01
    3.62500e+01    7.17291e-01
    3.62750e+01    7.05156e-01
    3.63000e+01    6.93190e-01
    3.63250e+01    6.81392e-01
    3.63500e+01    6.69763e-01
    3.63750e+01    6.58304e-01
    3.64000e+01    6.47014e-01
    3.64250e+01    6.35894e-01
    3.64500e+01    6.24944e-01
    3.64750e+01    6.14162e-01
    3.65000e+01    6.03549e-01
    3.65250e+01    5.93105e-01
    3.65500e+01    5.82827e-01
    3.65750e+01    5.72715e-01
    3.66000e+01    5.62769e-01
    3.66250e+01    5.52987e-01
    3.66500e+01    5.43367e-01
    3.66750e+01    5.33910e-01
    3.67000e+01    5.24612e-01
    3.67250e+01    5.15473e-01
    3.67500e+01    5.06492e-01
    3.67750e+01    4.97666e-01
    3.68000e+01    4.88994e-01
    3.68250e+01    4.80475e-01
    3.68500e+01    4.72106e-01
    3.68750e+01    4.63886e-01
    3.69000e+01    4.55814e-01
    3.69250e+01    4.47887e-01
    3.69500e+01    4.40103e-01
    3.69750e+01    4.32461e-01
    3.70000e+01    4.24960e-01
    3.70250e+01    4.17596e-01
    3.70500e+01    4.10368e-01
    3.70750e+01    4.03274e-01
    3.71000e+01    3.96313e-01
    3.71250e+01    3.89482e-01
    3.71500e+01    3.82779e-01
    3.71750e+01    3.76203e-01
    3.72000e+01    3.69752e-01
    3.72250e+01    3.63424e-01
    3.72500e+01    3.57216e-01
    3.72750e+01    3.51128e-01
    3.73000e+01    3.45156e-01
    3.73250e+01    3.39301e-01
    3.73500e+01    3.33558e-01
    3.73750e+01    3.27927e-01
    3.74000e+01    3.22406e-01
    3.74250e+01    3.16994e-01
    3.74500e+01    3.11687e-01
    3.74750e+01    3.06485e-01
    3.75000e+01    3.01385e-01
    3.75250e+01    2.96387e-01
    3.75500e+01    2.91488e-01
    3.75750e+01    2.86687e-01
    3.76000e+01    2.81981e-01
    3.76250e+01    2.77370e-01
    3.76500e+01    2.72852e-01
    3.76750e+01    2.68424e-01
    3.77000e+01    2.64087e-01
    3.77250e+01    2.59837e-01
    3.77500e+01    2.55673e-01
    3.77750e+01    2.51595e-01
    3.78000e+01    2.47600e-01
    3.78250e+01    2.43687e-01
    3.78500e+01    2.39854e-01
    3.78750e+01    2.36101e-01
    3.79000e+01    2.32425e-01
    3.79250e+01    2.28825e-01
    3.79500e+01    2.25301e-01
    3.79750e+01    2.21850e-01
    3.80000e+01    2.18471e-01
    3.80250e+01    2.15164e-01
    3.80500e+01    2.11926e-01
    3.80750e+01    2.08757e-01
    3.81000e+01    2.05655e-01
    3.81250e+01    2.02619e-01
    3.81500e+01    1.99648e-01
    3.81750e+01    1.96741e-01
    3.82000e+01    1.93897e-01
    3.82250e+01    1.91114e-01
    3.82500e+01    1.88392e-01
    3.82750e+01    1.85729e-01
    3.83000e+01    1.83124e-01
    3.83250e+01    1.80577e-01
    3.83500e+01    1.78087e-01
    3.83750e+01    1.75651e-01
    3.84000e+01    1.73271e-01
    3.84250e+01    1.70943e-01
    3.84500e+01    1.68669e-01
    3.84750e+01    1.66446e-01
    3.85000e+01    1.64273e-01
    3.85250e+01    1.62151e-01
    3.85500e+01    1.60078e-01
    3.85750e+01    1.58054e-01
    3.86000e+01    1.56077e-01
    3.86250e+01    1.54146e-01
    3.86500e+01    1.52262e-01
    3.86750e+01    1.50423e-01
    3.87000e+01    1.48629e-01
    3.87250e+01    1.46878e-01
    3.87500e+01    1.45171e-01
    3.87750e+01    1.43506e-01
    3.88000e+01    1.41884e-01
    3.88250e+01    1.40302e-01
    3.88500e+01    1.38762e-01
    3.88750e+01    1.37261e-01
    3.89000e+01    1.35800e-01
    3.89250e+01    1.34378e-01
    3.89500e+01    1.32994e-01
    3.89750e+01    1.31649e-01
    3.90000e+01    1.30341e-01
    3.90250e+01    1.29070e-01
    3.90500e+01    1.27835e-01
    3.90750e+01    1.26637e-01
    3.91000e+01    1.25474e-01
    3.91250e+01    1.24347e-01
    3.91500e+01    1.23255e-01
    3.91750e+01    1.22197e-01
    3.92000e+01    1.21173e-01
    3.92250e+01    1.20184e-01
    3.92500e+01    1.19228e-01
    3.92750e+01    1.18305e-01
    3.93000e+01    1.17415e-01
    3.93250e+01    1.16558e-01
    3.93500e+01    1.15734e-01
    3.93750e+01    1.14942e-01
    3.94000e+01    1.14182e-01
    3.94250e+01    1.13454e-01
    3.94500e+01    1.12758e-01
    3.94750e+01    1.12094e-01
    3.95000e+01    1.11462e-01
    3.95250e+01    1.10860e-01
    3.95500e+01    1.10291e-01
    3.95750e+01    1.09752e-01
    3.96000e+01    1.09245e-01
    3.96250e+01    1.08770e-01
    3.96500e+01    1.08326e-01
    3.96750e+01    1.07913e-01
    3.97000e+01    1.07532e-01
    3.97250e+01    1.07183e-01
    3.97500e+01    1.06865e-01
    3.97750e+01    1.06579e-01
    3.98000e+01    1.06325e-01
    3.98250e+01    1.06104e-01
    3.98500e+01    1.05915e-01
    3.98750e+01    1.05759e-01
    3.99000e+01    1.05636e-01
    3.99250e+01    1.05546e-01
    3.99500e+01    1.05490e-01
    3.99750e+01    1.05469e-01
    4.00000e+01    1.05482e-01
    4.00250e+01    1.05530e-01
    4.00500e+01    1.05614e-01
    4.00750e+01    1.05734e-01
    4.01000e+01    1.05890e-01
    4.01250e+01    1.06084e-01
    4.01500e+01    1.06316e-01
    4.01750e+01    1.06587e-01
    4.02000e+01    1.06897e-01
    4.02250e+01    1.07248e-01
    4.02500e+01    1.07640e-01
    4.02750e+01    1.08074e-01
    4.03000e+01    1.08552e-01
    4.03250e+01    1.09073e-01
    4.03500e+01    1.09640e-01
    4.03750e+01    1.10253e-01
    4.04000e+01    1.10915e-01
    4.04250e+01    1.11625e-01
    4.04500e+01    1.12386e-01
    4.04750e+01    1.13198e-01
    4.05000e+01    1.14065e-01
    4.05250e+01    1.14986e-01
    4.05500e+01    1.15965e-01
    4.05750e+01    1.17002e-01
    4.06000e+01    1.18100e-01
    4.06250e+01    1.19260e-01
    4.06500e+01    1.20486e-01
    4.06750e+01    1.21779e-01
    4.07000e+01    1.23141e-01
    4.07250e+01    1.24576e-01
    4.07500e+01    1.26085e-01
    4.07750e+01    1.27672e-01
    4.08000e+01    1.29339e-01
    4.08250e+01    1.31090e-01
    4.08500e+01    1.32928e-01
    4.08750e+01    1.34856e-01
    4.09000e+01    1.36879e-01
    4.09250e+01    1.38999e-01
    4.09500e+01    1.41221e-01
    4.09750e+01    1.43549e-01
    4.10000e+01    1.45987e-01
    4.10250e+01    1.48541e-01
    4.10500e+01    1.51215e-01
    4.10750e+01    1.54014e-01
    4.11000e+01    1.56944e-01
    4.11250e+01    1.60010e-01
    4.11500e+01    1.63219e-01
    4.11750e+01    1.66576e-01
    4.12000e+01    1.70088e-01
    4.12250e+01    1.73763e-01
    4.12500e+01    1.77607e-01
    4.12750e+01    1.81628e-01
    4.13000e+01    1.85834e-01
    4.13250e+01    1.90234e-01
    4.13500e+01    1.94835e-01
    4.13750e+01    1.99647e-01
    4.14000e+01    2.04680e-01
    4.14250e+01    2.09944e-01
    4.14500e+01    2.15448e-01
    4.14750e+01    2.21204e-01
    4.15000e+01    2.27222e-01
    4.15250e+01    2.33515e-01
    4.15500e+01    2.40094e-01
    4.15750e+01    2.46972e-01
    4.16000e+01    2.54162e-01
    4.16250e+01    2.61676e-01
    4.16500e+01    2.69529e-01
    4.16750e+01    2.77734e-01
    4.17000e+01    2.86306e-01
    4.17250e+01    2.95260e-01
    4.17500e+01    3.04610e-01
    4.17750e+01    3.14371e-01
    4.18000e+01    3.24559e-01
    4.18250e+01    3.35189e-01
    4.18500e+01    3.46276e-01
    4.18750e+01    3.57836e-01
    4.19000e+01    3.69883e-01
    4.19250e+01    3.82433e-01
    4.19500e+01    3.95498e-01
    4.19750e+01    4.09094e-01
    4.20000e+01    4.23233e-01
    4.20250e+01    4.37926e-01
    4.20500e+01    4.53185e-01
    4.20750e+01    4.69019e-01
    4.21000e+01    4.85436e-01
    4.21250e+01    5.02442e-01
    4.21500e+01    5.20041e-01
    4.21750e+01    5.38235e-01
    4.22000e+01    5.57023e-01
    4.22250e+01    5.76403e-01
    4.22500e+01    5.96367e-01
    4.22750e+01    6.16905e-01
    4.23000e+01    6.38005e-01
    4.23250e+01    6.59648e-01
    4.23500e+01    6.81815e-01
    4.23750e+01    7.04479e-01
    4.24000e+01    7.27611e-01
    4.24250e+01    7.51178e-01
    4.24500e+01    7.75140e-01
    4.24750e+01    7.99455e-01
    4.25000e+01    8.24075e-01
    4.25250e+01    8.48948e-01
    4.25500e+01    8.74018e-01
    4.25750e+01    8.99226e-01
    4.26000e+01    9.24508e-01
    4.26250e+01    9.49797e-01
    4.26500e+01    9.75023e-01
    4.26750e+01    1.00011e+00
    4.27000e+01    1.02500e+00
    4.27250e+01    1.04959e+00
    4.27500e+01    1.07383e+00
    4.27750e+01    1.09764e+00
    4.28000e+01    1.12093e+00
    4.28250e+01    1.14364e+00
    4.28500e+01    1.16569e+00
    4.28750e+01    1.18702e+00
    4.29000e+01    1.20757e+00
    4.29250e+01    1.22726e+00
    4.29500e+01    1.24604e+00
    4.29750e+01    1.26386e+00
    4.30000e+01    1.28067e+00
    4.30250e+01    1.29644e+00
    4.30500e+01    1.31112e+00
    4.30750e+01    1.32468e+00
    4.31000e+01    1.33711e+00
    4.31250e+01    1.34837e+00
    4.31500e+01    1.35847e+00
    4.31750e+01    1.36739e+00
    4.32000e+01    1.37513e+00
    4.32250e+01    1.38170e+00
    4.32500e+01    1.38710e+00
    4.32750e+01    1.39135e+00
    4.33000e+01    1.39447e+00
    4.33250e+01    1.39648e+00
    4.33500e+01    1.39740e+00
    4.33750e+01    1.39727e+00
    4.34000e+01    1.39611e+00
    4.34250e+01    1.39396e+00
    4.34500e+01    1.39086e+00
    4.34750e+01    1.38683e+00
    4.35000e+01    1.38193e+00
    4.35250e+01    1.37620e+00
    4.35500e+01    1.36966e+00
    4.35750e+01    1.36237e+00
    4.36000e+01    1.35436e+00
    4.36250e+01    1.34567e+00
    4.36500e+01    1.33636e+00
    4.36750e+01    1.32644e+00
    4.37000e+01    1.31598e+00
    4.37250e+01    1.30500e+00
    4.37500e+01    1.29354e+00
    4.37750e+01    1.28164e+00
    4.38000e+01    1.26933e+00
    4.38250e+01    1.25666e+00
    4.38500e+01    1.24364e+00
    4.38750e+01    1.23033e+00
    4.39000e+01    1.21673e+00
    4.39250e+01    1.20290e+00
    4.39500e+01    1.18885e+00
    4.39750e+01    1.17460e+00
    4.40000e+01    1.16020e+00
    4.40250e+01    1.14566e+00
    4.40500e+01    1.13100e+00
    4.40750e+01    1.11624e+00
    4.41000e+01    1.10141e+00
    4.41250e+01    1.08653e+00
    4.41500e+01    1.07162e+00
    4.41750e+01    1.05668e+00
    4.42000e+01    1.04175e+00
    4.42250e+01    1.02682e+00
    4.42500e+01    1.01193e+00
    4.42750e+01    9.97071e-01
    4.43000e+01    9.82270e-01
    4.43250e+01    9.67533e-01
    4.43500e+01    9.52871e-01
    4.43750e+01    9.38295e-01
    4.44000e+01    9.23813e-01
    4.44250e+01    9.09435e-01
    4.44500e+01    8.95167e-01
    4.44750e+01    8.81017e-01
    4.45000e+01    8.66991e-01
    4.45250e+01    8.53096e-01
    4.45500e+01    8.39337e-01
    4.45750e+01    8.25719e-01
    4.46000e+01    8.12245e-01
    4.46250e+01    7.98921e-01
    4.46500e+01    7.85749e-01
    4.46750e+01    7.72734e-01
    4.47000e+01    7.59876e-01
    4.47250e+01    7.47180e-01
    4.47500e+01    7.34647e-01
    4.47750e+01    7.22278e-01
    4.48000e+01    7.10076e-01
    4.48250e+01    6.98041e-01
    4.48500e+01    6.86174e-01
    4.48750e+01    6.74477e-01
    4.49000e+01    6.62948e-01
    4.49250e+01    6.51589e-01
    4.49500e+01    6.40400e-01
    4.49750e+01    6.29381e-01
    4.50000e+01    6.18531e-01
    4.50250e+01    6.07850e-01
    4.50500e+01    5.97336e-01
    4.50750e+01    5.86991e-01
    4.51000e+01    5.76812e-01
    4.51250e+01    5.66798e-01
    4.51500e+01    5.56949e-01
    4.51750e+01    5.47264e-01
    4.52000e+01    5.37740e-01
    4.52250e+01    5.28378e-01
    4.52500e+01    5.19175e-01
    4.52750e+01    5.10129e-01
    4.53000e+01    5.01240e-01
    4.53250e+01    4.92506e-01
    4.53500e+01    4.83925e-01
    4.53750e+01    4.75495e-01
    4.54000e+01    4.67215e-01
    4.54250e+01    4.59083e-01
    4.54500e+01    4.51096e-01
    4.54750e+01    4.43255e-01
    4.55000e+01    4.35555e-01
    4.55250e+01    4.27997e-01
    4.55500e+01    4.20577e-01
    4.55750e+01    4.13294e-01
    4.56000e+01    4.06146e-01
    4.56250e+01    3.99131e-01
    4.56500e+01    3.92247e-01
    4.56750e+01    3.85492e-01
    4.57000e+01    3.78865e-01
    4.57250e+01    3.72363e-01
    4.57500e+01    3.65985e-01
    4.57750e+01    3.59729e-01
    4.58000e+01    3.53592e-01
    4.58250e+01    3.47573e-01
    4.58500e+01    3.41671e-01
    4.58750e+01    3.35882e-01
    4.59000e+01    3.30206e-01
    4.59250e+01    3.24641e-01
    4.59500e+01    3.19184e-01
    4.59750e+01    3.13834e-01
    4.60000e+01    3.08590e-01
    4.60250e+01    3.03449e-01
    4.60500e+01    2.98410e-01
    4.60750e+01    2.93470e-01
    4.61000e+01    2.88630e-01
    4.61250e+01    2.83885e-01
    4.61500e+01    2.79236e-01
    4.61750e+01    2.74680e-01
    4.62000e+01    2.70216e-01
    4.62250e+01    2.65842e-01
    4.62500e+01    2.61556e-01
    4.62750e+01    2.57358e-01
    4.63000e+01    2.53245e-01
    4.63250e+01    2.49216e-01
    4.63500e+01    2.45270e-01
    4.63750e+01    2.41405e-01
    4.64000e+01    2.37619e-01
    4.64250e+01    2.33912e-01
    4.64500e+01    2.30282e-01
    4.64750e+01    2.26727e-01
    4.65000e+01    2.23246e-01
    4.65250e+01    2.19838e-01
    4.65500e+01    2.16502e-01
    4.65750e+01    2.13236e-01
    4.66000e+01    2.10039e-01
    4.66250e+01    2.06910e-01
    4.66500e+01    2.03847e-01
    4.66750e+01    2.00850e-01
    4.67000e+01    1.97917e-01
    4.67250e+01    1.95047e-01
    4.67500e+01    1.92240e-01
    4.67750e+01    1.89493e-01
    4.68000e+01    1.86806e-01
    4.68250e+01    1.84178e-01
    4.68500e+01    1.81607e-01
    4.68750e+01    1.79094e-01
    4.69000e+01    1.76636e-01
    4.69250e+01    1.74233e-01
    4.69500e+01    1.71884e-01
    4.69750e+01    1.69588e-01
    4.70000e+01    1.67344e-01
    4.70250e+01    1.65152e-01
    4.70500e+01    1.63009e-01
    4.70750e+01    1.60916e-01
    4.71000e+01    1.58872e-01
    4.71250e+01    1.56876e-01
    4.71500e+01    1.54927e-01
    4.71750e+01    1.53024e-01
    4.72000e+01    1.51166e-01
    4.72250e+01    1.49354e-01
    4.72500e+01    1.47586e-01
    4.72750e+01    1.45861e-01
    4.73000e+01    1.44179e-01
    4.73250e+01    1.42539e-01
    4.73500e+01    1.40941e-01
    4.73750e+01    1.39384e-01
    4.74000e+01    1.37867e-01
    4.74250e+01    1.36390e-01
    4.74500e+01    1.34952e-01
    4.74750e+01    1.33553e-01
    4.75000e+01    1.32192e-01
    4.75250e+01    1.30869e-01
    4.75500e+01    1.29583e-01
    4.75750e+01    1.28334e-01
    4.76000e+01    1.27121e-01
    4.76250e+01    1.25943e-01
    4.76500e+01    1.24802e-01
    4.76750e+01    1.23695e-01
    4.77000e+01    1.22623e-01
    4.77250e+01    1.21586e-01
    4.77500e+01    1.20583e-01
    4.77750e+01    1.19613e-01
    4.78000e+01    1.18677e-01
    4.78250e+01    1.17774e-01
    4.78500e+01    1.16903e-01
    4.78750e+01    1.16066e-01
    4.79000e+01    1.15261e-01
    4.79250e+01    1.14488e-01
    4.79500e+01    1.13747e-01
    4.79750e+01    1.13038e-01
    4.80000e+01    1.12361e-01
    4.80250e+01    1.11715e-01
    4.80500e+01    1.11101e-01
    4.80750e+01    1.10519e-01
    4.81000e+01    1.09968e-01
    4.81250e+01    1.09448e-01
    4.81500e+01    1.08960e-01
    4.81750e+01    1.08503e-01
    4.82000e+01    1.08077e-01
    4.82250e+01    1.07683e-01
    4.82500e+01    1.07321e-01
    4.82750e+01    1.06990e-01
    4.83000e+01    1.06691e-01
    4.83250e+01    1.06425e-01
    4.83500e+01    1.06190e-01
    4.83750e+01    1.05988e-01
    4.84000e+01    1.05818e-01
    4.84250e+01    1.05682e-01
    4.84500e+01    1.05579e-01
    4.84750e+01    1.05509e-01
    4.85000e+01    1.05474e-01
    4.85250e+01    1.05472e-01
    4.85500e+01    1.05506e-01
    4.85750e+01    1.05575e-01
    4.86000e+01    1.05680e-01
    4.86250e+01    1.05822e-01
    4.86500e+01    1.06001e-01
    4.86750e+01    1.06217e-01
    4.87000e+01    1.06472e-01
    4.87250e+01    1.06766e-01
    4.87500e+01    1.07100e-01
    4.87750e+01    1.07475e-01
    4.88000e+01    1.07892e-01
    4.88250e+01    1.08352e-01
    4.88500e+01    1.08855e-01
    4.88750e+01    1.09404e-01
    4.89000e+01    1.09998e-01
    4.89250e+01    1.10640e-01
    4.89500e+01    1.11330e-01
    4.89750e+01    1.12070e-01
    4.90000e+01    1.12861e-01
    4.90250e+01    1.13706e-01
    4.90500e+01    1.14604e-01
    4.90750e+01    1.15559e-01
    4.91000e+01    1.16572e-01
    4.91250e+01    1.17645e-01
    4.91500e+01    1.18780e-01
    4.91750e+01    1.19979e-01
    4.92000e+01    1.21244e-01
    4.92250e+01    1.22578e-01
    4.92500e+01    1.23983e-01
    4.92750e+01    1.25461e-01
    4.93000e+01    1.27016e-01
    4.93250e+01    1.28650e-01
    4.93500e+01    1.30367e-01
    4.93750e+01    1.32169e-01
    4.94000e+01    1.34060e-01
    4.94250e+01    1.36044e-01
    4.94500e+01    1.38124e-01
    4.94750e+01    1.40304e-01
    4.95000e+01    1.42588e-01
    4.95250e+01    1.44981e-01
    4.95500e+01    1.47487e-01
    4.95750e+01    1.50112e-01
    4.96000e+01    1.52859e-01
    4.96250e+01    1.55735e-01
    4.96500e+01    1.58745e-01
    4.96750e+01    1.61895e-01
    4.97000e+01    1.65191e-01
    4.97250e+01    1.68639e-01
    4.97500e+01    1.72247e-01
    4.97750e+01    1.76021e-01
    4.98000e+01    1.79969e-01
    4.98250e+01    1.84099e-01
    4.98500e+01    1.88419e-01
    4.98750e+01    1.92937e-01
    4.99000e+01    1.97662e-01
    4.99250e+01    2.02604e-01
    4.99500e+01    2.07773e-01
    4.99750e+01    2.13178e-01


==> data/pp_ydata_x_2.25_y_1.12.csv <==
    0.00000e+00    1.12641e+00
    2.50000e-02    1.16142e+00
    5.00000e-02    1.19607e+00
    7.50000e-02    1.23021e+00
    1.00000e-01    1.26372e+00
    1.25000e-01    1.29645e+00
    1.50000e-01    1.32826e+00
    1.75000e-01    1.35904e+00
    2.00000e-01    1.38864e+00
    2.25000e-01    1.41697e+00
    2.50000e-01    1.44391e+00
    2.75000e-01    1.46936e+00
    3.00000e-01    1.49324e+00
    3.25000e-01    1.51549e+00
    3.50000e-01    1.53603e+00
    3.75000e-01    1.55481e+00
    4.00000e-01    1.57181e+00
    4.25000e-01    1.58700e+00
    4.50000e-01    1.60035e+00
    4.75000e-01    1.61189e+00
    5.00000e-01    1.62160e+00
    5.25000e-01    1.62952e+00
    5.50000e-01    1.63568e+00
    5.75000e-01    1.64010e+00
    6.00000e-01    1.64284e+00
    6.25000e-01    1.64394e+00
    6.50000e-01    1.64346e+00
    6.75000e-01    1.64147e+00
    7.00000e-01    1.63802e+00
    7.25000e-01    1.63319e+00
    7.50000e-01    1.62704e+00
    7.75000e-01    1.61965e+00
    8.00000e-01    1.61108e+00
    8.25000e-01    1.60142e+00
    8.50000e-01    1.59072e+00
    8.75000e-01    1.57906e+00
    9.00000e-01    1.56651e+00
    9.25000e-01    1.55313e+00
    9.50000e-01    1.53900e+00
    9.75000e-01    1.52418e+00
    1.00000e+00    1.50872e+00
    1.02500e+00    1.49268e+00
    1.05000e+00    1.47613e+00
    1.07500e+00    1.45912e+00
    1.10000e+00    1.44169e+00
    1.12500e+00    1.42390e+00
    1.15000e+00    1.40579e+00
    1.17500e+00    1.38741e+00
    1.20000e+00    1.36880e+00
    1.22500e+00    1.34999e+00
    1.25000e+00    1.33103e+00
    1.27500e+00    1.31194e+00
    1.30000e+00    1.29277e+00
    1.32500e+00    1.27353e+00
    1.35000e+00    1.25426e+00
    1.37500e+00    1.23498e+00
    1.40000e+00    1.21572e+00
    1.42500e+00    1.19649e+00
    1.45000e+00    1.17733e+00
    1.47500e+00    1.15824e+00
    1.50000e+00    1.13925e+00
    1.52500e+00    1.12037e+00
    1.55000e+00    1.10162e+00
    1.57500e+00    1.08301e+00
    1.60000e+00    1.06454e+00
    1.62500e+00    1.04624e+00
    1.65000e+00    1.02812e+00
    1.67500e+00    1.01017e+00
    1.70000e+00    9.92412e-01
    1.72500e+00    9.74852e-01
    1.75000e+00    9.57495e-01
    1.77500e+00    9.40347e-01
    1.80000e+00    9.23413e-01
    1.82500e+00    9.06698e-01
    1.85000e+00    8.90204e-01
    1.87500e+00    8.73935e-01
    1.90000e+00    8.57894e-01
    1.92500e+00    8.42082e-01
    1.95000e+00    8.26502e-01
    1.97500e+00    8.11155e-01
    2.00000e+00    7.96041e-01
    2.02500e+00    7.81162e-01
    2.05000e+00    7.66516e-01
    2.07500e+00    7.52105e-01
    2.10000e+00    7.37928e-01
    2.12500e+00    7.23983e-01
    2.15000e+00    7.10271e-01
    2.17500e+00    6.96790e-01
    2.20000e+00    6.83539e-01
    2.22500e+00    6.70516e-01
    2.25000e+00    6.57720e-01
    2.27500e+00    6.45148e-01
    2.30000e+00    6.32800e-01
    2.32500e+00    6.20672e-01
    2.35000e+00    6.08763e-01
    2.37500e+00    5.97070e-01
    2.40000e+00    5.85591e-01
    2.42500e+00    5.74324e-01
    2.45000e+00    5.63266e-01
    2.47500e+00    5.52414e-01
    2.50000e+00    5.41766e-01
    2.52500e+00    5.31319e-01
    2.55000e+00    5.21070e-01
    2.57500e+00    5.11018e-01
    2.60000e+00    5.01158e-01
    2.62500e+00    4.91488e-01
    2.65000e+00    4.82006e-01
    2.67500e+00    4.72708e-01
    2.70000e+00    4.63592e-01
    2.72500e+00    4.54655e-01
    2.75000e+00    4.45893e-01
    2.77500e+00    4.37305e-01
    2.80000e+00    4.28888e-01
    2.82500e+00    4.20637e-01
    2.85000e+00    4.12552e-01
    2.87500e+00    4.04629e-01
    2.90000e+00    3.96865e-01
    2.92500e+00    3.89257e-01
    2.95000e+00    3.81804e-01
    2.97500e+00    3.74501e-01
    3.00000e+00    3.67347e-01
    3.02500e+00    3.60338e-01
    3.05000e+00    3.53473e-01
    3.07500e+00    3.46749e-01
    3.10000e+00    3.40162e-01
    3.12500e+00    3.33711e-01
    3.15000e+00    3.27393e-01
    3.17500e+00    3.21205e-01
    3.20000e+00    3.15146e-01
    3.22500e+00    3.09212e-01
    3.25000e+00    3.03401e-01
    3.27500e+00    2.97712e-01
    3.30000e+00    2.92141e-01
    3.32500e+00    2.86687e-01
    3.35000e+00    2.81346e-01
    3.37500e+00    2.76118e-01
    3.40000e+00    2.71000e-01
    3.42500e+00    2.65989e-01
    3.45000e+00    2.61084e-01
    3.47500e+00    2.56282e-01
    3.50000e+00    2.51582e-01
    3.52500e+00    2.46982e-01
    3.55000e+00    2.42479e-01
    3.57500e+00    2.38072e-01
    3.60000e+00    2.33758e-01
    3.62500e+00    2.29537e-01
    3.65000e+00    2.25405e-01
    3.67500e+00    2.21362e-01
    3.70000e+00    2.17405e-01
    3.72500e+00    2.13533e-01
    3.75000e+00    2.09744e-01
    3.77500e+00    2.06037e-01
    3.80000e+00    2.02409e-01
    3.82500e+00    1.98860e-01
    3.85000e+00    1.95387e-01
    3.87500e+00    1.91989e-01
    3.90000e+00    1.88665e-01
    3.92500e+00    1.85413e-01
    3.95000e+00    1.82232e-01
    3.97500e+00    1.79120e-01
    4.00000e+00    1.76076e-01
    4.02500e+00    1.73098e-01
    4.05000e+00    1.70186e-01
    4.07500e+00    1.67337e-01
    4.10000e+00    1.64551e-01
    4.12500e+00    1.61827e-01
    4.15000e+00    1.59162e-01
    4.17500e+00    1.56556e-01
    4.20000e+00    1.54008e-01
    4.22500e+00    1.51517e-01
    4.25000e+00    1.49081e-01
    4.27500e+00    1.46699e-01
    4.30000e+00    1.44371e-01
    4.32500e+00    1.42095e-01
    4.35000e+00    1.39870e-01
    4.37500e+00    1.37695e-01
    4.40000e+00    1.35569e-01
    4.42500e+00    1.33492e-01
    4.45000e+00    1.31462e-01
    4.47500e+00    1.29478e-01
    4.50000e+00    1.27540e-01
    4.52500e+00    1.25646e-01
    4.55000e+00    1.23796e-01
    4.57500e+00    1.21989e-01
    4.60000e+00    1.20224e-01
    4.62500e+00    1.18500e-01
    4.65000e+00    1.16817e-01
    4.67500e+00    1.15173e-01
    4.70000e+00    1.13569e-01
    4.72500e+00    1.12002e-01
    4.75000e+00    1.10474e-01
    4.77500e+00    1.08982e-01
    4.80000e+00    1.07526e-01
    4.82500e+00    1.06106e-01
    4.85000e+00    1.04721e-01
    4.87500e+00    1.03371e-01
    4.90000e+00    1.02054e-01
    4.92500e+00    1.00770e-01
    4.95000e+00    9.95187e-02
    4.97500e+00    9.82996e-02
    5.00000e+00    9.71120e-02
    5.02500e+00    9.59554e-02
    5.05000e+00    9.48294e-02
    5.07500e+00    9.37333e-02
    5.10000e+00    9.26669e-02
    5.12500e+00    9.16295e-02
    5.15000e+00    9.06208e-02
    5.17500e+00    8.96404e-02
    5.20000e+00    8.86878e-02
    5.22500e+00    8.77627e-02
    5.25000e+00    8.68647e-02
    5.27500e+00    8.59935e-02
    5.30000e+00    8.51486e-02
    5.32500e+00    8.43297e-02
    5.35000e+00    8.35367e-02
    5.37500e+00    8.27690e-02
    5.40000e+00    8.20266e-02
    5.42500e+00    8.13090e-02
    5.45000e+00    8.06161e-02
    5.47500e+00    7.99476e-02
    5.50000e+00    7.93033e-02
    5.52500e+00    7.86829e-02
    5.55000e+00    7.80864e-02
    5.57500e+00    7.75134e-02
    5.60000e+00    7.69639e-02
    5.62500e+00    7.64377e-02
    5.65000e+00    7.59347e-02
    5.67500e+00    7.54548e-02
    5.70000e+00    7.49978e-02
    5.72500e+00    7.45638e-02
    5.75000e+00    7.41525e-02
    5.77500e+00    7.37641e-02
    5.80000e+00    7.33984e-02
    5.82500e+00    7.30556e-02
    5.85000e+00    7.27354e-02
    5.87500e+00    7.24382e-02
    5.90000e+00    7.21637e-02
    5.92500e+00    7.19122e-02
    5.95000e+00    7.16838e-02
    5.97500e+00    7.14784e-02
    6.00000e+00    7.12964e-02
    6.02500e+00    7.11378e-02
    6.05000e+00    7.10029e-02
    6.07500e+00    7.08918e-02
    6.10000e+00    7.08047e-02
    6.12500e+00    7.07420e-02
    6.15000e+00    7.07039e-02
    6.17500e+00    7.06908e-02
    6.20000e+00    7.07029e-02
    6.22500e+00    7.07407e-02
    6.25000e+00    7.08046e-02
    6.27500e+00    7.08950e-02
    6.30000e+00    7.10124e-02
    6.32500e+00    7.11572e-02
    6.35000e+00    7.13302e-02
    6.37500e+00    7.15318e-02
    6.40000e+00    7.17626e-02
    6.42500e+00    7.20235e-02
    6.45000e+00    7.23150e-02
    6.47500e+00    7.26380e-02
    6.50000e+00    7.29932e-02
    6.52500e+00    7.33817e-02
    6.55000e+00    7.38042e-02
    6.57500e+00    7.42618e-02
    6.60000e+00    7.47555e-02
    6.62500e+00    7.52866e-02
    6.65000e+00    7.58561e-02
    6.67500e+00    7.64653e-02
    6.70000e+00    7.71155e-02
    6.72500e+00    7.78083e-02
    6.75000e+00    7.85450e-02
    6.77500e+00    7.93274e-02
    6.80000e+00    8.01570e-02
    6.82500e+00    8.10358e-02
    6.85000e+00    8.19656e-02
    6.87500e+00    8.29484e-02
    6.90000e+00    8.39863e-02
    6.92500e+00    8.50818e-02
    6.95000e+00    8.62371e-02
    6.97500e+00    8.74548e-02
    7.00000e+00    8.87376e-02
    7.02500e+00    9.00884e-02
    7.05000e+00    9.15103e-02
    7.07500e+00    9.30065e-02
    7.10000e+00    9.45803e-02
    7.12500e+00    9.62355e-02
    7.15000e+00    9.79758e-02
    7.17500e+00    9.98054e-02
    7.20000e+00    1.01729e-01
    7.22500e+00    1.03750e-01
    7.25000e+00    1.05874e-01
    7.27500e+00    1.08107e-01
    7.30000e+00    1.10453e-01
    7.32500e+00    1.12919e-01
    7.35000e+00    1.15510e-01
    7.37500e+00    1.18233e-01
    7.40000e+00    1.21096e-01
    7.42500e+00    1.24105e-01
    7.45000e+00    1.27268e-01
    7.47500e+00    1.30594e-01
    7.50000e+00    1.34091e-01
    7.52500e+00    1.37769e-01
    7.55000e+00    1.41637e-01
    7.57500e+00    1.45706e-01
    7.60000e+00    1.49987e-01
    7.62500e+00    1.54491e-01
    7.65000e+00    1.59231e-01
    7.67500e+00    1.64220e-01
    7.70000e+00    1.69472e-01
    7.72500e+00    1.75002e-01
    7.75000e+00    1.80824e-01
    7.77500e+00    1.86955e-01
    7.80000e+00    1.93413e-01
    7.82500e+00    2.00215e-01
    7.85000e+00    2.07380e-01
    7.87500e+00    2.14928e-01
    7.90000e+00    2.22880e-01
    7.92500e+00    2.31258e-01
    7.95000e+00    2.40084e-01
    7.97500e+00    2.49383e-01
    8.00000e+00    2.59179e-01
    8.02500e+00    2.69498e-01
    8.05000e+00    2.80365e-01
    8.07500e+00    2.91810e-01
    8.10000e+00    3.03859e-01
    8.12500e+00    3.16541e-01
    8.15000e+00    3.29886e-01
    8.17500e+00    3.43924e-01
    8.20000e+00    3.58683e-01
    8.22500e+00    3.74194e-01
    8.25000e+00    3.90486e-01
    8.27500e+00    4.07588e-01
    8.30000e+00    4.25528e-01
    8.32500e+00    4.44333e-01
    8.35000e+00    4.64027e-01
    8.37500e+00    4.84635e-01
    8.40000e+00    5.06175e-01
    8.42500e+00    5.28664e-01
    8.45000e+00    5.52117e-01
    8.47500e+00    5.76542e-01
    8.50000e+00    6.01943e-01
    8.52500e+00    6.28317e-01
    8.55000e+00    6.55657e-01
    8.57500e+00    6.83946e-01
    8.60000e+00    7.13164e-01
    8.62500e+00    7.43277e-01
    8.65000e+00    7.74247e-01
    8.67500e+00    8.06025e-01
    8.70000e+00    8.38551e-01
    8.72500e+00    8.71758e-01
    8.75000e+00    9.05567e-01
    8.77500e+00    9.39892e-01
    8.80000e+00    9.74635e-01
    8.82500e+00    1.00969e+00
    8.85000e+00    1.04494e+00
    8.87500e+00    1.08028e+00
    8.90000e+00    1.11555e+00
    8.92500e+00    1.15065e+00
    8.95000e+00    1.18543e+00
    8.97500e+00    1.21974e+00
    9.00000e+00    1.25346e+00
    9.02500e+00    1.28644e+00
    9.05000e+00    1.31856e+00
    9.07500e+00    1.34966e+00
    9.10000e+00    1.37964e+00
    9.12500e+00    1.40837e+00
    9.15000e+00    1.43575e+00
    9.17500e+00    1.46167e+00
    9.20000e+00    1.48605e+00
    9.22500e+00    1.50881e+00
    9.25000e+00    1.52988e+00
    9.27500e+00    1.54921e+00
    9.30000e+00    1.56676e+00
    9.32500e+00    1.58251e+00
    9.35000e+00    1.59643e+00
    9.37500e+00    1.60852e+00
    9.40000e+00    1.61880e+00
    9.42500e+00    1.62727e+00
    9.45000e+00    1.63397e+00
    9.47500e+00    1.63892e+00
    9.50000e+00    1.64217e+00
    9.52500e+00    1.64377e+00
    9.55000e+00    1.64377e+00
    9.57500e+00    1.64224e+00
    9.60000e+00    1.63924e+00
    9.62500e+00    1.63482e+00
    9.65000e+00    1.62907e+00
    9.67500e+00    1.62206e+00
    9.70000e+00    1.61385e+00
    9.72500e+00    1.60451e+00
    9.75000e+00    1.59412e+00
    9.77500e+00    1.58275e+00
    9.80000e+00    1.57047e+00
    9.82500e+00    1.55734e+00
    9.85000e+00    1.54344e+00
    9.87500e+00    1.52882e+00
    9.90000e+00    1.51355e+00
    9.92500e+00    1.49769e+00
    9.95000e+00    1.48129e+00
    9.97500e+00    1.46441e+00
    1.00000e+01    1.44711e+00
    1.00250e+01    1.42942e+00
    1.00500e+01    1.41141e+00
    1.00750e+01    1.39311e+00
    1.01000e+01    1.37456e+00
    1.01250e+01    1.35581e+00
    1.01500e+01    1.33689e+00
    1.01750e+01    1.31784e+00
    1.02000e+01    1.29869e+00
    1.02250e+01    1.27947e+00
    1.02500e+01    1.26020e+00
    1.02750e+01    1.24093e+00
    1.03000e+01    1.22166e+00
    1.03250e+01    1.20242e+00
    1.03500e+01    1.18323e+00
    1.03750e+01    1.16412e+00
    1.04000e+01    1.14510e+00
    1.04250e+01    1.12618e+00
    1.04500e+01    1.10739e+00
    1.04750e+01    1.08873e+00
    1.05000e+01    1.07022e+00
    1.05250e+01    1.05187e+00
    1.05500e+01    1.03369e+00
    1.05750e+01    1.01568e+00
    1.06000e+01    9.97868e-01
    1.06250e+01    9.80247e-01
    1.06500e+01    9.62827e-01
    1.06750e+01    9.45614e-01
    1.07000e+01    9.28614e-01
    1.07250e+01    9.11830e-01
    1.07500e+01    8.95268e-01
    1.07750e+01    8.78929e-01
    1.08000e+01    8.62817e-01
    1.08250e+01    8.46935e-01
    1.08500e+01    8.31283e-01
    1.08750e+01    8.15864e-01
    1.09000e+01    8.00678e-01
    1.09250e+01    7.85726e-01
    1.09500e+01    7.71009e-01
    1.09750e+01    7.56525e-01
    1.10000e+01    7.42276e-01
    1.10250e+01    7.28260e-01
    1.10500e+01    7.14476e-01
    1.10750e+01    7.00924e-01
    1.11000e+01    6.87602e-01
    1.11250e+01    6.74509e-01
    1.11500e+01    6.61643e-01
    1.11750e+01    6.49002e-01
    1.12000e+01    6.36585e-01
    1.12250e+01    6.24389e-01
    1.12500e+01    6.12413e-01
    1.12750e+01    6.00654e-01
    1.13000e+01    5.89109e-01
    1.13250e+01    5.77777e-01
    1.13500e+01    5.66654e-01
    1.13750e+01    5.55739e-01
    1.14000e+01    5.45029e-01
    1.14250e+01    5.34520e-01
    1.14500e+01    5.24211e-01
    1.14750e+01    5.14098e-01
    1.15000e+01    5.04179e-01
    1.15250e+01    4.94451e-01
    1.15500e+01    4.84911e-01
    1.15750e+01    4.75556e-01
    1.16000e+01    4.66385e-01
    1.16250e+01    4.57392e-01
    1.16500e+01    4.48577e-01
    1.16750e+01    4.39936e-01
    1.17000e+01    4.31466e-01
    1.17250e+01    4.23165e-01
    1.17500e+01    4.15029e-01
    1.17750e+01    4.07056e-01
    1.18000e+01    3.99243e-01
    1.18250e+01    3.91587e-01
    1.18500e+01    3.84086e-01
    1.18750e+01    3.76738e-01
    1.19000e+01    3.69538e-01
    1.19250e+01    3.62485e-01
    1.19500e+01    3.55576e-01
    1.19750e+01    3.48808e-01
    1.20000e+01    3.42179e-01
    1.20250e+01    3.35686e-01
    1.20500e+01    3.29328e-01
    1.20750e+01    3.23100e-01
    1.21000e+01    3.17001e-01
    1.21250e+01    3.11029e-01
    1.21500e+01    3.05181e-01
    1.21750e+01    2.99454e-01
    1.22000e+01    2.93847e-01
    1.22250e+01    2.88357e-01
    1.22500e+01    2.82982e-01
    1.22750e+01    2.77719e-01
    1.23000e+01    2.72567e-01
    1.23250e+01    2.67523e-01
    1.23500e+01    2.62586e-01
    1.23750e+01    2.57753e-01
    1.24000e+01    2.53022e-01
    1.24250e+01    2.48391e-01
    1.24500e+01    2.43858e-01
    1.24750e+01    2.39421e-01
    1.25000e+01    2.35079e-01
    1.25250e+01    2.30829e-01
    1.25500e+01    2.26670e-01
    1.25750e+01    2.22600e-01
    1.26000e+01    2.18616e-01
    1.26250e+01    2.14718e-01
    1.26500e+01    2.10904e-01
    1.26750e+01    2.07172e-01
    1.27000e+01    2.03520e-01
    1.27250e+01    1.99946e-01
    1.27500e+01    1.96450e-01
    1.27750e+01    1.93029e-01
    1.28000e+01    1.89683e-01
    1.28250e+01    1.86409e-01
    1.28500e+01    1.83206e-01
    1.28750e+01    1.80073e-01
    1.29000e+01    1.77008e-01
    1.29250e+01    1.74010e-01
    1.29500e+01    1.71077e-01
    1.29750e+01    1.68209e-01
    1.30000e+01    1.65404e-01
    1.30250e+01    1.62661e-01
    1.30500e+01    1.59978e-01
    1.30750e+01    1.57354e-01
    1.31000e+01    1.54788e-01
    1.31250e+01    1.52279e-01
    1.31500e+01    1.49826e-01
    1.31750e+01    1.47428e-01
    1.32000e+01    1.45084e-01
    1.32250e+01    1.42791e-01
    1.32500e+01    1.40551e-01
    1.32750e+01    1.38360e-01
    1.33000e+01    1.36220e-01
    1.33250e+01    1.34128e-01
    1.33500e+01    1.32083e-01
    1.33750e+01    1.30085e-01
    1.34000e+01    1.28133e-01
    1.34250e+01    1.26225e-01
    1.34500e+01    1.24362e-01
    1.34750e+01    1.22542e-01
    1.35000e+01    1.20764e-01
    1.35250e+01    1.19027e-01
    1.35500e+01    1.17332e-01
    1.35750e+01    1.15676e-01
    1.36000e+01    1.14059e-01
    1.36250e+01    1.12481e-01
    1.36500e+01    1.10941e-01
    1.36750e+01    1.09438e-01
    1.37000e+01    1.07971e-01
    1.37250e+01    1.06541e-01
    1.37500e+01    1.05145e-01
    1.37750e+01    1.03784e-01
    1.38000e+01    1.02456e-01
    1.38250e+01    1.01162e-01
    1.38500e+01    9.99012e-02
    1.38750e+01    9.86723e-02
    1.39000e+01    9.74750e-02
    1.39250e+01    9.63089e-02
    1.39500e+01    9.51735e-02
    1.39750e+01    9.40682e-02
    1.40000e+01    9.29927e-02
    1.40250e+01    9.19464e-02
    1.40500e+01    9.09289e-02
    1.40750e+01    8.99398e-02
    1.41000e+01    8.89787e-02
    1.41250e+01    8.80452e-02
    1.41500e+01    8.71389e-02
    1.41750e+01    8.62594e-02
    1.42000e+01    8.54064e-02
    1.42250e+01    8.45796e-02
    1.42500e+01    8.37786e-02
    1.42750e+01    8.30031e-02
    1.43000e+01    8.22529e-02
    1.43250e+01    8.15277e-02
    1.43500e+01    8.08272e-02
    1.43750e+01    8.01512e-02
    1.44000e+01    7.94995e-02
    1.44250e+01    7.88717e-02
    1.44500e+01    7.82679e-02
    1.44750e+01    7.76876e-02
    1.45000e+01    7.71309e-02
    1.45250e+01    7.65976e-02
    1.45500e+01    7.60874e-02
    1.45750e+01    7.56004e-02
    1.46000e+01    7.51363e-02
    1.46250e+01    7.46952e-02
    1.46500e+01    7.42769e-02
    1.46750e+01    7.38815e-02
    1.47000e+01    7.35088e-02
    1.47250e+01    7.31589e-02
    1.47500e+01    7.28318e-02
    1.47750e+01    7.25274e-02
    1.48000e+01    7.22459e-02
    1.48250e+01    7.19873e-02
    1.48500e+01    7.17518e-02
    1.48750e+01    7.15393e-02
    1.49000e+01    7.13501e-02
    1.49250e+01    7.11842e-02
    1.49500e+01    7.10420e-02
    1.49750e+01    7.09235e-02
    1.50000e+01    7.08290e-02
    1.50250e+01    7.07588e-02
    1.50500e+01    7.07130e-02
    1.50750e+01    7.06922e-02
    1.51000e+01    7.06965e-02
    1.51250e+01    7.07263e-02
    1.51500e+01    7.07821e-02
    1.51750e+01    7.08642e-02
    1.52000e+01    7.09732e-02
    1.52250e+01    7.11096e-02
    1.52500e+01    7.12738e-02
    1.52750e+01    7.14665e-02
    1.53000e+01    7.16883e-02
    1.53250e+01    7.19398e-02
    1.53500e+01    7.22217e-02
    1.53750e+01    7.25349e-02
    1.54000e+01    7.28802e-02
    1.54250e+01    7.32583e-02
    1.54500e+01    7.36702e-02
    1.54750e+01    7.41168e-02
    1.55000e+01    7.45993e-02
    1.55250e+01    7.51187e-02
    1.55500e+01    7.56762e-02
    1.55750e+01    7.62730e-02
    1.56000e+01    7.69105e-02
    1.56250e+01    7.75900e-02
    1.56500e+01    7.83130e-02
    1.56750e+01    7.90811e-02
    1.57000e+01    7.98960e-02
    1.57250e+01    8.07594e-02
    1.57500e+01    8.16732e-02
    1.57750e+01    8.26394e-02
    1.58000e+01    8.36602e-02
    1.58250e+01    8.47376e-02
    1.58500e+01    8.58742e-02
    1.58750e+01    8.70723e-02
    1.59000e+01    8.83348e-02
    1.59250e+01    8.96643e-02
    1.59500e+01    9.10640e-02
    1.59750e+01    9.25368e-02
    1.60000e+01    9.40863e-02
    1.60250e+01    9.57160e-02
    1.60500e+01    9.74297e-02
    1.60750e+01    9.92313e-02
    1.61000e+01    1.01125e-01
    1.61250e+01    1.03116e-01
    1.61500e+01    1.05208e-01
    1.61750e+01    1.07406e-01
    1.62000e+01    1.09717e-01
    1.62250e+01    1.12145e-01
    1.62500e+01    1.14697e-01
    1.62750e+01    1.17379e-01
    1.63000e+01    1.20198e-01
    1.63250e+01    1.23161e-01
    1.63500e+01    1.26276e-01
    1.63750e+01    1.29551e-01
    1.64000e+01    1.32994e-01
    1.64250e+01    1.36615e-01
    1.64500e+01    1.40423e-01
    1.64750e+01    1.44429e-01
    1.65000e+01    1.48643e-01
    1.65250e+01    1.53077e-01
    1.65500e+01    1.57743e-01
    1.65750e+01    1.62654e-01
    1.66000e+01    1.67823e-01
    1.66250e+01    1.73266e-01
    1.66500e+01    1.78996e-01
    1.66750e+01    1.85030e-01
    1.67000e+01    1.91385e-01
    1.67250e+01    1.98079e-01
    1.67500e+01    2.05130e-01
    1.67750e+01    2.12557e-01
    1.68000e+01    2.20383e-01
    1.68250e+01    2.28627e-01
    1.68500e+01    2.37312e-01
    1.68750e+01    2.46463e-01
    1.69000e+01    2.56103e-01
    1.69250e+01    2.66257e-01
    1.69500e+01    2.76953e-01
    1.69750e+01    2.88217e-01
    1.70000e+01    3.00076e-01
    1.70250e+01    3.12560e-01
    1.70500e+01    3.25698e-01
    1.70750e+01    3.39518e-01
    1.71000e+01    3.54051e-01
    1.71250e+01    3.69327e-01
    1.71500e+01    3.85375e-01
    1.71750e+01    4.02224e-01
    1.72000e+01    4.19903e-01
    1.72250e+01    4.38438e-01
    1.72500e+01    4.57856e-01
    1.72750e+01    4.78180e-01
    1.73000e+01    4.99430e-01
    1.73250e+01    5.21625e-01
    1.73500e+01    5.44780e-01
    1.73750e+01    5.68904e-01
    1.74000e+01    5.94004e-01
    1.74250e+01    6.20078e-01
    1.74500e+01    6.47121e-01
    1.74750e+01    6.75120e-01
    1.75000e+01    7.04054e-01
    1.75250e+01    7.33895e-01
    1.75500e+01    7.64606e-01
    1.75750e+01    7.96140e-01
    1.76000e+01    8.28442e-01
    1.76250e+01    8.61447e-01
    1.76500e+01    8.95079e-01
    1.76750e+01    9.29255e-01
    1.77000e+01    9.63880e-01
    1.77250e+01    9.98851e-01
    1.77500e+01    1.03406e+00
    1.77750e+01    1.06938e+00
    1.78000e+01    1.10469e+00
    1.78250e+01    1.13985e+00
    1.78500e+01    1.17474e+00
    1.78750e+01    1.20922e+00
    1.79000e+01    1.24313e+00
    1.79250e+01    1.27636e+00
    1.79500e+01    1.30875e+00
    1.79750e+01    1.34018e+00
    1.80000e+01    1.37052e+00
    1.80250e+01    1.39965e+00
    1.80500e+01    1.42746e+00
    1.80750e+01    1.45384e+00
    1.81000e+01    1.47870e+00
    1.81250e+01    1.50196e+00
    1.81500e+01    1.52356e+00
    1.81750e+01    1.54343e+00
    1.82000e+01    1.56154e+00
    1.82250e+01    1.57784e+00
    1.82500e+01    1.59233e+00
    1.82750e+01    1.60499e+00
    1.83000e+01    1.61582e+00
    1.83250e+01    1.62485e+00
    1.83500e+01    1.63209e+00
    1.83750e+01    1.63757e+00
    1.84000e+01    1.64134e+00
    1.84250e+01    1.64345e+00
    1.84500e+01    1.64394e+00
    1.84750e+01    1.64287e+00
    1.85000e+01    1.64032e+00
    1.85250e+01    1.63633e+00
    1.85500e+01    1.63099e+00
    1.85750e+01    1.62435e+00
    1.86000e+01    1.61650e+00
    1.86250e+01    1.60751e+00
    1.86500e+01    1.59744e+00
    1.86750e+01    1.58636e+00
    1.87000e+01    1.57435e+00
    1.87250e+01    1.56148e+00
    1.87500e+01    1.54781e+00
    1.87750e+01    1.53340e+00
    1.88000e+01    1.51832e+00
    1.88250e+01    1.50264e+00
    1.88500e+01    1.48640e+00
    1.88750e+01    1.46966e+00
    1.89000e+01    1.45249e+00
    1.89250e+01    1.43491e+00
    1.89500e+01    1.41700e+00
    1.89750e+01    1.39878e+00
    1.90000e+01    1.38031e+00
    1.90250e+01    1.36161e+00
    1.90500e+01    1.34274e+00
    1.90750e+01    1.32373e+00
    1.91000e+01    1.30461e+00
    1.91250e+01    1.28540e+00
    1.91500e+01    1.26615e+00
    1.91750e+01    1.24687e+00
    1.92000e+01    1.22760e+00
    1.92250e+01    1.20835e+00
    1.92500e+01    1.18914e+00
    1.92750e+01    1.17001e+00
    1.93000e+01    1.15096e+00
    1.93250e+01    1.13201e+00
    1.93500e+01    1.11317e+00
    1.93750e+01    1.09447e+00
    1.94000e+01    1.07591e+00
    1.94250e+01    1.05751e+00
    1.94500e+01    1.03928e+00
    1.94750e+01    1.02122e+00
    1.95000e+01    1.00334e+00
    1.95250e+01    9.85661e-01
    1.95500e+01    9.68178e-01
    1.95750e+01    9.50901e-01
    1.96000e+01    9.33835e-01
    1.96250e+01    9.16984e-01
    1.96500e+01    9.00353e-01
    1.96750e+01    8.83945e-01
    1.97000e+01    8.67763e-01
    1.97250e+01    8.51809e-01
    1.97500e+01    8.36086e-01
    1.97750e+01    8.20595e-01
    1.98000e+01    8.05337e-01
    1.98250e+01    7.90313e-01
    1.98500e+01    7.75523e-01
    1.98750e+01    7.60968e-01
    1.99000e+01    7.46646e-01
    1.99250e+01    7.32558e-01
    1.99500e+01    7.18703e-01
    1.99750e+01    7.05080e-01
    2.00000e+01    6.91687e-01
    2.00250e+01    6.78523e-01
    2.00500e+01    6.65587e-01
    2.00750e+01    6.52877e-01
    2.01000e+01    6.40392e-01
    2.01250e+01    6.28128e-01
    2.01500e+01    6.16084e-01
    2.01750e+01    6.04258e-01
    2.02000e+01    5.92647e-01
    2.02250e+01    5.81250e-01
    2.02500e+01    5.70063e-01
    2.02750e+01    5.59084e-01
    2.03000e+01    5.48311e-01
    2.03250e+01    5.37740e-01
    2.03500e+01    5.27369e-01
    2.03750e+01    5.17196e-01
    2.04000e+01    5.07218e-01
    2.04250e+01    4.97431e-01
    2.04500e+01    4.87834e-01
    2.04750e+01    4.78422e-01
    2.05000e+01    4.69194e-01
    2.05250e+01    4.60147e-01
    2.05500e+01    4.51278e-01
    2.05750e+01    4.42583e-01
    2.06000e+01    4.34060e-01
    2.06250e+01    4.25707e-01
    2.06500e+01    4.17521e-01
    2.06750e+01    4.09498e-01
    2.07000e+01    4.01636e-01
    2.07250e+01    3.93932e-01
    2.07500e+01    3.86384e-01
    2.07750e+01    3.78988e-01
    2.08000e+01    3.71743e-01
    2.08250e+01    3.64645e-01
    2.08500e+01    3.57692e-01
    2.08750e+01    3.50881e-01
    2.09000e+01    3.44209e-01
    2.09250e+01    3.37675e-01
    2.09500e+01    3.31275e-01
    2.09750e+01    3.25007e-01
    2.10000e+01    3.18869e-01
    2.10250e+01    3.12858e-01
    2.10500e+01    3.06971e-01
    2.10750e+01    3.01208e-01
    2.11000e+01    2.95564e-01
    2.11250e+01    2.90038e-01
    2.11500e+01    2.84627e-01
    2.11750e+01    2.79330e-01
    2.12000e+01    2.74145e-01
    2.12250e+01    2.69068e-01
    2.12500e+01    2.64098e-01
    2.12750e+01    2.59232e-01
    2.13000e+01    2.54470e-01
    2.13250e+01    2.49808e-01
    2.13500e+01    2.45245e-01
    2.13750e+01    2.40779e-01
    2.14000e+01    2.36408e-01
    2.14250e+01    2.32130e-01
    2.14500e+01    2.27943e-01
    2.14750e+01    2.23846e-01
    2.15000e+01    2.19836e-01
    2.15250e+01    2.15912e-01
    2.15500e+01    2.12072e-01
    2.15750e+01    2.08314e-01
    2.16000e+01    2.04638e-01
    2.16250e+01    2.01040e-01
    2.16500e+01    1.97520e-01
    2.16750e+01    1.94076e-01
    2.17000e+01    1.90707e-01
    2.17250e+01    1.87411e-01
    2.17500e+01    1.84186e-01
    2.17750e+01    1.81032e-01
    2.18000e+01    1.77946e-01
    2.18250e+01    1.74927e-01
    2.18500e+01    1.71975e-01
    2.18750e+01    1.69087e-01
    2.19000e+01    1.66263e-01
    2.19250e+01    1.63500e-01
    2.19500e+01    1.60799e-01
    2.19750e+01    1.58157e-01
    2.20000e+01    1.55573e-01
    2.20250e+01    1.53047e-01
    2.20500e+01    1.50577e-01
    2.20750e+01    1.48162e-01
    2.21000e+01    1.45801e-01
    2.21250e+01    1.43493e-01
    2.21500e+01    1.41236e-01
    2.21750e+01    1.39031e-01
    2.22000e+01    1.36875e-01
    2.22250e+01    1.34768e-01
    2.22500e+01    1.32709e-01
    2.22750e+01    1.30696e-01
    2.23000e+01    1.28730e-01
    2.23250e+01    1.26809e-01
    2.23500e+01    1.24932e-01
    2.23750e+01    1.23099e-01
    2.24000e+01    1.21308e-01
    2.24250e+01    1.19558e-01
    2.24500e+01    1.17850e-01
    2.24750e+01    1.16182e-01
    2.25000e+01    1.14554e-01
    2.25250e+01    1.12964e-01
    2.25500e+01    1.11412e-01
    2.25750e+01    1.09898e-01
    2.26000e+01    1.08420e-01
    2.26250e+01    1.06978e-01
    2.26500e+01    1.05572e-01
    2.26750e+01    1.04200e-01
    2.27000e+01    1.02862e-01
    2.27250e+01    1.01558e-01
    2.27500e+01    1.00287e-01
    2.27750e+01    9.90479e-02
    2.28000e+01    9.78410e-02
    2.28250e+01    9.66653e-02
    2.28500e+01    9.55205e-02
    2.28750e+01    9.44060e-02
    2.29000e+01    9.33213e-02
    2.29250e+01    9.22660e-02
    2.29500e+01    9.12397e-02
    2.29750e+01    9.02419e-02
    2.30000e+01    8.92722e-02
    2.30250e+01    8.83302e-02
    2.30500e+01    8.74155e-02
    2.30750e+01    8.65278e-02
    2.31000e+01    8.56667e-02
    2.31250e+01    8.48318e-02
    2.31500e+01    8.40229e-02
    2.31750e+01    8.32396e-02
    2.32000e+01    8.24817e-02
    2.32250e+01    8.17488e-02
    2.32500e+01    8.10407e-02
    2.32750e+01    8.03571e-02
    2.33000e+01    7.96979e-02
    2.33250e+01    7.90628e-02
    2.33500e+01    7.84516e-02
    2.33750e+01    7.78641e-02
    2.34000e+01    7.73002e-02
    2.34250e+01    7.67596e-02
    2.34500e+01    7.62423e-02
    2.34750e+01    7.57481e-02
    2.35000e+01    7.52770e-02
    2.35250e+01    7.48288e-02
    2.35500e+01    7.44035e-02
    2.35750e+01    7.40010e-02
    2.36000e+01    7.36213e-02
    2.36250e+01    7.32644e-02
    2.36500e+01    7.29302e-02
    2.36750e+01    7.26189e-02
    2.37000e+01    7.23303e-02
    2.37250e+01    7.20647e-02
    2.37500e+01    7.18220e-02
    2.37750e+01    7.16024e-02
    2.38000e+01    7.14060e-02
    2.38250e+01    7.12329e-02
    2.38500e+01    7.10833e-02
    2.38750e+01    7.09575e-02
    2.39000e+01    7.08556e-02
    2.39250e+01    7.07778e-02
    2.39500e+01    7.07245e-02
    2.39750e+01    7.06959e-02
    2.40000e+01    7.06924e-02
    2.40250e+01    7.07144e-02
    2.40500e+01    7.07621e-02
    2.40750e+01    7.08361e-02
    2.41000e+01    7.09367e-02
    2.41250e+01    7.10646e-02
    2.41500e+01    7.12201e-02
    2.41750e+01    7.14040e-02
    2.42000e+01    7.16167e-02
    2.42250e+01    7.18590e-02
    2.42500e+01    7.21315e-02
    2.42750e+01    7.24350e-02
    2.43000e+01    7.27702e-02
    2.43250e+01    7.31381e-02
    2.43500e+01    7.35394e-02
    2.43750e+01    7.39753e-02
    2.44000e+01    7.44466e-02
    2.44250e+01    7.49545e-02
    2.44500e+01    7.55001e-02
    2.44750e+01    7.60847e-02
    2.45000e+01    7.67094e-02
    2.45250e+01    7.73758e-02
    2.45500e+01    7.80852e-02
    2.45750e+01    7.88393e-02
    2.46000e+01    7.96395e-02
    2.46250e+01    8.04878e-02
    2.46500e+01    8.13859e-02
    2.46750e+01    8.23357e-02
    2.47000e+01    8.33394e-02
    2.47250e+01    8.43991e-02
    2.47500e+01    8.55171e-02
    2.47750e+01    8.66960e-02
    2.48000e+01    8.79384e-02
    2.48250e+01    8.92469e-02
    2.48500e+01    9.06246e-02
    2.48750e+01    9.20745e-02
    2.49000e+01    9.36000e-02
    2.49250e+01    9.52046e-02
    2.49500e+01    9.68919e-02
    2.49750e+01    9.86659e-02
    2.50000e+01    1.00531e-01
    2.50250e+01    1.02491e-01
    2.50500e+01    1.04551e-01
    2.50750e+01    1.06716e-01
    2.51000e+01    1.08992e-01
    2.51250e+01    1.11383e-01
    2.51500e+01    1.13896e-01
    2.51750e+01    1.16537e-01
    2.52000e+01    1.19313e-01
    2.52250e+01    1.22231e-01
    2.52500e+01    1.25298e-01
    2.52750e+01    1.28523e-01
    2.53000e+01    1.31913e-01
    2.53250e+01    1.35478e-01
    2.53500e+01    1.39228e-01
    2.53750e+01    1.43171e-01
    2.54000e+01    1.47320e-01
    2.54250e+01    1.51685e-01
    2.54500e+01    1.56278e-01
    2.54750e+01    1.61112e-01
    2.55000e+01    1.66200e-01
    2.55250e+01    1.71557e-01
    2.55500e+01    1.77197e-01
    2.55750e+01    1.83135e-01
    2.56000e+01    1.89390e-01
    2.56250e+01    1.95977e-01
    2.56500e+01    2.02916e-01
    2.56750e+01    2.10225e-01
    2.57000e+01    2.17925e-01
    2.57250e+01    2.26038e-01
    2.57500e+01    2.34585e-01
    2.57750e+01    2.43589e-01
    2.58000e+01    2.53076e-01
    2.58250e+01    2.63069e-01
    2.58500e+01    2.73595e-01
    2.58750e+01    2.84680e-01
    2.59000e+01    2.96353e-01
    2.59250e+01    3.08641e-01
    2.59500e+01    3.21574e-01
    2.59750e+01    3.35180e-01
    2.60000e+01    3.49491e-01
    2.60250e+01    3.64534e-01
    2.60500e+01    3.80341e-01
    2.60750e+01    3.96940e-01
    2.61000e+01    4.14360e-01
    2.61250e+01    4.32628e-01
    2.61500e+01    4.51771e-01
    2.61750e+01    4.71813e-01
    2.62000e+01    4.92775e-01
    2.62250e+01    5.14677e-01
    2.62500e+01    5.37535e-01
    2.62750e+01    5.61359e-01
    2.63000e+01    5.86158e-01
    2.63250e+01    6.11932e-01
    2.63500e+01    6.38677e-01
    2.63750e+01    6.66383e-01
    2.64000e+01    6.95031e-01
    2.64250e+01    7.24596e-01
    2.64500e+01    7.55043e-01
    2.64750e+01    7.86328e-01
    2.65000e+01    8.18400e-01
    2.65250e+01    8.51196e-01
    2.65500e+01    8.84643e-01
    2.65750e+01    9.18661e-01
    2.66000e+01    9.53158e-01
    2.66250e+01    9.88034e-01
    2.66500e+01    1.02318e+00
    2.66750e+01    1.05848e+00
    2.67000e+01    1.09380e+00
    2.67250e+01    1.12903e+00
    2.67500e+01    1.16402e+00
    2.67750e+01    1.19863e+00
    2.68000e+01    1.23274e+00
    2.68250e+01    1.26619e+00
    2.68500e+01    1.29886e+00
    2.68750e+01    1.33060e+00
    2.69000e+01    1.36129e+00
    2.69250e+01    1.39080e+00
    2.69500e+01    1.41903e+00
    2.69750e+01    1.44586e+00
    2.70000e+01    1.47120e+00
    2.70250e+01    1.49496e+00
    2.70500e+01    1.51708e+00
    2.70750e+01    1.53749e+00
    2.71000e+01    1.55614e+00
    2.71250e+01    1.57301e+00
    2.71500e+01    1.58806e+00
    2.71750e+01    1.60128e+00
    2.72000e+01    1.61268e+00
    2.72250e+01    1.62226e+00
    2.72500e+01    1.63004e+00
    2.72750e+01    1.63607e+00
    2.73000e+01    1.64036e+00
    2.73250e+01    1.64297e+00
    2.73500e+01    1.64396e+00
    2.73750e+01    1.64336e+00
    2.74000e+01    1.64126e+00
    2.74250e+01    1.63771e+00
    2.74500e+01    1.63278e+00
    2.74750e+01    1.62653e+00
    2.75000e+01    1.61905e+00
    2.75250e+01    1.61040e+00
    2.75500e+01    1.60065e+00
    2.75750e+01    1.58988e+00
    2.76000e+01    1.57815e+00
    2.76250e+01    1.56554e+00
    2.76500e+01    1.55211e+00
    2.76750e+01    1.53792e+00
    2.77000e+01    1.52304e+00
    2.77250e+01    1.50754e+00
    2.77500e+01    1.49146e+00
    2.77750e+01    1.47488e+00
    2.78000e+01    1.45783e+00
    2.78250e+01    1.44037e+00
    2.78500e+01    1.42256e+00
    2.78750e+01    1.40443e+00
    2.79000e+01    1.38603e+00
    2.79250e+01    1.36740e+00
    2.79500e+01    1.34858e+00
    2.79750e+01    1.32961e+00
    2.80000e+01    1.31051e+00
    2.80250e+01    1.29133e+00
    2.80500e+01    1.27209e+00
    2.80750e+01    1.25282e+00
    2.81000e+01    1.23354e+00
    2.81250e+01    1.21428e+00
    2.81500e+01    1.19506e+00
    2.81750e+01    1.17590e+00
    2.82000e+01    1.15682e+00
    2.82250e+01    1.13784e+00
    2.82500e+01    1.11897e+00
    2.82750e+01    1.10023e+00
    2.83000e+01    1.08162e+00
    2.83250e+01    1.06317e+00
    2.83500e+01    1.04488e+00
    2.83750e+01    1.02677e+00
    2.84000e+01    1.00884e+00
    2.84250e+01    9.91094e-01
    2.84500e+01    9.73549e-01
    2.84750e+01    9.56208e-01
    2.85000e+01    9.39076e-01
    2.85250e+01    9.22158e-01
    2.85500e+01    9.05459e-01
    2.85750e+01    8.88982e-01
    2.86000e+01    8.72730e-01
    2.86250e+01    8.56706e-01
    2.86500e+01    8.40911e-01
    2.86750e+01    8.25349e-01
    2.87000e+01    8.10019e-01
    2.87250e+01    7.94923e-01
    2.87500e+01    7.80060e-01
    2.87750e+01    7.65433e-01
    2.88000e+01    7.51039e-01
    2.88250e+01    7.36879e-01
    2.88500e+01    7.22952e-01
    2.88750e+01    7.09257e-01
    2.89000e+01    6.95793e-01
    2.89250e+01    6.82559e-01
    2.89500e+01    6.69553e-01
    2.89750e+01    6.56774e-01
    2.90000e+01    6.44219e-01
    2.90250e+01    6.31887e-01
    2.90500e+01    6.19776e-01
    2.90750e+01    6.07883e-01
    2.91000e+01    5.96206e-01
    2.91250e+01    5.84743e-01
    2.91500e+01    5.73491e-01
    2.91750e+01    5.62448e-01
    2.92000e+01    5.51612e-01
    2.92250e+01    5.40979e-01
    2.92500e+01    5.30547e-01
    2.92750e+01    5.20313e-01
    2.93000e+01    5.10275e-01
    2.93250e+01    5.00430e-01
    2.93500e+01    4.90774e-01
    2.93750e+01    4.81306e-01
    2.94000e+01    4.72021e-01
    2.94250e+01    4.62919e-01
    2.94500e+01    4.53995e-01
    2.94750e+01    4.45246e-01
    2.95000e+01    4.36671e-01
    2.95250e+01    4.28266e-01
    2.95500e+01    4.20028e-01
    2.95750e+01    4.11955e-01
    2.96000e+01    4.04044e-01
    2.96250e+01    3.96292e-01
    2.96500e+01    3.88696e-01
    2.96750e+01    3.81253e-01
    2.97000e+01    3.73962e-01
    2.97250e+01    3.66819e-01
    2.97500e+01    3.59821e-01
    2.97750e+01    3.52966e-01
    2.98000e+01    3.46252e-01
    2.98250e+01    3.39676e-01
    2.98500e+01    3.33235e-01
    2.98750e+01    3.26926e-01
    2.99000e+01    3.20748e-01
    2.99250e+01    3.14698e-01
    2.99500e+01    3.08774e-01
    2.99750e+01    3.02973e-01
    3.00000e+01    2.97292e-01
    3.00250e+01    2.91730e-01
    3.00500e+01    2.86284e-01
    3.00750e+01    2.80952e-01
    3.01000e+01    2.75732e-01
    3.01250e+01    2.70622e-01
    3.01500e+01    2.65619e-01
    3.01750e+01    2.60722e-01
    3.02000e+01    2.55928e-01
    3.02250e+01    2.51236e-01
    3.02500e+01    2.46643e-01
    3.02750e+01    2.42147e-01
    3.03000e+01    2.37747e-01
    3.03250e+01    2.33440e-01
    3.03500e+01    2.29225e-01
    3.03750e+01    2.25100e-01
    3.04000e+01    2.21063e-01
    3.04250e+01    2.17113e-01
    3.04500e+01    2.13247e-01
    3.04750e+01    2.09465e-01
    3.05000e+01    2.05763e-01
    3.05250e+01    2.02141e-01
    3.05500e+01    1.98598e-01
    3.05750e+01    1.95131e-01
    3.06000e+01    1.91739e-01
    3.06250e+01    1.88420e-01
    3.06500e+01    1.85173e-01
    3.06750e+01    1.81997e-01
    3.07000e+01    1.78890e-01
    3.07250e+01    1.75851e-01
    3.07500e+01    1.72879e-01
    3.07750e+01    1.69971e-01
    3.08000e+01    1.67127e-01
    3.08250e+01    1.64346e-01
    3.08500e+01    1.61626e-01
    3.08750e+01    1.58965e-01
    3.09000e+01    1.56364e-01
    3.09250e+01    1.53820e-01
    3.09500e+01    1.51333e-01
    3.09750e+01    1.48901e-01
    3.10000e+01    1.46524e-01
    3.10250e+01    1.44199e-01
    3.10500e+01    1.41927e-01
    3.10750e+01    1.39706e-01
    3.11000e+01    1.37535e-01
    3.11250e+01    1.35413e-01
    3.11500e+01    1.33339e-01
    3.11750e+01    1.31312e-01
    3.12000e+01    1.29332e-01
    3.12250e+01    1.27397e-01
    3.12500e+01    1.25506e-01
    3.12750e+01    1.23660e-01
    3.13000e+01    1.21856e-01
    3.13250e+01    1.20094e-01
    3.13500e+01    1.18373e-01
    3.13750e+01    1.16693e-01
    3.14000e+01    1.15052e-01
    3.14250e+01    1.13450e-01
    3.14500e+01    1.11887e-01
    3.14750e+01    1.10361e-01
    3.15000e+01    1.08872e-01
    3.15250e+01    1.07419e-01
    3.15500e+01    1.06002e-01
    3.15750e+01    1.04619e-01
    3.16000e+01    1.03271e-01
    3.16250e+01    1.01957e-01
    3.16500e+01    1.00675e-01
    3.16750e+01    9.94266e-02
    3.17000e+01    9.82099e-02
    3.17250e+01    9.70246e-02
    3.17500e+01    9.58703e-02
    3.17750e+01    9.47465e-02
    3.18000e+01    9.36527e-02
    3.18250e+01    9.25884e-02
    3.18500e+01    9.15532e-02
    3.18750e+01    9.05467e-02
    3.19000e+01    8.95683e-02
    3.19250e+01    8.86178e-02
    3.19500e+01    8.76948e-02
    3.19750e+01    8.67988e-02
    3.20000e+01    8.59295e-02
    3.20250e+01    8.50866e-02
    3.20500e+01    8.42697e-02
    3.20750e+01    8.34785e-02
    3.21000e+01    8.27128e-02
    3.21250e+01    8.19722e-02
    3.21500e+01    8.12565e-02
    3.21750e+01    8.05654e-02
    3.22000e+01    7.98987e-02
    3.22250e+01    7.92562e-02
    3.22500e+01    7.86376e-02
    3.22750e+01    7.80428e-02
    3.23000e+01    7.74716e-02
    3.23250e+01    7.69239e-02
    3.23500e+01    7.63994e-02
    3.23750e+01    7.58981e-02
    3.24000e+01    7.54199e-02
    3.24250e+01    7.49646e-02
    3.24500e+01    7.45323e-02
    3.24750e+01    7.41228e-02
    3.25000e+01    7.37360e-02
    3.25250e+01    7.33721e-02
    3.25500e+01    7.30309e-02
    3.25750e+01    7.27125e-02
    3.26000e+01    7.24169e-02
    3.26250e+01    7.21442e-02
    3.26500e+01    7.18944e-02
    3.26750e+01    7.16676e-02
    3.27000e+01    7.14641e-02
    3.27250e+01    7.12838e-02
    3.27500e+01    7.11269e-02
    3.27750e+01    7.09938e-02
    3.28000e+01    7.08844e-02
    3.28250e+01    7.07992e-02
    3.28500e+01    7.07383e-02
    3.28750e+01    7.07021e-02
    3.29000e+01    7.06908e-02
    3.29250e+01    7.07049e-02
    3.29500e+01    7.07446e-02
    3.29750e+01    7.08104e-02
    3.30000e+01    7.09028e-02
    3.30250e+01    7.10222e-02
    3.30500e+01    7.11692e-02
    3.30750e+01    7.13442e-02
    3.31000e+01    7.15480e-02
    3.31250e+01    7.17811e-02
    3.31500e+01    7.20442e-02
    3.31750e+01    7.23380e-02
    3.32000e+01    7.26634e-02
    3.32250e+01    7.30211e-02
    3.32500e+01    7.34120e-02
    3.32750e+01    7.38371e-02
    3.33000e+01    7.42974e-02
    3.33250e+01    7.47939e-02
    3.33500e+01    7.53277e-02
    3.33750e+01    7.59001e-02
    3.34000e+01    7.65124e-02
    3.34250e+01    7.71657e-02
    3.34500e+01    7.78617e-02
    3.34750e+01    7.86018e-02
    3.35000e+01    7.93877e-02
    3.35250e+01    8.02209e-02
    3.35500e+01    8.11034e-02
    3.35750e+01    8.20371e-02
    3.36000e+01    8.30239e-02
    3.36250e+01    8.40661e-02
    3.36500e+01    8.51659e-02
    3.36750e+01    8.63258e-02
    3.37000e+01    8.75482e-02
    3.37250e+01    8.88360e-02
    3.37500e+01    9.01921e-02
    3.37750e+01    9.16194e-02
    3.38000e+01    9.31212e-02
    3.38250e+01    9.47010e-02
    3.38500e+01    9.63624e-02
    3.38750e+01    9.81092e-02
    3.39000e+01    9.99456e-02
    3.39250e+01    1.01876e-01
    3.39500e+01    1.03905e-01
    3.39750e+01    1.06037e-01
    3.40000e+01    1.08278e-01
    3.40250e+01    1.10633e-01
    3.40500e+01    1.13108e-01
    3.40750e+01    1.15709e-01
    3.41000e+01    1.18442e-01
    3.41250e+01    1.21315e-01
    3.41500e+01    1.24336e-01
    3.41750e+01    1.27511e-01
    3.42000e+01    1.30849e-01
    3.42250e+01    1.34359e-01
    3.42500e+01    1.38051e-01
    3.42750e+01    1.41934e-01
    3.43000e+01    1.46018e-01
    3.43250e+01    1.50315e-01
    3.43500e+01    1.54836e-01
    3.43750e+01    1.59595e-01
    3.44000e+01    1.64603e-01
    3.44250e+01    1.69875e-01
    3.44500e+01    1.75426e-01
    3.44750e+01    1.81271e-01
    3.45000e+01    1.87426e-01
    3.45250e+01    1.93908e-01
    3.45500e+01    2.00737e-01
    3.45750e+01    2.07930e-01
    3.46000e+01    2.15507e-01
    3.46250e+01    2.23490e-01
    3.46500e+01    2.31901e-01
    3.46750e+01    2.40762e-01
    3.47000e+01    2.50097e-01
    3.47250e+01    2.59931e-01
    3.47500e+01    2.70289e-01
    3.47750e+01    2.81199e-01
    3.48000e+01    2.92688e-01
    3.48250e+01    3.04783e-01
    3.48500e+01    3.17514e-01
    3.48750e+01    3.30910e-01
    3.49000e+01    3.45000e-01
    3.49250e+01    3.59814e-01
    3.49500e+01    3.75382e-01
    3.49750e+01    3.91734e-01
    3.50000e+01    4.08897e-01
    3.50250e+01    4.26901e-01
    3.50500e+01    4.45772e-01
    3.50750e+01    4.65534e-01
    3.51000e+01    4.86210e-01
    3.51250e+01    5.07820e-01
    3.51500e+01    5.30382e-01
    3.51750e+01    5.53907e-01
    3.52000e+01    5.78404e-01
    3.52250e+01    6.03878e-01
    3.52500e+01    6.30324e-01
    3.52750e+01    6.57736e-01
    3.53000e+01    6.86096e-01
    3.53250e+01    7.15381e-01
    3.53500e+01    7.45560e-01
    3.53750e+01    7.76592e-01
    3.54000e+01    8.08427e-01
    3.54250e+01    8.41007e-01
    3.54500e+01    8.74261e-01
    3.54750e+01    9.08113e-01
    3.55000e+01    9.42472e-01
    3.55250e+01    9.77242e-01
    3.55500e+01    1.01232e+00
    3.55750e+01    1.04758e+00
    3.56000e+01    1.08291e+00
    3.56250e+01    1.11818e+00
    3.56500e+01    1.15326e+00
    3.56750e+01    1.18801e+00
    3.57000e+01    1.22228e+00
    3.57250e+01    1.25595e+00
    3.57500e+01    1.28887e+00
    3.57750e+01    1.32091e+00
    3.58000e+01    1.35194e+00
    3.58250e+01    1.38183e+00
    3.58500e+01    1.41046e+00
    3.58750e+01    1.43774e+00
    3.59000e+01    1.46355e+00
    3.59250e+01    1.48780e+00
    3.59500e+01    1.51044e+00
    3.59750e+01    1.53138e+00
    3.60000e+01    1.55058e+00
    3.60250e+01    1.56800e+00
    3.60500e+01    1.58361e+00
    3.60750e+01    1.59739e+00
    3.61000e+01    1.60935e+00
    3.61250e+01    1.61949e+00
    3.61500e+01    1.62783e+00
    3.61750e+01    1.63439e+00
    3.62000e+01    1.63922e+00
    3.62250e+01    1.64234e+00
    3.62500e+01    1.64382e+00
    3.62750e+01    1.64371e+00
    3.63000e+01    1.64207e+00
    3.63250e+01    1.63895e+00
    3.63500e+01    1.63444e+00
    3.63750e+01    1.62859e+00
    3.64000e+01    1.62149e+00
    3.64250e+01    1.61319e+00
    3.64500e+01    1.60377e+00
    3.64750e+01    1.59331e+00
    3.65000e+01    1.58187e+00
    3.65250e+01    1.56952e+00
    3.65500e+01    1.55633e+00
    3.65750e+01    1.54237e+00
    3.66000e+01    1.52770e+00
    3.66250e+01    1.51238e+00
    3.66500e+01    1.49648e+00
    3.66750e+01    1.48004e+00
    3.67000e+01    1.46313e+00
    3.67250e+01    1.44580e+00
    3.67500e+01    1.42809e+00
    3.67750e+01    1.41005e+00
    3.68000e+01    1.39173e+00
    3.68250e+01    1.37317e+00
    3.68500e+01    1.35440e+00
    3.68750e+01    1.33547e+00
    3.69000e+01    1.31641e+00
    3.69250e+01    1.29726e+00
    3.69500e+01    1.27803e+00
    3.69750e+01    1.25877e+00
    3.70000e+01    1.23949e+00
    3.70250e+01    1.22022e+00
    3.70500e+01    1.20098e+00
    3.70750e+01    1.18180e+00
    3.71000e+01    1.16270e+00
    3.71250e+01    1.14368e+00
    3.71500e+01    1.12478e+00
    3.71750e+01    1.10599e+00
    3.72000e+01    1.08735e+00
    3.72250e+01    1.06885e+00
    3.72500e+01    1.05051e+00
    3.72750e+01    1.03234e+00
    3.73000e+01    1.01435e+00
    3.73250e+01    9.96546e-01
    3.73500e+01    9.78940e-01
    3.73750e+01    9.61535e-01
    3.74000e+01    9.44338e-01
    3.74250e+01    9.27354e-01
    3.74500e+01    9.10586e-01
    3.74750e+01    8.94040e-01
    3.75000e+01    8.77719e-01
    3.75250e+01    8.61624e-01
    3.75500e+01    8.45758e-01
    3.75750e+01    8.30124e-01
    3.76000e+01    8.14722e-01
    3.76250e+01    7.99554e-01
    3.76500e+01    7.84620e-01
    3.76750e+01    7.69920e-01
    3.77000e+01    7.55454e-01
    3.77250e+01    7.41222e-01
    3.77500e+01    7.27223e-01
    3.77750e+01    7.13457e-01
    3.78000e+01    6.99922e-01
    3.78250e+01    6.86617e-01
    3.78500e+01    6.73541e-01
    3.78750e+01    6.60692e-01
    3.79000e+01    6.48068e-01
    3.79250e+01    6.35667e-01
    3.79500e+01    6.23488e-01
    3.79750e+01    6.11528e-01
    3.80000e+01    5.99785e-01
    3.80250e+01    5.88256e-01
    3.80500e+01    5.76939e-01
    3.80750e+01    5.65833e-01
    3.81000e+01    5.54933e-01
    3.81250e+01    5.44237e-01
    3.81500e+01    5.33744e-01
    3.81750e+01    5.23449e-01
    3.82000e+01    5.13351e-01
    3.82250e+01    5.03446e-01
    3.82500e+01    4.93732e-01
    3.82750e+01    4.84206e-01
    3.83000e+01    4.74866e-01
    3.83250e+01    4.65707e-01
    3.83500e+01    4.56728e-01
    3.83750e+01    4.47926e-01
    3.84000e+01    4.39298e-01
    3.84250e+01    4.30841e-01
    3.84500e+01    4.22552e-01
    3.84750e+01    4.14428e-01
    3.85000e+01    4.06467e-01
    3.85250e+01    3.98666e-01
    3.85500e+01    3.91022e-01
    3.85750e+01    3.83533e-01
    3.86000e+01    3.76195e-01
    3.86250e+01    3.69006e-01
    3.86500e+01    3.61964e-01
    3.86750e+01    3.55066e-01
    3.87000e+01    3.48308e-01
    3.87250e+01    3.41690e-01
    3.87500e+01    3.35207e-01
    3.87750e+01    3.28858e-01
    3.88000e+01    3.22640e-01
    3.88250e+01    3.16551e-01
    3.88500e+01    3.10588e-01
    3.88750e+01    3.04749e-01
    3.89000e+01    2.99031e-01
    3.89250e+01    2.93433e-01
    3.89500e+01    2.87952e-01
    3.89750e+01    2.82585e-01
    3.90000e+01    2.77331e-01
    3.90250e+01    2.72187e-01
    3.90500e+01    2.67151e-01
    3.90750e+01    2.62222e-01
    3.91000e+01    2.57396e-01
    3.91250e+01    2.52672e-01
    3.91500e+01    2.48049e-01
    3.91750e+01    2.43523e-01
    3.92000e+01    2.39094e-01
    3.92250e+01    2.34758e-01
    3.92500e+01    2.30515e-01
    3.92750e+01    2.26363e-01
    3.93000e+01    2.22299e-01
    3.93250e+01    2.18322e-01
    3.93500e+01    2.14431e-01
    3.93750e+01    2.10623e-01
    3.94000e+01    2.06896e-01
    3.94250e+01    2.03250e-01
    3.94500e+01    1.99683e-01
    3.94750e+01    1.96192e-01
    3.95000e+01    1.92777e-01
    3.95250e+01    1.89436e-01
    3.95500e+01    1.86167e-01
    3.95750e+01    1.82970e-01
    3.96000e+01    1.79842e-01
    3.96250e+01    1.76782e-01
    3.96500e+01    1.73789e-01
    3.96750e+01    1.70861e-01
    3.97000e+01    1.67998e-01
    3.97250e+01    1.65197e-01
    3.97500e+01    1.62458e-01
    3.97750e+01    1.59780e-01
    3.98000e+01    1.57160e-01
    3.98250e+01    1.54599e-01
    3.98500e+01    1.52094e-01
    3.98750e+01    1.49646e-01
    3.99000e+01    1.47251e-01
    3.99250e+01    1.44911e-01
    3.99500e+01    1.42622e-01
    3.99750e+01    1.40385e-01
    4.00000e+01    1.38199e-01
    4.00250e+01    1.36062e-01
    4.00500e+01    1.33973e-01
    4.00750e+01    1.31932e-01
    4.01000e+01    1.29938e-01
    4.01250e+01    1.27989e-01
    4.01500e+01    1.26085e-01
    4.01750e+01    1.24225e-01
    4.02000e+01    1.22407e-01
    4.02250e+01    1.20633e-01
    4.02500e+01    1.18899e-01
    4.02750e+01    1.17207e-01
    4.03000e+01    1.15554e-01
    4.03250e+01    1.13940e-01
    4.03500e+01    1.12365e-01
    4.03750e+01    1.10828e-01
    4.04000e+01    1.09327e-01
    4.04250e+01    1.07863e-01
    4.04500e+01    1.06435e-01
    4.04750e+01    1.05042e-01
    4.05000e+01    1.03683e-01
    4.05250e+01    1.02359e-01
    4.05500e+01    1.01067e-01
    4.05750e+01    9.98084e-02
    4.06000e+01    9.85818e-02
    4.06250e+01    9.73869e-02
    4.06500e+01    9.62231e-02
    4.06750e+01    9.50899e-02
    4.07000e+01    9.39869e-02
    4.07250e+01    9.29136e-02
    4.07500e+01    9.18695e-02
    4.07750e+01    9.08541e-02
    4.08000e+01    8.98671e-02
    4.08250e+01    8.89081e-02
    4.08500e+01    8.79766e-02
    4.08750e+01    8.70723e-02
    4.09000e+01    8.61948e-02
    4.09250e+01    8.53438e-02
    4.09500e+01    8.45189e-02
    4.09750e+01    8.37198e-02
    4.10000e+01    8.29463e-02
    4.10250e+01    8.21979e-02
    4.10500e+01    8.14746e-02
    4.10750e+01    8.07759e-02
    4.11000e+01    8.01017e-02
    4.11250e+01    7.94518e-02
    4.11500e+01    7.88258e-02
    4.11750e+01    7.82237e-02
    4.12000e+01    7.76453e-02
    4.12250e+01    7.70903e-02
    4.12500e+01    7.65587e-02
    4.12750e+01    7.60503e-02
    4.13000e+01    7.55649e-02
    4.13250e+01    7.51026e-02
    4.13500e+01    7.46632e-02
    4.13750e+01    7.42466e-02
    4.14000e+01    7.38529e-02
    4.14250e+01    7.34819e-02
    4.14500e+01    7.31337e-02
    4.14750e+01    7.28083e-02
    4.15000e+01    7.25056e-02
    4.15250e+01    7.22258e-02
    4.15500e+01    7.19690e-02
    4.15750e+01    7.17351e-02
    4.16000e+01    7.15244e-02
    4.16250e+01    7.13369e-02
    4.16500e+01    7.11728e-02
    4.16750e+01    7.10323e-02
    4.17000e+01    7.09156e-02
    4.17250e+01    7.08229e-02
    4.17500e+01    7.07545e-02
    4.17750e+01    7.07106e-02
    4.18000e+01    7.06916e-02
    4.18250e+01    7.06978e-02
    4.18500e+01    7.07296e-02
    4.18750e+01    7.07873e-02
    4.19000e+01    7.08714e-02
    4.19250e+01    7.09825e-02
    4.19500e+01    7.11209e-02
    4.19750e+01    7.12872e-02
    4.20000e+01    7.14820e-02
    4.20250e+01    7.17060e-02
    4.20500e+01    7.19598e-02
    4.20750e+01    7.22440e-02
    4.21000e+01    7.25596e-02
    4.21250e+01    7.29072e-02
    4.21500e+01    7.32878e-02
    4.21750e+01    7.37023e-02
    4.22000e+01    7.41516e-02
    4.22250e+01    7.46368e-02
    4.22500e+01    7.51590e-02
    4.22750e+01    7.57194e-02
    4.23000e+01    7.63192e-02
    4.23250e+01    7.69597e-02
    4.23500e+01    7.76424e-02
    4.23750e+01    7.83687e-02
    4.24000e+01    7.91403e-02
    4.24250e+01    7.99587e-02
    4.24500e+01    8.08258e-02
    4.24750e+01    8.17435e-02
    4.25000e+01    8.27137e-02
    4.25250e+01    8.37386e-02
    4.25500e+01    8.48204e-02
    4.25750e+01    8.59614e-02
    4.26000e+01    8.71643e-02
    4.26250e+01    8.84317e-02
    4.26500e+01    8.97663e-02
    4.26750e+01    9.11713e-02
    4.27000e+01    9.26498e-02
    4.27250e+01    9.42052e-02
    4.27500e+01    9.58410e-02
    4.27750e+01    9.75610e-02
    4.28000e+01    9.93694e-02
    4.28250e+01    1.01270e-01
    4.28500e+01    1.03268e-01
    4.28750e+01    1.05368e-01
    4.29000e+01    1.07575e-01
    4.29250e+01    1.09894e-01
    4.29500e+01    1.12331e-01
    4.29750e+01    1.14892e-01
    4.30000e+01    1.17584e-01
    4.30250e+01    1.20414e-01
    4.30500e+01    1.23388e-01
    4.30750e+01    1.26515e-01
    4.31000e+01    1.29802e-01
    4.31250e+01    1.33258e-01
    4.31500e+01    1.36892e-01
    4.31750e+01    1.40715e-01
    4.32000e+01    1.44736e-01
    4.32250e+01    1.48966e-01
    4.32500e+01    1.53417e-01
    4.32750e+01    1.58101e-01
    4.33000e+01    1.63031e-01
    4.33250e+01    1.68220e-01
    4.33500e+01    1.73683e-01
    4.33750e+01    1.79435e-01
    4.34000e+01    1.85493e-01
    4.34250e+01    1.91873e-01
    4.34500e+01    1.98592e-01
    4.34750e+01    2.05671e-01
    4.35000e+01    2.13128e-01
    4.35250e+01    2.20983e-01
    4.35500e+01    2.29260e-01
    4.35750e+01    2.37979e-01
    4.36000e+01    2.47165e-01
    4.36250e+01    2.56843e-01
    4.36500e+01    2.67037e-01
    4.36750e+01    2.77774e-01
    4.37000e+01    2.89081e-01
    4.37250e+01    3.00986e-01
    4.37500e+01    3.13518e-01
    4.37750e+01    3.26705e-01
    4.38000e+01    3.40578e-01
    4.38250e+01    3.55166e-01
    4.38500e+01    3.70498e-01
    4.38750e+01    3.86605e-01
    4.39000e+01    4.03515e-01
    4.39250e+01    4.21257e-01
    4.39500e+01    4.39857e-01
    4.39750e+01    4.59341e-01
    4.40000e+01    4.79733e-01
    4.40250e+01    5.01054e-01
    4.40500e+01    5.23320e-01
    4.40750e+01    5.46547e-01
    4.41000e+01    5.70744e-01
    4.41250e+01    5.95916e-01
    4.41500e+01    6.22063e-01
    4.41750e+01    6.49178e-01
    4.42000e+01    6.77248e-01
    4.42250e+01    7.06251e-01
    4.42500e+01    7.36158e-01
    4.42750e+01    7.66932e-01
    4.43000e+01    7.98525e-01
    4.43250e+01    8.30882e-01
    4.43500e+01    8.63936e-01
    4.43750e+01    8.97613e-01
    4.44000e+01    9.31825e-01
    4.44250e+01    9.66480e-01
    4.44500e+01    1.00147e+00
    4.44750e+01    1.03669e+00
    4.45000e+01    1.07201e+00
    4.45250e+01    1.10732e+00
    4.45500e+01    1.14247e+00
    4.45750e+01    1.17733e+00
    4.46000e+01    1.21177e+00
    4.46250e+01    1.24564e+00
    4.46500e+01    1.27881e+00
    4.46750e+01    1.31113e+00
    4.47000e+01    1.34249e+00
    4.47250e+01    1.37274e+00
    4.47500e+01    1.40177e+00
    4.47750e+01    1.42948e+00
    4.48000e+01    1.45575e+00
    4.48250e+01    1.48049e+00
    4.48500e+01    1.50363e+00
    4.48750e+01    1.52510e+00
    4.49000e+01    1.54485e+00
    4.49250e+01    1.56282e+00
    4.49500e+01    1.57899e+00
    4.49750e+01    1.59334e+00
    4.50000e+01    1.60586e+00
    4.50250e+01    1.61656e+00
    4.50500e+01    1.62545e+00
    4.50750e+01    1.63256e+00
    4.51000e+01    1.63791e+00
    4.51250e+01    1.64156e+00
    4.51500e+01    1.64354e+00
    4.51750e+01    1.64391e+00
    4.52000e+01    1.64273e+00
    4.52250e+01    1.64007e+00
    4.52500e+01    1.63598e+00
    4.52750e+01    1.63054e+00
    4.53000e+01    1.62381e+00
    4.53250e+01    1.61587e+00
    4.53500e+01    1.60679e+00
    4.53750e+01    1.59664e+00
    4.54000e+01    1.58550e+00
    4.54250e+01    1.57342e+00
    4.54500e+01    1.56049e+00
    4.54750e+01    1.54676e+00
    4.55000e+01    1.53230e+00
    4.55250e+01    1.51717e+00
    4.55500e+01    1.50144e+00
    4.55750e+01    1.48517e+00
    4.56000e+01    1.46840e+00
    4.56250e+01    1.45119e+00
    4.56500e+01    1.43359e+00
    4.56750e+01    1.41565e+00
    4.57000e+01    1.39741e+00
    4.57250e+01    1.37892e+00
    4.57500e+01    1.36021e+00
    4.57750e+01    1.34133e+00
    4.58000e+01    1.32231e+00
    4.58250e+01    1.30317e+00
    4.58500e+01    1.28397e+00
    4.58750e+01    1.26471e+00
    4.59000e+01    1.24543e+00
    4.59250e+01    1.22616e+00
    4.59500e+01    1.20691e+00
    4.59750e+01    1.18771e+00
    4.60000e+01    1.16858e+00
    4.60250e+01    1.14954e+00
    4.60500e+01    1.13060e+00
    4.60750e+01    1.11177e+00
    4.61000e+01    1.09308e+00
    4.61250e+01    1.07454e+00
    4.61500e+01    1.05615e+00
    4.61750e+01    1.03792e+00
    4.62000e+01    1.01988e+00
    4.62250e+01    1.00202e+00
    4.62500e+01    9.84349e-01
    4.62750e+01    9.66882e-01
    4.63000e+01    9.49620e-01
    4.63250e+01    9.32569e-01
    4.63500e+01    9.15735e-01
    4.63750e+01    8.99120e-01
    4.64000e+01    8.82729e-01
    4.64250e+01    8.66564e-01
    4.64500e+01    8.50628e-01
    4.64750e+01    8.34922e-01
    4.65000e+01    8.19448e-01
    4.65250e+01    8.04208e-01
    4.65500e+01    7.89201e-01
    4.65750e+01    7.74429e-01
    4.66000e+01    7.59891e-01
    4.66250e+01    7.45587e-01
    4.66500e+01    7.31516e-01
    4.66750e+01    7.17678e-01
    4.67000e+01    7.04072e-01
    4.67250e+01    6.90696e-01
    4.67500e+01    6.77550e-01
    4.67750e+01    6.64631e-01
    4.68000e+01    6.51938e-01
    4.68250e+01    6.39469e-01
    4.68500e+01    6.27221e-01
    4.68750e+01    6.15194e-01
    4.69000e+01    6.03384e-01
    4.69250e+01    5.91789e-01
    4.69500e+01    5.80408e-01
    4.69750e+01    5.69236e-01
    4.70000e+01    5.58273e-01
    4.70250e+01    5.47515e-01
    4.70500e+01    5.36959e-01
    4.70750e+01    5.26603e-01
    4.71000e+01    5.16445e-01
    4.71250e+01    5.06481e-01
    4.71500e+01    4.96708e-01
    4.71750e+01    4.87125e-01
    4.72000e+01    4.77727e-01
    4.72250e+01    4.68513e-01
    4.72500e+01    4.59479e-01
    4.72750e+01    4.50623e-01
    4.73000e+01    4.41941e-01
    4.73250e+01    4.33431e-01
    4.73500e+01    4.25091e-01
    4.73750e+01    4.16916e-01
    4.74000e+01    4.08905e-01
    4.74250e+01    4.01055e-01
    4.74500e+01    3.93363e-01
    4.74750e+01    3.85827e-01
    4.75000e+01    3.78442e-01
    4.75250e+01    3.71208e-01
    4.75500e+01    3.64121e-01
    4.75750e+01    3.57178e-01
    4.76000e+01    3.50378e-01
    4.76250e+01    3.43717e-01
    4.76500e+01    3.37192e-01
    4.76750e+01    3.30802e-01
    4.77000e+01    3.24544e-01
    4.77250e+01    3.18416e-01
    4.77500e+01    3.12414e-01
    4.77750e+01    3.06537e-01
    4.78000e+01    3.00782e-01
    4.78250e+01    2.95147e-01
    4.78500e+01    2.89630e-01
    4.78750e+01    2.84228e-01
    4.79000e+01    2.78940e-01
    4.79250e+01    2.73762e-01
    4.79500e+01    2.68693e-01
    4.79750e+01    2.63731e-01
    4.80000e+01    2.58873e-01
    4.80250e+01    2.54119e-01
    4.80500e+01    2.49464e-01
    4.80750e+01    2.44909e-01
    4.81000e+01    2.40450e-01
    4.81250e+01    2.36086e-01
    4.81500e+01    2.31814e-01
    4.81750e+01    2.27634e-01
    4.82000e+01    2.23543e-01
    4.82250e+01    2.19540e-01
    4.82500e+01    2.15622e-01
    4.82750e+01    2.11788e-01
    4.83000e+01    2.08037e-01
    4.83250e+01    2.04366e-01
    4.83500e+01    2.00775e-01
    4.83750e+01    1.97261e-01
    4.84000e+01    1.93822e-01
    4.84250e+01    1.90459e-01
    4.84500e+01    1.87168e-01
    4.84750e+01    1.83948e-01
    4.85000e+01    1.80799e-01
    4.85250e+01    1.77718e-01
    4.85500e+01    1.74705e-01
    4.85750e+01    1.71757e-01
    4.86000e+01    1.68874e-01
    4.86250e+01    1.66054e-01
    4.86500e+01    1.63297e-01
    4.86750e+01    1.60600e-01
    4.87000e+01    1.57962e-01
    4.87250e+01    1.55383e-01
    4.87500e+01    1.52861e-01
    4.87750e+01    1.50395e-01
    4.88000e+01    1.47984e-01
    4.88250e+01    1.45627e-01
    4.88500e+01    1.43323e-01
    4.88750e+01    1.41070e-01
    4.89000e+01    1.38868e-01
    4.89250e+01    1.36716e-01
    4.89500e+01    1.34612e-01
    4.89750e+01    1.32557e-01
    4.90000e+01    1.30548e-01
    4.90250e+01    1.28585e-01
    4.90500e+01    1.26667e-01
    4.90750e+01    1.24794e-01
    4.91000e+01    1.22963e-01
    4.91250e+01    1.21176e-01
    4.91500e+01    1.19430e-01
    4.91750e+01    1.17724e-01
    4.92000e+01    1.16059e-01
    4.92250e+01    1.14434e-01
    4.92500e+01    1.12847e-01
    4.92750e+01    1.11298e-01
    4.93000e+01    1.09786e-01
    4.93250e+01    1.08311e-01
    4.93500e+01    1.06872e-01
    4.93750e+01    1.05468e-01
    4.94000e+01    1.04099e-01
    4.94250e+01    1.02764e-01
    4.94500e+01    1.01462e-01
    4.94750e+01    1.00193e-01
    4.95000e+01    9.89567e-02
    4.95250e+01    9.77521e-02
    4.95500e+01    9.65788e-02
    4.95750e+01    9.54362e-02
    4.96000e+01    9.43240e-02
    4.96250e+01    9.32415e-02
    4.96500e+01    9.21884e-02
    4.96750e+01    9.11643e-02
    4.97000e+01    9.01686e-02
    4.97250e+01    8.92009e-02
    4.97500e+01    8.82610e-02
    4.97750e+01    8.73483e-02
    4.98000e+01    8.64626e-02
    4.98250e+01    8.56035e-02
    4.98500e+01    8.47706e-02
    4.98750e+01    8.39636e-02
    4.99000e+01    8.31822e-02
    4.99250e+01    8.24261e-02
    4.99500e+01    8.16951e-02
    4.99750e+01    8.09888e-02


==> daten.dat <==
X  Y
0 -.3
3 -.5
6  .5
8  1

